A new unified framework for designing convex optimization methods with prescribed theoretical convergence estimates: A numerical analysis approach

We propose a new unified framework for describing and designing gradient-based convex optimization methods from a numerical analysis perspective. There the key is the new concept of weak discrete gradients (weak DGs), which is a generalization of DGs standard in numerical analysis. Via weak DG, we consider abstract optimization methods, and prove unified convergence rate estimates that hold independent of the choice of weak DGs except for some constants in the final estimate. With some choices of weak DGs, we can reproduce many popular existing methods, such as the steepest descent and Nesterov's accelerated gradient method, and also some recent variants from numerical analysis community. By considering new weak DGs, we can easily explore new theoretically-guaranteed optimization methods; we show some examples. We believe this work is the first attempt to fully integrate research branches in optimization and numerical analysis areas, so far independently developed.

==> dat/HSratioeps0.01mode2.dat <==
1 1
3 2.038431074359218
5 3.0713183228578247
9 5.197851026013896
13 7.165763290763291
17 9.039762083177221
21 10.65038900844231


==> dat/HSratioeps0.01mode4.dat <==
1 1
3 2.040188126439063
5 3.0757785355810063
9 5.2394848609398545
13 7.312013399207673
17 9.359245445557155
21 11.359126984126984
25 13.28804725503822
29 15.241841631195499
33 16.932770132653243
37 18.576466473662737
39 19.56483925757669
41 20.207021177664117
45 21.72403999091116


==> dat/HSratioeps0.01mode6.dat <==
1 1
3 1.7427701674277019
5 1.832
9 1.398046398046398
13 0.9896283491789111
17 0.7567746199603437
21 0.6126270733012307
25 0.5146067415730338
29 0.4436265013560636
33 0.38985359210078313
37 0.34770725781961737
39 0.3298761163929703
41 0.3137845985201425
45 0.285892634207241


==> dat/HSratioeps0.01mode7.dat <==
1 1
3 2.0359468831937746
5 3.043109987357775
9 4.962069676355391
13 6.542810546344115


==> dat/HSratioeps1mode2.dat <==
1 1
3 1.4345373467112597
5 2.083629297781616
9 3.4680357912893487
13 4.801895711016021
17 6.107553080403759
21 7.260099300383661


==> dat/HSratioeps1mode4.dat <==
1 1
3 1.4349533826822516
5 2.0856556974727587
9 3.4836543436595906
13 4.863393120568097
17 6.25441568976345
21 7.528920283178593
25 8.805664287358969
29 9.996392798143075
33 11.13022270340749
37 12.28130459356695
39 12.922901207034048
41 13.502549182990382
45 14.632307927762472


==> dat/HSratioeps1mode6.dat <==
1 1
3 1.329849012775842
5 1.4967320261437909
9 1.2850729517396184
13 0.9896283491789111
17 0.7567746199603437
21 0.6126270733012307
25 0.5146067415730338
29 0.4436265013560636
33 0.38985359210078313
37 0.34770725781961737
39 0.3298761163929703
41 0.3137845985201425
45 0.285892634207241


==> dat/HSratioeps1mode7.dat <==
1 1
3 1.434847401049118
5 2.067955326460481
9 3.381233319286417
13 4.527176979499718


==> dat/NAGctraj0.4.dat <==
0 0.464 2.0 4.0
1 0.36685388630921173 1.8666666666666667 3.9893333333333336
2 0.288837756553795 1.7345864691358026 3.976628652030989
3 0.22854359332028057 1.6075282096352583 3.9619319922203706
4 0.18301537627703202 1.4876492936950034 3.945294816952655
5 0.14906475803394703 1.3760088394672203 3.926773610088527
6 0.12386101606250284 1.2729505661078422 3.9064294441495373
7 0.10511442766760809 1.178371863307732 3.8843275278654406
8 0.09106743147842916 1.0919061140952702 3.860536739164227
9 0.08041294818868354 1.0130430589517438 3.835129149261562
10 0.07219780120760777 0.9412064401477758 3.808179543319091
11 0.06573529688030798 0.8758028167199143 3.779764942867478
12 0.060534346412453165 0.8162512158923346 3.7499641348427257
13 0.05624522199787961 0.7620002104803939 3.7188572116766214
14 0.05261940678974272 0.7125368590939118 3.686525126427975
15 0.04948046714498429 0.6673904709255407 3.653049266454447
16 0.04670317322161924 0.6261331579923372 3.6185110486185033
17 0.04419863366790414 0.5883784658682985 3.5829915385078395
18 0.04190374739564361 0.553778924162298 3.546571095641877
19 0.039773726140764916 0.5220230579965759 3.5093290461415263
20 0.037776790800083136 0.4928322024340522 3.4713433838679824
21 0.03589040368891808 0.4659573300506322 3.4326905005947217
22 0.03409858625707069 0.4411760153502344 3.39344494537062
23 0.03239000520055028 0.4182896034850704 3.3536792128650506
24 0.030756603988722438 0.3971206146987612 3.313463560160519
25 0.029192622839025843 0.3775103932869467 3.2728658511760615
26 0.02769389638511656 0.35931699612249035 3.231951427665334
27 0.026257350632541025 0.3424133078681278 3.190783005536219
28 0.02488064347070981 0.326685365852842 3.1494205950821335
29 0.0235619089451656 0.31203087585198575 3.107921443596691
30 0.022299576732584266 0.2983578997750526 3.066339998760186
31 0.02109224622084888 0.2855836969270317 3.0247278911352264
32 0.019938600261821867 0.27363370167495904 2.983133934086531
33 0.01883734771816964 0.2624406217655091 2.9416041394427657
34 0.017787186842789248 0.25194364304050604 2.900181747243017
35 0.01678678364123789 0.24208772778551146 2.8589072679535796
36 0.01583476090574244 0.23282299536370324 2.8178185355990064
37 0.01492969473654597 0.2241041751015161 2.776950770321781
38 0.014070116197265298 0.21589012258967724 2.7363366489647105
39 0.013254516366903365 0.20814339163993195 2.696006382356708
40 0.012481353510123918 0.20082985509709775 2.655987798073718
41 0.011749061430878267 0.19391836855507927 2.6163064275401946
42 0.011056058332424294 0.18738047177301925 2.5769855964310224
43 0.0104007557009412 0.18119012324351935 2.538046517427596
44 0.00978156687622145 0.17532346393853232 2.4995083844737707
45 0.009196915083029146 0.16975860675939491 2.4613884677665316
46 0.008645240779349778 0.16447544865418096 2.4237022088017284
47 0.008125008239427878 0.1594555027459919 2.3864633148764893
48 0.007634711335104851 0.15468174814705363 2.349683852526541
49 0.0071728785122575365 0.15013849542185984 2.313374339448283
50 0.006738076982952769 0.14581126591366422 2.277543834521987
51 0.00632891617047192 0.14168668336726156 2.242200025613822
52 0.005944050455324269 0.13775237647148533 2.2073493148905436
53 0.005582181277084307 0.13399689111090907 2.1729969014318047
54 0.005242058650390072 0.13040961126110218 2.139146860971214
55 0.00492248215453745 0.126980687588266 2.10580222263874
56 0.004622301455433769 0.12370097292459267 2.0729650426140562
57 0.0043404164167295785 0.12056196388735015 2.0406364746331933
58 0.00407577685411832 0.11755574799432418 2.0088168373196704
59 0.003827381983381826 0.11467495570241393 1.9775056783364435
60 0.0035942796089974962 0.11191271686124633 1.9467018353767407
61 0.00337556509619 0.1092626211308217 1.9164034940305132
62 0.003170380165340425 0.10671868196244971 1.8866082425790278
63 0.0029779115437593645 0.10427530378646321 1.857313123783357
64 0.0027973895060598043 0.10192725208917275 1.8285146837434265
65 0.002628086330781403 0.09966962609590922 1.8002090179131076
66 0.002469314697553265 0.09749783380737159 1.772391814363795
67 0.00232042604595751 0.09540756916335039 1.7450583943942333
68 0.0021808089143805554 0.09339479113166987 1.7182037505882122
69 0.0020498872745146556 0.09145570454125924 1.69182258242433
70 0.0019271188747948889 0.08958674249695603 1.6659093295435117
71 0.0018119936039178585 0.08778455023024764 1.6404582027804726
72 0.0017040318836765538 0.08604597025492157 1.615463213065025
73 0.001602783098647518 0.08436802870973759 1.59091819829811
74 0.0015078240687671348 0.0827479227819488 1.5668168483058518
75 0.0014187575695181224 0.08118300911594786 1.543152727972849
76 0.0013352109032998879 0.07967079312064801 1.5199192986534351
77 0.0012568345245620694 0.07820891909755241 1.4971099379568407
78 0.001183300720424747 0.07679516111893367 1.4747179579991303
79 0.0011143023477774322 0.07542741459223608 1.4527366222115456
80 0.0010495516272289373 0.07410368845281387 1.431159160791496
81 0.0009887789937591924 0.07282209793250585 1.4099787848789616
82 0.0009317320034907363 0.071580857856388 1.3891886995375409
83 0.0008781742956414388 0.07037827642440028 1.3687821156158262
84 0.0008278846084314676 0.06921274943846513 1.348752260561243
85 0.0007806558474879918 0.0680827549392489 1.3290923882549879
86 0.0007362942051127187 0.06698684821990601 1.3097957879332458
87 0.0006946183286431203 0.06592365718702374 1.2908557922564783
88 0.0006554585360418379 0.06489187804158793 1.2722657845852865
89 0.0006186560767846477 0.06389027125514321 1.2540192055181394
90 0.0005840624360806258 0.06291765781845274 1.2361095587431683
91 0.000551538680444344 0.06197291574189317 1.2185304162532327
92 0.0005209548426452666 0.061054976788572746 1.2012754229705884
93 0.0004921893440806451 0.06016282342275028 1.184338300824735
94 0.0004651284526521546 0.0592954859575775 1.1677128523243752
95 0.00043966577427080735 0.058452039887500896 1.151392963661902
96 0.000415701776167071 0.05763160339185503 1.1353726073864272
97 0.0003931433402417639 0.0568333349972677 1.1196458446790793
98 0.00037190334475656074 0.05605643138749034 1.1042068272621317
99 0.00035190027272946986 0.055300125350172105 1.0890497989714634
100 0.0003330578454692587 0.054563683850922834 1.0741690970199065
101 0.0003153046797525629 0.05384640622576537 1.0595591529772004
102 0.000298573967217466 0.05314762248376795 1.0452144934905265
103 0.00028280317461704883 0.05246669171227946 1.0311297407679616
104 0.0002679337636452191 0.05180300057776858 1.0172996128456462
105 0.00025391092911459276 0.051155961915798166 1.0037189236580086
106 0.00024068335433197684 0.05052501340415214 0.9903825829290216
107 0.00022820298258080838 0.049909616313578244 0.9772855959011822
108 0.0002164248036815532 0.049309254331019556 0.9644230629177081
109 0.00020530665466038768 0.048723432450584095 0.9517901788723082
110 0.00019480903361339662 0.048151675927847574 0.9393822325398357
111 0.00018489492590794508 0.047593529293403096 0.9271946058001348
112 0.00017552964191480758 0.04704855542186443 0.9152227727664756
113 0.00016668066551404732 0.0465163346527997 0.903462298829097
114 0.00015831751266457325 0.045996463960321074 0.8919088396235806
115 0.00015041159937178645 0.045488556168285885 0.8805581399330135
116 0.0001429361184298302 0.04499223920827633 0.8694060325322057
117 0.00013586592435473144 0.04450715541772082 0.8584484369815634
118 0.00012917742596225726 0.044032960875700765 0.8476813583776138
119 0.00012284848607967299 0.0435693247741539 0.8371008860666078
120 0.00011685832791388132 0.043115928822340055 0.826703192327098
121 0.00011118744762971554 0.04267246668257833 0.8164845310268952
122 0.00010581753272156561 0.04223864343539757 0.8064412362593558
123 0.0001007313857891017 0.041814175072364596 0.7965697209635194
124 9.591285335373785e-05 0.04139878801496918 0.7868664755322302
125 9.13467593767201e-05 0.04099221865805 0.7773280664120048
126 8.701884316242744e-05 0.04059421293634438 0.7679511346980726
127 8.29157013517195e-05 0.04020452591283556 0.7587323947277004
128 7.902473373003727e-05 0.03982292138765621 0.749668632674622
129 7.533409259353766e-05 0.03944917152638539 0.7407567051471254
130 7.183263543390245e-05 0.03908305650664976 0.7319935377920992
131 6.850988071867188e-05 0.03872436418200772 0.7233761239071127
132 6.535596655908987e-05 0.03837288976215897 0.71490152306239
133 6.23616120715737e-05 0.038028435508580906 0.7065668597343421
134 5.951808125209969e-05 0.037690810444748465 0.6983693219521415
135 5.6817149195090915e-05 0.03735983008014551 0.6903061599586566
136 5.42510704998543e-05 0.03703531614732368 0.6823746848869084
137 5.1812549718302574e-05 0.036717096351309535 0.6745722674530733
138 4.949471370765673e-05 0.036405004130702474 0.6668963366669235
139 4.729108576110766e-05 0.03609887842984509 0.6593443785604794
140 4.5195561398064406e-05 0.03579856348148397 0.6519139349355367
141 4.320238570367542e-05 0.03550390859937323 0.6446026021306319
142 4.1306132114814294e-05 0.03521476798030484 0.6374080298079194
143 3.950168255671329e-05 0.03493100051507975 0.630327919760345
144 3.778420884093986e-05 0.0346524696079618 0.6233600247394288
145 3.614915524147429e-05 0.03437904300418248 0.6165021473038967
146 3.459222217129508e-05 0.034110592625089316 0.6097521386893393
147 3.3109350887135283e-05 0.033846994410553465 0.6031078976990132
148 3.16967091549713e-05 0.03358812816827386 0.5965673696158549
149 3.03506778133638e-05 0.033333877429635346 0.5901285451357225
150 2.906783817601664e-05 0.03308412931179732 0.5837894593218417
151 2.784496021887258e-05 0.032838774385707134 0.5775481905803898
152 2.667899150074602e-05 0.03259770654974943 0.571402859657121
153 2.5567046769920986e-05 0.032360822908758066 0.5653516286549005
154 2.4506398212334694e-05 0.03212802365813238 0.559392700071987
155 2.3494466299940398e-05 0.03189921197281315 0.5535243158608821
156 2.2528811200611433e-05 0.031674293900886906 0.547744756507536
157 2.1607124713528033e-05 0.03145317826159947 0.5420523401306847
158 2.072722269639031e-05 0.031235776547571245 0.5364454216010754
159 1.9887037953038262e-05 0.03102200283101756 0.5309223916803165
160 1.9084613552145087e-05 0.030811773673787807 0.5254816761790835
161 1.8318096549591686e-05 0.030605008041046718 0.520121735134393
162 1.7585732088940646e-05 0.030401627218430254 0.5148410620056522
163 1.6885857856114515e-05 0.03020155473251724 0.5096381828891808
164 1.6216898865954855e-05 0.030004716274465926 0.5045116557508962
165 1.5577362559803902e-05 0.029811039626672378 0.4994600696768448
166 1.4965834194616751e-05 0.029620454592314844 0.4944820441412639
167 1.4380972505384924e-05 0.029432892927654986 0.48957622829184716
168 1.3821505623839986e-05 0.029248288276973438 0.48474130025189127
169 1.3286227237513004e-05 0.029066576110023157 0.4799759664389957
170 1.2773992974258483e-05 0.028887693661889816 0.47527896089998867
171 1.2283716998314832e-05 0.02871157987515397 0.47064904466175217
172 1.1814368804872112e-05 0.02853817534425484 0.4660850050976188
173 1.1364970200956622e-05 0.028367422261960398 0.46158565530901513
174 1.0934592461224517e-05 0.0281992643678532 0.45714983352202887
175 1.052235364798699e-05 0.02803364689874553 0.4527764024985771
176 1.0127416085471736e-05 0.0278705165409418 0.44846424896185827
177 9.74898397896185e-06 0.027709821384269903 0.4442122830357716
178 9.386301170048074e-06 0.027551510877807002 0.4400194376979923
179 9.038649019785342e-06 0.027395535787228677 0.43588466824639394
180 8.70534441206341e-06 0.027241848153713808 0.4318069517785135
181 8.385737869985835e-06 0.027090401254340587 0.4277852866837591
182 8.079211778504449e-06 0.026941149563912147 0.42381869214806434
183 7.785178706979417e-06 0.02679404871815311 0.4199062076706984
184 7.503079825730731e-06 0.026649055478221037 0.4160468925929444
185 7.232383411016666e-06 0.02650612769647932 0.4122398256383655
186 6.972583433220356e-06 0.026365224283480548 0.40848410446438044
187 6.72319822334924e-06 0.02622630517611161 0.4047788452248782
188 6.483769213254326e-06 0.02608933130685403 0.4011231821436036
189 6.253859745259361e-06 0.025954264574115083 0.3975162670980529
190 6.033053947154535e-06 0.025821067813587326 0.39395726921362234
191 5.820955668757395e-06 0.025689704770595862 0.3904453744677588
192 5.61718747647526e-06 0.02556014007339468 0.38697978530386523
193 5.421389702520758e-06 0.02543233920737492 0.38355972025472057
194 5.233219545635335e-06 0.02530626849014966 0.3801844135751776
195 5.0523502203659466e-06 0.02518189504748132 0.37685311488390777
196 4.878470152118559e-06 0.025059186790019217 0.373565088813967
197 4.711282215379123e-06 0.02493811239081627 0.37031961467196195
198 4.5505030126492484e-06 0.024818641263595106 0.3671159861056002
199 4.395862191790574e-06 0.024700743541735175 0.36395351077941374
200 4.247101799609307e-06 0.024584390057953615 0.3608315100584489
201 4.103975669641472e-06 0.024469552324653792 0.3577493186997224
202 3.966248842220198e-06 0.024356202514916547 0.354706284551246
203 3.833697015019893e-06 0.024244313444110207 0.35170176825842786
204 3.7061060223784797e-06 0.024133858552096415 0.34873514297766345
205 3.5832713417987417e-06 0.02402481188600982 0.3458057940969328
206 3.4649976261234283e-06 0.023917148083590536 0.342913118963226
207 3.35109825996675e-06 0.02381084235704915 0.3400565266166224
208 3.241394939067395e-06 0.02370587047744495 0.3372354375308538
209 3.135717271305695e-06 0.023602208759558718 0.3344492833601864
210 3.0339023982003456e-06 0.023499834047242287 0.3316975066924595
211 2.935794635768439e-06 0.023398723699227755 0.3289795608081234
212 2.84124513369677e-06 0.023298855575379893 0.3262949094451235
213 2.750111551832746e-06 0.023200208023376027 0.3236430265694807
214 2.662257753059893e-06 0.02310275986579821 0.32102339615142206
215 2.577553511676274e-06 0.023006490387623185 0.31843551194692005
216 2.4958742364442407e-06 0.022911379324096114 0.31587887728450115
217 2.4171007075270457e-06 0.022817406848974736 0.3133530048571895
218 2.3411188265721896e-06 0.022724553563130998 0.31085741651945387
219 2.2678193792430042e-06 0.022632800483497816 0.3083916430890301
220 2.197097809539231e-06 0.022542129032349017 0.30595522415349363
221 2.1288540052842414e-06 0.022452521026901068 0.30354770788146107
222 2.0629920941912676e-06 0.022363958669225532 0.3011686508383022
223 1.9994202499537273e-06 0.022276424536461722 0.29881761780624744
224 1.9380505078354725e-06 0.022189901571319327 0.29649418160877794
225 1.8787985892658004e-06 0.02210437307286124 0.2941979229391894
226 1.8215837349713546e-06 0.022019822687557183 0.2919284301932227
227 1.7663285462027612e-06 0.02193623440059901 0.2896852993056582
228 1.7129588336380572e-06 0.02185359252746904 0.2874681335907719
229 1.6614034735678345e-06 0.02177188170575291 0.28527654358655624
230 1.6115942709884914e-06 0.021691086887189 0.28311014690260855
231 1.563465829250319e-06 0.021611193329946522 0.2809685680715951
232 1.5169554259262183e-06 0.021532186591124814 0.2788514384041988
233 1.4720028945849488e-06 0.02145405251946666 0.27675839584746365
234 1.4285505121697384e-06 0.0213767772482786 0.27468908484644833
235 1.3865428916992029e-06 0.02130034718855157 0.27264315620910645
236 1.3459268800226069e-06 0.021224749022275426 0.27062026697431096
237 1.3066514603758287e-06 0.02114996969594104 0.2686200802829442
238 1.2686676594978327e-06 0.02107599641422407 0.26664226525197543
239 1.2319284590802257e-06 0.021002816633844578 0.26468649685145146
240 1.1963887113344435e-06 0.02093041805759684 0.26275245578432627
241 1.1620050584725076e-06 0.020858788628544095 0.26083982836905895
242 1.1287358559079808e-06 0.02078791652437292 0.25894830642491046
243 1.0965410989938771e-06 0.020717790151902334 0.25707758715987095
244 1.065382353123868e-06 0.02064839814174267 0.25522737306115295
245 1.03522268703214e-06 0.020579729343099692 0.25339737178818544
246 1.0060266091358133e-06 0.020511772818719336 0.25158729606804653
247 9.77760006771919e-07 0.020444517839968805 0.24979686359327474
248 9.503900881885385e-07 0.020377953882049802 0.24802579692199883
249 9.238853271569561e-07 0.02031207061933985 0.2462738233803293
250 8.982154100784875e-07 0.020246857920857775 0.24454067496695506
251 8.73351185466108e-07 0.020182305845849624 0.24282608825989102
252 8.492646156871205e-07 0.02011840463949131 0.2411298043253234
253 8.259287308588741e-07 0.020055144728704503 0.23945156862850087
254 8.033175847950228e-07 0.019992516718082356 0.23779113094662113
255 7.814062129049944e-07 0.019930511385921758 0.23614824528366443
256 7.601705919542305e-07 0.019869119680358968 0.23452266978712535
257 7.395876015974152e-07 0.019808332715605528 0.23291416666659723
258 7.196349876012943e-07 0.019748141768281484 0.2313225021141633
259 7.002913266778555e-07 0.01968853827384309 0.22974744622655094
260 6.815359928525803e-07 0.01962951382310215 0.22818877292900552
261 6.633491252962215e-07 0.019571060158834377 0.22664625990084258
262 6.457115975520909e-07 0.019513169172474136 0.2251196885026373
263 6.286049880942076e-07 0.019455832900893064 0.22360884370501166
264 6.12011552154828e-07 0.019399043523260155 0.22211351401898063
265 5.959141947629019e-07 0.01934279335798092 0.22063349142781977
266 5.802964449378567e-07 0.019287074859713427 0.21916857132041762
267 5.651424309858127e-07 0.019231880616458908 0.217718552426077
268 5.504368568479261e-07 0.01917720334672492 0.21628323675073072
269 5.361649794529715e-07 0.019123035896758893 0.21486242951453774
270 5.22312587028603e-07 0.019069371237850158 0.21345593909082633
271 5.088659783279342e-07 0.01901620246369845 0.212063576946353
272 4.958119427301435e-07 0.018963522787847086 0.21068515758284487
273 4.831377411758108e-07 0.01891132554117892 0.2093204984797957
274 4.708310878995518e-07 0.018859604169473403 0.20796942003848534
275 4.5888013292431284e-07 0.018808352231022996 0.2066317455271941
276 4.4727344528337525e-07 0.018757563394307317 0.2053073010275834
277 4.3599999693772463e-07 0.018707231435723386 0.20399591538221531
278 4.2504914735797983e-07 0.018657350237370494 0.20269742014318448
279 4.144106287415109e-07 0.018607913784888123 0.20141164952183577
280 4.040745318367695e-07 0.01855891616534549 0.2001384403395426
281 3.9403129234815793e-07 0.01851035156518134 0.19887763197952107
282 3.842716778960093e-07 0.01846221426819258 0.19762906633965563
283 3.747867755074386e-07 0.01841449865357044 0.19639258778631266
284 3.6556797961494453e-07 0.018367199193982903 0.19516804310911914
285 3.566069805407218e-07 0.01832031045370214 0.19395528147668403
286 3.4789575344565e-07 0.01827382708677575 0.19275415439324042
287 3.394265477229024e-07 0.0182277438352406 0.19156451565618718
288 3.311918768170359e-07 0.01818205552737822 0.19038622131450952
289 3.2318450845029733e-07 0.018136757076010538 0.189219129628058
290 3.1539745523872164e-07 0.01809184347683499 0.18806310102766657
291 3.0782396568138226e-07 0.018047309806797883 0.18691799807609008
292 3.004575155069181e-07 0.01800315122250506 0.18578368542974294
293 2.9329179936217293e-07 0.017959362958668897 0.1846600298012201
294 2.8632072282847394e-07 0.01791594032659062 0.18354689992258316
295 2.795383947517235e-07 0.017872878712677096 0.18244416650939377
296 2.729391198731005e-07 0.017830173576991168 0.18135170222547756
297 2.665173917477585e-07 0.017787820451834673 0.1802693816484019
298 2.602678859394742e-07 0.017745814940363296 0.17919708123565184
299 2.54185453479729e-07 0.01770415271523245 0.17813467929148785
300 2.482651145802265e-07 0.017662829517273403 0.17708205593447054
301 2.4250205258832895e-07 0.017621841154198844 0.17603909306563717
302 2.3689160817536468e-07 0.017581183499337162 0.17500567433731548
303 2.3142927374819713e-07 0.017540852490394727 0.17398168512256038
304 2.2611068807487277e-07 0.017500844128245437 0.1729670124851999
305 2.209316311155629e-07 0.017461154475746848 0.17196154515047676
306 2.1588801905040192e-07 0.017421779656582235 0.1709651734762722
307 2.1097589949618677e-07 0.01738271585412793 0.1699777894248993
308 2.0619144690425481e-07 0.0173439593103453 0.16899928653545335
309 2.0153095813218853e-07 0.017305506324696754 0.16802955989670654
310 1.9699084818231267e-07 0.0172673532530852 0.16706850612053553
311 1.9256764610025468e-07 0.017229496506816343 0.16611602331586992
312 1.8825799102712518e-07 0.01719193255158328 0.16517201106315005
313 1.840586283991556e-07 0.01715465790647286 0.16423637038928343
314 1.7996640628888993e-07 0.017117669142993234 0.1633090037430886
315 1.7597827188228095e-07 0.017080962884122114 0.16238981497121585
316 1.720912680862812e-07 0.017044535803375237 0.16147870929453456
317 1.683025302617484e-07 0.017008384623894517 0.16057559328497684
318 1.6460928307670475e-07 0.01697250611755543 0.15968037484282793
319 1.6100883747519692e-07 0.016936897104093164 0.15879296317445346
320 1.5749858775720562e-07 0.016901554450247092 0.15791326877045408
321 1.5407600876524428e-07 0.016866475068923106 0.15704120338423877
322 1.507386531734663e-07 0.01683165591837341 0.1561766800110071
323 1.474841488752791e-07 0.01679709400139335 0.15531961286713242
324 1.4431019646562682e-07 0.016762786364534855 0.15446991736993712
325 1.4121456681426235e-07 0.01672873009733613 0.15362751011785136
326 1.3819509872648455e-07 0.016694922331567195 0.15279230887094755
327 1.3524969668796035e-07 0.016661360240490912 0.15196423253184246
328 1.3237632869038963e-07 0.016628041038139117 0.151143201126959
329 1.2957302413490583e-07 0.01659496197860352 0.15032913578814025
330 1.2683787181023317e-07 0.016562120355341024 0.14952195873460844
331 1.2416901794273966e-07 0.01652951350049314 0.14872159325526133
332 1.2156466431564568e-07 0.016497138784219132 0.14792796369129915
333 1.1902306645475631e-07 0.016464993614042637 0.14714099541917502
334 1.1654253187819462e-07 0.016433075434211374 0.14636061483386217
335 1.1412141840771423e-07 0.016401381725069726 0.14558674933243151
336 1.1175813253926574e-07 0.016369910002443824 0.14481932729793273
337 1.0945112787058813e-07 0.016338657817038884 0.14405827808357294
338 1.0719890358368353e-07 0.01630762275384854 0.14330353199718662
339 1.0500000298011994e-07 0.016276802431575827 0.1425550202859908
340 1.0285301206718923e-07 0.016246194502065648 0.14181267512161955
341 1.0075655819302594e-07 0.016215796649748388 0.14107642958543237
342 9.870930872886663e-08 0.01618560659109445 0.14034621765409025
343 9.670996979670409e-08 0.016155622074079466 0.13962197418539443
344 9.475728504065738e-08 0.016125840877659985 0.13890363490438246
345 9.285003444044589e-08 0.016096260811259307 0.1381911363896758
346 9.098703316541953e-08 0.016066879714263346 0.13748441606007475
347 8.916713046765674e-08 0.016037695455526215 0.13678341216139464
348 8.738920861270029e-08 0.016008705932885395 0.13608806375353913
349 8.565218184655911e-08 0.015979909072686184 0.1353983106978057
350 8.395499539765359e-08 0.015951302829315308 0.13471409364441833
351 8.229662451243724e-08 0.015922885184743454 0.13403535402028324
352 8.067607352347388e-08 0.015894654148076507 0.1333620340169628
353 7.909237494879809e-08 0.01586660775511536 0.13269407657886348
354 7.754458862143181e-08 0.015838744067924067 0.13203142539163346
355 7.60318008479726e-08 0.015811061174406144 0.13137402487076588
356 7.455312359521158e-08 0.015783557187888902 0.13072182015040343
357 7.31076937037777e-08 0.015756230246715595 0.1300747570723402
358 7.169467212784513e-08 0.01572907851384519 0.12943278217521728
359 7.031324319997553e-08 0.015702100176459666 0.12879584268390792
360 6.896261392020294e-08 0.01567529344557864 0.12816388649908858
361 6.7642013268503e-08 0.01564865655568114 0.12753686218699234
362 6.635069153981992e-08 0.015622187764334427 0.12691471896934076
363 6.508791970085756e-08 0.015595885351829665 0.12629740671345124
364 6.38529887678678e-08 0.015569747620824336 0.12568487592251587
365 6.264520920470157e-08 0.015543772895991237 0.1250770777260487
366 6.1463910340413e-08 0.015517959523673904 0.12447396387049829
367 6.030843980573423e-08 0.015492305871548375 0.12387548671002187
368 5.917816298776482e-08 0.015466810328291107 0.12328159919741842
369 5.807246250224262e-08 0.015441471303252954 0.12269225487521744
370 5.699073768278755e-08 0.015416287226139063 0.12210740786692026
371 5.5932404086531586e-08 0.015391256546694576 0.12152701286839114
372 5.489689301557036e-08 0.015366377734396005 0.12095102513939525
373 5.3883651053692094e-08 0.015341649278148174 0.12037940049528052
374 5.28921396178601e-08 0.015317069685986597 0.11981209529880088
375 5.19218345239437e-08 0.015292637484785215 0.11924906645207793
376 5.09722255662116e-08 0.015268351219969334 0.11869027138869867
377 5.0042816110118466e-08 0.015244209455233696 0.11813566806594636
378 4.9133122697933695e-08 0.015220210772265562 0.11758521495716227
379 4.8242674666776705e-08 0.01519635377047271 0.11703887104423577
380 4.737101377863951e-08 0.015172637066716236 0.11649659581022012
381 4.651769386199217e-08 0.015149059295048084 0.11595834923207193
382 4.5682280464581486e-08 0.01512561910645319 0.11542409177351173
383 4.486435051704697e-08 0.01510231516859615 0.11489378437800335
384 4.406349200699203e-08 0.015079146165572332 0.11436738846185004
385 4.327930366316096e-08 0.015056110797663325 0.11384486590740502
386 4.251139464938511e-08 0.015033207781096663 0.11332617905639437
387 4.17593842679729e-08 0.015010435847809707 0.11281129070335015
388 4.102290167223107e-08 0.014987793745217635 0.11230016408915167
389 4.0301585587814345e-08 0.014965280235985437 0.11179276289467298
390 3.959508404261244e-08 0.014942894097803838 0.11128905123453453
391 3.8903054104892886e-08 0.014920634123169083 0.11078899365095708
392 3.822516162942863e-08 0.014898499119166495 0.11029255510771604
393 3.756108101134842e-08 0.01487648790725774 0.10979970098419434
394 3.69104949474574e-08 0.014854599323071725 0.10931039706953195
395 3.6273094204784165e-08 0.014832832216199056 0.10882460955687047
396 3.5648577396119025e-08 0.014811185449989984 0.1083423050376908
397 3.5036650762316245e-08 0.014789657901355776 0.10786345049624241
398 3.4437027961141194e-08 0.014768248460573449 0.10738801330406239
399 3.384942986245072e-08 0.014746956031093788 0.10691596121458273
400 3.32735843495025e-08 0.014725779529352593 0.10644726235782419
401 3.270922612619598e-08 0.014704717884585109 0.10598188523517521
402 3.215609653005458e-08 0.014683770038643532 0.10551979871425425
403 3.161394335076513e-08 0.014662934945817588 0.10506097202385421
404 3.1082520654097014e-08 0.014642211572658088 0.10460537474896729
405 3.056158861102931e-08 0.014621598897803418 0.10415297682588891
406 3.00509133319203e-08 0.014601095911808899 0.10370374853739926
407 2.9550266705559336e-08 0.01458070161697897 0.10325766050802121
408 2.9059426242946287e-08 0.014560415027202143 0.10281468369935291
409 2.8578174925649217e-08 0.014540235167788676 0.10237478940547413
410 2.8106301058595996e-08 0.014520161075310886 0.10193794924842473
411 2.7643598127160242e-08 0.014500191797446117 0.10150413517375408
412 2.7189864658406912e-08 0.014480326392822231 0.10107331944614027
413 2.6744904086367186e-08 0.014460563930865648 0.10064547464507774
414 2.6308524621216827e-08 0.014440903491651834 0.10022057366063215
415 2.5880539122236096e-08 0.014421344165758226 0.09979858968926131
416 2.5460764974433915e-08 0.014401885054119538 0.09937949622970103
417 2.5049023968722312e-08 0.014382525267885393 0.09896326707891487
418 2.4645142185531197e-08 0.014363263928280244 0.09854987632810629
419 2.4248949881757283e-08 0.014344100166465562 0.09813929835879259
420 2.3860281380944237e-08 0.01432503312340422 0.09773150783893922
421 2.347897496659477e-08 0.01430606194972704 0.09732647971915355
422 2.3104872778518387e-08 0.01428718580560148 0.09692418922893704
423 2.2737820712121917e-08 0.014268403860602403 0.09652461187299481
424 2.2377668320552836e-08 0.0142497152935849 0.0961277234276015
425 2.202426871960854e-08 0.014231119292559134 0.09573349993702274
426 2.1677478495327113e-08 0.014212615054567137 0.09534191770999093
427 2.1337157614178506e-08 0.014194201785561585 0.09495295331623459
428 2.1003169335777116e-08 0.014175878700286441 0.09456658358306035
429 2.0675380128039615e-08 0.014157645022159505 0.09418278559198653
430 2.0353659584714406e-08 0.014139499983156778 0.09380153667542776
431 2.00378803452111e-08 0.014121442823698645 0.09342281441342927
432 1.9727918016661125e-08 0.014103472792537828 0.09304659663045052
433 1.9423651098142525e-08 0.01408558914664907 0.09267286139219698
434 1.9124960907004317e-08 0.014067791151120557 0.09230158700249942
435 1.883173150722757e-08 0.014050078079046987 0.09193275200023973
436 1.8543849639762865e-08 0.014032449211424316 0.09156633515632273
437 1.826120465478513e-08 0.014014903837046112 0.09120231547069296
438 1.7983688445809253e-08 0.013997441252401498 0.09084067216939588
439 1.771119538561128e-08 0.01398006076157468 0.0904813847016826
440 1.7443622263901856e-08 0.01396276167614599 0.09012443273715737
441 1.7180868226700567e-08 0.01394554331509445 0.08976979616296739
442 1.6922834717360854e-08 0.013928405004701815 0.0894174550810339
443 1.666942541919734e-08 0.013911346078458087 0.08906738980532403
444 1.6420546199668522e-08 0.013894365876968445 0.08871958085916275
445 1.617610505606951e-08 0.013877463747861586 0.08837400897258413
446 1.5936012062690743e-08 0.013860639045699468 0.08803065507972141
447 1.5700179319400063e-08 0.013843891131888376 0.08768950031623515
448 1.5468520901606896e-08 0.013827219374591367 0.08735052601677887
449 1.524095281156835e-08 0.013810623148641996 0.08701371371250136
450 1.5017392930998758e-08 0.013794101835459345 0.08667904512858556
451 1.4797760974944717e-08 0.01377765482296432 0.08634650218182277
452 1.458197844688948e-08 0.01376128150549719 0.08601606697822213
453 1.4369968595051302e-08 0.013744981283736359 0.08568772181065447
454 1.416165636984146e-08 0.013728753564618341 0.0853614491565301
455 1.3956968382448971e-08 0.01371259776125891 0.0850372316755101
456 1.37558328645196e-08 0.01369651329287542 0.08471505220725022
457 1.3558179628898262e-08 0.013680499584710284 0.08439489376917729
458 1.336394003140436e-08 0.013664556067955544 0.08407673955429723
459 1.3173046933610965e-08 0.01364868217967858 0.08376057292903445
460 1.2985434666599287e-08 0.013632877362748893 0.0834463774311019
461 1.280103899566095e-08 0.013617141065765953 0.08313413676740147
462 1.2619797085921406e-08 0.013601472742988108 0.08282383481195409
463 1.2441647468858423e-08 0.013585871854262518 0.0825154556038591
464 1.226653000969074e-08 0.01357033786495611 0.0822089833452826
465 1.2094385875612361e-08 0.013554870245887541 0.08190440239947394
466 1.1925157504848845e-08 0.013539468473260123 0.08160169728881032
467 1.17587885765128e-08 0.013524132028595733 0.08130085269286873
468 1.1595223981236166e-08 0.01350886039866967 0.08100185344652493
469 1.14344097925578e-08 0.013493653075446444 0.08070468453807907
470 1.1276293239045427e-08 0.013478509556016486 0.08040933110740747
471 1.1120822677131592e-08 0.013463429342533759 0.08011577844414021
472 1.0967947564643908e-08 0.013448411942154273 0.07982401198586392
473 1.0817618435010484e-08 0.013433456866975457 0.07953401731634971
474 1.0669786872121964e-08 0.0134185636339764 0.07924578016380555
475 1.0524405485832127e-08 0.013403731764958947 0.0789592863991529
476 1.03814278880796e-08 0.013388960786489611 0.07867452203432702
477 1.024080866961364e-08 0.01337425022984232 0.07839147322060087
478 1.0102503377307612e-08 0.013359599630941962 0.07811012624693196
479 9.966468492044015e-09 0.01334500853030873 0.07783046753833188
480 9.832661407155675e-09 0.013330476473003242 0.07755248365425829
481 9.701040407407917e-09 0.013316003008572433 0.07727616128702881
482 9.571564648507098e-09 0.013301587690996198 0.0770014872602566
483 9.444194137121339e-09 0.013287230078634783 0.07672844852730726
484 9.318889711399571e-09 0.013272929734176911 0.07645703216977674
485 9.195613021975543e-09 0.01325868622458862 0.07618722539598993
486 9.074326513443732e-09 0.013244499121062812 0.07591901553951955
487 8.954993406294551e-09 0.013230367998969508 0.07565239005772512
488 8.837577679296512e-09 0.013216292437806774 0.07538733653031163
489 8.722044052313509e-09 0.013202272021152338 0.07512384265790772
490 8.608357969545516e-09 0.013188306336615864 0.07486189626066292
491 8.496485583181517e-09 0.01317439497579188 0.07460148527686368
492 8.386393737453722e-09 0.013160537534213352 0.07434259776156811
493 8.278049953082414e-09 0.013146733611305892 0.07408522188525887
494 8.171422412101123e-09 0.013132982810342591 0.07382934593251407
495 8.066479943052087e-09 0.013119284738399467 0.07357495830069591
496 7.963192006542267e-09 0.01310563900631151 0.07332204749865681
497 7.861528681150415e-09 0.013092045228629341 0.0730706021454627
498 7.761460649675981e-09 0.013078503023576422 0.07282061096913316
499 7.662959185720986e-09 0.013065012013006895 0.07257206280539841
500 7.565996140596056e-09 0.013051571822363935 0.0723249465964726
501 7.470543930542228e-09 0.013038182080638701 0.07207925138984327
502 7.3765755242603165e-09 0.013024842420329821 0.07183496633707684
503 7.284064430739823e-09 0.013011552477403421 0.07159208069263975
504 7.192984687379623e-09 0.012998311891253691 0.07135058381273504
505 7.103310848392904e-09 0.012985120304663969 0.07111046515415419
506 7.015017973489011e-09 0.012971977363768358 0.070871714273144
507 6.928081616825036e-09 0.01295888271801384 0.07063432082428824
508 6.842477816220236e-09 0.012945836020122897 0.07039827455940383
509 6.758183082626529e-09 0.012932836926056618 0.07016356532645143
510 6.675174389848477e-09 0.012919885094978307 0.06993018306846012
511 6.593429164506439e-09 0.012906980189217564 0.06969811782246606
512 6.512925276236609e-09 0.012894121874234835 0.06946735971846484
513 6.433641028121942e-09 0.012881309818586434 0.06923789897837737
514 6.355555147348099e-09 0.012868543693890011 0.0690097259150291
515 6.278646776078711e-09 0.01285582317479049 0.06878283093114242
516 6.202895462544341e-09 0.012843147938926438 0.06855720451834188
517 6.128281152339813e-09 0.012830517666896872 0.06833283725617231
518 6.054784179924615e-09 0.012817932042228504 0.06810971981112941
519 5.982385260321261e-09 0.012805390751343406 0.06788784293570277
520 5.9110654810066115e-09 0.012792893483527096 0.06766719746743101
521 5.8408062939913926e-09 0.012780439930897038 0.06744777432796914
522 5.771589508083077e-09 0.01276802978837154 0.06722956452216758
523 5.703397281327619e-09 0.012755662753639065 0.06701255913716292
524 5.636212113625596e-09 0.012743338527127923 0.06679674934148026
525 5.570016839518344e-09 0.012731056811976364 0.06658212638414689
526 5.504794621139891e-09 0.01271881731400305 0.06636868159381698
527 5.44052894133061e-09 0.012706619741677888 0.06615640637790762
528 5.3772035969085096e-09 0.01269446380609327 0.0659452922217454
529 5.314802692094347e-09 0.01268234922093564 0.06573533068772397
530 5.253310632086686e-09 0.012670275702457453 0.06552651341447197
531 5.192712116783272e-09 0.012658242969449469 0.0653188321160315
532 5.132992134645075e-09 0.012646250743213407 0.06511227858104678
533 5.074135956699525e-09 0.012634298747534948 0.0649068446719629
534 5.016129130679551e-09 0.012622386708657066 0.0647025223242347
535 4.958957475295026e-09 0.012610514355253708 0.06449930354554526
536 4.902607074633497e-09 0.012598681418403793 0.06429718041503434
537 4.847064272686915e-09 0.012586887631565546 0.0640961450825361
538 4.7923156680014375e-09 0.012575132730551147 0.06389618976782648
539 4.738348108447208e-09 0.012563416453501702 0.06369730675987974
540 4.685148686105268e-09 0.012551738540862523 0.06349948841613422
541 4.6327047322687435e-09 0.012540098735358713 0.06330272716176712
542 4.581003812555519e-09 0.012528496781971056 0.06310701548897811
543 4.530033722129802e-09 0.012516932427912212 0.06291234595628191
544 4.47978248102984e-09 0.012505405422603196 0.06271871118780933
545 4.43023832959932e-09 0.012493915517650158 0.06252610387261695
546 4.3813897240199525e-09 0.01248246246682144 0.0623345167640052
547 4.333225331942785e-09 0.012471046026024923 0.062143942678844745
548 4.285734028215945e-09 0.012459665953285647 0.06195437449691113
549 4.238904890706439e-09 0.012448322008723704 0.061765805160227366
550 4.1927271962138295e-09 0.012437013954532412 0.061578227672414575
551 4.147190416473587e-09 0.012425741554956744 0.06139163509805049
552 4.102284214247976e-09 0.012414504576272023 0.06120602056203566
553 4.0579984395024214e-09 0.012403302786762884 0.06102137724896733
554 4.014323125665336e-09 0.012392135956702474 0.06083769840252085
555 3.971248485969413e-09 0.012381003858331931 0.060654977324838544
556 3.928764909872502e-09 0.012369906265840084 0.06047320737592581
557 3.8868629595561724e-09 0.012358842955343416 0.060292381973054615
558 3.845533366500151e-09 0.012347813704866258 0.060112494590173975
559 3.804767028130851e-09 0.012336818294321235 0.05993353875732757
560 3.7645550045422735e-09 0.01232585650548993 0.059755508060078275
561 3.7248885152875615e-09 0.012314928122003799 0.05957839613893948
562 3.6857589362396003e-09 0.01230403292932529 0.059402196688813254
563 3.6471577965190294e-09 0.01229317071472921 0.05922690345843515
564 3.609076775488109e-09 0.012282341267284311 0.059052510249825524
565 3.5715076998089166e-09 0.012271544377835085 0.05887901091774742
566 3.5344425405643847e-09 0.012260779838983776 0.05870639936917082
567 3.4978734104407253e-09 0.01225004744507262 0.058534669562743176
568 3.461792560969828e-09 0.012239346992166278 0.058363815508266255
569 3.42619237983025e-09 0.012228678278034491 0.05819383126617902
570 3.3910653882054555e-09 0.012218041102134933 0.058024710947046663
571 3.3564042381979845e-09 0.012207435265596266 0.0578564487110556
572 3.3222017102982726e-09 0.012196860571201394 0.05768903876751431
573 3.2884507109068842e-09 0.012186316823370909 0.057522475374360095
574 3.2551442699089193e-09 0.012175803828146753 0.05735675283767153
575 3.2222755382994152e-09 0.012165321393176035 0.05719186551118657
576 3.189837785858598e-09 0.012154869327695075 0.05702780779582628
577 3.157824398875822e-09 0.012144447442513603 0.05686457413922411
578 3.126228877921128e-09 0.012134055549999167 0.05670215903526059
579 3.095044835663304e-09 0.012123693464061697 0.05654055702360337
580 3.0642659947334417e-09 0.01211336100013827 0.05637976268925264
581 3.0338861856329293e-09 0.012103057975178046 0.05621977066209175
582 3.003899344684885e-09 0.012092784207627367 0.056060575616442974
583 2.974299512028085e-09 0.012082539517415043 0.05590217227062843
584 2.945080829652391e-09 0.012072323725937792 0.055744555386536006
585 2.916237539474772e-09 0.012062136656045868 0.05558771976919025
586 2.8877639814550114e-09 0.012051978132028834 0.05543166026632818
587 2.8596545917502064e-09 0.012041847979601507 0.05527637176797992
588 2.8319039009072005e-09 0.012031746025890067 0.05512184920605411
589 2.8045065320921105e-09 0.012021672099418318 0.054968087553928076
590 2.777457199356112e-09 0.012011626030094107 0.054815081826042604
591 2.7507507059366836e-09 0.012001607649195901 0.05466282707750133
592 2.7243819425935363e-09 0.011991616789359519 0.05451131840367465
593 2.69834588597845e-09 0.011981653284565004 0.054360550939808176
594 2.67263759703827e-09 0.01197171697012365 0.0542105198606355
595 2.6472522194503363e-09 0.011961807682665181 0.05406122037999541
596 2.6221849780896388e-09 0.011951925260125063 0.05391264775045338
597 2.5974311775269852e-09 0.01194206954173197 0.05376479726292731
598 2.572986200557526e-09 0.011932240367995384 0.053617664246317476
599 2.5488455067589525e-09 0.011922437580693342 0.05347124406714063
600 2.5250046310787246e-09 0.011912661022860305 0.053325532129168164
601 2.5014591824497043e-09 0.011902910538775182 0.05318052387306834
602 2.4782048424335695e-09 0.011893185973949472 0.0530362147760525
603 2.455237363891405e-09 0.011883487175115554 0.0528926003515252
604 2.432552569680881e-09 0.011873813990215091 0.05274967614873828
605 2.410146351379448e-09 0.011864166268387571 0.05260743775244871
606 2.388014668032977e-09 0.011854543859958978 0.05246588078258024
607 2.3661535449293093e-09 0.011844946616430577 0.052325000893888876
608 2.3445590723961617e-09 0.011835374390467848 0.05218479377563189
609 2.323227404622881e-09 0.011825827035889505 0.052045255151240664
610 2.3021547585055246e-09 0.011816304407656675 0.05190638077799699
611 2.281337412514765e-09 0.011806806361862163 0.051768166446713
612 2.2607717055861425e-09 0.01179733275571986 0.051630607981414604
613 2.2404540360321758e-09 0.011787883447554253 0.05149370123902839
614 2.220380860475868e-09 0.011778458296790053 0.051357442109071935
615 2.200548692805161e-09 0.011769057163941938 0.05122182651334754
616 2.1809541031478744e-09 0.011759679910604408 0.05108685040563928
617 2.1615937168667095e-09 0.01175032639944175 0.05095250977141332
618 2.1424642135738934e-09 0.011740996494178115 0.050818800627521574
619 2.1235623261650346e-09 0.011731690059587692 0.05068571902190852
620 2.1048848398717985e-09 0.011722406961485002 0.05055326103332123
621 2.0864285913329932e-09 0.011713147066715297 0.05042142277102248
622 2.0681904676836936e-09 0.011703910243145045 0.05029020037450707
623 2.0501674056620043e-09 0.011694696359652545 0.05015959001322108
624 2.0323563907331116e-09 0.01168550528611861 0.05002958788628426
625 2.0147544562302463e-09 0.011676336893417393 0.04990019022221533
626 1.9973586825122155e-09 0.011667191053407263 0.04977139327866031
627 1.980166196137148e-09 0.011658067638921821 0.04964319334212367
628 1.9631741690521173e-09 0.011648966523760983 0.04951558672770246
629 1.9463798177983203e-09 0.011639887582682175 0.049388569778823214
630 1.929780402731476e-09 0.011630830691391616 0.049262138866981706
631 1.913373227257131e-09 0.011621795726535695 0.04913629039148544
632 1.8971556370805737e-09 0.011612782565692441 0.049011020779198944
633 1.881125019471041e-09 0.011603791087363076 0.04888632648429172
634 1.8652788025399284e-09 0.01159482117096367 0.04876220398798888
635 1.8496144545327169e-09 0.011585872696816876 0.048638649798324475
636 1.8341294831343304e-09 0.011576945546143752 0.048515660449897365
637 1.8188214347876479e-09 0.011568039601055674 0.04839323250362971
638 1.8036878940249044e-09 0.011559154744546333 0.04827136254652802
639 1.7887264828117099e-09 0.011550290860483814 0.04815004719144671
640 1.773934859903436e-09 0.011541447833602758 0.04802928307685411
641 1.7593107202137107e-09 0.01153262554949661 0.04790906686660104
642 1.7448517941947761e-09 0.011523823894609942 0.04778939524969167
643 1.7305558472294737e-09 0.01151504275623087 0.0476702649400569
644 1.7164206790346081e-09 0.011506282022483525 0.04755167267633005
645 1.702444123075476e-09 0.011497541582320631 0.047433615221624946
646 1.6886240459913113e-09 0.011488821325516142 0.04731608936331624
647 1.6749583470314494e-09 0.011480121142657958 0.04719909191282209
648 1.6614449575019778e-09 0.011471440925140727 0.04708261970538909
649 1.6480818402226664e-09 0.011462780565158703 0.046966669599879426
650 1.6348669889939707e-09 0.011454139955698698 0.04685123847856022
651 1.6217984280739076e-09 0.011445518990533091 0.0467363232468951
652 1.6088742116645992e-09 0.01143691756421292 0.046621920833337854
653 1.5960924234083004e-09 0.01142833557206104 0.046508028189128345
654 1.5834511758927106e-09 0.01141977291016535 0.04639464228809039
655 1.5709486101653874e-09 0.011411229475372087 0.04628176012643181
656 1.5585828952570846e-09 0.011402705165279206 0.04616937872254647
657 1.5463522277138355e-09 0.011394199878229806 0.04605749511681846
658 1.5342548311375973e-09 0.01138571351330563 0.045946106371428146
659 1.5222889557353052e-09 0.011377245970320637 0.04583520957016032
660 1.5104528778761541e-09 0.011368797149814643 0.045724801818214256
661 1.498744899656949e-09 0.011360366953047008 0.04561488024201573
662 1.4871633484753687e-09 0.0113519552819904 0.04550544198903094
663 1.4757065766109837e-09 0.011343562039324632 0.04539648422758234
664 1.4643729608138704e-09 0.011335187128430534 0.04528800414666632
665 1.4531609019006864e-09 0.011326830453383917 0.045179998955772765
666 1.4420688243580398e-09 0.011318491918949581 0.045072465884706425
667 1.431095175953031e-09 0.011310171430575382 0.04496540218341011
668 1.4202384273508098e-09 0.011301868894386365 0.04485880512178966
669 1.4094970717390194e-09 0.011293584217178956 0.04475267198954071
670 1.3988696244589894e-09 0.01128531730641521 0.04464700009597712
671 1.3883546226435472e-09 0.01127706807021712 0.04454178676986126
672 1.377950624861321e-09 0.011268836417360971 0.04443702935923589
673 1.3676562107674045e-09 0.011260622257271773 0.04433272523125779
674 1.357469980760259e-09 0.01125242550001772 0.04422887177203304
675 1.347390555644742e-09 0.011244246056304738 0.044125466386453954
676 1.337416576301126e-09 0.011236083837471053 0.04402250649803763
677 1.3275467033600112e-09 0.01122793875548184 0.04391998954876612
678 1.3177796168830035e-09 0.011219810722923908 0.04381791299892822
679 1.3081140160490562e-09 0.01121169965300045 0.04371627432696278
680 1.2985486188463584e-09 0.011203605459525832 0.04361507102930364
681 1.2890821617696726e-09 0.01119552805692045 0.043514300620226036
682 1.2797133995230098e-09 0.011187467360205617 0.043413960631694594
683 1.270441104727542e-09 0.011179423284998515 0.04331404861321279
684 1.2612640676346528e-09 0.011171395747507199 0.04321456213167388
685 1.2521810958440288e-09 0.011163384664525636 0.04311549877121337
686 1.2431910140266936e-09 0.011155389953428806 0.0430168561330629
687 1.2342926636528914e-09 0.01114741153216784 0.042918631835405535
688 1.2254849027247258e-09 0.011139449319265216 0.042820823513232534
689 1.2167666055134697e-09 0.011131503233809995 0.0427234288182015
690 1.2081366623014486e-09 0.011123573195453101 0.042626445418495924
691 1.1995939791284237e-09 0.011115659124402662 0.04252987099868612
692 1.1911374775423716e-09 0.01110776094141937 0.042433703259591476
693 1.1827660943545968e-09 0.01109987856781192 0.04233793991814412
694 1.1744787813990832e-09 0.011092011925432457 0.042242578707253856
695 1.1662745052960056e-09 0.011084160936672093 0.042147617375674414
696 1.1581522472193328e-09 0.011076325524456459 0.04205305368787108
697 1.1501110026684298e-09 0.011068505612241295 0.0419588854238895
698 1.1421497812436018e-09 0.011060701124008096 0.04186511037922585
699 1.1342676064254895e-09 0.011052911984259782 0.041771726364698204
700 1.126463515358258e-09 0.011045138118016423 0.041678731206319194
701 1.1187365586364968e-09 0.011037379450810996 0.04158612274516983
702 1.1110858000957743e-09 0.011029635908685201 0.04149389883727464
703 1.1035103166067633e-09 0.01102190741818528 0.04140205735347791
704 1.0960091978728877e-09 0.011014193906357921 0.041310596179321195
705 1.0885815462314136e-09 0.011006495300746169 0.04121951321492195
706 1.0812264764579215e-09 0.010998811529385383 0.04112880637485334
707 1.0739431155741093e-09 0.010991142520799243 0.04103847358802525
708 1.0667306026588477e-09 0.010983488203995783 0.04094851279756637
709 1.0595880886624374e-09 0.010975848508463459 0.04085892196070744
710 1.0525147362240123e-09 0.010968223364167267 0.04076969904866558
711 1.0455097194920208e-09 0.010960612701544893 0.04068084204652978
712 1.0385722239477373e-09 0.01095301645150289 0.04059234895314742
713 1.0317014462317457e-09 0.0109454345454129 0.0405042177810119
714 1.0248965939733397e-09 0.01093786691510791 0.040416446556151335
715 1.0181568856227874e-09 0.010930313492878551 0.0403290333180183
716 1.0114815502864059e-09 0.010922774211469408 0.04024197611938061
717 1.0048698275644005e-09 0.010915249004075393 0.040155273026213155
718 9.983209673914116e-10 0.010907737804338135 0.04006892211759075
719 9.918342298797223e-10 0.01090024054634241 0.03998292148558197
720 9.854088851650801e-10 0.010892757164612599 0.03989726923514401
721 9.790442132550865e-10 0.010885287594109179 0.03981196348401855
722 9.727395038801026e-10 0.01087783177022526 0.03972700236262859
723 9.664940563466273e-10 0.010870389628783136 0.03964238401397617
724 9.603071793931098e-10 0.01086296110603088 0.0395581065935412
725 9.54178191048143e-10 0.01085554613863896 0.039474168269181105
726 9.481064184910027e-10 0.010848144663696905 0.0393905672210315
727 9.42091197914484e-10 0.010840756618709977 0.039307301641407714
728 9.361318743899995e-10 0.010833381941595893 0.0392243697347073
729 9.302278017348955e-10 0.01082602057068157 0.039141769717313396
730 9.243783423819461e-10 0.010818672444699903 0.03905949981749902
731 9.185828672509903e-10 0.010811337502786561 0.038977558275332246
732 9.128407556226696e-10 0.010804015684476835 0.03889594334258228
733 9.071513950142293e-10 0.01079670692970249 0.03881465328262634
734 9.015141810573491e-10 0.010789411178788665 0.03873368637035746
735 8.959285173779653e-10 0.01078212837245079 0.038653040892093156
736 8.903938154780496e-10 0.010774858451791531 0.03857271514548484
737 8.849094946193107e-10 0.010767601358297779 0.038492707439428196
738 8.794749817087826e-10 0.010760357033837636 0.0384130160939743
739 8.740897111862672e-10 0.010753125420657463 0.03833363944024155
740 8.687531249136036e-10 0.010745906461378931 0.038254575820328464
741 8.634646720657195e-10 0.010738700098996107 0.03817582358722723
742 8.582238090234467e-10 0.010731506276872558 0.03809738110473804
743 8.530299992680638e-10 0.010724324938738504 0.03801924674738424
744 8.478827132775355e-10 0.010717156028687965 0.037941418900328275
745 8.427814284244178e-10 0.010709999491175964 0.03786389595928832
746 8.377256288754052e-10 0.01070285527101573 0.03778667633045574
747 8.327148054924838e-10 0.010695723313375942 0.03770975843041327
748 8.277484557356696e-10 0.010688603563777996 0.03763314068605396
749 8.228260835673001e-10 0.010681495968093289 0.03755682153450083
750 8.179471993578515e-10 0.010674400472540532 0.03748079942302726
751 8.131113197932595e-10 0.010667317023683088 0.03740507280897813
752 8.083179677837125e-10 0.010660245568426333 0.037329640159691625
753 8.035666723738948e-10 0.01065318605401504 0.03725449995242176
754 7.988569686546561e-10 0.010646138428030786 0.03717965067426167
755 7.941883976760758e-10 0.010639102638389382 0.037105090822067456
756 7.895605063619082e-10 0.010632078633338331 0.03703081890238285
757 7.849728474253746e-10 0.010625066361454296 0.03695683343136446
758 7.804249792862886e-10 0.010618065771640607 0.03688313293470776
759 7.759164659894831e-10 0.01061107681312477 0.0368097159475737
760 7.714468771245236e-10 0.010604099435456022 0.036736581014515955
761 7.67015787746681e-10 0.01059713358850289 0.03666372668940888
762 7.626227782991454e-10 0.010590179222450776 0.03659115153537606
763 7.582674345364583e-10 0.01058323628779956 0.03651885412471953
764 7.539493474491409e-10 0.01057630473536123 0.036446833038849595
765 7.496681131895044e-10 0.010569384516257541 0.036375086868215285
766 7.454233329986135e-10 0.010562475581917672 0.03630361421223546
767 7.412146131343884e-10 0.010555577884075915 0.036232413679230475
768 7.370415648008271e-10 0.010548691374769393 0.03616148388635447
769 7.329038040783265e-10 0.010541816006335789 0.03609082345952827
770 7.288009518550835e-10 0.010534951731411083 0.03602043103337288
771 7.247326337595598e-10 0.010528098502927342 0.03595030525114352
772 7.206984800939928e-10 0.010521256274110493 0.03588044476466432
773 7.166981257689297e-10 0.010514424998478133 0.035810848234263545
774 7.127312102387765e-10 0.010507604629837363 0.035741514328709346
775 7.087973774383376e-10 0.01050079512228263 0.035672441725146185
776 7.048962757203306e-10 0.01049399643019359 0.03560362910903171
777 7.010275577938614e-10 0.010487208508232987 0.035535075174074233
778 6.971908806638476e-10 0.010480431311344563 0.03546677862217077
779 6.933859055713635e-10 0.010473664794750976 0.03539873816334558
780 6.89612297934902e-10 0.010466908913951724 0.03533095251568928
781 6.858697272925332e-10 0.01046016362472112 0.035263420405298465
782 6.821578672449446e-10 0.010453428883106252 0.035196140566215846
783 6.784763953993503e-10 0.010446704645424972 0.03512911174037096
784 6.748249933142528e-10 0.010439990868263907 0.035062332677521325
785 6.71203346445044e-10 0.010433287508476488 0.03499580213519415
786 6.676111440904338e-10 0.01042659452318098 0.034929518878628545
787 6.640480793396869e-10 0.010419911869758547 0.03486348168071823
788 6.605138490206619e-10 0.010413239505851327 0.03479768932195471
789 6.570081536486317e-10 0.010406577389360516 0.034732140590371004
790 6.535306973758795e-10 0.010399925478444478 0.03466683428148579
791 6.500811879420537e-10 0.010393283731516871 0.03460176919824806
792 6.466593366252677e-10 0.010386652107244787 0.034536944150982275
793 6.432648581939381e-10 0.010380030564546899 0.03447235795733396
794 6.398974708593432e-10 0.010373419062591639 0.034408009442215746
795 6.365568962288933e-10 0.010366817560795378 0.034343897437753956
796 6.332428592601003e-10 0.010360226018820628 0.03428002078323555
797 6.299550882152369e-10 0.010353644396574262 0.03421637832505558
798 6.2669331461667e-10 0.010347072654205742 0.034152968916665104
799 6.23457273202862e-10 0.010340510752105368 0.03408979141851949
800 6.202467018850263e-10 0.010333958650902532 0.03402684469802723
801 6.170613417044269e-10 0.010327416311464003 0.033964127629499095
802 6.139009367903122e-10 0.010320883694892206 0.03390163909409785
803 6.107652343184739e-10 0.010314360762523535 0.033839377979788275
804 6.07653984470416e-10 0.010307847475926668 0.03377734318128766
805 6.045669403931326e-10 0.010301343796900899 0.033715533600016764
806 6.015038581594744e-10 0.010294849687474482 0.033653948144051093
807 5.98464496729103e-10 0.010288365109902994 0.03359258572807267
808 5.954486179100205e-10 0.010281890026667712 0.033531445273322184
809 5.924559863206609e-10 0.01027542440047399 0.0334705257075515
810 5.89486369352544e-10 0.010268968194249672 0.03340982596497666
811 5.865395371334727e-10 0.010262521371143493 0.03334934498623121
812 5.836152624912714e-10 0.010256083894523515 0.033289081718319936
813 5.807133209180532e-10 0.010249655727975563 0.03322903511457298
814 5.778334905350119e-10 0.01024323683530168 0.033169204134600366
815 5.749755520577247e-10 0.010236827180518587 0.033109587744246875
816 5.721392887619623e-10 0.010230426727856168 0.03305018491554733
817 5.693244864499968e-10 0.010224035441755961 0.03299099462668223
818 5.665309334173957e-10 0.01021765328686965 0.032932015861933756
819 5.63758420420303e-10 0.01021128022805759 0.03287324761164215
820 5.610067406431902e-10 0.010204916230387332 0.032814688872162455
821 5.582756896670766e-10 0.010198561259132164 0.03275633864582162
822 5.55565065438208e-10 0.010192215279769662 0.03269819594087595
823 5.528746682371869e-10 0.01018587825798025 0.032640259771468914
824 5.502043006485482e-10 0.010179550159645778 0.0325825291575893
825 5.475537675307748e-10 0.010173230950848107 0.03252500312502974
826 5.449228759867391e-10 0.010166920597867704 0.03246768070534552
827 5.423114353345765e-10 0.010160619067182262 0.032410560935813786
828 5.397192570789693e-10 0.010154326325465307 0.03235364285939308
829 5.371461548828459e-10 0.010148042339584839 0.03229692552468317
830 5.345919445394847e-10 0.010141767076601972 0.03224040798588525
831 5.320564439450142e-10 0.010135500503769592 0.032184089302762446
832 5.295394730713069e-10 0.010129242588531012 0.03212796854060066
833 5.2704085393926e-10 0.010122993298518656 0.032072044770169734
834 5.245604105924542e-10 0.010116752601552743 0.032016317067684895
835 5.22097969071189e-10 0.010110520465639984 0.03196078451476858
836 5.196533573868844e-10 0.010104296858972288 0.03190544619841252
837 5.172264054968456e-10 0.010098081749925478 0.031850301210940145
838 5.148169452793872e-10 0.01009187510705802 0.031795348649969316
839 5.12424810509307e-10 0.010085676899109771 0.03174058761837535
840 5.100498368337045e-10 0.010079487095000709 0.03168601722425433
841 5.076918617481444e-10 0.010073305663829702 0.031631636580886725
842 5.053507245731517e-10 0.01006713257487328 0.03157744480670131
843 5.030262664310384e-10 0.010060967797584404 0.03152344102523936
844 5.007183302230587e-10 0.010054811301591254 0.03146962436511917
845 4.984267606068783e-10 0.010048663056696033 0.03141599396000082
846 4.961514039743663e-10 0.010042523032873767 0.03136254894855124
847 4.938921084296914e-10 0.010036391200271126 0.03130928847440957
848 4.916487237677301e-10 0.010030267529205251 0.03125621168615279
849 4.894211014527693e-10 0.010024151990162582 0.031203317737261618
850 4.872090945975124e-10 0.010018044553797704 0.03115060578608668
851 4.850125579423727e-10 0.010011945190932205 0.031098074995814982
852 4.828313478350569e-10 0.010005853872553535 0.031045724534436613
853 4.806653222104313e-10 0.00999977056981388 0.030993553574711733
854 4.785143405706671e-10 0.009993695254029036 0.030941561294137825
855 4.763782639656603e-10 0.009987627896677304 0.030889746874917214
856 4.742569549737228e-10 0.009981568469398384 0.030838109503924828
857 4.721502776825396e-10 0.009975516943992286 0.03078664837267622
858 4.700580976703888e-10 0.009969473292418233 0.03073536267729587
859 4.679802819876213e-10 0.009963437486793604 0.03068425161848571
860 4.659166991383922e-10 0.009957409499392849 0.0306333144014939
861 4.638672190626469e-10 0.009951389302646434 0.030582550236083875
862 4.618317131183517e-10 0.009945376869139794 0.03053195833650361
863 4.5981005406396885e-10 0.009939372171612282 0.030481537921455155
864 4.578021160411712e-10 0.00993337518295614 0.03043128821406438
865 4.558077745577933e-10 0.009927385876215463 0.030381208441851007
866 4.538269064710149e-10 0.009921404224585192 0.030331297836698808
867 4.5185938997077364e-10 0.009915430201410093 0.0302815556348261
868 4.499051045634049e-10 0.00990946378018376 0.030231981076756457
869 4.479639310555008e-10 0.009903504934547612 0.030182573407289633
870 4.460357515379928e-10 0.009897553638289912 0.030133331875472732
871 4.441204493704461e-10 0.009891609865344783 0.030084255734571595
872 4.422179091655691e-10 0.009885673589791229 0.03003534424204242
873 4.4032801677393227e-10 0.009879744785852185 0.029986596659503584
874 4.384506592688923e-10 0.00987382342789354 0.02993801225270773
875 4.3658572493172086e-10 0.009867909490423203 0.029889590291514005
876 4.347331032369338e-10 0.00986200294809015 0.02984133004986059
877 4.3289268483781584e-10 0.009856103775683488 0.02979323080573738
878 4.3106436155214305e-10 0.009850211948131531 0.02974529184115891
879 4.29248026348094e-10 0.009844327440500877 0.02969751244213749
880 4.274435733303518e-10 0.009838450227995487 0.02964989189865654
881 4.2565089772639126e-10 0.009832580285955787 0.02960242950464414
882 4.238698958729491e-10 0.009826717589857755 0.029555124557946767
883 4.221004652026773e-10 0.00982086211531204 0.029507976360303275
884 4.2034250423097035e-10 0.009815013838063064 0.029460984217319023
885 4.1859591254297226e-10 0.009809172733988148 0.029414147438440248
886 4.1686059078075323e-10 0.009803338779096631 0.02936746533692861
887 4.151364406306591e-10 0.009797511949529015 0.02932093722983594
888 4.1342336481082716e-10 0.00979169222155609 0.0292745624379792
889 4.117212670588679e-10 0.009785879571578091 0.0292283402859156
890 4.100300521197104e-10 0.009780073976123843 0.02918227010191794
891 4.083496257336077e-10 0.009774275411849925 0.02913635121795012
892 4.066798946243008e-10 0.009768483855539828 0.029090582969642856
893 4.0502076648733925e-10 0.009762699284103137 0.029044964696269552
894 4.033721499785549e-10 0.009756921674574696 0.028999495740722397
895 4.0173395470268777e-10 0.009751151004113806 0.028954175449488608
896 4.0010609120216137e-10 0.009745387250003398 0.028909003172626884
897 3.9848847094600443e-10 0.00973963038964924 0.02886397826374401
898 3.9688100631892006e-10 0.00973388040057914 0.028819100079971672
899 3.9528361061049544e-10 0.009728137260442145 0.02877436798194342
900 3.9369619800455475e-10 0.009722400947007766 0.028729781333771826
901 3.9211868356864917e-10 0.00971667143816519 0.0286853395030258
902 3.9055098324368577e-10 0.009710948711922502 0.02864104186070809
903 3.8899301383369013e-10 0.00970523274640593 0.02859688778123295
904 3.874446929957034e-10 0.009699523519859067 0.028552876642403975
905 3.859059392298094e-10 0.009693821010642124 0.028509007825392087
906 3.84376671869292e-10 0.009688125197231171 0.02846528071471374
907 3.828568110709199e-10 0.009682436058217397 0.02842169469820921
908 3.813462778053572e-10 0.009676753572306365 0.02837824916702113
909 3.7984499384769793e-10 0.00967107771831728 0.028334943515573134
910 3.783528817681222e-10 0.009665408475182255 0.028291777141548666
911 3.7686986492267446e-10 0.00965974582194559 0.02824874944586998
912 3.753958674441591e-10 0.009654089737763055 0.02820585983267726
913 3.739308142331543e-10 0.009648440201901174 0.028163107709307925
914 3.7247463094913894e-10 0.009642797193736511 0.02812049248627606
915 3.710272440017379e-10 0.009637160692754979 0.028078013577252047
916 3.6958858054207456e-10 0.009631530678551128 0.02803567039904229
917 3.6815856845423796e-10 0.00962590713082746 0.027993462371569144
918 3.667371363468568e-10 0.009620290029393743 0.027951388917850945
919 3.653242135447823e-10 0.009614679354166326 0.027909449463982248
920 3.639197300808756e-10 0.009609075085167455 0.027867643439114142
921 3.6252361668790245e-10 0.009603477202524609 0.027825970275434785
922 3.6113580479052823e-10 0.009597885686469831 0.02778442940815001
923 3.5975622649741636e-10 0.009592300517339059 0.02774302027546414
924 3.5838481459342646e-10 0.009586721675571468 0.0277017423185609
925 3.570215025319118e-10 0.009581149141708824 0.0276605949815845
926 3.556662244271143e-10 0.00957558289639483 0.027619577711620834
927 3.5431891504665516e-10 0.009570022920374486 0.02757868995867883
928 3.5297950980412026e-10 0.009564469194493436 0.027537931175671944
929 3.516479447517408e-10 0.009558921699697354 0.027497300818399774
930 3.50324156573164e-10 0.009553380417031299 0.027456798345529828
931 3.490080825763162e-10 0.009547845327639094 0.02741642321857941
932 3.4769966068635496e-10 0.009542316412762708 0.027376174901897646
933 3.463988294387099e-10 0.00953679365374163 0.027336052862647644
934 3.4510552797221135e-10 0.009531277032012267 0.027296056570788787
935 3.4381969602230434e-10 0.009525766529107334 0.027256185499059137
936 3.4254127391434776e-10 0.009520262126655245 0.027216439122958007
937 3.412702025569969e-10 0.00951476380637952 0.027176816920728607
938 3.400064234356698e-10 0.009509271550098189 0.027137318373340866
939 3.3874987860609316e-10 0.0095037853397232 0.027097942964474347
940 3.3750051068793036e-10 0.009498305157259832 0.027058690180501308
941 3.362582628584877e-10 0.009492830984806114 0.027019559510469877
942 3.3502307884649944e-10 0.009487362804552252 0.026980550446087333
943 3.3379490292598893e-10 0.009481900598780044 0.026941662481703547
944 3.3257367991020776e-10 0.009476444349862325 0.026902895114294507
945 3.313593551456471e-10 0.009470994040262387 0.026864247843445984
946 3.3015187450612574e-10 0.009465549652533425 0.026825720171337296
947 3.2895118438694987e-10 0.00946011116931798 0.026787311602725218
948 3.2775723169914487e-10 0.009454678573347385 0.02674902164492799
949 3.2656996386375833e-10 0.00944925184744121 0.02671084980780943
950 3.253893288062332e-10 0.009443830974506726 0.026672795603763188
951 3.2421527495085005e-10 0.00943841593753835 0.026634858547697104
952 3.230477512152374e-10 0.009433006719617118 0.026597038157017656
953 3.218867070049496e-10 0.009427603303910148 0.02655933395161456
954 3.207320922081112e-10 0.009422205673670107 0.026521745453845447
955 3.195838571901259e-10 0.009416813812234684 0.02648427218852066
956 3.184419527884518e-10 0.00941142770302607 0.026446913682888182
957 3.173063303074384e-10 0.009406047329550436 0.02640966946661863
958 3.1617694151322835e-10 0.009400672675397419 0.026372539071790393
959 3.150537386287199e-10 0.00939530372423961 0.026335522032874852
960 3.139366743285918e-10 0.009389940459832045 0.02629861788672173
961 3.1282570173438714e-10 0.0093845828660117 0.02626182617254452
962 3.117207744096579e-10 0.009379230926696989 0.026225146431906026
963 3.106218463551681e-10 0.009373884625887263 0.026188578208704027
964 3.095288720041547e-10 0.00936854394766232 0.026152121049157016
965 3.084418062176467e-10 0.00936320887618192 0.02611577450179005
966 3.073606042798392e-10 0.009357879395685281 0.026079538117420697
967 3.062852218935245e-10 0.00935255549049061 0.02604341144914511
968 3.0521561517557784e-10 0.009347237144994618 0.026007394052324138
969 3.0415174065249674e-10 0.009341924343672035 0.02597148548456961
970 3.030935552559957e-10 0.009336617071075146 0.025935685305730663
971 3.020410163186515e-10 0.009331315311833316 0.025899993077880178
972 3.009940815696027e-10 0.009326019050652522 0.025864408365301326
973 2.9995270913029937e-10 0.009320728272314891 0.025828930734474204
974 2.9891685751030424e-10 0.009315442961678239 0.025793559754062553
975 2.9788648560314314e-10 0.009310163103675604 0.025758294994900573
976 2.968615526822067e-10 0.009304888683314808 0.025723136029979853
977 2.9584201839669866e-10 0.00929961968567799 0.025688082434436352
978 2.948278427676341e-10 0.009294356095921164 0.02565313378553752
979 2.9381898618388483e-10 0.009289097899273773 0.025618289662669456
980 2.928154093982712e-10 0.00928384508103825 0.02558354964732421
981 2.918170735237007e-10 0.009278597626589571 0.025548913323087126
982 2.908239400293523e-10 0.00927335552137483 0.025514380275624308
983 2.898359707369061e-10 0.00926811875091279 0.025479950092670157
984 2.8885312781681655e-10 0.009262887300793473 0.025445622364014993
985 2.878753737846313e-10 0.009257661156677708 0.025411396681492778
986 2.86902671497352e-10 0.009252440304296729 0.025377272638968905
987 2.859349841498391e-10 0.009247224729451746 0.025343249832328087
988 2.8497227527125713e-10 0.009242014418013514 0.02530932785946232
989 2.8401450872156456e-10 0.009236809355921938 0.025275506320258944
990 2.830616486880426e-10 0.009231609529185648 0.025241784816588776
991 2.8211365968186493e-10 0.009226414923881588 0.025208162952294312
992 2.8117050653470877e-10 0.009221225526154614 0.025174640333178042
993 2.8023215439540434e-10 0.009216041322217084 0.025141216566990823
994 2.7929856872662425e-10 0.009210862298348462 0.02510789126342033
995 2.78369715301611e-10 0.009205688440894914 0.02507466403407961
996 2.7744556020094335e-10 0.009200519736268915 0.025041534492495687
997 2.7652606980933895e-10 0.00919535617094885 0.02500850225409826
998 2.756112108124962e-10 0.009190197731478635 0.024975566936208487
999 2.7470095019397074e-10 0.009185044404467314 0.02494272815802782
1000 2.7379525523208913e-10 0.009179896176588678 0.024909985540626952
1001 2.7289409349689875e-10 0.009174753034580886 0.0248773387069348
1002 2.7199743284715197e-10 0.009169614965246082 0.0248447872817276
1003 2.7110524142732574e-10 0.009164481955450016 0.024812330891618044
1004 2.70217487664676e-10 0.00915935399212167 0.024779969165044526
1005 2.693341402663252e-10 0.009154231062252882 0.024747701732260433
1006 2.6845516821638396e-10 0.009149113152897983 0.024715528225323524
1007 2.6758054077310543e-10 0.009144000251173418 0.024683448278085367
1008 2.667102274660728e-10 0.009138892344257389 0.024651461526180873
1009 2.658441980934186e-10 0.009133789419389485 0.02461956760701787
1010 2.649824227190771e-10 0.00912869146387033 0.024587766159766773
1011 2.641248716700664e-10 0.009123598465061222 0.024556056825350323
1012 2.6327151553380233e-10 0.009118510410383768 0.02452443924643337
1013 2.624223251554443e-10 0.009113427287319545 0.024492913067412754
1014 2.6157727163526967e-10 0.009108349083409741 0.02446147793440724
1015 2.607363263260782e-10 0.009103275786254804 0.024430133495247527
1016 2.598994608306276e-10 0.0090982073835141 0.02439887939946631
1017 2.5906664699909713e-10 0.00909314386290557 0.024367715298288448
1018 2.582378569265792e-10 0.00908808521220538 0.024336640844621147
1019 2.5741306295060177e-10 0.009083031419247592 0.02430565569304424
1020 2.5659223764867634e-10 0.00907798247192382 0.02427475949980053
1021 2.557753538358757e-10 0.009072938358182897 0.024243951922786198
1022 2.549623845624377e-10 0.009067899066030543 0.024213232621541257
1023 2.541533031113965e-10 0.00906286458352903 0.0241826012572401
1024 2.533480829962412e-10 0.009057834898796857 0.02415205749268208
1025 2.5254669795860004e-10 0.009052810000008427 0.024121600992282197
1026 2.5174912196595075e-10 0.009047789875393713 0.02409123142206179
1027 2.5095532920935746e-10 0.00904277451323795 0.024060948449639324
1028 2.50165294101232e-10 0.009037763901881301 0.024030751744221267
1029 2.4937899127312047e-10 0.009032758029718545 0.024000640976592953
1030 2.485963955735157e-10 0.009027756885198765 0.023970615819109576
1031 2.4781748206569304e-10 0.009022760456825027 0.023940675945687214
1032 2.4704222602557083e-10 0.009017768733154076 0.023910821031793917
1033 2.4627060293959435e-10 0.009012781702796022 0.02388105075444084
1034 2.455025885026444e-10 0.009007799354414035 0.023851364792173466
1035 2.4473815861596765e-10 0.009002821676724032 0.02382176282506285
1036 2.4397728938513147e-10 0.008997848658494383 0.023792244534696964
1037 2.432199571180007e-10 0.008992880288545604 0.02376280960417206
1038 2.424661383227376e-10 0.008987916555750063 0.02373345771808411
1039 2.4171580970582285e-10 0.008982957449031673 0.023704188562520302
1040 2.4096894817009923e-10 0.008978002957365604 0.02367500182505058
1041 2.4022553081283756e-10 0.00897305306977799 0.023645897194719264
1042 2.3948553492382244e-10 0.00896810777534563 0.023616874362036695
1043 2.387489379834607e-10 0.008963167063195703 0.023587933018970955
1044 2.380157176609097e-10 0.008958230922505481 0.023559072858939635
1045 2.372858518122267e-10 0.008953299342502039 0.023530293576801666
1046 2.365593184785388e-10 0.008948372312461973 0.023501594868849198
1047 2.358360958842323e-10 0.008943449821711117 0.023472976432799518
1048 2.351161624351627e-10 0.008938531859624264 0.023444437967787037
1049 2.3439949671688384e-10 0.008933618415624883 0.023415979174355336
1050 2.336860774928968e-10 0.008928709479184846 0.02338759975444925
1051 2.329758837029178e-10 0.008923805039824154 0.023359299411407006
1052 2.3226889446116455e-10 0.008918905087110655 0.023331077849952406
1053 2.3156508905466238e-10 0.008914009610659778 0.023302934776187088
1054 2.3086444694156823e-10 0.00890911860013427 0.023274869897582803
1055 2.3016694774951292e-10 0.008904232045243914 0.023246882922973774
1056 2.294725712739612e-10 0.008899349935745274 0.023218973562549074
1057 2.2878129747659006e-10 0.008894472261441418 0.023191141527845075
1058 2.280931064836849e-10 0.008889599012181669 0.02316338653173794
1059 2.2740797858455246e-10 0.008884730177861335 0.02313570828843616
1060 2.2672589422995104e-10 0.00887986574842145 0.023108106513473156
1061 2.2604683403053845e-10 0.00887500571384852 0.023080580923699898
1062 2.2537077875533552e-10 0.008870150064174258 0.023053131237277598
1063 2.246977093302075e-10 0.00886529878947534 0.02302575717367044
1064 2.2402760683636095e-10 0.008860451879873145 0.022998458453638362
1065 2.233604525088567e-10 0.0088556093255335 0.02297123479922988
1066 2.2269622773514016e-10 0.00885077111666644 0.02294408593377496
1067 2.2203491405358604e-10 0.008845937243525958 0.02291701158187793
1068 2.2137649315205867e-10 0.008841107696409743 0.022890011469410453
1069 2.207209468664893e-10 0.008836282465658958 0.02286308532350453
1070 2.2006825717946662e-10 0.008831461541657978 0.022836232872545555
1071 2.1941840621884436e-10 0.008826644914834158 0.022809453846165412
1072 2.187713762563618e-10 0.008821832575657586 0.02278274797523562
1073 2.181271497062808e-10 0.00881702451464085 0.02275611499186051
1074 2.1748570912403626e-10 0.008812220722338799 0.02272955462937047
1075 2.1684703720490114e-10 0.008807421189348298 0.02270306662231521
1076 2.1621111678266632e-10 0.008802625906308011 0.02267665070645707
1077 2.1557793082833337e-10 0.008797834863898147 0.022650306618764396
1078 2.1494746244882253e-10 0.008793048052840244 0.02262403409740493
1079 2.1431969488569362e-10 0.008788265463896936 0.02259783288173926
1080 2.1369461151387998e-10 0.008783487087871718 0.022571702712314297
1081 2.130721958404374e-10 0.008778712915608725 0.022545643330856808
1082 2.1245243150330496e-10 0.008773942937992505 0.022519654480266982
1083 2.1183530227007928e-10 0.008769177145947793 0.02249373590461204
1084 2.112207920368017e-10 0.008764415530439287 0.022467887349119874
1085 2.106088848267586e-10 0.00875965808247143 0.022442108560172754
1086 2.0999956478929407e-10 0.008754904793088188 0.022416399285301047
1087 2.0939281619863477e-10 0.008750155653372825 0.022390759273176988
1088 2.087886234527281e-10 0.008745410654447701 0.022365188273608484
1089 2.0818697107209124e-10 0.00874066978747404 0.02233968603753297
1090 2.0758784369867328e-10 0.008735933043651722 0.022314252317011295
1091 2.0699122609472877e-10 0.008731200414219068 0.022288886865221628
1092 2.0639710314170366e-10 0.008726471890452633 0.022263589436453454
1093 2.0580545983913196e-10 0.008721747463666987 0.022238359786101544
1094 2.052162813035445e-10 0.008717027125214511 0.022213197670660018
1095 2.0462955276738936e-10 0.00871231086648519 0.022188102847716402
1096 2.0404525957796267e-10 0.0087075986789064 0.02216307507594576
1097 2.0346338719635123e-10 0.008702890553942709 0.022138114115104832
1098 2.0288392119638597e-10 0.008698186483095668 0.022113219726026215
1099 2.0230684726360607e-10 0.008693486457903608 0.022088391670612606
1100 2.0173215119423425e-10 0.008688790469941443 0.02206362971183105
1101 2.011598188941624e-10 0.008684098510820469 0.02203893361370724
1102 2.005898363779472e-10 0.008679410572188153 0.022014303141319844
1103 2.0002218976781716e-10 0.008674726645727951 0.021989738060794867
1104 1.9945686529268935e-10 0.008670046723159101 0.02196523813930007
1105 1.9889384928719604e-10 0.008665370796236431 0.02194080314503938
1106 1.983331281907221e-10 0.008660698856750167 0.021916432847247397
1107 1.9777468854645146e-10 0.008656030896525732 0.021892127016183868
1108 1.9721851700042389e-10 0.008651366907423562 0.021867885423128237
1109 1.9666460030060125e-10 0.008646706881338909 0.021843707840374225
1110 1.9611292529594404e-10 0.008642050810201658 0.02181959404122443
1111 1.9556347893549583e-10 0.008637398685976131 0.021795543799984968
1112 1.9501624826747888e-10 0.008632750500660908 0.02177155689196015
1113 1.9447122043839723e-10 0.008628106246288628 0.02174763309344718
1114 1.9392838269215103e-10 0.00862346591492582 0.02172377218173091
1115 1.9338772236915826e-10 0.008618829498672707 0.02169997393507861
1116 1.9284922690548542e-10 0.00861419698966303 0.021676238132734747
1117 1.9231288383198818e-10 0.008609568380063859 0.02165256455491586
1118 1.917786807734602e-10 0.008604943662075423 0.02162895298280539
1119 1.9124660544778981e-10 0.008600322827930917 0.021605403198548607
1120 1.9071664566512713e-10 0.008595705869896341 0.02158191498524753
1121 1.9018878932705725e-10 0.008591092780270301 0.02155848812695589
1122 1.8966302442578412e-10 0.008586483551383854 0.02153512240867413
1123 1.891393390433209e-10 0.008581878175600317 0.021511817616344412
1124 1.8861772135068962e-10 0.008577276645315103 0.02148857353684569
1125 1.8809815960712822e-10 0.008572678952955545 0.02146538995798878
1126 1.8758064215930613e-10 0.008568085090980719 0.021442266668511484
1127 1.8706515744054685e-10 0.008563495051881278 0.02141920345807372
1128 1.865516939700602e-10 0.008558908828179284 0.021396200117252722
1129 1.8604024035218015e-10 0.008554326412428039 0.021373256437538218
1130 1.8553078527561132e-10 0.008549747797211908 0.021350372211327677
1131 1.850233175126831e-10 0.00854517297514616 0.021327547231921557
1132 1.8451782591861132e-10 0.008540601938876806 0.021304781293518617
1133 1.8401429943076676e-10 0.008536034681080424 0.02128207419121121
1134 1.8351272706795154e-10 0.008531471194464003 0.021259425720980663
1135 1.8301309792968237e-10 0.008526911471764775 0.021236835679692614
1136 1.8251540119548127e-10 0.00852235550575006 0.021214303865092446
1137 1.8201962612417285e-10 0.008517803289217099 0.021191830075800704
1138 1.815257620531892e-10 0.008513254814992892 0.021169414111308557
1139 1.8103379839788124e-10 0.008508710075934046 0.021147055771973292
1140 1.8054372465083717e-10 0.008504169064926613 0.021124754859013814
1141 1.8005553038120783e-10 0.008499631774885935 0.021102511174506202
1142 1.7956920523403807e-10 0.008495098198756487 0.021080324521379267
1143 1.7908473892960537e-10 0.008490568329511717 0.021058194703410145
1144 1.7860212126276497e-10 0.008486042160153901 0.021036121525219928
1145 1.7812134210230121e-10 0.008481519683713985 0.021014104792269308
1146 1.7764239139028502e-10 0.008477000893251424 0.020992144310854242
1147 1.7716525914143913e-10 0.008472485781854052 0.020970239888101667
1148 1.7668993544250723e-10 0.008467974342637907 0.020948391331965206
1149 1.762164104516316e-10 0.008463466568747099 0.02092659845122093
1150 1.757446743977355e-10 0.008458962453353654 0.020904861055463145
1151 1.7527471757991222e-10 0.008454461989657366 0.02088317895510017
1152 1.7480653036681944e-10 0.008449965170885651 0.020861551961350193
1153 1.7434010319608043e-10 0.0084454719902934 0.020839979886237085
1154 1.738754265736905e-10 0.008440982441162835 0.020818462542586312
1155 1.7341249107342957e-10 0.008436496516803362 0.02079699974402082
1156 1.729512873362804e-10 0.008432014210551435 0.02077559130495696
1157 1.7249180606985226e-10 0.008427535515770404 0.020754237040600445
1158 1.7203403804781018e-10 0.008423060425850374 0.020732936766942316
1159 1.7157797410931047e-10 0.00841858893420807 0.02071169030075494
1160 1.7112360515844092e-10 0.008414121034286692 0.02069049745958804
1161 1.7067092216366714e-10 0.008409656719555781 0.020669358061764738
1162 1.7021991615728334e-10 0.008405195983511074 0.02064827192637762
1163 1.6977057823486916e-10 0.008400738819674364 0.02062723887328482
1164 1.6932289955475185e-10 0.008396285221593375 0.02060625872310615
1165 1.688768713374732e-10 0.008391835182841617 0.02058533129721923
1166 1.6843248486526188e-10 0.008387388697018251 0.020564456417755655
1167 1.679897314815107e-10 0.008382945757747957 0.020543633907597163
1168 1.6754860259025924e-10 0.008378506358680801 0.020522863590371865
1169 1.6710908965568088e-10 0.008374070493492095 0.020502145290450458
1170 1.6667118420157556e-10 0.008369638155882276 0.020481478832942473
1171 1.6623487781086682e-10 0.008365209339576768 0.020460864043692555
1172 1.658001621251037e-10 0.008360784038325849 0.02044030074927676
1173 1.6536702884396758e-10 0.008356362245904525 0.02041978877699886
1174 1.6493546972478422e-10 0.008351943956112403 0.02039932795488669
1175 1.6450547658203926e-10 0.008347529162773558 0.020378918111688515
1176 1.640770412868998e-10 0.00834311785973641 0.02035855907686939
1177 1.63650155766739e-10 0.008338710040873588 0.020338250680607572
1178 1.6322481200466684e-10 0.008334305700081819 0.02031799275379095
1179 1.6280100203906432e-10 0.00832990483128179 0.020297785128013484
1180 1.6237871796312207e-10 0.00832550742841803 0.020277627635571668
1181 1.619579519243838e-10 0.008321113485458777 0.020257520109461014
1182 1.6153869612429403e-10 0.008316722996395869 0.02023746238337256
1183 1.6112094281774985e-10 0.008312335955244611 0.0202174542916894
1184 1.6070468431265697e-10 0.008307952356043655 0.020197495669483218
1185 1.6028991296949044e-10 0.008303572192854882 0.020177586352510872
1186 1.5987662120085884e-10 0.008299195459763278 0.020157726177210965
1187 1.5946480147107322e-10 0.008294822150876822 0.020137914980700465
1188 1.5905444629571942e-10 0.008290452260326354 0.020118152600771315
1189 1.5864554824123534e-10 0.008286085782265471 0.020098438875887092
1190 1.5823809992449105e-10 0.008281722710870397 0.02007877364517967
1191 1.578320940123739e-10 0.008277363040339871 0.0200591567484459
1192 1.5742752322137728e-10 0.008273006764895039 0.020039588026144313
1193 1.5702438031719242e-10 0.008268653878779321 0.020020067319391842
1194 1.566226581143056e-10 0.008264304376258316 0.02000059446996057
1195 1.5622234947559725e-10 0.00825995825161967 0.019981169320274487
1196 1.5582344731194642e-10 0.008255615499172976 0.01996179171340626
1197 1.5542594458183836e-10 0.008251276113249655 0.01994246149307405
1198 1.5502983429097508e-10 0.00824694008820284 0.019923178503638297
1199 1.5463510949189077e-10 0.008242607418407273 0.019903942590098592
1200 1.5424176328356997e-10 0.008238278098259187 0.019884753598090502
1201 1.5384978881106954e-10 0.008233952122176199 0.019865611373882448
1202 1.5345917926514445e-10 0.008229629484597201 0.019846515764372595
1203 1.5306992788187636e-10 0.008225310179982251 0.01982746661708576
1204 1.5268202794230624e-10 0.00822099420281246 0.019808463780170326
1205 1.5229547277207015e-10 0.008216681547589888 0.019789507102395198
1206 1.5191025574103856e-10 0.00821237220883744 0.019770596433146752
1207 1.5152637026295894e-10 0.008208066181098752 0.01975173162242581
1208 1.5114380979510113e-10 0.008203763458938088 0.019732912520844643
1209 1.5076256783790733e-10 0.00819946403694024 0.019714138979623975
1210 1.5038263793464377e-10 0.008195167909710418 0.019695410850590005
1211 1.5000401367105654e-10 0.00819087507187414 0.01967672798617147
1212 1.4962668867503046e-10 0.008186585518077145 0.019658090239396683
1213 1.4925065661625092e-10 0.008182299242985275 0.019639497463890637
1214 1.4887591120586859e-10 0.008178016241284376 0.019620949513872075
1215 1.4850244619616788e-10 0.0081737365076802 0.01960244624415062
1216 1.4813025538023813e-10 0.008169460036898307 0.019583987510123885
1217 1.4775933259164726e-10 0.00816518682368395 0.019565573167774634
1218 1.4738967170411932e-10 0.00816091686280199 0.019547203073667935
1219 1.4702126663121428e-10 0.008156650149036786 0.019528877084948333
1220 1.4665411132601169e-10 0.008152386677192107 0.019510595059337048
1221 1.4628819978079565e-10 0.008148126442091024 0.019492356855129175
1222 1.4592352602674428e-10 0.008143869438575814 0.019474162331190925
1223 1.455600841336208e-10 0.008139615661507865 0.019456011346956844
1224 1.4519786820946848e-10 0.00813536510576758 0.019437903762427072
1225 1.4483687240030764e-10 0.008131117766254284 0.019419839438164627
1226 1.4447709088983527e-10 0.008126873637886117 0.019401818235292675
1227 1.44118517899128e-10 0.008122632715599947 0.019383840015491843
1228 1.4376114768634727e-10 0.008118394994351274 0.019365904640997526
1229 1.4340497454644764e-10 0.00811416046911414 0.019348011974597217
1230 1.430499928108871e-10 0.008109929134881028 0.01933016187962787
1231 1.426961968473408e-10 0.008105700986662776 0.01931235421997324
1232 1.423435810594162e-10 0.008101476019488477 0.019294588860061274
1233 1.4199213988637225e-10 0.008097254228405393 0.01927686566486149
1234 1.4164186780283998e-10 0.008093035608478866 0.019259184499882395
1235 1.4129275931854605e-10 0.00808882015479222 0.01924154523116889
1236 1.409448089780387e-10 0.008084607862446677 0.01922394772529971
1237 1.4059801136041622e-10 0.008080398726561262 0.01920639184938488
1238 1.4025236107905765e-10 0.008076192742272715 0.019188877471063168
1239 1.3990785278135634e-10 0.008071989904735406 0.019171404458499564
1240 1.3956448114845535e-10 0.008067790209121245 0.019153972680382773
1241 1.3922224089498565e-10 0.008063593650619589 0.019136582005922716
1242 1.3888112676880625e-10 0.00805940022443716 0.019119232304848053
1243 1.3854113355074693e-10 0.008055209925797953 0.019101923447403704
1244 1.3820225605435368e-10 0.008051022749943161 0.019084655304348417
1245 1.3786448912563527e-10 0.008046838692131075 0.019067427746952303
1246 1.3752782764281323e-10 0.008042657747637008 0.01905024064699443
1247 1.3719226651607335e-10 0.008038479911753205 0.01903309387676039
1248 1.3685780068731975e-10 0.008034305179788764 0.019015987309039913
1249 1.3652442512993097e-10 0.008030133547069548 0.018998920817124475
1250 1.3619213484851815e-10 0.008025965008938101 0.018981894274804924
1251 1.3586092487868543e-10 0.008021799560753568 0.01896490755636912
1252 1.355307902867926e-10 0.008017637197891607 0.01894796053659959
1253 1.3520172616971956e-10 0.008013477915744312 0.01893105309077119
1254 1.3487372765463348e-10 0.008009321709720133 0.01891418509464878
1255 1.3454678989875696e-10 0.008005168575243788 0.01889735642448492
1256 1.342209080891391e-10 0.008001018507756186 0.018880566957017578
1257 1.338960774424284e-10 0.007996871502714347 0.018863816569467833
1258 1.3357229320464752e-10 0.00799272755559132 0.01884710513953761
1259 1.3324955065097012e-10 0.007988586661876108 0.018830432545407432
1260 1.3292784508549965e-10 0.00798444881707359 0.018813798665734155
1261 1.326071718410496e-10 0.007980314016704427 0.018797203379648745
1262 1.3228752627892706e-10 0.007976182256305009 0.018780646566754055
1263 1.3196890378871618e-10 0.007972053531427355 0.018764128107122614
1264 1.316512997880651e-10 0.007967927837639048 0.018747647881294422
1265 1.3133470972247418e-10 0.007963805170523152 0.01873120577027478
1266 1.3101912906508617e-10 0.007959685525678143 0.0187148016555321
1267 1.3070455331647797e-10 0.007955568898717822 0.018698435418995758
1268 1.3039097800445458e-10 0.007951455285271256 0.01868210694305392
1269 1.3007839868384435e-10 0.007947344680982682 0.018665816110551438
1270 1.297668109362966e-10 0.00794323708151145 0.018649562804787696
1271 1.2945621037008043e-10 0.007939132482531936 0.018633346909514497
1272 1.2914659261988585e-10 0.007935030879733481 0.018617168308933976
1273 1.288379533466262e-10 0.007930932268820308 0.01860102688769649
1274 1.2853028823724192e-10 0.007926836645511446 0.018584922530898537
1275 1.2822359300450733e-10 0.007922744005540668 0.018568855124080706
1276 1.2791786338683783e-10 0.007918654344656413 0.018552824553225596
1277 1.2761309514809888e-10 0.007914567658621712 0.018536830704755775
1278 1.2730928407741736e-10 0.007910483943214119 0.01852087346553175
1279 1.270064259889942e-10 0.007906403194225645 0.01850495272284993
1280 1.2670451672191793e-10 0.007902325407462675 0.01848906836444063
1281 1.2640355213998102e-10 0.007898250578745906 0.018473220278466044
1282 1.2610352813149709e-10 0.007894178703910282 0.01845740835351827
1283 1.2580444060911946e-10 0.007890109778804912 0.018441632478617312
1284 1.2550628550966207e-10 0.007886043799293007 0.01842589254320913
1285 1.252090587939211e-10 0.007881980761251814 0.01841018843716365
1286 1.2491275644649886e-10 0.007877920660572545 0.018394520050772842
1287 1.2461737447562841e-10 0.007873863493160306 0.018378887274748765
1288 1.2432290891300007e-10 0.00786980925493403 0.018363290000221636
1289 1.2402935581359e-10 0.00786575794182642 0.018347728118737923
1290 1.2373671125548903e-10 0.007861709549783867 0.01833220152225842
1291 1.2344497133973362e-10 0.007857664074766393 0.018316710103156355
1292 1.231541321901386e-10 0.007853621512747582 0.018301253754215503
1293 1.2286418995313032e-10 0.007849581859714511 0.01828583236862831
1294 1.225751407975824e-10 0.007845545111667691 0.018270445839994015
1295 1.2228698091465218e-10 0.007841511264621001 0.0182550940623168
1296 1.219997065176181e-10 0.007837480314601613 0.01823977693000394
1297 1.2171331384171984e-10 0.00783345225764994 0.018224494337863963
1298 1.2142779914399836e-10 0.007829427089819568 0.01820924618110481
1299 1.211431587031383e-10 0.007825404807177189 0.01819403235533204
1300 1.2085938881931127e-10 0.007821385405802543 0.018178852756546997
1301 1.2057648581402016e-10 0.007817368881788347 0.01816370728114502
1302 1.202944460299455e-10 0.00781335523124024 0.01814859582591366
1303 1.200132658307928e-10 0.00780934445027672 0.018133518288030875
1304 1.1973294160114068e-10 0.007805336535029077 0.01811847456506328
1305 1.194534697462911e-10 0.007801331481641336 0.018103464554964383
1306 1.191748466921202e-10 0.007797329286270194 0.018088488156072825
1307 1.188970688849306e-10 0.007793329945084956 0.018073545267110632
1308 1.186201327913051e-10 0.00778933345426748 0.01805863578718149
1309 1.1834403489796134e-10 0.007785339810012111 0.018043759615769022
1310 1.1806877171160795e-10 0.0077813490085256246 0.01802891665273506
1311 1.1779433975880154e-10 0.007777361046027167 0.01801410679831795
1312 1.1752073558580532e-10 0.007773375918748196 0.017999329953130836
1313 1.1724795575844836e-10 0.007769393622932419 0.017984586018159995
1314 1.1697599686198657e-10 0.0077654141548357345 0.01796987489476314
1315 1.1670485550096445e-10 0.007761437510726179 0.017955196484667743
1316 1.164345282990781e-10 0.0077574636868838615 0.017940550689969394
1317 1.1616501189903958e-10 0.007753492679600912 0.01792593741313013
1318 1.1589630296244186e-10 0.007749524485181419 0.017911356556976787
1319 1.1562839816962555e-10 0.0077455590999413754 0.01789680802469938
1320 1.1536129421954614e-10 0.00774159652020862 0.01788229171984946
1321 1.1509498782964276e-10 0.007737636742322781 0.01786780754633849
1322 1.1482947573570787e-10 0.0077336797626352234 0.017853355408436262
1323 1.1456475469175793e-10 0.007729725577508987 0.017838935210769253
1324 1.1430082146990517e-10 0.007725774183318733 0.01782454685831907
1325 1.1403767286023069e-10 0.007721825576450693 0.017810190256420836
1326 1.1377530567065799e-10 0.007717879753302605 0.01779586531076162
1327 1.1351371672682828e-10 0.007713936710283667 0.017781571927378875
1328 1.132529028719763e-10 0.00770999644381448 0.01776731001265886
1329 1.1299286096680729e-10 0.00770605895032699 0.017753079473335112
1330 1.1273358788937502e-10 0.007702124226264439 0.017738880216486872
1331 1.1247508053496066e-10 0.0076981922680813076 0.017724712149537563
1332 1.122173358159531e-10 0.007694263072243267 0.01771057518025326
1333 1.1196035066172945e-10 0.007690336635227118 0.017696469216741166
1334 1.1170412201853725e-10 0.007686412953520745 0.017682394167448105
1335 1.1144864684937733e-10 0.007682492023623061 0.017668349941159
1336 1.1119392213388744e-10 0.007678573842043953 0.017654336446995395
1337 1.1093994486822743e-10 0.0076746584053042355 0.017640353594413946
1338 1.1068671206496456e-10 0.0076707457099355935 0.017626401293204957
1339 1.1043422075296042e-10 0.007666835752480536 0.017612479453490888
1340 1.1018246797725822e-10 0.007662928529492338 0.017598587985724893
1341 1.0993145079897156e-10 0.007659024037534999 0.017584726800689364
1342 1.0968116629517364e-10 0.007655122273183184 0.01757089580949448
1343 1.0943161155878747e-10 0.007651223233022177 0.01755709492357676
1344 1.0918278369847722e-10 0.00764732691364783 0.01754332405469762
1345 1.0893467983853995e-10 0.007643433311666516 0.017529583114941953
1346 1.0868729711879871e-10 0.007639542423695074 0.017515872016716692
1347 1.0844063269449629e-10 0.007635654246360763 0.017502190672749413
1348 1.0819468373618979e-10 0.007631768776301215 0.017488538996086912
1349 1.0794944742964603e-10 0.007627886010164383 0.017474916900093812
1350 1.0770492097573788e-10 0.007624005944608493 0.017461324298451163
1351 1.074611015903414e-10 0.007620128576301996 0.017447761105155064
1352 1.072179865042338e-10 0.007616253901923523 0.017434227234515272
1353 1.069755729629921e-10 0.007612381918161832 0.01742072260115384
1354 1.067338582268929e-10 0.007608512621715765 0.017407247120003754
1355 1.0649283957081241e-10 0.007604646009294198 0.01739380070630755
1356 1.062525142841281e-10 0.007600782077615996 0.017380383275616
1357 1.0601287967062003e-10 0.007596920823409962 0.017366994743786737
1358 1.057739330483742e-10 0.007593062243414798 0.01735363502698293
1359 1.0553567174968562e-10 0.007589206334379052 0.017340304041671948
1360 1.0529809312096279e-10 0.007585353093061074 0.01732700170462404
1361 1.0506119452263264e-10 0.007581502516228973 0.01731372793291102
1362 1.048249733290464e-10 0.007577654600660568 0.017300482643904946
1363 1.04589426928386e-10 0.0075738093431433435 0.017287265755276823
1364 1.0435455272257142e-10 0.007569966740474407 0.017274077184995303
1365 1.041203481271688e-10 0.007566126789460441 0.017260916851325397
1366 1.0388681057129877e-10 0.007562289486917659 0.017247784672827185
1367 1.0365393749754632e-10 0.007558454829671761 0.017234680568354543
1368 1.0342172636187078e-10 0.007554622814557894 0.01722160445705386
1369 1.0319017463351666e-10 0.0075507934384206 0.0172085562583628
1370 1.0295927979492524e-10 0.007546966698113779 0.017195535892009017
1371 1.0272903934164685e-10 0.007543142590500643 0.017182543278008902
1372 1.0249945078225373e-10 0.007539321112453672 0.017169578336666356
1373 1.0227051163825382e-10 0.0075355022608545735 0.017156640988571538
1374 1.0204221944400482e-10 0.0075316860325942364 0.017143731154599627
1375 1.0181457174662948e-10 0.0075278724245726935 0.017130848755909613
1376 1.015875661059309e-10 0.0075240614336990735 0.01711799371394305
1377 1.0136120009430914e-10 0.007520253056891564 0.017105165950422854
1378 1.0113547129667784e-10 0.0075164472910773635 0.017092365387352104
1379 1.0091037731038216e-10 0.0075126441331926485 0.017079591947012824
1380 1.0068591574511667e-10 0.007508843580182523 0.017066845551964784
1381 1.0046208422284453e-10 0.007505045629000983 0.01705412612504432
1382 1.0023888037771681e-10 0.007501250276610875 0.01704143358936315
1383 1.0001630185599272e-10 0.007497457519983854 0.017028767868307183
1384 9.979434631596018e-11 0.00749366735610034 0.017016128885535355
1385 9.95730114278574e-11 0.007489879781949484 0.01700351656497846
1386 9.935229487379471e-11 0.007486094794529124 0.016990930830837983
1387 9.91321943476771e-11 0.007482312390845744 0.016978371607584957
1388 9.89127075551276e-11 0.007478532567914439 0.016965838819958796
1389 9.869383221341074e-11 0.0074747553227588704 0.016953332392966158
1390 9.847556605135708e-11 0.007470980652411228 0.01694085225187981
1391 9.825790680928816e-11 0.007467208553912193 0.016928398322237498
1392 9.804085223894194e-11 0.0074634390243109 0.0169159705298408
1393 9.782440010339883e-11 0.007459672060664891 0.016903568800754026
1394 9.760854817700838e-11 0.0074559076600400846 0.0168911930613031
1395 9.739329424531664e-11 0.007452145819510736 0.016878843238074433
1396 9.717863610499363e-11 0.007448386536159394 0.016866519257913836
1397 9.696457156376198e-11 0.0074446298070768736 0.016854221047925406
1398 9.675109844032546e-11 0.007440875629362205 0.016841948535470445
1399 9.653821456429867e-11 0.007437124000122607 0.016829701648166353
1400 9.632591777613688e-11 0.007433374916473443 0.01681748031388557
1401 9.611420592706643e-11 0.007429628375538186 0.016805284460754476
1402 9.59030768790159e-11 0.007425884374448384 0.01679311401715233
1403 9.569252850454755e-11 0.007422142910343622 0.016780968911710187
1404 9.548255868678937e-11 0.0074184039803714815 0.016768849073309857
1405 9.52731653193677e-11 0.007414667581687509 0.016756754431082835
1406 9.506434630634027e-11 0.0074109337114551775 0.01674468491440925
1407 9.485609956212975e-11 0.007407202366845851 0.01673264045291682
1408 9.464842301145807e-11 0.007403473545038752 0.016720620976479816
1409 9.444131458928068e-11 0.007399747243220917 0.016708626415218017
1410 9.423477224072182e-11 0.007396023458587171 0.016696656699495684
1411 9.402879392101002e-11 0.007392302188340084 0.016684711759920527
1412 9.382337759541432e-11 0.007388583429689944 0.01667279152734269
1413 9.361852123918066e-11 0.007384867179854717 0.016660895932853727
1414 9.341422283746882e-11 0.00738115343606001 0.01664902490778561
1415 9.321048038529023e-11 0.007377442195539044 0.0166371783837097
1416 9.300729188744558e-11 0.007373733455532613 0.016625356292435754
1417 9.280465535846341e-11 0.007370027213289052 0.016613558566010933
1418 9.260256882253892e-11 0.007366323466064202 0.016601785136718797
1419 9.240103031347352e-11 0.007362622211121381 0.016590035937078338
1420 9.220003787461432e-11 0.007358923445731341 0.016578310899842984
1421 9.199958955879474e-11 0.007355227167172245 0.016566609957999627
1422 9.179968342827479e-11 0.007351533372729625 0.01655493304476764
1423 9.160031755468254e-11 0.007347842059696356 0.016543280093597918
1424 9.140149001895562e-11 0.007344153225372617 0.01653165103817193
1425 9.120319891128307e-11 0.007340466867065862 0.01652004581240072
1426 9.100544233104802e-11 0.007336782982090786 0.016508464350424003
1427 9.080821838677033e-11 0.007333101567769292 0.01649690658660917
1428 9.061152519605e-11 0.007329422621430459 0.016485372455550377
1429 9.041536088551093e-11 0.007325746140410509 0.01647386189206759
1430 9.021972359074494e-11 0.007322072122052779 0.016462374831205648
1431 9.002461145625641e-11 0.007318400563707686 0.016450911208233335
1432 8.983002263540713e-11 0.007314731462732693 0.016439470958642455
1433 8.963595529036177e-11 0.007311064816492283 0.01642805401814691
1434 8.944240759203345e-11 0.007307400622357921 0.016416660322681777
1435 8.924937772003027e-11 0.007303738877708032 0.016405289808402407
1436 8.905686386260142e-11 0.00730007957992796 0.016393942411683505
1437 8.886486421658444e-11 0.007296422726409944 0.01638261806911822
1438 8.867337698735243e-11 0.007292768314553083 0.016371316717517268
1439 8.848240038876185e-11 0.0072891163417633095 0.016360038293908016
1440 8.829193264310048e-11 0.007285466805453354 0.016348782735533595
1441 8.810197198103615e-11 0.007281819703042722 0.016337549979852012
1442 8.791251664156538e-11 0.007278175031957656 0.01632633996453528
1443 8.772356487196282e-11 0.007274532789631111 0.01631515262746852
1444 8.753511492773067e-11 0.007270892973502722 0.0163039879067491
1445 8.734716507254878e-11 0.007267255581018777 0.016292845740685753
1446 8.715971357822487e-11 0.007263620609632182 0.016281726067797726
1447 8.697275872464551e-11 0.00725998805680244 0.01627062882681391
1448 8.678629879972681e-11 0.007256357919995613 0.01625955395667198
1449 8.660033209936612e-11 0.007252730196684301 0.016248501396517543
1450 8.641485692739373e-11 0.007249104884347608 0.016237471085703285
1451 8.622987159552489e-11 0.007245481980471114 0.016226462963788137
1452 8.60453744233124e-11 0.007241861482546845 0.016215476970536425
1453 8.586136373809942e-11 0.007238243388073251 0.016204513045917027
1454 8.567783787497252e-11 0.00723462769455517 0.01619357113010255
1455 8.549479517671529e-11 0.007231014399503804 0.01618265116346849
1456 8.531223399376201e-11 0.00722740350043669 0.01617175308659242
1457 8.5130152684152e-11 0.007223794994877669 0.01616087684025316
1458 8.494854961348397e-11 0.007220188880356866 0.016150022365429947
1459 8.47674231548709e-11 0.007216585154410655 0.016139189603301643
1460 8.45867716888952e-11 0.007212983814581633 0.016128378495245916
1461 8.44065936035641e-11 0.007209384858418598 0.016117588982838427
1462 8.422688729426557e-11 0.007205788283476513 0.016106821007852042
1463 8.404765116372425e-11 0.007202194087316489 0.01609607451225601
1464 8.386888362195795e-11 0.007198602267505748 0.0160853494382152
1465 8.369058308623445e-11 0.007195012821617602 0.01607464572808928
1466 8.351274798102832e-11 0.007191425747231426 0.016063963324431937
1467 8.33353767379785e-11 0.00718784104193263 0.016053302169990118
1468 8.315846779584586e-11 0.007184258703312634 0.01604266220770321
1469 8.298201960047105e-11 0.00718067872896884 0.016032043380702292
1470 8.280603060473292e-11 0.00717710111650461 0.01602144563230935
1471 8.263049926850692e-11 0.0071735258635292325 0.016010868906036514
1472 8.245542405862397e-11 0.007169952967657903 0.016000313145585286
1473 8.22808034488297e-11 0.007166382426511696 0.01598977829484579
1474 8.210663591974374e-11 0.007162814237717542 0.015979264297896003
1475 8.193291995881956e-11 0.007159248398908197 0.015968771099000998
1476 8.175965406030422e-11 0.007155684907722221 0.015958298642612206
1477 8.158683672519897e-11 0.007152123761803952 0.01594784687336665
1478 8.14144664612195e-11 0.00714856495880348 0.015937415736086223
1479 8.124254178275699e-11 0.007145008496376622 0.015927005175776922
1480 8.107106121083914e-11 0.0071414543721848986 0.01591661513762813
1481 8.090002327309158e-11 0.007137902583895509 0.015906245567011878
1482 8.072942650369952e-11 0.007134353129181307 0.01589589640948211
1483 8.055926944336957e-11 0.007130806005720771 0.015885567610773955
1484 8.038955063929205e-11 0.007127261211197987 0.01587525911680301
1485 8.022026864510341e-11 0.007123718743302621 0.01586497087366462
1486 8.005142202084905e-11 0.0071201785997298955 0.015854702827633148
1487 7.988300933294618e-11 0.007116640778180566 0.015844454925161282
1488 7.9715029154147e-11 0.007113105276360893 0.015834227112879306
1489 7.954748006350236e-11 0.007109572091982626 0.015824019337594405
1490 7.938036064632552e-11 0.007106041222762974 0.01581383154628996
1491 7.921366949415587e-11 0.007102512666424582 0.01580366368612484
1492 7.904740520472358e-11 0.007098986420695511 0.015793515704432708
1493 7.88815663819138e-11 0.007095462483309212 0.015783387548721328
1494 7.871615163573156e-11 0.007091940852004504 0.015773279166671882
1495 7.855115958226666e-11 0.007088421524525549 0.015763190506138267
1496 7.838658884365909e-11 0.0070849044986218334 0.015753121515146424
1497 7.822243804806431e-11 0.00708138977204814 0.015743072141893653
1498 7.805870582961897e-11 0.007077877342564529 0.01573304233474793
1499 7.789539082840713e-11 0.007074367207936314 0.015723032042247235
1500 7.773249169042604e-11 0.007070859365934038 0.015713041213098883
1501 7.757000706755303e-11 0.007067353814333457 0.01570306979617886
1502 7.740793561751168e-11 0.007063850550915508 0.01569311774053114
1503 7.724627600383909e-11 0.007060349573466296 0.01568318499536704
1504 7.708502689585275e-11 0.007056850879777066 0.015673271510064552
1505 7.692418696861798e-11 0.007053354467644185 0.015663377234167684
1506 7.676375490291556e-11 0.0070498603348691175 0.01565350211738582
1507 7.660372938520935e-11 0.007046368479258405 0.015643646109593054
1508 7.644410910761437e-11 0.007042878898623643 0.01563380916082755
1509 7.62848927678651e-11 0.007039391590781463 0.015623991221290897
1510 7.612607906928374e-11 0.007035906553553505 0.015614192241347464
1511 7.596766672074911e-11 0.007032423784766404 0.015604412171523764
1512 7.580965443666533e-11 0.007028943282251763 0.015594650962507823
1513 7.565204093693092e-11 0.007025465043846133 0.015584908565148539
1514 7.54948249469082e-11 0.007021989067390994 0.015575184930455054
1515 7.533800519739271e-11 0.007018515350732731 0.015565480009596133
1516 7.518158042458289e-11 0.007015043891722617 0.015555793753899531
1517 7.502554937005007e-11 0.007011574688216788 0.015546126114851384
1518 7.486991078070863e-11 0.007008107738076226 0.015536477044095574
1519 7.471466340878612e-11 0.007004643039166739 0.015526846493433128
1520 7.455980601179401e-11 0.007001180589358935 0.015517234414821595
1521 7.440533735249833e-11 0.00699772038652821 0.015507640760374442
1522 7.425125619889053e-11 0.0069942624285547214 0.015498065482360443
1523 7.409756132415863e-11 0.006990806713323369 0.01548850853320308
1524 7.394425150665863e-11 0.006987353238723778 0.015478969865479933
1525 7.379132552988587e-11 0.006983902002650277 0.015469449431922088
1526 7.363878218244679e-11 0.006980453003001878 0.015459947185413537
1527 7.348662025803082e-11 0.006977006237682256 0.015450463078990584
1528 7.333483855538246e-11 0.006973561704599733 0.015440997065841258
1529 7.318343587827352e-11 0.0069701194016672545 0.015431549099304718
1530 7.303241103547561e-11 0.006966679326802372 0.01542211913287068
1531 7.288176284073266e-11 0.006963241477927224 0.015412707120178816
1532 7.273149011273391e-11 0.006959805852968515 0.015403313015018188
1533 7.258159167508681e-11 0.006956372449857499 0.015393936771326661
1534 7.243206635629019e-11 0.006952941266529959 0.015384578343190335
1535 7.228291298970752e-11 0.0069495123009261865 0.015375237684842972
1536 7.213413041354075e-11 0.006946085550990967 0.01536591475066542
1537 7.198571747080376e-11 0.006942661014673557 0.015356609495185051
1538 7.183767300929627e-11 0.006939238689927667 0.015347321873075196
1539 7.168999588157791e-11 0.006935818574711444 0.015338051839154576
1540 7.154268494494262e-11 0.006932400666987451 0.01532879934838675
1541 7.139573906139281e-11 0.006928984964722651 0.01531956435587956
1542 7.124915709761403e-11 0.0069255714658883845 0.015310346816884562
1543 7.110293792494976e-11 0.006922160168460357 0.01530114668679649
1544 7.095708041937625e-11 0.006918751070418617 0.015291963921152694
1545 7.081158346147765e-11 0.00691534416974754 0.015282798475632606
1546 7.066644593642118e-11 0.006911939464435808 0.015273650306057181
1547 7.052166673393254e-11 0.0069085369524763945 0.015264519368388359
1548 7.037724474827161e-11 0.006905136631866546 0.015255405618728528
1549 7.023317887820791e-11 0.006901738500607764 0.015246309013319987
1550 7.008946802699672e-11 0.006898342556705785 0.01523722950854441
1551 6.994611110235502e-11 0.006894948798170568 0.015228167060922306
1552 6.980310701643768e-11 0.006891557223016275 0.0152191216271125
1553 6.96604546858138e-11 0.00688816782926125 0.015210093163911597
1554 6.951815303144332e-11 0.006884780614928005 0.01520108162825346
1555 6.937620097865355e-11 0.006881395578043207 0.01519208697720868
1556 6.923459745711609e-11 0.006878012716637653 0.015183109167984071
1557 6.909334140082374e-11 0.006874632028746259 0.015174148157922129
1558 6.895243174806764e-11 0.006871253512408039 0.015165203904500536
1559 6.881186744141446e-11 0.006867877165666089 0.01515627636533163
1560 6.867164742768393e-11 0.006864502986567575 0.015147365498161902
1561 6.853177065792632e-11 0.0068611309731637085 0.015138471260871488
1562 6.839223608740017e-11 0.006857761123509737 0.015129593611473653
1563 6.825304267555016e-11 0.006854393435664923 0.015120732508114292
1564 6.811418938598508e-11 0.006851027907692531 0.015111887909071425
1565 6.79756751864559e-11 0.006847664537659807 0.015103059772754703
1566 6.783749904883425e-11 0.006844303323637967 0.015094248057704896
1567 6.769965994909048e-11 0.006840944263702174 0.01508545272259341
1568 6.756215686727265e-11 0.00683758735593153 0.015076673726221786
1569 6.742498878748495e-11 0.0068342325984090575 0.015067911027521214
1570 6.728815469786654e-11 0.006830879989221679 0.015059164585552032
1571 6.715165359057054e-11 0.006827529526460204 0.01505043435950325
1572 6.701548446174325e-11 0.006824181208219316 0.015041720308692058
1573 6.687964631150335e-11 0.006820835032597556 0.015033022392563348
1574 6.674413814392104e-11 0.0068174909976973 0.015024340570689227
1575 6.660895896699785e-11 0.006814149101624752 0.015015674802768542
1576 6.647410779264615e-11 0.006810809342489927 0.015007025048626402
1577 6.633958363666883e-11 0.006807471718406631 0.014998391268213701
1578 6.620538551873934e-11 0.006804136227492448 0.01498977342160665
1579 6.607151246238159e-11 0.006800802867868727 0.014981171469006304
1580 6.593796349495024e-11 0.006797471637660566 0.014972585370738091
1581 6.580473764761081e-11 0.006794142534996794 0.01496401508725135
1582 6.567183395532019e-11 0.006790815558009958 0.014955460579118857
1583 6.553925145680711e-11 0.006787490704836309 0.014946921807036379
1584 6.540698919455286e-11 0.006784167973615786 0.014938398731822199
1585 6.527504621477198e-11 0.006780847362492 0.014929891314416665
1586 6.514342156739318e-11 0.006777528869612222 0.01492139951588173
1587 6.501211430604036e-11 0.006774212493127365 0.014912923297400498
1588 6.488112348801377e-11 0.006770898231191973 0.014904462620276775
1589 6.475044817427123e-11 0.006767586081964204 0.01489601744593461
1590 6.462008742940959e-11 0.0067642760436058165 0.014887587735917859
1591 6.449004032164599e-11 0.006760968114282154 0.014879173451889726
1592 6.436030592279967e-11 0.0067576622921621315 0.01487077455563233
1593 6.42308833082737e-11 0.006754358575418222 0.014862391009046249
1594 6.410177155703674e-11 0.006751056962226442 0.014854022774150093
1595 6.397296975160493e-11 0.006747757450766335 0.014845669813080055
1596 6.384447697802413e-11 0.0067444600392209605 0.01483733208808948
1597 6.371629232585188e-11 0.006741164725776878 0.014829009561548426
1598 6.358841488813993e-11 0.006737871508624135 0.014820702195943234
1599 6.346084376141641e-11 0.006734580385956253 0.014812409953876091
1600 6.333357804566855e-11 0.00673129135597021 0.014804132798064612
1601 6.320661684432505e-11 0.006728004416866432 0.014795870691341398
1602 6.307995926423898e-11 0.006724719566848774 0.01478762359665362
1603 6.295360441567066e-11 0.006721436804124513 0.014779391477062592
1604 6.282755141227045e-11 0.006718156126904329 0.014771174295743348
1605 6.270179937106183e-11 0.006714877533402292 0.014762972015984227
1606 6.257634741242465e-11 0.006711601021835851 0.014754784601186444
1607 6.245119466007824e-11 0.00670832659042582 0.014746612014863688
1608 6.232634024106499e-11 0.006705054237396365 0.014738454220641692
1609 6.220178328573351e-11 0.006701783960974988 0.014730311182257833
1610 6.207752292772246e-11 0.006698515759392519 0.01472218286356071
1611 6.195355830394408e-11 0.006695249630883096 0.014714069228509739
1612 6.182988855456797e-11 0.006691985573684159 0.014705970241174746
1613 6.170651282300497e-11 0.006688723586036433 0.01469788586573556
1614 6.158343025589122e-11 0.006685463666183915 0.014689816066481615
1615 6.146064000307204e-11 0.006682205812373865 0.014681760807811533
1616 6.133814121758629e-11 0.006678950022856789 0.01467372005423274
1617 6.121593305565042e-11 0.006675696295886425 0.014665693770361051
1618 6.1094014676643e-11 0.006672444629719737 0.014657681920920283
1619 6.097238524308913e-11 0.006669195022616897 0.014649684470741857
1620 6.085104392064493e-11 0.006665947472841274 0.014641701384764404
1621 6.072998987808226e-11 0.006662701978659422 0.014633732628033372
1622 6.060922228727337e-11 0.006659458538341065 0.014625778165700633
1623 6.048874032317582e-11 0.006656217150159091 0.0146178379630241
1624 6.036854316381736e-11 0.006652977812389531 0.014609911985367336
1625 6.024862999028092e-11 0.006649740523311554 0.014602000198199166
1626 6.012899998668974e-11 0.006646505281207451 0.014594102567093295
1627 6.000965234019257e-11 0.006643272084362624 0.014586219057727933
1628 5.989058624094899e-11 0.006640040931065575 0.014578349635885399
1629 5.977180088211466e-11 0.006636811819607891 0.014570494267451757
1630 5.965329545982697e-11 0.006633584748284237 0.014562652918416425
1631 5.953506917319035e-11 0.006630359715392337 0.01455482555487181
1632 5.94171212242622e-11 0.0066271367192329705 0.01454701214301293
1633 5.929945081803835e-11 0.0066239157581099535 0.014539212649137035
1634 5.918205716243904e-11 0.006620696830330131 0.014531427039643248
1635 5.906493946829475e-11 0.006617479934203365 0.014523655281032187
1636 5.894809694933218e-11 0.00661426506804252 0.0145158973399056
1637 5.883152882216035e-11 0.006611052230163455 0.014508153182965992
1638 5.871523430625666e-11 0.006607841418885011 0.01450042277701627
1639 5.859921262395329e-11 0.006604632632528997 0.014492706088959374
1640 5.848346300042331e-11 0.006601425869420182 0.014485003085797915
1641 5.836798466366731e-11 0.006598221127886283 0.014477313734633821
1642 5.82527768444996e-11 0.006595018406257951 0.014469638002667965
1643 5.813783877653503e-11 0.006591817702868764 0.01446197585719982
1644 5.8023169696175486e-11 0.006588619016055212 0.0144543272656271
1645 5.790876884259662e-11 0.006585422344156689 0.0144466921954454
1646 5.7794635457734695e-11 0.006582227685515478 0.01443907061424785
1647 5.7680768786273454e-11 0.006579035038476746 0.014431462489724767
1648 5.756716807563106e-11 0.0065758444013885265 0.01442386778966329
1649 5.745383257594716e-11 0.006572655772601715 0.014416286481947049
1650 5.73407615400699e-11 0.006569469150470053 0.014408718534555807
1651 5.7227954223543196e-11 0.006566284533350116 0.014401163915565117
1652 5.7115409884594015e-11 0.006563101919601311 0.014393622593145979
1653 5.700312778411964e-11 0.006559921307585857 0.0143860945355645
1654 5.689110718567512e-11 0.006556742695668779 0.014378579711181545
1655 5.677934735546078e-11 0.006553566082217896 0.01437107808845241
1656 5.666784756230972e-11 0.006550391465603811 0.014363589635926467
1657 5.655660707767548e-11 0.006547218844199899 0.014356114322246845
1658 5.644562517561984e-11 0.0065440482163823 0.014348652116150083
1659 5.633490113280038e-11 0.006540879580529906 0.014341202986465792
1660 5.622443422845857e-11 0.006537712935024348 0.01433376690211634
1661 5.61142237444075e-11 0.006534548278249992 0.0143263438321165
1662 5.600426896502002e-11 0.006531385608593924 0.014318933745573139
1663 5.589456917721672e-11 0.0065282249244459425 0.01431153661168487
1664 5.578512367045404e-11 0.006525066224198545 0.014304152399741742
1665 5.567593173671258e-11 0.006521909506246921 0.014296781079124904
1666 5.556699267048529e-11 0.006518754768988944 0.014289422619306288
1667 5.545830576876583e-11 0.006515602010825153 0.014282076989848276
1668 5.5349870331036916e-11 0.006512451230158751 0.01427474416040339
1669 5.524168565925893e-11 0.006509302425395593 0.014267424100713962
1670 5.513375105785834e-11 0.006506155594944172 0.01426011678061182
1671 5.5026065833716354e-11 0.006503010737215614 0.014252822170017965
1672 5.491862929615764e-11 0.006499867850623668 0.014245540238942263
1673 5.481144075693896e-11 0.0064967269335846935 0.014238270957483121
1674 5.470449953023807e-11 0.006493587984517651 0.01423101429582718
1675 5.4597804932642544e-11 0.006490451001844095 0.014223770224249
1676 5.4491356283138746e-11 0.006487315983988162 0.014216538713110745
1677 5.438515290310079e-11 0.006484182929376564 0.014209319732861882
1678 5.427919411627957e-11 0.006481051836438573 0.014202113254038862
1679 5.417347924879202e-11 0.006477922703606019 0.014194919247264817
1680 5.4068007629110167e-11 0.006474795529313275 0.014187737683249258
1681 5.3962778588050376e-11 0.006471670311997249 0.014180568532787763
1682 5.3857791458762775e-11 0.006468547050097377 0.014173411766761675
1683 5.375304557672058e-11 0.006465425742055611 0.014166267356137808
1684 5.364854027970946e-11 0.006462306386316411 0.01415913527196813
1685 5.354427490781713e-11 0.006459188981326737 0.014152015485389479
1686 5.3440248803422873e-11 0.006456073525536037 0.014144907967623258
1687 5.333646131118707e-11 0.006452960017396238 0.014137812689975129
1688 5.3232911778040986e-11 0.006449848455361739 0.014130729623834732
1689 5.3129599553176436e-11 0.0064467388378894016 0.014123658740675385
1690 5.302652398803567e-11 0.006443631163438541 0.01411660001205378
1691 5.2923684436301084e-11 0.006440525430470917 0.014109553409609704
1692 5.2821080253885235e-11 0.006437421637450723 0.01410251890506574
1693 5.271871079892072e-11 0.006434319782844579 0.014095496470226983
1694 5.261657543175023e-11 0.006431219865121523 0.014088486076980739
1695 5.251467351491675e-11 0.0064281218827530046 0.01408148769729625
1696 5.2413004413153463e-11 0.00642502583421287 0.014074501303224402
1697 5.231156749337411e-11 0.006421931717977358 0.01406752686689744
1698 5.2210362124663184e-11 0.006418839532525091 0.014060564360528681
1699 5.210938767826617e-11 0.006415749276337064 0.014053613756412236
1700 5.200864352758002e-11 0.0064126609478966385 0.014046675026922723
1701 5.1908129048143454e-11 0.006409574545689533 0.014039748144514988
1702 5.18078436176275e-11 0.006406490068203815 0.014032833081723829
1703 5.170778661582597e-11 0.006403407513929892 0.014025929811163709
1704 5.1607957424646034e-11 0.006400326881360504 0.014019038305528487
1705 5.1508355428098795e-11 0.0063972481689907115 0.014012158537591137
1706 5.140898001229009e-11 0.006394171375317893 0.014005290480203474
1707 5.130983056541111e-11 0.0063910964988417324 0.013998434106295884
1708 5.1210906477729196e-11 0.006388023538064213 0.013991589388877042
1709 5.11122071415787e-11 0.006384952491489607 0.013984756301033645
1710 5.101373195135185e-11 0.0063818833576244705 0.013977934815930146
1711 5.091548030348965e-11 0.006378816134977631 0.013971124906808475
1712 5.0817451596472916e-11 0.006375750822060184 0.013964326546987775
1713 5.071964523081331e-11 0.006372687417385483 0.01395753970986414
1714 5.0622060609044324e-11 0.006369625919469128 0.013950764368910337
1715 5.05246971357126e-11 0.006366566326828965 0.013944000497675552
1716 5.042755421736889e-11 0.0063635086379850705 0.013937248069785113
1717 5.033063126255948e-11 0.006360452851459749 0.013930507058940242
1718 5.023392768181731e-11 0.006357398965777522 0.013923777438917777
1719 5.013744288765342e-11 0.006354346979465121 0.013917059183569929
1720 5.004117629454825e-11 0.00635129689105148 0.013910352266824005
1721 4.9945127318943174e-11 0.006348248699067729 0.013903656662682158
1722 4.98492953792318e-11 0.006345202402047183 0.013896972345221128
1723 4.9753679895751604e-11 0.006342157998525337 0.013890299288591985
1724 4.9658280290775455e-11 0.006339115487039857 0.013883637467019868
1725 4.956309598850325e-11 0.006336074866130574 0.013876986854803737
1726 4.9468126415053513e-11 0.006333036134339473 0.01387034742631612
1727 4.937337099845524e-11 0.006329999290210691 0.013863719156002851
1728 4.927882916863941e-11 0.006326964332290502 0.013857102018382828
1729 4.9184500357430984e-11 0.006323931259127318 0.013850495988047757
1730 4.909038399854066e-11 0.006320900069271675 0.013843901039661903
1731 4.8996479527556726e-11 0.006317870761276227 0.01383731714796184
1732 4.890278638193704e-11 0.00631484333369574 0.01383074428775621
1733 4.880930400100104e-11 0.006311817785087087 0.013824182433925468
1734 4.8716031825921635e-11 0.006308794114009236 0.013817631561421637
1735 4.8622969299717325e-11 0.006305772319023242 0.013811091645268067
1736 4.85301158672443e-11 0.006302752398692245 0.013804562660559192
1737 4.8437470975188624e-11 0.0062997343515814605 0.01379804458246028
1738 4.834503407205831e-11 0.006296718176258169 0.013791537386207201
1739 4.8252804608175664e-11 0.0062937038712917144 0.01378504104710618
1740 4.816078203566953e-11 0.006290691435253494 0.013778555540533553
1741 4.8068965808467524e-11 0.00628768086671695 0.01377208084193554
1742 4.7977355382288483e-11 0.006284672164257567 0.013765616926827992
1743 4.7885950214634793e-11 0.006281665326452858 0.013759163770796168
1744 4.7794749764784885e-11 0.006278660351882366 0.01375272134949449
1745 4.7703753493785624e-11 0.00627565723912765 0.013746289638646308
1746 4.761296086444492e-11 0.006272655986772281 0.013739868614043672
1747 4.752237134132415e-11 0.006269656593401833 0.013733458251547091
1748 4.7431984390730943e-11 0.006266659057603881 0.013727058527085305
1749 4.734179948071172e-11 0.006263663377967989 0.013720669416655054
1750 4.7251816081044326e-11 0.006260669553085709 0.013714290896320843
1751 4.7162033663230765e-11 0.006257677581550565 0.013707922942214717
1752 4.707245170048998e-11 0.006254687461958054 0.01370156553053603
1753 4.69830696677507e-11 0.00625169919290564 0.013695218637551219
1754 4.689388704164411e-11 0.006248712772992739 0.013688882239593567
1755 4.68049033004969e-11 0.006245728200820724 0.013682556313062994
1756 4.6716117924324047e-11 0.006242745474992906 0.013676240834425821
1757 4.662753039482183e-11 0.00623976459411454 0.013669935780214549
1758 4.653914019536076e-11 0.006236785556792807 0.013663641127027629
1759 4.645094681097862e-11 0.006233808361636815 0.013657356851529249
1760 4.6362949728373544e-11 0.006230833007257589 0.013651082930449107
1761 4.627514843589707e-11 0.006227859492268068 0.013644819340582192
1762 4.6187542423547274e-11 0.006224887815283093 0.01363856605878856
1763 4.6100131182961985e-11 0.006221917974919406 0.013632323061993122
1764 4.6012914207411945e-11 0.006218949969795642 0.013626090327185418
1765 4.5925890991793996e-11 0.006215983798532319 0.01361986783141941
1766 4.583906103262451e-11 0.006213019459751839 0.013613655551813252
1767 4.575242382803245e-11 0.006210056952078474 0.013607453465549084
1768 4.566597887775296e-11 0.006207096274138364 0.013601261549872812
1769 4.5579725683120655e-11 0.006204137424559514 0.013595079782093903
1770 4.5493663747062966e-11 0.0062011804019717785 0.013588908139585158
1771 4.540779257409364e-11 0.006198225205006864 0.013582746599782512
1772 4.532211167030624e-11 0.0061952718322983175 0.013576595140184817
1773 4.5236620543367665e-11 0.0061923202824815254 0.013570453738353631
1774 4.515131870251163e-11 0.006189370554193702 0.013564322371913008
1775 4.506620565853234e-11 0.0061864226460738875 0.013558201018549288
1776 4.498128092377804e-11 0.00618347655676294 0.013552089656010898
1777 4.489654401214466e-11 0.006180532284903529 0.013545988262108132
1778 4.4811994439069575e-11 0.006177589829140131 0.01353989681471295
1779 4.472763172152523e-11 0.006174649188119024 0.013533815291758776
1780 4.464345537801296e-11 0.006171710360488279 0.013527743671240284
1781 4.4559464928556715e-11 0.006168773344897757 0.013521681931213204
1782 4.447565989469693e-11 0.006165838139999102 0.013515630049794112
1783 4.4392039799484275e-11 0.006162904744445732 0.013509588005160226
1784 4.430860416747367e-11 0.006159973156892841 0.013503555775549212
1785 4.4225352524718083e-11 0.006157043375997385 0.013497533339258976
1786 4.414228439876246e-11 0.006154115400418081 0.013491520674647465
1787 4.405939931863781e-11 0.0061511892288153985 0.013485517760132472
1788 4.397669681485509e-11 0.0061482648598515585 0.013479524574191428
1789 4.389417641939928e-11 0.006145342292190521 0.013473541095361218
1790 4.3811837665723477e-11 0.0061424215244979844 0.013467567302237967
1791 4.372968008874292e-11 0.0061395025554413785 0.01346160317347686
1792 4.364770322482918e-11 0.006136585383689859 0.013455648687791933
1793 4.356590661180426e-11 0.006133670007914301 0.013449703823955888
1794 4.3484289788934846e-11 0.006130756426787295 0.013443768560799891
1795 4.340285229692645e-11 0.00612784463898314 0.013437842877213385
1796 4.332159367791769e-11 0.006124934643177839 0.013431926752143896
1797 4.324051347547455e-11 0.0061220264380490936 0.013426020164596838
1798 4.3159611234584684e-11 0.006119120022276297 0.013420123093635323
1799 4.307888650165174e-11 0.006116215394540529 0.013414235518379971
1800 4.2998338824489785e-11 0.006113312553524555 0.013408357418008724
1801 4.291796775231755e-11 0.006110411497912813 0.013402488771756652
1802 4.283777283575298e-11 0.006107512226391413 0.013396629558915768
1803 4.275775362680762e-11 0.006104614737648133 0.013390779758834835
1804 4.267790967888108e-11 0.006101719030372408 0.013384939350919188
1805 4.259824054675556e-11 0.006098825103255331 0.013379108314630538
1806 4.251874578659042e-11 0.006095932954989646 0.013373286629486798
1807 4.2439424955916594e-11 0.0060930425842697375 0.013367474275061885
1808 4.2360277613631356e-11 0.006090153989791635 0.013361671230985552
1809 4.2281303319992756e-11 0.006087267170252998 0.01335587747694319
1810 4.2202501636614384e-11 0.0060843821243531165 0.013350092992675653
1811 4.212387212646e-11 0.006081498850792907 0.013344317757979072
1812 4.204541435383819e-11 0.006078617348274902 0.013338551752704682
1813 4.1967127884397116e-11 0.0060757376155032485 0.013332794956758634
1814 4.188901228511928e-11 0.006072859651183705 0.013327047350101817
1815 4.1811067124316235e-11 0.006069983454023632 0.013321308912749677
1816 4.1733291971623435e-11 0.006067109022731988 0.013315579624772046
1817 4.1655686397995036e-11 0.006064236356019328 0.013309859466292956
1818 4.157824997569873e-11 0.006061365452597793 0.013304148417490468
1819 4.150098227831065e-11 0.00605849631118111 0.01329844645859649
1820 4.142388288071023e-11 0.006055628930484584 0.013292753569896603
1821 4.134695135907518e-11 0.0060527633092250935 0.013287069731729892
1822 4.127018729087637e-11 0.006049899446121088 0.013281394924488765
1823 4.119359025487291e-11 0.006047037339892581 0.01327572912861878
1824 4.1117159831107036e-11 0.006044176989261145 0.013270072324618479
1825 4.10408956008992e-11 0.006041318392949908 0.013264424493039198
1826 4.096479714684311e-11 0.006038461549683549 0.013258785614484918
1827 4.0888864052800765e-11 0.006035606458188289 0.01325315566961208
1828 4.081309590389763e-11 0.006032753117191893 0.01324753463912942
1829 4.073749228651764e-11 0.006029901525423658 0.013241922503797791
1830 4.0662052788298465e-11 0.006027051681614416 0.013236319244430004
1831 4.058677699812664e-11 0.006024203584496523 0.013230724841890655
1832 4.0511664506132755e-11 0.0060213572328038575 0.013225139277095958
1833 4.043671490368661e-11 0.0060185126252718145 0.013219562531013576
1834 4.036192778339259e-11 0.006015669760637302 0.01321399458466246
1835 4.02873027390848e-11 0.006012828637638736 0.013208435419112674
1836 4.021283936582244e-11 0.0060099892550160355 0.013202885015485239
1837 4.0138537259885064e-11 0.006007151611510619 0.01319734335495196
1838 4.0064396018767926e-11 0.006004315705865398 0.013191810418735267
1839 3.9990415241177325e-11 0.006001481536824774 0.013186286188108048
1840 3.991659452702604e-11 0.005998649103134635 0.013180770644393495
1841 3.984293347742862e-11 0.005995818403542348 0.013175263768964928
1842 3.976943169469694e-11 0.0059929894367967565 0.013169765543245646
1843 3.9696088782335565e-11 0.005990162201648178 0.013164275948708759
1844 3.9622904345037206e-11 0.0059873366968483934 0.01315879496687703
1845 3.954987798867825e-11 0.00598451292115065 0.013153322579322713
1846 3.9477009320314274e-11 0.005981690873309652 0.013147858767667399
1847 3.9404297948175545e-11 0.005978870552081559 0.013142403513581848
1848 3.93317434816626e-11 0.005976051956223981 0.01313695679878584
1849 3.9259345531341785e-11 0.0059732350844959705 0.013131518605048015
1850 3.918710370894095e-11 0.005970419935658026 0.013126088914185713
1851 3.911501762734492e-11 0.00596760650847208 0.013120667708064821
1852 3.904308690059127e-11 0.005964794801701498 0.01311525496859962
1853 3.897131114386593e-11 0.005961984814111077 0.013109850677752626
1854 3.889968997349882e-11 0.005959176544467035 0.013104454817534432
1855 3.88282230069596e-11 0.00595636999153701 0.01309906737000356
1856 3.875690986285343e-11 0.0059535651540900585 0.013093688317266306
1857 3.868575016091666e-11 0.005950762030896648 0.013088317641476587
1858 3.861474352201258e-11 0.005947960620728653 0.01308295532483579
1859 3.854388956812726e-11 0.005945160922359353 0.013077601349592618
1860 3.8473187922365263e-11 0.005942362934563423 0.013072255698042943
1861 3.840263820894562e-11 0.005939566656116939 0.013066918352529646
1862 3.833224005319751e-11 0.005936772085797364 0.013061589295442481
1863 3.826199308155626e-11 0.0059339792223835515 0.013056268509217917
1864 3.8191896921559085e-11 0.005931188064655736 0.013050955976338987
1865 3.8121951201841125e-11 0.005928398611395532 0.013045651679335146
1866 3.805215555213131e-11 0.005925610861385929 0.01304035560078212
1867 3.798250960324828e-11 0.005922824813411289 0.01303506772330176
1868 3.7913012987096334e-11 0.005920040466257338 0.013029788029561892
1869 3.7843665336661525e-11 0.005917257818711169 0.013024516502276177
1870 3.7774466286007515e-11 0.005914476869561231 0.013019253124203963
1871 3.770541547027165e-11 0.005911697617597332 0.013013997878150134
1872 3.763651252566104e-11 0.00590892006161063 0.013008750746964975
1873 3.7567757089448575e-11 0.00590614420039363 0.013003511713544025
1874 3.749914879996894e-11 0.005903370032740182 0.012998280760827928
1875 3.7430687296614834e-11 0.0059005975574454765 0.012993057871802298
1876 3.7362372219832954e-11 0.005897826773306039 0.012987843029497572
1877 3.729420321112023e-11 0.00589505767911973 0.012982636216988867
1878 3.722617991301987e-11 0.0058922902736857335 0.012977437417395847
1879 3.71583019691176e-11 0.005889524555804564 0.012972246613882571
1880 3.70905690240378e-11 0.005886760524278054 0.012967063789657361
1881 3.702298072343976e-11 0.005883998177909354 0.012961888927972657
1882 3.695553671401383e-11 0.005881237515502928 0.012956722012124878
1883 3.68882366434777e-11 0.005878478535864551 0.012951563025454292
1884 3.682108016057265e-11 0.005875721237801303 0.012946411951344867
1885 3.675406691505977e-11 0.005872965620121568 0.012941268773224138
1886 3.6687196557716326e-11 0.005870211681635026 0.012936133474563068
1887 3.6620468740332035e-11 0.005867459421152657 0.012931006038875918
1888 3.6553883115705357e-11 0.005864708837486729 0.0129258864497201
1889 3.648743933763986e-11 0.005861959929450799 0.012920774690696052
1890 3.6421137060940586e-11 0.005859212695859711 0.01291567074544709
1891 3.635497594141039e-11 0.005856467135529586 0.012910574597659288
1892 3.628895563584638e-11 0.005853723247277825 0.012905486231061332
1893 3.6223075802036244e-11 0.005850981029923102 0.012900405629424393
1894 3.615733609875475e-11 0.005848240482285361 0.012895332776561994
1895 3.609173618576018e-11 0.005845501603185815 0.012890267656329873
1896 3.6026275723790706e-11 0.005842764391446938 0.01288521025262585
1897 3.596095437456097e-11 0.005840028845892464 0.012880160549389705
1898 3.589577180075849e-11 0.005837294965347385 0.012875118530603037
1899 3.5830727666040175e-11 0.005834562748637944 0.012870084180289133
1900 3.576582163502892e-11 0.005831832194591636 0.012865057482512845
1901 3.5701053373310046e-11 0.0058291033020371995 0.012860038421380452
1902 3.563642254742788e-11 0.005826376069804617 0.01285502698103954
1903 3.557192882488233e-11 0.00582365049672511 0.01285002314567886
1904 3.550757187412552e-11 0.005820926581631137 0.012845026899528217
1905 3.5443351364558275e-11 0.005818204323356387 0.012840038226858324
1906 3.537926696652684e-11 0.005815483720735781 0.012835057111980686
1907 3.531531835131946e-11 0.005812764772605463 0.01283008353924747
1908 3.525150519116303e-11 0.005810047477802802 0.012825117493051381
1909 3.518782715921974e-11 0.005807331835166385 0.012820158957825525
1910 3.512428392958381e-11 0.005804617843536016 0.012815207918043301
1911 3.506087517727808e-11 0.00580190550175271 0.01281026435821826
1912 3.49976005782508e-11 0.0057991948086586935 0.01280532826290399
1913 3.493445980937234e-11 0.005796485763097398 0.012800399616693986
1914 3.4871452548431896e-11 0.00579377836391346 0.012795478404221529
1915 3.480857847413426e-11 0.0057910726099527155 0.01279056461015956
1916 3.474583726609654e-11 0.005788368500062194 0.012785658219220567
1917 3.4683228604845e-11 0.005785666033090122 0.012780759216156446
1918 3.462075217181183e-11 0.005782965207885915 0.012775867585758391
1919 3.4558407649331934e-11 0.005780266023300176 0.01277098331285677
1920 3.4496194720639734e-11 0.005777568478184691 0.012766106382320999
1921 3.4434113069866085e-11 0.005774872571392427 0.01276123677905943
1922 3.437216238203508e-11 0.00577217830177753 0.012756374488019221
1923 3.4310342343060873e-11 0.005769485668195321 0.012751519494186224
1924 3.4248652639744635e-11 0.00576679466950229 0.01274667178258486
1925 3.41870929597714e-11 0.005764105304556099 0.012741831338278008
1926 3.412566299170696e-11 0.005761417572215575 0.012736998146366873
1927 3.406436242499482e-11 0.005758731471340704 0.012732172191990883
1928 3.4003190949953104e-11 0.0057560470007926344 0.012727353460327558
1929 3.3942148257771496e-11 0.005753364159433671 0.0127225419365924
1930 3.3881234040508254e-11 0.00575068294612727 0.012717737606038778
1931 3.3820447991087115e-11 0.005748003359738041 0.012712940453957808
1932 3.3759789803294314e-11 0.005745325399131738 0.012708150465678235
1933 3.369925917177561e-11 0.005742649063175262 0.01270336762656632
1934 3.363885579203324e-11 0.005739974350736653 0.012698591922025725
1935 3.357857936042298e-11 0.005737301260685092 0.012693823337497398
1936 3.351842957415119e-11 0.005734629791890893 0.012689061858459456
1937 3.345840613127192e-11 0.005731959943225507 0.012684307470427075
1938 3.3398508730683817e-11 0.005729291713561511 0.012679560158952375
1939 3.333873707212737e-11 0.00572662510177261 0.012674819909624307
1940 3.3279090856181945e-11 0.005723960106733635 0.01267008670806854
1941 3.32195697842628e-11 0.005721296727320534 0.012665360539947346
1942 3.316017355861835e-11 0.005718634962410377 0.012660641390959494
1943 3.3100901882327236e-11 0.005715974810881349 0.012655929246840131
1944 3.304175445929543e-11 0.005713316271612746 0.01265122409336068
1945 3.298273099425344e-11 0.0057106593434849764 0.012646525916328717
1946 3.292383119275345e-11 0.005708004025379555 0.012641834701587874
1947 3.28650547611665e-11 0.0057053503161791 0.01263715043501772
1948 3.280640140667968e-11 0.005702698214767331 0.012632473102533652
1949 3.274787083729334e-11 0.005700047720029066 0.01262780269008679
1950 3.268946276181836e-11 0.005697398830850222 0.01262313918366387
1951 3.263117688987325e-11 0.005694751546117807 0.012618482569287126
1952 3.257301293188152e-11 0.00569210586471992 0.012613832833014189
1953 3.251497059906882e-11 0.005689461785545748 0.012609189960937977
1954 3.2457049603460297e-11 0.005686819307485562 0.01260455393918659
1955 3.239924965787784e-11 0.005684178429430718 0.012599924753923207
1956 3.234157047593734e-11 0.00568153915027365 0.012595302391345965
1957 3.2284011772046006e-11 0.005678901468907867 0.01259068683768787
1958 3.2226573261399705e-11 0.0056762653842279565 0.012586078079216679
1959 3.216925465998028e-11 0.005673630895129578 0.0125814761022348
1960 3.2112055684552797e-11 0.005670998000509456 0.012576880893079184
1961 3.205497605266303e-11 0.005668366699265386 0.012572292438121226
1962 3.199801548263471e-11 0.0056657369902962254 0.012567710723766654
1963 3.1941173693566923e-11 0.005663108872501893 0.012563135736455431
1964 3.188445040533151e-11 0.005660482344783365 0.012558567462661648
1965 3.182784533857047e-11 0.005657857406042677 0.012554005888893422
1966 3.177135821469329e-11 0.0056552340551829176 0.01254945100169279
1967 3.1714988755874435e-11 0.005652612291108224 0.012544902787635613
1968 3.165873668505072e-11 0.005649992112723783 0.01254036123333147
1969 3.160260172591877e-11 0.005647373518935829 0.012535826325423553
1970 3.15465836029325e-11 0.005644756508651639 0.012531298050588571
1971 3.149068204130049e-11 0.005642141080779531 0.01252677639553665
1972 3.1434896766983517e-11 0.005639527234228862 0.012522261347011223
1973 3.1379227506691984e-11 0.005636914967910023 0.012517752891788943
1974 3.13236739878835e-11 0.0056343042807344415 0.01251325101667957
1975 3.1268235938760234e-11 0.005631695171614573 0.012508755708525884
1976 3.12129130882666e-11 0.005629087639463905 0.012504266954203576
1977 3.115770516608661e-11 0.005626481683196949 0.012499784740621153
1978 3.1102611902641556e-11 0.005623877301729241 0.012495309054719838
1979 3.1047633029087414e-11 0.005621274493977338 0.012490839883473473
1980 3.09927682773125e-11 0.0056186732588588174 0.012486377213888424
1981 3.093801737993494e-11 0.00561607359529227 0.012481921033003475
1982 3.088338007030035e-11 0.005613475502197303 0.01247747132788974
1983 3.082885608247936e-11 0.005610878978494537 0.012473028085650562
1984 3.077444515126517e-11 0.005608284023105596 0.012468591293421418
1985 3.072014701217122e-11 0.005605690634953118 0.01246416093836982
1986 3.066596140142879e-11 0.005603098812960741 0.01245973700769522
1987 3.061188805598459e-11 0.005600508556053109 0.012455319488628916
1988 3.05579267134984e-11 0.005597919863155862 0.012450908368433959
1989 3.050407711234077e-11 0.00559533273319564 0.012446503634405054
1990 3.045033899159059e-11 0.00559274716510008 0.012442105273868463
1991 3.039671209103278e-11 0.005590163157797807 0.01243771327418192
1992 3.034319615115602e-11 0.005587580710218443 0.012433327622734532
1993 3.028979091315035e-11 0.005584999821292594 0.012428948306946679
1994 3.023649611890489e-11 0.005582420489951854 0.012424575314269933
1995 3.018331151100557e-11 0.0055798427151288 0.012420208632186961
1996 3.0130236832732814e-11 0.005577266495756992 0.012415848248211427
1997 3.0077271828059275e-11 0.00557469183077097 0.012411494149887906
1998 3.0024416241647516e-11 0.005572118719106249 0.012407146324791785
1999 2.9971669818847803e-11 0.005569547159699321 0.012402804760529181
2000 2.991903230569585e-11 0.005566977151487649 0.012398469444736845
2001 2.986650344891055e-11 0.005564408693409668 0.012394140365082068
2002 2.981408299589175e-11 0.005561841784404781 0.012389817509262595
2003 2.9761770694718064e-11 0.005559276423413359 0.01238550086500653
2004 2.970956629414458e-11 0.005556712609376734 0.012381190420072257
2005 2.965746954360074e-11 0.0055541503412372024 0.012376886162248333
2006 2.96054801931881e-11 0.005551589617938019 0.012372588079353413
2007 2.955359799367811e-11 0.005549030438423397 0.012368296159236156
2008 2.9501822696510006e-11 0.005546472801638505 0.012364010389775136
2009 2.9450154053788587e-11 0.005543916706529464 0.01235973075887875
2010 2.9398591818282105e-11 0.005541362152043347 0.01235545725448514
2011 2.9347135743420014e-11 0.0055388091371281764 0.01235118986456209
2012 2.929578558329097e-11 0.005536257660732922 0.012346928577106956
2013 2.924454109264057e-11 0.005533707721807496 0.012342673380146562
2014 2.9193402026869286e-11 0.005531159319302758 0.012338424261737127
2015 2.9142368142030335e-11 0.005528612452170503 0.01233418120996417
2016 2.909143919482758e-11 0.005526067119363468 0.012329944212942427
2017 2.9040614942613424e-11 0.005523523319835326 0.01232571325881576
2018 2.8989895143386695e-11 0.005520981052540686 0.012321488335757079
2019 2.8939279555790625e-11 0.005518440316435087 0.012317269431968248
2020 2.8888767939110698e-11 0.005515901110475 0.012313056535680012
2021 2.8838360053272636e-11 0.005513363433617824 0.012308849635151898
2022 2.8788055658840333e-11 0.005510827284821886 0.012304648718672142
2023 2.87378545170138e-11 0.005508292663046436 0.012300453774557596
2024 2.8687756389627114e-11 0.005505759567251647 0.01229626479115365
2025 2.863776103914639e-11 0.005503227996398614 0.012292081756834146
2026 2.8587868228667765e-11 0.005500697949449347 0.01228790466000129
2027 2.853807772191536e-11 0.005498169425366775 0.012283733489085583
2028 2.8488389283239283e-11 0.00549564242311474 0.012279568232545718
2029 2.8438802677613673e-11 0.005493116941657999 0.012275408878868514
2030 2.8389317670634622e-11 0.005490592979962219 0.012271255416568826
2031 2.833993402851825e-11 0.005488070536993974 0.012267107834189469
2032 2.8290651518098742e-11 0.005485549611720748 0.012262966120301122
2033 2.8241469906826314e-11 0.005483030203110928 0.012258830263502265
2034 2.819238896276528e-11 0.005480512310133803 0.012254700252419088
2035 2.814340845459213e-11 0.005477995931759565 0.01225057607570541
2036 2.8094528151593578e-11 0.005475481066959305 0.012246457722042598
2037 2.8045747823664562e-11 0.005472967714705011 0.012242345180139492
2038 2.7997067241306405e-11 0.005470455873969566 0.012238238438732322
2039 2.794848617562482e-11 0.005467945543726747 0.012234137486584622
2040 2.790000439832802e-11 0.005465436722951222 0.012230042312487165
2041 2.785162168172485e-11 0.005462929410618551 0.012225952905257863
2042 2.78033377987228e-11 0.005460423605705179 0.01222186925374171
2043 2.77551525228262e-11 0.00545791930718844 0.012217791346810688
2044 2.770706562813433e-11 0.005455416514046551 0.012213719173363698
2045 2.7659076889339446e-11 0.005452915225258612 0.012209652722326469
2046 2.7611186081725e-11 0.005450415439804602 0.012205591982651497
2047 2.7563392981163773e-11 0.0054479171566653795 0.012201536943317956
2048 2.7515697364116013e-11 0.005445420374822683 0.012197487593331623
2049 2.746809900762754e-11 0.005442925093259122 0.0121934439217248
2050 2.7420597689327994e-11 0.0054404313109581845 0.01218940591755624
2051 2.7373193187428903e-11 0.0054379390269042255 0.012185373569911067
2052 2.732588528072194e-11 0.005435448240082473 0.012181346867900705
2053 2.727867374857705e-11 0.005432958949479021 0.012177325800662797
2054 2.723155837094066e-11 0.005430471154080832 0.012173310357361128
2055 2.71845389283339e-11 0.005427984852875733 0.012169300527185555
2056 2.7137615201850706e-11 0.005425500044852411 0.012165296299351924
2057 2.7090786973156195e-11 0.0054230167290004174 0.012161297663102005
2058 2.7044054024484736e-11 0.005420534904310163 0.012157304607703413
2059 2.6997416138638222e-11 0.005418054569772914 0.012153317122449523
2060 2.6950873098984327e-11 0.005415575724380795 0.012149335196659415
2061 2.6904424689454698e-11 0.005413098367126783 0.012145358819677784
2062 2.685807069454323e-11 0.005410622497004709 0.012141387980874871
2063 2.681181089930433e-11 0.0054081481130092545 0.012137422669646394
2064 2.6765645089351114e-11 0.005405675214135951 0.01213346287541347
2065 2.6719573050853757e-11 0.005403203799381176 0.012129508587622542
2066 2.6673594570537685e-11 0.0054007338677421555 0.012125559795745306
2067 2.6627709435681914e-11 0.005398265418216958 0.012121616489278642
2068 2.658191743411728e-11 0.005395798449804494 0.012117678657744537
2069 2.6536218354224756e-11 0.0053933329615045164 0.012113746290690019
2070 2.6490611984933786e-11 0.005390868952317617 0.012109819377687075
2071 2.6445098115720523e-11 0.005388406421245225 0.012105897908332589
2072 2.6399676536606175e-11 0.005385945367289606 0.012101981872248264
2073 2.6354347038155315e-11 0.005383485789453859 0.012098071259080561
2074 2.6309109411474217e-11 0.005381027686741917 0.012094166058500614
2075 2.626396344820918e-11 0.005378571058158543 0.012090266260204171
2076 2.6218908940544876e-11 0.005376115902709332 0.012086371853911516
2077 2.6173945681202658e-11 0.005373662219400705 0.012082482829367405
2078 2.6129073463438927e-11 0.005371210007239909 0.01207859917634099
2079 2.608429208104349e-11 0.005368759265235016 0.012074720884625752
2080 2.6039601328337948e-11 0.005366309992394923 0.012070847944039434
2081 2.599500100017403e-11 0.005363862187729347 0.012066980344423972
2082 2.5950490891931985e-11 0.0053614158502488275 0.012063118075645415
2083 2.5906070799518928e-11 0.005358970978964719 0.012059261127593868
2084 2.5861740519367282e-11 0.005356527572889196 0.012055409490183425
2085 2.581749984843313e-11 0.005354085631035246 0.01205156315335209
2086 2.5773348584194633e-11 0.005351645152416674 0.012047722107061714
2087 2.5729286524650434e-11 0.005349206136048094 0.012043886341297931
2088 2.5685313468318055e-11 0.005346768580944933 0.012040055846070088
2089 2.564142921423232e-11 0.005344332486123425 0.012036230611411172
2090 2.5597633561943793e-11 0.005341897850600614 0.01203241062737775
2091 2.555392631151717e-11 0.005339464673394349 0.012028595884049897
2092 2.5510307263529798e-11 0.005337032953523287 0.012024786371531137
2093 2.5466776219070003e-11 0.005334602690006883 0.012020982079948362
2094 2.5423332979735606e-11 0.005332173881865398 0.012017182999451783
2095 2.5379977347632353e-11 0.005329746528119891 0.012013389120214853
2096 2.5336709125372405e-11 0.005327320627792222 0.0120096004324342
2097 2.529352811607278e-11 0.005324896179905047 0.012005816926329568
2098 2.5250434123353795e-11 0.005322473183481819 0.012002038592143749
2099 2.5207426951337605e-11 0.005320051637546784 0.011998265420142514
2100 2.516450640464663e-11 0.005317631541124982 0.011994497400614559
2101 2.512167228840206e-11 0.005315212893242246 0.011990734523871423
2102 2.5078924408222345e-11 0.005312795692925197 0.011986976780247438
2103 2.5036262570221723e-11 0.005310379939201245 0.011983224160099656
2104 2.499368658100868e-11 0.005307965631098589 0.011979476653807795
2105 2.49511962476845e-11 0.005305552767646213 0.011975734251774162
2106 2.4908791377841736e-11 0.005303141347873885 0.011971996944423597
2107 2.486647177956275e-11 0.0053007313708121565 0.011968264722203407
2108 2.4824237261418285e-11 0.005298322835492361 0.011964537575583307
2109 2.4782087632465893e-11 0.005295915740946611 0.011960815495055352
2110 2.4740022702248594e-11 0.0052935100862078 0.011957098471133874
2111 2.4698042280793312e-11 0.005291105870309596 0.01195338649435542
2112 2.4656146178609504e-11 0.0052887030922864455 0.011949679555278694
2113 2.461433420668769e-11 0.005286301751173571 0.011945977644484488
2114 2.4572606176497958e-11 0.005283901846006964 0.011942280752575625
2115 2.4530961899988608e-11 0.005281503375823391 0.011938588870176894
2116 2.4489401189584682e-11 0.0052791063396603905 0.011934901987934992
2117 2.4447923858186547e-11 0.005276710736556268 0.011931220096518454
2118 2.4406529719168453e-11 0.005274316565550097 0.011927543186617604
2119 2.4365218586377122e-11 0.005271923825681716 0.011923871248944484
2120 2.4323990274130404e-11 0.005269532515991733 0.0119202042742328
2121 2.428284459721578e-11 0.005267142635521517 0.011916542253237856
2122 2.424178137088904e-11 0.005264754183313201 0.011912885176736493
2123 2.4200800410872796e-11 0.005262367158409678 0.011909233035527034
2124 2.4159901533355213e-11 0.005259981559854601 0.011905585820429224
2125 2.411908455498854e-11 0.005257597386692384 0.011901943522284162
2126 2.407834929288773e-11 0.005255214637968195 0.011898306131954247
2127 2.403769556462912e-11 0.00525283331272796 0.01189467364032312
2128 2.3997123188249035e-11 0.00525045341001836 0.011891046038295605
2129 2.3956631982242408e-11 0.005248074928886829 0.011887423316797647
2130 2.3916221765561414e-11 0.005245697868381551 0.011883805466776245
2131 2.3875892357614173e-11 0.0052433222275514646 0.011880192479199414
2132 2.3835643578263365e-11 0.005240948005446257 0.011876584345056106
2133 2.3795475247824875e-11 0.005238575201116362 0.011872981055356165
2134 2.3755387187066463e-11 0.005236203813612963 0.011869382601130261
2135 2.3715379217206444e-11 0.0052338338419879865 0.01186578897342984
2136 2.3675451159912327e-11 0.005231465285294105 0.011862200163327055
2137 2.3635602837299525e-11 0.005229098142584735 0.011858616161914717
2138 2.3595834071930043e-11 0.005226732412914036 0.011855036960306235
2139 2.3556144686811088e-11 0.005224368095336903 0.011851462549635558
2140 2.351653450539385e-11 0.005222005188908977 0.01184789292105712
2141 2.347700335157216e-11 0.005219643692686634 0.011844328065745783
2142 2.3437551049681172e-11 0.005217283605726988 0.011840767974896776
2143 2.339817742449609e-11 0.005214924927087889 0.011837212639725645
2144 2.3358882301230856e-11 0.005212567655827921 0.011833662051468193
2145 2.3319665505536902e-11 0.005210211791006402 0.011830116201380423
2146 2.328052686350184e-11 0.005207857331683384 0.011826575080738486
2147 2.3241466201648162e-11 0.005205504276919646 0.011823038680838626
2148 2.320248334693203e-11 0.005203152625776701 0.011819506992997112
2149 2.316357812674195e-11 0.005200802377316791 0.011815980008550199
2150 2.312475036889752e-11 0.0051984535306028815 0.011812457718854062
2151 2.3085999901648166e-11 0.005196106084698666 0.011808940115284744
2152 2.3047326553671965e-11 0.005193760038668567 0.011805427189238106
2153 2.300873015407425e-11 0.005191415391577725 0.011801918932129764
2154 2.2970210532386507e-11 0.005189072142492007 0.011798415335395041
2155 2.2931767518565042e-11 0.005186730290478002 0.011794916390488908
2156 2.2893400942989785e-11 0.005184389834603019 0.011791422088885934
2157 2.2855110636463007e-11 0.005182050773935082 0.01178793242208023
2158 2.2816896430208177e-11 0.0051797131075429406 0.01178444738158539
2159 2.2778758155868678e-11 0.005177376834496056 0.011780966958934451
2160 2.274069564550658e-11 0.005175041953864606 0.011777491145679825
2161 2.2702708731601504e-11 0.005172708464719488 0.011774019933393255
2162 2.2664797247049296e-11 0.0051703763661323085 0.011770553313665756
2163 2.2626961025160893e-11 0.005168045657175386 0.011767091278107567
2164 2.2589199899661124e-11 0.005165716336921753 0.011763633818348095
2165 2.2551513704687475e-11 0.005163388404445152 0.011760180926035861
2166 2.251390227478892e-11 0.005161061858820034 0.011756732592838454
2167 2.2476365444924717e-11 0.005158736699121556 0.011753288810442472
2168 2.2438903050463254e-11 0.005156412924425586 0.011749849570553476
2169 2.2401514927180822e-11 0.005154090533808696 0.011746414864895928
2170 2.2364200911260474e-11 0.005151769526348162 0.01174298468521315
2171 2.2326960839290845e-11 0.005149449901121965 0.01173955902326727
2172 2.228979454826495e-11 0.005147131657208787 0.011736137870839165
2173 2.2252701875579075e-11 0.005144814793688012 0.011732721219728414
2174 2.221568265903158e-11 0.005142499309639727 0.011729309061753245
2175 2.2178736736821757e-11 0.005140185204144715 0.01172590138875049
2176 2.214186394754867e-11 0.005137872476284461 0.011722498192575526
2177 2.210506413021e-11 0.005135561125141142 0.01171909946510223
2178 2.2068337124200927e-11 0.005133251149797636 0.01171570519822292
2179 2.2031682769312965e-11 0.005130942549337515 0.01171231538384832
2180 2.1995100905732802e-11 0.005128635322845042 0.011708930013907498
2181 2.195859137404123e-11 0.005126329469405175 0.011705549080347814
2182 2.1922154015211993e-11 0.0051240249881035664 0.011702172575134884
2183 2.1885788670610638e-11 0.005121721878026556 0.011698800490252514
2184 2.1849495181993406e-11 0.005119420138261175 0.011695432817702663
2185 2.181327339150614e-11 0.005117119767895143 0.011692069549505383
2186 2.1777123141683135e-11 0.005114820766016869 0.01168871067769878
2187 2.1741044275446035e-11 0.005112523131715445 0.01168535619433896
2188 2.170503663610279e-11 0.005110226864080653 0.011682006091499981
2189 2.1669100067346433e-11 0.0051079319622029575 0.0116786603612738
2190 2.1633234413254122e-11 0.0051056384251735075 0.011675318995770229
2191 2.159743951828594e-11 0.005103346252084135 0.01167198198711689
2192 2.1561715227283838e-11 0.0051010554420273515 0.011668649327459155
2193 2.1526061385470576e-11 0.005098765994096352 0.011665321008960115
2194 2.1490477838448614e-11 0.00509647790738501 0.011661997023800514
2195 2.1454964432199027e-11 0.005094191180987879 0.011658677364178714
2196 2.1419521013080456e-11 0.0050919058140001874 0.011655362022310638
2197 2.138414742782801e-11 0.005089621805517843 0.011652050990429735
2198 2.134884352355221e-11 0.0050873391546374285 0.011648744260786919
2199 2.1313609147737916e-11 0.005085057860456199 0.01164544182565053
2200 2.1278444148243303e-11 0.005082777922072087 0.011642143677306281
2201 2.124334837329876e-11 0.005080499338583697 0.011638849808057223
2202 2.1208321671505865e-11 0.005078222109090304 0.011635560210223684
2203 2.1173363891836305e-11 0.005075946232691855 0.011632274876143225
2204 2.1138474883630887e-11 0.005073671708488966 0.011628993798170607
2205 2.1103654496598417e-11 0.005071398535582924 0.011625716968677723
2206 2.1068902580814746e-11 0.005069126713075682 0.011622444380053571
2207 2.103421898672165e-11 0.00506685624006986 0.0116191760247042
2208 2.09996035651259e-11 0.005064587115668746 0.011615911895052664
2209 2.0965056167198094e-11 0.005062319338976291 0.011612651983538972
2210 2.093057664447178e-11 0.005060052909097111 0.011609396282620055
2211 2.089616484884235e-11 0.005057787825136485 0.011606144784769706
2212 2.086182063256604e-11 0.005055524086200357 0.011602897482478546
2213 2.082754384825893e-11 0.005053261691395331 0.01159965436825397
2214 2.079333434889589e-11 0.005051000639828668 0.011596415434620106
2215 2.0759191987809636e-11 0.005048740930608294 0.011593180674117775
2216 2.072511661868967e-11 0.0050464825628427894 0.011589950079304438
2217 2.0691108095581316e-11 0.005044225535641395 0.011586723642754157
2218 2.0657166272884708e-11 0.005041969848114007 0.011583501357057548
2219 2.0623291005353786e-11 0.005039715499371178 0.01158028321482173
2220 2.0589482148095323e-11 0.005037462488524116 0.011577069208670295
2221 2.055573955656795e-11 0.005035210814684681 0.01157385933124326
2222 2.0522063086581152e-11 0.00503296047696539 0.011570653575197013
2223 2.048845259429428e-11 0.005030711474479411 0.011567451933204277
2224 2.0454907936215574e-11 0.00502846380634056 0.011564254397954067
2225 2.0421428969201226e-11 0.005026217471663308 0.011561060962151643
2226 2.0388015550454403e-11 0.005023972469562775 0.011557871618518473
2227 2.035466753752421e-11 0.005021728799154728 0.01155468635979218
2228 2.032138478830479e-11 0.005019486459555582 0.011551505178726508
2229 2.028816716103437e-11 0.0050172454498824005 0.011548328068091272
2230 2.025501451429428e-11 0.005015005769252892 0.011545155020672325
2231 2.022192670700799e-11 0.0050127674167854104 0.011541986029271499
2232 2.0188903598440184e-11 0.005010530391598955 0.011538821086706577
2233 2.015594504819579e-11 0.005008294692813167 0.011535660185811248
2234 2.012305091621905e-11 0.005006060319548332 0.011532503319435058
2235 2.009022106279257e-11 0.005003827270925376 0.011529350480443375
2236 2.0057455348536397e-11 0.005001595546065867 0.011526201661717342
2237 2.0024753634407065e-11 0.004999365144092014 0.011523056856153839
2238 1.9992115781696645e-11 0.0049971360641266616 0.011519916056665438
2239 1.9959541652031866e-11 0.004994908305293296 0.011516779256180361
2240 1.9927031107373153e-11 0.00499268186671604 0.011513646447642446
2241 1.9894584010013718e-11 0.004990456747519653 0.011510517624011094
2242 1.9862200222578648e-11 0.004988232946829532 0.011507392778261235
2243 1.9829879608023974e-11 0.004986010463771708 0.011504271903383287
2244 1.9797622029635735e-11 0.004983789297472845 0.011501154992383111
2245 1.9765427351029108e-11 0.004981569447060241 0.011498042038281975
2246 1.9733295436147507e-11 0.00497935091166183 0.011494933034116512
2247 1.9701226149261627e-11 0.004977133690406173 0.011491827972938674
2248 1.9669219354968575e-11 0.004974917782422465 0.011488726847815696
2249 1.9637274918190968e-11 0.004972703186840529 0.011485629651830056
2250 1.9605392704176028e-11 0.0049704899027908185 0.011482536378079437
2251 1.9573572578494717e-11 0.0049682779294044155 0.011479447019676682
2252 1.9541814407040814e-11 0.00496606726581303 0.011476361569749753
2253 1.9510118056030064e-11 0.0049638579111489995 0.011473280021441698
2254 1.9478483391999228e-11 0.0049616498645452855 0.011470202367910604
2255 1.9446910281805295e-11 0.0049594431251354775 0.011467128602329561
2256 1.941539859262451e-11 0.004957237692053788 0.011464058717886621
2257 1.9383948191951587e-11 0.004955033564435054 0.011460992707784765
2258 1.9352558947598735e-11 0.004952830741414734 0.011457930565241848
2259 1.93212307276949e-11 0.0049506292221289105 0.011454872283490583
2260 1.9289963400684786e-11 0.004948429005714285 0.011451817855778477
2261 1.9258756835328115e-11 0.004946230091308182 0.011448767275367812
2262 1.922761090069866e-11 0.004944032478048545 0.011445720535535598
2263 1.9196525466183435e-11 0.004941836165073938 0.01144267762957353
2264 1.9165500401481827e-11 0.00493964115152354 0.011439638550787957
2265 1.9134535576604732e-11 0.0049374474365371495 0.011436603292499839
2266 1.9103630861873733e-11 0.004935255019255181 0.01143357184804471
2267 1.9072786127920274e-11 0.0049330638988186685 0.011430544210772647
2268 1.904200124568472e-11 0.004930874074369256 0.011427520374048214
2269 1.9011276086415617e-11 0.004928685545049204 0.011424500331250444
2270 1.898061052166881e-11 0.00492649831000139 0.011421484075772788
2271 1.8950004423306585e-11 0.004924312368369299 0.011418471601023081
2272 1.8919457663496886e-11 0.004922127719297032 0.011415462900423508
2273 1.8888970114712453e-11 0.004919944361929301 0.011412457967410562
2274 1.8858541649729984e-11 0.004917762295411427 0.011409456795435004
2275 1.882817214162933e-11 0.0049155815188893425 0.011406459377961838
2276 1.879786146379267e-11 0.004913402031509588 0.011403465708470256
2277 1.876760948990367e-11 0.004911223832419313 0.011400475780453619
2278 1.8737416093946714e-11 0.004909046920766276 0.011397489587419403
2279 1.870728115020603e-11 0.0049068712956988406 0.011394507122889174
2280 1.867720453326493e-11 0.004904696956365979 0.011391528380398551
2281 1.864718611800496e-11 0.004902523901917266 0.011388553353497161
2282 1.8617225779605103e-11 0.004900352131502885 0.011385582035748612
2283 1.858732339354101e-11 0.004898181644273621 0.011382614420730451
2284 1.8557478835584128e-11 0.004896012439380862 0.01137965050203413
2285 1.8527691981800965e-11 0.0048938445159766005 0.011376690273264965
2286 1.8497962708552273e-11 0.004891677873213429 0.011373733728042108
2287 1.8468290892492245e-11 0.004889512510244544 0.011370780859998507
2288 1.843867641056772e-11 0.004887348426223739 0.011367831662780868
2289 1.840911914001741e-11 0.0048851856203054106 0.011364886130049625
2290 1.8379618958371123e-11 0.004883024091644554 0.011361944255478894
2291 1.8350175743448936e-11 0.0048808638393967605 0.01135900603275645
2292 1.8320789373360446e-11 0.004878704862718221 0.011356071455583682
2293 1.8291459726503996e-11 0.004876547160765724 0.011353140517675567
2294 1.8262186681565888e-11 0.0048743907326966535 0.011350213212760625
2295 1.8232970117519592e-11 0.004872235577668989 0.011347289534580886
2296 1.8203809913625007e-11 0.004870081694841305 0.011344369476891866
2297 1.8174705949427676e-11 0.004867929083372772 0.011341453033462515
2298 1.8145658104758005e-11 0.004865777742423152 0.011338540198075193
2299 1.8116666259730514e-11 0.004863627671152801 0.011335630964525629
2300 1.8087730294743084e-11 0.004861478868722665 0.011332725326622899
2301 1.805885009047617e-11 0.004859331334294284 0.011329823278189377
2302 1.8030025527892104e-11 0.00485718506702979 0.011326924813060706
2303 1.8001256488234245e-11 0.004855040066091902 0.01132402992508577
2304 1.797254285302631e-11 0.0048528963306439295 0.01132113860812665
2305 1.7943884504071604e-11 0.004850753859849774 0.011318250856058592
2306 1.7915281323452232e-11 0.004848612652873921 0.011315366662769982
2307 1.7886733193528414e-11 0.004846472708881447 0.011312486022162298
2308 1.7858239996937695e-11 0.004844334027038012 0.01130960892815009
2309 1.7829801616594225e-11 0.004842196606509865 0.011306735374660936
2310 1.7801417935688007e-11 0.0048400604464638374 0.011303865355635411
2311 1.777308883768418e-11 0.004837925546067348 0.01130099886502706
2312 1.7744814206322292e-11 0.004835791904488401 0.011298135896802354
2313 1.771659392561554e-11 0.00483365952089558 0.011295276444940668
2314 1.768842787985008e-11 0.004831528394458056 0.01129242050343424
2315 1.7660315953584232e-11 0.0048293985243455795 0.011289568066288141
2316 1.7632258031647846e-11 0.004827269909728484 0.01128671912752024
2317 1.7604253999141512e-11 0.004825142549777684 0.01128387368116117
2318 1.7576303741435863e-11 0.004823016443664672 0.011281031721254307
2319 1.754840714417086e-11 0.004820891590561524 0.011278193241855718
2320 1.7520564093255086e-11 0.0048187679896408925 0.011275358237034147
2321 1.7492774474864997e-11 0.004816645640076009 0.011272526700870967
2322 1.746503817544425e-11 0.0048145245410406825 0.01126969862746016
2323 1.7437355081702983e-11 0.0048124046917093 0.011266874010908274
2324 1.7409725080617098e-11 0.0048102860912568254 0.011264052845334402
2325 1.7382148059427584e-11 0.004808168738858798 0.011261235124870143
2326 1.7354623905639776e-11 0.004806052633691332 0.011258420843659571
2327 1.7327152507022687e-11 0.004803937774931117 0.011255609995859202
2328 1.729973375160827e-11 0.004801824161755415 0.011252802575637965
2329 1.727236752769077e-11 0.004799711793342063 0.01124999857717717
2330 1.724505372382605e-11 0.004797600668869472 0.011247197994670475
2331 1.7217792228830797e-11 0.004795490787516622 0.011244400822323855
2332 1.719058293178193e-11 0.004793382148463066 0.011241607054355566
2333 1.7163425722015892e-11 0.004791274750888931 0.011238816684996124
2334 1.7136320489127955e-11 0.004789168593974911 0.01123602970848827
2335 1.7109267122971503e-11 0.004787063676902269 0.011233246119086934
2336 1.708226551365742e-11 0.00478495999885284 0.011230465911059202
2337 1.7055315551553376e-11 0.004782857559009027 0.011227689078684298
2338 1.7028417127283136e-11 0.0047807563565538 0.011224915616253543
2339 1.700157013172591e-11 0.004778656390670696 0.011222145518070326
2340 1.6974774456015654e-11 0.004776557660543819 0.011219378778450069
2341 1.6948029991540453e-11 0.00477446016535784 0.01121661539172021
2342 1.692133662994182e-11 0.004772363904297996 0.011213855352220158
2343 1.6894694263114e-11 0.004770268876550087 0.01121109865430127
2344 1.686810278320335e-11 0.00476817508130048 0.01120834529232682
2345 1.6841562082607672e-11 0.004766082517736104 0.011205595260671964
2346 1.6815072053975537e-11 0.004763991185044451 0.011202848553723718
2347 1.678863259020563e-11 0.004761901082413577 0.011200105165880922
2348 1.6762243584446114e-11 0.004759812209032099 0.011197365091554213
2349 1.6735904930093955e-11 0.004757724564089198 0.011194628325165991
2350 1.6709616520794262e-11 0.004755638146774611 0.011191894861150395
2351 1.668337825043969e-11 0.004753552956278641 0.01118916469395327
2352 1.6657190013169705e-11 0.004751468991792146 0.011186437818032136
2353 1.6631051703370026e-11 0.004749386252506545 0.011183714227856164
2354 1.660496321567194e-11 0.004747304737613816 0.011180993917906142
2355 1.6578924444951646e-11 0.004745224446306496 0.011178276882674445
2356 1.6552935286329663e-11 0.004743145377777679 0.011175563116665007
2357 1.652699563517012e-11 0.004741067531221012 0.011172852614393294
2358 1.65011053870802e-11 0.004738990905830705 0.011170145370386271
2359 1.6475264437909446e-11 0.004736915500801518 0.011167441379182382
2360 1.644947268374918e-11 0.00473484131532877 0.011164740635331506
2361 1.6423730020931803e-11 0.004732768348608332 0.011162043133394943
2362 1.639803634603024e-11 0.004730696599836631 0.011159348867945371
2363 1.6372391555857272e-11 0.004728626068210647 0.011156657833566836
2364 1.6346795547464925e-11 0.004726556752927912 0.011153970024854703
2365 1.6321248218143846e-11 0.0047244886531865125 0.01115128543641564
2366 1.6295749465422687e-11 0.004722421768185086 0.01114860406286759
2367 1.6270299187067465e-11 0.00472035609712282 0.01114592589883974
2368 1.6244897281080964e-11 0.004718291639199455 0.011143250938972485
2369 1.621954364570212e-11 0.0047162283936152795 0.011140579177917413
2370 1.619423817940543e-11 0.004714166359571135 0.01113791061033727
2371 1.6168980780900277e-11 0.0047121055362684084 0.011135245230905928
2372 1.6143771349130365e-11 0.004710045922909037 0.011132583034308374
2373 1.6118609783273122e-11 0.004707987518695506 0.011129924015240657
2374 1.6093495982739075e-11 0.0047059303228308485 0.011127268168409884
2375 1.6068429847171235e-11 0.004703874334518644 0.011124615488534174
2376 1.6043411276444538e-11 0.0047018195529630194 0.011121965970342644
2377 1.6018440170665194e-11 0.004699765977368648 0.011119319608575375
2378 1.5993516430170106e-11 0.004697713606940745 0.011116676397983383
2379 1.5968639955526302e-11 0.004695662440885076 0.011114036333328596
2380 1.5943810647530303e-11 0.004693612478407946 0.011111399409383826
2381 1.591902840720753e-11 0.0046915637187162065 0.011108765620932737
2382 1.5894293135811753e-11 0.004689516161017252 0.011106134962769826
2383 1.5869604734824443e-11 0.004687469804519018 0.011103507429700388
2384 1.584496310595425e-11 0.004685424648429985 0.011100883016540497
2385 1.5820368151136353e-11 0.004683380691959172 0.011098261718116972
2386 1.579581977253194e-11 0.004681337934316144 0.011095643529267353
2387 1.5771317872527563e-11 0.004679296374711003 0.011093028444839875
2388 1.574686235373459e-11 0.004677256012354391 0.011090416459693438
2389 1.5722453118988638e-11 0.004675216846457492 0.01108780756869759
2390 1.5698090071348972e-11 0.004673178876232028 0.01108520176673249
2391 1.567377311409792e-11 0.0046711421008902585 0.011082599048688881
2392 1.5649502150740337e-11 0.004669106519644983 0.011079999409468072
2393 1.5625277085003015e-11 0.004667072131709539 0.01107740284398191
2394 1.560109782083409e-11 0.004665038936297798 0.011074809347152747
2395 1.5576964262402517e-11 0.004663006932624171 0.011072218913913424
2396 1.5552876314097468e-11 0.004660976119903606 0.011069631539207236
2397 1.5528833880527777e-11 0.004658946497351583 0.011067047217987909
2398 1.5504836866521372e-11 0.004656918064184119 0.011064465945219575
2399 1.548088517712473e-11 0.004654890819617767 0.011061887715876748
2400 1.5456978717602314e-11 0.004652864762869613 0.011059312524944295
2401 1.543311739343598e-11 0.004650839893157274 0.011056740367417413
2402 1.540930111032447e-11 0.004648816209698905 0.0110541712383016
2403 1.5385529774182823e-11 0.004646793711713191 0.011051605132612633
2404 1.536180329114184e-11 0.004644772398419349 0.011049042045376541
2405 1.5338121567547498e-11 0.004642752269037128 0.01104648197162958
2406 1.5314484509960447e-11 0.004640733322786807 0.011043924906418203
2407 1.529089202515545e-11 0.0046387155588891995 0.011041370844799048
2408 1.5267344020120798e-11 0.004636698976565645 0.011038819781838901
2409 1.5243840402057823e-11 0.004634683575038016 0.01103627171261467
2410 1.5220381078380285e-11 0.004632669353528711 0.011033726632213369
2411 1.5196965956713894e-11 0.00463065631126066 0.011031184535732085
2412 1.5173594944895727e-11 0.004628644447457318 0.011028645418277956
2413 1.515026795097373e-11 0.004626633761342673 0.01102610927496815
2414 1.5126984883206122e-11 0.004624624252141234 0.011023576100929836
2415 1.510374565006092e-11 0.004622615919078042 0.01102104589130016
2416 1.5080550160215368e-11 0.0046206087613786615 0.011018518641226225
2417 1.5057398322555417e-11 0.0046186027782691855 0.011015994345865051
2418 1.5034290046175186e-11 0.00461659796897623 0.011013473000383574
2419 1.501122524037644e-11 0.004614594332726937 0.011010954599958605
2420 1.4988203814668043e-11 0.00461259186874897 0.01100843913977681
2421 1.4965225678765464e-11 0.004610590576270522 0.011005926615034686
2422 1.4942290742590234e-11 0.004608590454520305 0.011003417020938539
2423 1.491939891626942e-11 0.004606591502727556 0.011000910352704457
2424 1.4896550110135096e-11 0.004604593720122034 0.010998406605558285
2425 1.4873744234723852e-11 0.00460259710593402 0.010995905774735604
2426 1.485098120077626e-11 0.004600601659394319 0.010993407855481708
2427 1.4828260919236327e-11 0.004598607379734253 0.010990912843051578
2428 1.4805583301251022e-11 0.004596614266185668 0.010988420732709857
2429 1.4782948258169753e-11 0.004594622317980929 0.01098593151973083
2430 1.4760355701543834e-11 0.004592631534352923 0.010983445199398395
2431 1.4737805543125997e-11 0.004590641914535053 0.01098096176700605
2432 1.4715297694869847e-11 0.004588653457761242 0.010978481217856854
2433 1.469283206892941e-11 0.004586666163265933 0.010976003547263417
2434 1.4670408577658565e-11 0.004584680030284086 0.01097352875054787
2435 1.4648027133610588e-11 0.004582695058051178 0.010971056823041846
2436 1.462568764953762e-11 0.004580711245803204 0.010968587760086454
2437 1.4603390038390175e-11 0.004578728592776675 0.010966121557032254
2438 1.4581134213316627e-11 0.004576747098208618 0.010963658209239238
2439 1.4558920087662717e-11 0.004574766761336576 0.010961197712076804
2440 1.453674757497108e-11 0.00457278758139861 0.010958740060923735
2441 1.4514616588980702e-11 0.004570809557633291 0.010956285251168173
2442 1.4492527043626462e-11 0.004568832689279707 0.010953833278207602
2443 1.4470478853038625e-11 0.004566856975577462 0.010951384137448823
2444 1.4448471931542328e-11 0.004564882415766669 0.010948937824307926
2445 1.4426506193657129e-11 0.004562909009087956 0.010946494334210275
2446 1.4404581554096512e-11 0.0045609367547824655 0.010944053662590483
2447 1.4382697927767357e-11 0.004558965652091851 0.010941615804892384
2448 1.4360855229769502e-11 0.004556995700258277 0.010939180756569019
2449 1.433905337539522e-11 0.00455502689852442 0.010936748513082607
2450 1.4317292280128782e-11 0.004553059246133469 0.01093431906990453
2451 1.4295571859645918e-11 0.00455109274232912 0.010931892422515303
2452 1.427389202981339e-11 0.004549127386355583 0.010929468566404558
2453 1.4252252706688446e-11 0.004547163177457575 0.010927047497071015
2454 1.4230653806518414e-11 0.0045452001148803215 0.01092462921002247
2455 1.4209095245740186e-11 0.00454323819786956 0.010922213700775762
2456 1.4187576940979738e-11 0.004541277425671533 0.010919800964856759
2457 1.4166098809051679e-11 0.004539317797532994 0.010917390997800334
2458 1.414466076695876e-11 0.004537359312701201 0.010914983795150341
2459 1.4123262731891407e-11 0.0045354019704239214 0.010912579352459595
2460 1.4101904621227246e-11 0.004533445769949427 0.01091017766528985
2461 1.4080586352530656e-11 0.004531490710526498 0.01090777872921178
2462 1.405930784355228e-11 0.00452953679140442 0.01090538253980495
2463 1.4038069012228551e-11 0.004527584011832983 0.010902989092657809
2464 1.401686977668126e-11 0.004525632371062482 0.010900598383367651
2465 1.3995710055217054e-11 0.004523681868343717 0.010898210407540604
2466 1.397458976632701e-11 0.004521732502927992 0.01089582516079161
2467 1.395350882868616e-11 0.004519784274067117 0.010893442638744396
2468 1.3932467161153005e-11 0.0045178371810134 0.01089106283703146
2469 1.3911464682769108e-11 0.004515891223019657 0.010888685751294048
2470 1.3890501312758594e-11 0.004513946399339204 0.01088631137718213
2471 1.3869576970527711e-11 0.004512002709225859 0.01088393971035438
2472 1.3848691575664382e-11 0.004510060151933943 0.01088157074647816
2473 1.3827845047937734e-11 0.004508118726718276 0.010879204481229494
2474 1.3807037307297668e-11 0.004506178432834182 0.010876840910293043
2475 1.3786268273874383e-11 0.004504239269537482 0.010874480029362097
2476 1.3765537867977965e-11 0.004502301236084499 0.010872121834138547
2477 1.3744846010097901e-11 0.0045003643317320565 0.010869766320332859
2478 1.3724192620902643e-11 0.004498428555737474 0.010867413483664065
2479 1.3703577621239181e-11 0.0044964939073585735 0.010865063319859728
2480 1.3683000932132573e-11 0.004494560385853673 0.010862715824655941
2481 1.3662462474785513e-11 0.004492627990481588 0.010860370993797282
2482 1.3641962170577893e-11 0.004490696720501634 0.010858028823036816
2483 1.3621499941066358e-11 0.0044887665751736205 0.010855689308136065
2484 1.3601075707983874e-11 0.004486837553757856 0.01085335244486499
2485 1.3580689393239293e-11 0.004484909655515146 0.010851018229001965
2486 1.3560340918916886e-11 0.00448298287970679 0.010848686656333761
2487 1.354003020727596e-11 0.004481057225594585 0.01084635772265553
2488 1.3519757180750369e-11 0.004479132692440821 0.01084403142377078
2489 1.349952176194811e-11 0.004477209279508285 0.01084170775549135
2490 1.3479323873650913e-11 0.004475286986060258 0.010839386713637407
2491 1.3459163438813762e-11 0.004473365811360514 0.010837068294037409
2492 1.3439040380564491e-11 0.004471445754673322 0.010834752492528093
2493 1.341895462220335e-11 0.004469526815263442 0.01083243930495445
2494 1.3398906087202594e-11 0.004467608992396129 0.010830128727169716
2495 1.3378894699206042e-11 0.00446569228533713 0.01082782075503534
2496 1.3358920382028651e-11 0.004463776693352683 0.010825515384420975
2497 1.3338983059656113e-11 0.004461862215709518 0.010823212611204449
2498 1.3319082656244392e-11 0.004459948851674858 0.010820912431271751
2499 1.3299219096119353e-11 0.0044580366005164155 0.01081861484051701
2500 1.327939230377631e-11 0.004456125461502394 0.01081631983484248
2501 1.3259602203879604e-11 0.004454215433901484 0.010814027410158508
2502 1.3239848721262216e-11 0.004452306516982872 0.010811737562383534
2503 1.322013178092533e-11 0.0044503987100162285 0.010809450287444058
2504 1.3200451308037907e-11 0.004448492012271715 0.010807165581274621
2505 1.3180807227936294e-11 0.004446586423019982 0.010804883439817793
2506 1.3161199466123812e-11 0.004444681941532168 0.010802603859024146
2507 1.3141627948270322e-11 0.004442778567079899 0.010800326834852245
2508 1.3122092600211828e-11 0.004440876298935289 0.01079805236326862
2509 1.3102593347950067e-11 0.0044389751363709375 0.010795780440247753
2510 1.3083130117652108e-11 0.004437075078659933 0.010793511061772051
2511 1.3063702835649933e-11 0.00443517612507585 0.010791244223831837
2512 1.3044311428440043e-11 0.004433278274892747 0.010788979922425328
2513 1.3024955822683016e-11 0.004431381527385169 0.01078671815355861
2514 1.3005635945203173e-11 0.004429485881828147 0.01078445891324563
2515 1.2986351722988124e-11 0.0044275913374971975 0.010782202197508172
2516 1.2967103083188368e-11 0.004425697893668319 0.010779948002375833
2517 1.294788995311692e-11 0.004423805549617996 0.010777696323886019
2518 1.2928712260248877e-11 0.004421914304623196 0.01077544715808391
2519 1.290956993222106e-11 0.00442002415796137 0.010773200501022453
2520 1.289046289683159e-11 0.004418135108910454 0.010770956348762342
2521 1.287139108203949e-11 0.004416247156748862 0.010768714697371992
2522 1.2852354415964303e-11 0.004414360300755494 0.010766475542927532
2523 1.2833352826885709e-11 0.004412474540209733 0.010764238881512778
2524 1.2814386243243087e-11 0.00441058987439144 0.010762004709219218
2525 1.2795454593635188e-11 0.004408706302580959 0.010759773022146
2526 1.2776557806819686e-11 0.004406823824059113 0.010757543816399904
2527 1.2757695811712836e-11 0.0044049424381072105 0.010755317088095327
2528 1.2738868537389041e-11 0.004403062144007034 0.010753092833354266
2529 1.2720075913080499e-11 0.0044011829410408486 0.010750871048306306
2530 1.2701317868176814e-11 0.004399304828491399 0.010748651729088593
2531 1.2682594332224587e-11 0.004397427805641909 0.010746434871845819
2532 1.2663905234927059e-11 0.004395551871776079 0.010744220472730204
2533 1.264525050614371e-11 0.00439367702617809 0.010742008527901487
2534 1.2626630075889891e-11 0.0043918032681326 0.010739799033526894
2535 1.2608043874336438e-11 0.004389930596924745 0.010737591985781128
2536 1.2589491831809288e-11 0.004388059011840138 0.010735387380846353
2537 1.257097387878909e-11 0.004386188512164867 0.010733185214912174
2538 1.2552489945910864e-11 0.0043843190971854995 0.01073098548417562
2539 1.2534039963963588e-11 0.004382450766189078 0.010728788184841121
2540 1.2515623863889849e-11 0.004380583518463121 0.010726593313120506
2541 1.2497241576785442e-11 0.004378717353295622 0.01072440086523297
2542 1.2478893033899018e-11 0.00437685226997505 0.010722210837405065
2543 1.2460578166631703e-11 0.004374988267790349 0.010720023225870677
2544 1.2442296906536734e-11 0.004373125346030938 0.010717838026871013
2545 1.2424049185319065e-11 0.004371263503986708 0.010715655236654586
2546 1.240583493483502e-11 0.004369402740948024 0.010713474851477193
2547 1.2387654087091939e-11 0.004367543056205727 0.010711296867601902
2548 1.2369506574247759e-11 0.004365684449051129 0.010709121281299031
2549 1.235139232861071e-11 0.004363826918776014 0.010706948088846134
2550 1.2333311282638894e-11 0.004361970464672639 0.010704777286527986
2551 1.2315263368939969e-11 0.004360115086033733 0.010702608870636558
2552 1.2297248520270746e-11 0.004358260782152498 0.010700442837471012
2553 1.2279266669536853e-11 0.004356407552322605 0.010698279183337675
2554 1.2261317749792355e-11 0.004354555395838197 0.010696117904550021
2555 1.2243401694239413e-11 0.004352704311993887 0.010693958997428667
2556 1.2225518436227926e-11 0.004350854300084761 0.010691802458301345
2557 1.2207667909255137e-11 0.004349005359406372 0.010689648283502887
2558 1.2189850046965311e-11 0.004347157489254743 0.010687496469375213
2559 1.2172064783149366e-11 0.004345310688926367 0.010685347012267307
2560 1.2154312051744522e-11 0.004343464957718205 0.010683199908535208
2561 1.2136591786833936e-11 0.004341620294927687 0.010681055154541992
2562 1.2118903922646376e-11 0.004339776699852713 0.010678912746657755
2563 1.210124839355583e-11 0.0043379341717916485 0.010676772681259593
2564 1.2083625134081173e-11 0.004336092710043327 0.01067463495473159
2565 1.2066034078885825e-11 0.004334252313907049 0.010672499563464803
2566 1.2048475162777393e-11 0.004332412982682584 0.010670366503857241
2567 1.203094832070731e-11 0.004330574715670165 0.010668235772313852
2568 1.201345348777052e-11 0.0043287375121704936 0.01066610736524651
2569 1.1995990599205082e-11 0.0043269013714847355 0.010663981279073989
2570 1.1978559590391878e-11 0.004325066292914523 0.01066185751022196
2571 1.1961160396854228e-11 0.004323232275761954 0.010659736055122966
2572 1.1943792954257576e-11 0.004321399319329591 0.01065761691021641
2573 1.1926457198409118e-11 0.00431956742292046 0.01065550007194853
2574 1.1909153065257477e-11 0.0043177365858380525 0.010653385536772404
2575 1.189188049089235e-11 0.004315906807386323 0.01065127330114791
2576 1.1874639411544194e-11 0.004314078086869691 0.010649163361541729
2577 1.1857429763583854e-11 0.0043122504235930375 0.010647055714427315
2578 1.1840251483522245e-11 0.0043104238168617075 0.010644950356284894
2579 1.1823104508010011e-11 0.004308598265981509 0.010642847283601436
2580 1.1805988773837173e-11 0.00430677377025871 0.010640746492870645
2581 1.1788904217932808e-11 0.004304950329000042 0.010638647980592941
2582 1.1771850777364727e-11 0.004303127941512698 0.010636551743275447
2583 1.1754828389339106e-11 0.0043013066071043325 0.010634457777431975
2584 1.1737836991200205e-11 0.004299486325083062 0.010632366079583006
2585 1.172087652042997e-11 0.004297667094757461 0.010630276646255678
2586 1.170394691464775e-11 0.0042958489154365665 0.010628189473983769
2587 1.1687048111609954e-11 0.004294031786429875 0.010626104559307679
2588 1.167018004920972e-11 0.004292215707047341 0.010624021898774424
2589 1.1653342665476587e-11 0.004290400676599382 0.010621941488937612
2590 1.1636535898576157e-11 0.004288586694396871 0.010619863326357431
2591 1.1619759686809795e-11 0.004286773759751142 0.010617787407600636
2592 1.1603013968614272e-11 0.0042849618719739855 0.010615713729240528
2593 1.1586298682561454e-11 0.004283151030377651 0.010613642287856946
2594 1.1569613767357981e-11 0.004281341234274845 0.010611573080036246
2595 1.1552959161844941e-11 0.0042795324829787325 0.010609506102371291
2596 1.1536334804997544e-11 0.004277724775802935 0.010607441351461432
2597 1.151974063592481e-11 0.004275918112061531 0.010605378823912494
2598 1.1503176593869253e-11 0.004274112491069058 0.010603318516336767
2599 1.1486642618206523e-11 0.004272307912140505 0.010601260425352982
2600 1.1470138648445128e-11 0.004270504374591319 0.0105992045475863
2601 1.1453664624226103e-11 0.004268701877737404 0.010597150879668303
2602 1.1437220485322684e-11 0.004266900420895117 0.01059509941823697
2603 1.1420806171640014e-11 0.004265100003381271 0.01059305015993667
2604 1.1404421623214779e-11 0.0042633006245131316 0.010591003101418138
2605 1.138806678021497e-11 0.004261502283608422 0.010588958239338475
2606 1.1371741582939506e-11 0.004259704979985318 0.01058691557036112
2607 1.1355445971817939e-11 0.004257908712962449 0.01058487509115584
2608 1.1339179887410131e-11 0.004256113481858896 0.010582836798398719
2609 1.1322943270405974e-11 0.004254319285994196 0.010580800688772136
2610 1.1306736061625063e-11 0.0042525261246883364 0.010578766758964762
2611 1.1290558202016374e-11 0.00425073399726176 0.010576735005671535
2612 1.1274409632657964e-11 0.004248942903035358 0.01057470542559365
2613 1.1258290294756657e-11 0.004247152841330475 0.010572678015438545
2614 1.124220012964777e-11 0.004245363811468908 0.010570652771919887
2615 1.1226139078794762e-11 0.004243575812772906 0.010568629691757559
2616 1.121010708378894e-11 0.004241788844565165 0.01056660877167764
2617 1.1194104086349156e-11 0.004240002906168834 0.010564590008412396
2618 1.117813002832153e-11 0.004238217996907513 0.01056257339870027
2619 1.1162184851679115e-11 0.004236434116105251 0.010560558939285853
2620 1.1146268498521597e-11 0.004234651263086547 0.010558546626919891
2621 1.1130380911074997e-11 0.004232869437176348 0.010556536458359253
2622 1.1114522031691385e-11 0.0042310886377000525 0.010554528430366927
2623 1.1098691802848558e-11 0.004229308863983505 0.010552522539712
2624 1.1082890167149761e-11 0.004227530115353 0.010550518783169654
2625 1.1067117067323375e-11 0.0042257523911352814 0.010548517157521137
2626 1.1051372446222629e-11 0.0042239756906575394 0.010546517659553768
2627 1.1035656246825282e-11 0.004222200013247412 0.010544520286060904
2628 1.1019968412233351e-11 0.004220425358232983 0.01054252503384194
2629 1.1004308885672805e-11 0.004218651724942786 0.010540531899702292
2630 1.0988677610493275e-11 0.0042168791127057985 0.010538540880453381
2631 1.0973074530167761e-11 0.004215107520851447 0.010536551972912618
2632 1.0957499588292318e-11 0.004213336948709602 0.010534565173903396
2633 1.09419527285858e-11 0.00421156739561058 0.010532580480255073
2634 1.0926433894889548e-11 0.004209798860885144 0.010530597888802961
2635 1.0910943031167092e-11 0.004208031343864502 0.010528617396388308
2636 1.0895480081503877e-11 0.004206264843880305 0.010526638999858288
2637 1.0880044990106964e-11 0.004204499360264651 0.010524662696065988
2638 1.0864637701304734e-11 0.004202734892350079 0.010522688481870393
2639 1.0849258159546637e-11 0.004200971439469576 0.010520716354136374
2640 1.0833906309402872e-11 0.0041992090009565705 0.010518746309734674
2641 1.0818582095564099e-11 0.0041974475761449356 0.010516778345541893
2642 1.0803285462841164e-11 0.0041956871643689855 0.010514812458440478
2643 1.0788016356164809e-11 0.004193927764963477 0.01051284864531871
2644 1.0772774720585405e-11 0.004192169377263612 0.01051088690307069
2645 1.075756050127266e-11 0.004190412000605033 0.010508927228596322
2646 1.0742373643515324e-11 0.004188655634323825 0.010506969618801307
2647 1.0727214092720915e-11 0.0041869002777565134 0.010505014070597122
2648 1.071208179441544e-11 0.004185145930240066 0.010503060580901016
2649 1.0696976694243116e-11 0.0041833925911118905 0.010501109146635988
2650 1.0681898737966102e-11 0.004181640259709838 0.010499159764730781
2651 1.066684787146419e-11 0.004179888935372197 0.010497212432119872
2652 1.0651824040734551e-11 0.004178138617437697 0.01049526714574344
2653 1.0636827191891456e-11 0.004176389305245508 0.010493323902547383
2654 1.0621857271165993e-11 0.00417464099813524 0.010491382699483276
2655 1.0606914224905791e-11 0.004172893695446941 0.010489443533508377
2656 1.0591997999574749e-11 0.004171147396521098 0.010487506401585614
2657 1.0577108541752774e-11 0.00416940210069864 0.010485571300683557
2658 1.0562245798135468e-11 0.0041676578073209306 0.010483638227776421
2659 1.0547409715533889e-11 0.004165914515729771 0.01048170717984405
2660 1.0532600240874283e-11 0.0041641722252674035 0.010479778153871896
2661 1.0517817321197792e-11 0.004162430935276506 0.010477851146851019
2662 1.0503060903660186e-11 0.0041606906451001945 0.01047592615577806
2663 1.04883309355316e-11 0.004158951354082021 0.010474003177655247
2664 1.0473627364196275e-11 0.004157213061565974 0.010472082209490365
2665 1.0458950137152265e-11 0.004155475766896482 0.010470163248296752
2666 1.0444299202011183e-11 0.0041537394694184035 0.010468246291093289
2667 1.0429674506497936e-11 0.004152004168477038 0.010466331334904379
2668 1.0415075998450452e-11 0.004150269863418118 0.010464418376759944
2669 1.0400503625819434e-11 0.004148536553587814 0.010462507413695407
2670 1.0385957336668047e-11 0.004146804238332728 0.010460598442751682
2671 1.0371437079171702e-11 0.004145072916999898 0.01045869146097516
2672 1.0356942801617776e-11 0.004143342588936798 0.010456786465417697
2673 1.0342474452405336e-11 0.0041416132534913335 0.010454883453136605
2674 1.0328031980044904e-11 0.004139884910011846 0.010452982421194634
2675 1.0313615333158172e-11 0.0041381575578471105 0.01045108336665997
2676 1.0299224460477742e-11 0.004136431196346334 0.010449186286606208
2677 1.0284859310846877e-11 0.004134705824859156 0.010447291178112357
2678 1.0270519833219233e-11 0.00413298144273565 0.010445398038262811
2679 1.0256205976658609e-11 0.004131258049326323 0.010443506864147353
2680 1.0241917690338689e-11 0.0041295356439821134 0.01044161765286113
2681 1.0227654923542765e-11 0.004127814226054391 0.010439730401504648
2682 1.0213417625663503e-11 0.004126093794894957 0.010437845107183761
2683 1.0199205746202672e-11 0.004124374349856045 0.010435961767009656
2684 1.0185019234770889e-11 0.004122655890290319 0.010434080378098837
2685 1.0170858041087376e-11 0.004120938415550874 0.010432200937573122
2686 1.0156722114979703e-11 0.0041192219249912366 0.010430323442559631
2687 1.0142611406383511e-11 0.00411750641796536 0.010428447890190769
2688 1.012852586534229e-11 0.004115791893827631 0.01042657427760421
2689 1.0114465442007114e-11 0.004114078351932866 0.0104247026019429
2690 1.0100430086636389e-11 0.004112365791636308 0.01042283286035503
2691 1.0086419749595596e-11 0.004110654212293632 0.010420965049994037
2692 1.007243438135704e-11 0.00410894361326094 0.010419099168018581
2693 1.0058473932499635e-11 0.004107233993894763 0.010417235211592544
2694 1.0044538353708597e-11 0.004105525353552062 0.01041537317788501
2695 1.0030627595775243e-11 0.004103817691590224 0.010413513064070257
2696 1.0016741609596718e-11 0.004102111007367066 0.010411654867327747
2697 1.0002880346175755e-11 0.004100405300240828 0.010409798584842115
2698 9.98904375662044e-12 0.004098700569570185 0.010407944213803153
2699 9.975231792143932e-12 0.0040969968147142296 0.010406091751405801
2700 9.961444404064264e-12 0.004095294035032488 0.01040424119485014
2701 9.947681543804065e-12 0.0040935922298849115 0.010402392541341373
2702 9.933943162890319e-12 0.004091891398631875 0.01040054578808982
2703 9.920229212954142e-12 0.004090191540634182 0.010398700932310902
2704 9.906539645730513e-12 0.004088492655253061 0.010396857971225132
2705 9.892874413058047e-12 0.004086794741850164 0.010395016902058105
2706 9.879233466878749e-12 0.00408509779978757 0.010393177722040485
2707 9.865616759237777e-12 0.004083401828427781 0.010391340428407994
2708 9.852024242283196e-12 0.004081706827133724 0.010389505018401404
2709 9.838455868265748e-12 0.004080012795268753 0.01038767148926652
2710 9.824911589538604e-12 0.004078319732196642 0.010385839838254177
2711 9.811391358557133e-12 0.004076627637281592 0.010384010062620219
2712 9.797895127878645e-12 0.004074936509888226 0.010382182159625494
2713 9.784422850162195e-12 0.0040732463493815905 0.010380356126535845
2714 9.770974478168292e-12 0.004071557155127154 0.010378531960622097
2715 9.757549964758702e-12 0.004069868926490809 0.010376709659160044
2716 9.744149262896199e-12 0.0040681816628388694 0.010374889219430439
2717 9.730772325644336e-12 0.004066495363538072 0.010373070638718982
2718 9.717419106167198e-12 0.004064810027955574 0.010371253914316314
2719 9.704089557729188e-12 0.004063125655458956 0.010369439043518003
2720 9.69078363369477e-12 0.004061442245416218 0.01036762602362453
2721 9.677501287528266e-12 0.004059759797195784 0.010365814851941286
2722 9.664242472793592e-12 0.004058078310166495 0.010364005525778553
2723 9.651007143154061e-12 0.004056397783697615 0.010362198042451502
2724 9.637795252372109e-12 0.004054718217158828 0.010360392399280171
2725 9.624606754309112e-12 0.004053039609920236 0.01035858859358947
2726 9.61144160292512e-12 0.004051361961352364 0.010356786622709151
2727 9.598299752278665e-12 0.004049685270826155 0.010354986483973816
2728 9.585181156526482e-12 0.0040480095377129705 0.010353188174722892
2729 9.572085769923325e-12 0.004046334761384591 0.01035139169230063
2730 9.55901354682172e-12 0.004044660941213217 0.01034959703405609
2731 9.545964441671741e-12 0.004042988076571465 0.010347804197343134
2732 9.532938409020787e-12 0.004041316166832372 0.010346013179520408
2733 9.519935403513362e-12 0.004039645211369392 0.010344223977951343
2734 9.506955379890837e-12 0.004037975209556397 0.010342436590004134
2735 9.493998292991236e-12 0.004036306160767675 0.010340651013051738
2736 9.481064097749005e-12 0.004034638064377934 0.010338867244471856
2737 9.468152749194802e-12 0.004032970919762295 0.01033708528164693
2738 9.455264202455255e-12 0.0040313047262963 0.010335305121964126
2739 9.442398412752739e-12 0.004029639483355903 0.010333526762815326
2740 9.429555335405187e-12 0.004027975190317476 0.010331750201597122
2741 9.416734925825836e-12 0.004026311846557807 0.010329975435710799
2742 9.403937139523025e-12 0.0040246494514541 0.01032820246256233
2743 9.39116193209997e-12 0.004022988004383974 0.010326431279562365
2744 9.378409259254531e-12 0.004021327504725463 0.010324661884126219
2745 9.365679076779015e-12 0.0040196679518570136 0.010322894273673866
2746 9.352971340559943e-12 0.00401800934515749 0.010321128445629919
2747 9.340286006577843e-12 0.004016351684006169 0.010319364397423631
2748 9.32762303090703e-12 0.004014694967782743 0.01031760212648888
2749 9.314982369715372e-12 0.004013039195867315 0.010315841630264161
2750 9.302363979264106e-12 0.004011384367640404 0.010314082906192571
2751 9.289767815907589e-12 0.00400973048248294 0.010312325951721804
2752 9.277193836093123e-12 0.00400807753977627 0.010310570764304142
2753 9.2646419963607e-12 0.0040064255389021496 0.01030881734139644
2754 9.25211225334282e-12 0.004004774479242749 0.010307065680460125
2755 9.239604563764256e-12 0.00400312436018065 0.01030531577896117
2756 9.227118884441848e-12 0.004001475181098847 0.010303567634370105
2757 9.214655172284298e-12 0.003999826941380744 0.010301821244161988
2758 9.202213384291959e-12 0.00399817964041016 0.010300076605816411
2759 9.189793477556606e-12 0.003996533277571323 0.010298333716817477
2760 9.17739540926124e-12 0.003994887852248871 0.010296592574653797
2761 9.165019136679876e-12 0.003993243363827855 0.010294853176818483
2762 9.152664617177328e-12 0.003991599811693732 0.010293115520809132
2763 9.14033180820902e-12 0.003989957195232376 0.010291379604127824
2764 9.128020667320753e-12 0.003988315513830065 0.010289645424281102
2765 9.115731152148504e-12 0.00398667476687349 0.010287912978779967
2766 9.103463220418223e-12 0.0039850349537497495 0.010286182265139873
2767 9.091216829945632e-12 0.003983396073846352 0.010284453280880717
2768 9.078991938636003e-12 0.003981758126551215 0.010282726023526818
2769 9.066788504483963e-12 0.003980121111252664 0.010281000490606923
2770 9.054606485573284e-12 0.003978485027339433 0.010279276679654184
2771 9.042445840076686e-12 0.003976849874200665 0.01027755458820616
2772 9.030306526255633e-12 0.0039752156512259116 0.010275834213804803
2773 9.018188502460103e-12 0.003973582357805128 0.010274115553996441
2774 9.006091727128423e-12 0.003971949993328682 0.010272398606331782
2775 8.994016158787049e-12 0.003970318557187345 0.010270683368365898
2776 8.981961756050355e-12 0.0039686880487722976 0.010268969837658213
2777 8.969928477620436e-12 0.003967058467475124 0.010267258011772496
2778 8.95791628228693e-12 0.0039654298126878176 0.010265547888276855
2779 8.945925128926784e-12 0.003963802083802778 0.010263839464743725
2780 8.933954976504069e-12 0.003962175280212809 0.010262132738749855
2781 8.922005784069776e-12 0.00396054940131112 0.010260427707876307
2782 8.91007751076162e-12 0.003958924446491326 0.010258724369708438
2783 8.898170115803851e-12 0.003957300415147448 0.010257022721835898
2784 8.886283558507045e-12 0.003955677306673913 0.010255322761852616
2785 8.874417798267902e-12 0.0039540551204655505 0.010253624487356798
2786 8.862572794569042e-12 0.003952433855917593 0.010251927895950906
2787 8.850748506978845e-12 0.003950813512425681 0.010250232985241657
2788 8.838944895151218e-12 0.003949194089385857 0.010248539752840014
2789 8.827161918825408e-12 0.003947575586194566 0.010246848196361173
2790 8.815399537825824e-12 0.003945958002248659 0.010245158313424561
2791 8.803657712061813e-12 0.003944341336945388 0.01024347010165382
2792 8.791936401527485e-12 0.003942725589682407 0.0102417835586768
2793 8.780235566301529e-12 0.003941110759857777 0.010240098682125552
2794 8.768555166546992e-12 0.003939496846869957 0.010238415469636313
2795 8.75689516251111e-12 0.00393788385011781 0.010236733918849508
2796 8.745255514525095e-12 0.003936271769000601 0.010235054027409731
2797 8.733636183003967e-12 0.003934660602917996 0.010233375792965741
2798 8.722037128446353e-12 0.0039330503512700656 0.01023169921317045
2799 8.710458311434282e-12 0.003931441013457277 0.010230024285680917
2800 8.698899692633003e-12 0.0039298325888805 0.010228351008158339
2801 8.68736123279081e-12 0.003928225076941006 0.01022667937826804
2802 8.675842892738826e-12 0.003926618477040465 0.01022500939367947
2803 8.66434463339085e-12 0.00392501278858095 0.01022334105206618
2804 8.652866415743133e-12 0.003923408010964932 0.010221674351105834
2805 8.641408200874208e-12 0.003921804143595282 0.010220009288480183
2806 8.629969949944683e-12 0.003920201185875268 0.010218345861875065
2807 8.618551624197097e-12 0.003918599137208563 0.010216684068980394
2808 8.607153184955676e-12 0.003916997996999233 0.010215023907490151
2809 8.595774593626197e-12 0.003915397764651747 0.010213365375102375
2810 8.584415811695785e-12 0.003913798439570971 0.010211708469519158
2811 8.573076800732712e-12 0.0039122000211621695 0.010210053188446633
2812 8.56175752238623e-12 0.003910602508831004 0.010208399529594969
2813 8.550457938386378e-12 0.003909005901983535 0.010206747490678354
2814 8.539178010543804e-12 0.00390741020002622 0.010205097069414998
2815 8.52791770074958e-12 0.0039058154023659123 0.010203448263527117
2816 8.516676970975022e-12 0.003904221508409866 0.010201801070740927
2817 8.505455783271494e-12 0.003902628517565729 0.010200155488786632
2818 8.494254099770242e-12 0.0039010364292415465 0.01019851151539842
2819 8.483071882682207e-12 0.00389944524284576 0.010196869148314457
2820 8.471909094297838e-12 0.0038978549577872073 0.010195228385276872
2821 8.460765696986925e-12 0.003896265573475122 0.01019358922403175
2822 8.4496416531984e-12 0.003894677089319133 0.010191951662329127
2823 8.438536925460172e-12 0.003893089504729265 0.010190315697922978
2824 8.427451476378944e-12 0.003891502819115938 0.010188681328571215
2825 8.416385268640025e-12 0.003889917031889966 0.010187048552035666
2826 8.405338265007163e-12 0.003888332142462558 0.01018541736608208
2827 8.39431042832237e-12 0.0038867481502453173 0.010183787768480116
2828 8.383301721505724e-12 0.0038851650546502412 0.01018215975700333
2829 8.372312107555223e-12 0.003883582855089722 0.010180533329429168
2830 8.361341549546572e-12 0.0038820015509765447 0.010178908483538961
2831 8.35039001063304e-12 0.0038804211417238876 0.010177285217117913
2832 8.339457454045263e-12 0.0038788416267453232 0.0101756635279551
2833 8.328543843091075e-12 0.0038772630054548156 0.01017404341384345
2834 8.317649141155337e-12 0.0038756852772667233 0.010172424872579746
2835 8.306773311699752e-12 0.0038741084415957953 0.01017080790196461
2836 8.295916318262705e-12 0.003872532497857175 0.010169192499802502
2837 8.285078124459072e-12 0.003870957445466396 0.010167578663901704
2838 8.274258693980067e-12 0.003869383283839385 0.010165966392074325
2839 8.263457990593052e-12 0.0038678100123924588 0.010164355682136273
2840 8.252675978141372e-12 0.0038662376305423265 0.010162746531907269
2841 8.241912620544182e-12 0.0038646661377060884 0.01016113893921082
2842 8.23116788179628e-12 0.003863095533301235 0.010159532901874227
2843 8.22044172596793e-12 0.0038615258167456487 0.010157928417728565
2844 8.209734117204683e-12 0.0038599569874576004 0.010156325484608679
2845 8.199045019727231e-12 0.003858389044855752 0.01015472410035318
2846 8.188374397831213e-12 0.0038568219883591557 0.010153124262804432
2847 8.177722215887053e-12 0.0038552558173872518 0.010151525969808547
2848 8.167088438339807e-12 0.0038536905313598722 0.010149929219215379
2849 8.156473029708964e-12 0.003852126129697237 0.010148334008878506
2850 8.145875954588303e-12 0.0038505626118199537 0.010146740336655238
2851 8.13529717764571e-12 0.0038489999771490206 0.010145148200406597
2852 8.124736663623026e-12 0.003847438225105824 0.010143557597997312
2853 8.114194377335865e-12 0.003845877355112138 0.010141968527295818
2854 8.103670283673457e-12 0.0038443173665901258 0.010140380986174235
2855 8.093164347598474e-12 0.0038427582589623368 0.010138794972508375
2856 8.082676534146869e-12 0.0038412000316517085 0.010137210484177725
2857 8.072206808427712e-12 0.003839642684081566 0.010135627519065438
2858 8.061755135623019e-12 0.003838086215675621 0.010134046075058334
2859 8.051321480987595e-12 0.003836530625857973 0.010132466150046886
2860 8.04090580984887e-12 0.0038349759140531067 0.010130887741925216
2861 8.030508087606721e-12 0.0038334220796858937 0.01012931084859108
2862 8.02012827973333e-12 0.003831869122181593 0.010127735467945872
2863 8.009766351773008e-12 0.0038303170409658472 0.010126161597894607
2864 7.999422269342026e-12 0.003828765835464686 0.010124589236345917
2865 7.98909599812847e-12 0.0038272155051045243 0.010123018381212042
2866 7.978787503892068e-12 0.0038256660493121617 0.010121449030408828
2867 7.968496752464038e-12 0.003824117467514784 0.010119881181855712
2868 7.958223709746913e-12 0.00382256975913996 0.010118314833475719
2869 7.947968341714386e-12 0.0038210229236156443 0.010116749983195452
2870 7.937730614411159e-12 0.0038194769603701753 0.010115186628945085
2871 7.92751049395277e-12 0.0038179318688322758 0.010113624768658359
2872 7.917307946525448e-12 0.003816387648431052 0.010112064400272573
2873 7.90712293838593e-12 0.0038148442985959934 0.01011050552172857
2874 7.89695543586134e-12 0.0038133018187569735 0.010108948130970746
2875 7.886805405348985e-12 0.0038117602083442485 0.010107392225947021
2876 7.876672813316246e-12 0.0038102194667884583 0.010105837804608853
2877 7.866557626300372e-12 0.003808679593520624 0.01010428486491121
2878 7.856459810908361e-12 0.0038071405879721502 0.010102733404812582
2879 7.846379333816783e-12 0.003805602449574823 0.010101183422274961
2880 7.836316161771625e-12 0.003804065177760811 0.010099634915263837
2881 7.826270261588149e-12 0.003802528771962664 0.010098087881748194
2882 7.816241600150723e-12 0.0038009932316133135 0.0100965423197005
2883 7.806230144412668e-12 0.0037994585561460727 0.0100949982270967
2884 7.796235861396108e-12 0.0037979247449946353 0.010093455601916209
2885 7.78625871819181e-12 0.0037963917975930763 0.010091914442141903
2886 7.776298681959033e-12 0.003794859713375851 0.010090374745760118
2887 7.766355719925378e-12 0.0037933284917777946 0.010088836510760634
2888 7.756429799386616e-12 0.0037917981322341233 0.010087299735136671
2889 7.746520887706568e-12 0.0037902686341804324 0.010085764416884892
2890 7.736628952316921e-12 0.003788739997052697 0.010084230554005378
2891 7.726753960717101e-12 0.0037872122202872722 0.01008269814450164
2892 7.716895880474096e-12 0.003785685303320892 0.010081167186380592
2893 7.70705467922232e-12 0.0037841592455906685 0.01007963767765256
2894 7.697230324663468e-12 0.0037826340465340934 0.01007810961633127
2895 7.687422784566348e-12 0.0037811097055890372 0.010076583000433839
2896 7.677632026766745e-12 0.0037795862221937484 0.010075057827980766
2897 7.667858019167263e-12 0.003778063595786853 0.010073534096995934
2898 7.658100729737177e-12 0.0037765418258073552 0.010072011805506596
2899 7.648360126512283e-12 0.003775020911694637 0.010070490951543366
2900 7.638636177594757e-12 0.0037735008528884573 0.010068971533140219
2901 7.628928851152992e-12 0.0037719816488289526 0.01006745354833448
2902 7.619238115421466e-12 0.0037704632989566363 0.010065936995166818
2903 7.609563938700587e-12 0.0037689458027123993 0.01006442187168124
2904 7.599906289356537e-12 0.0037674291595375074 0.010062908175925079
2905 7.590265135821132e-12 0.003765913368873603 0.010061395905948994
2906 7.580640446591686e-12 0.0037643984301627058 0.010059885059806964
2907 7.571032190230843e-12 0.003762884342847209 0.010058375635556272
2908 7.561440335366447e-12 0.0037613711063698833 0.010056867631257509
2909 7.551864850691395e-12 0.0037598587201738737 0.010055361044974558
2910 7.542305704963485e-12 0.0037583471837027015 0.010053855874774592
2911 7.532762867005275e-12 0.0037568364964002616 0.01005235211872807
2912 7.523236305703938e-12 0.0037553266577108235 0.010050849774908726
2913 7.513725990011115e-12 0.0037538176670790318 0.010049348841393564
2914 7.50423188894278e-12 0.0037523095239499053 0.010047849316262849
2915 7.494753971579088e-12 0.003750802227768837 0.010046351197600101
2916 7.48529220706423e-12 0.003749295777981593 0.010044854483492096
2917 7.475846564606295e-12 0.0037477901740343125 0.010043359172028844
2918 7.466417013477135e-12 0.00374628541537351 0.0100418652613036
2919 7.457003523012202e-12 0.0037447815014460713 0.010040372749412843
2920 7.447606062610425e-12 0.003743278431699255 0.010038881634456277
2921 7.438224601734058e-12 0.0037417762055806936 0.010037391914536817
2922 7.428859109908546e-12 0.0037402748225383903 0.0100359035877606
2923 7.41950955672238e-12 0.0037387742820207226 0.010034416652236953
2924 7.410175911826962e-12 0.0037372745834764387 0.010032931106078408
2925 7.400858144936447e-12 0.0037357757263546585 0.010031446947400685
2926 7.391556225827629e-12 0.003734277710104873 0.010029964174322689
2927 7.382270124339783e-12 0.0037327805341769455 0.010028482784966503
2928 7.372999810374537e-12 0.0037312841980211096 0.010027002777457383
2929 7.363745253895726e-12 0.0037297887010879706 0.010025524149923744
2930 7.354506424929252e-12 0.0037282940428285034 0.010024046900497163
2931 7.345283293562949e-12 0.0037268002226940535 0.010022571027312365
2932 7.336075829946449e-12 0.0037253072401363376 0.010021096528507224
2933 7.326884004291043e-12 0.0037238150946074413 0.010019623402222755
2934 7.317707786869534e-12 0.0037223237855598195 0.0100181516466031
2935 7.30854714801612e-12 0.003720833312446298 0.010016681259795532
2936 7.299402058126231e-12 0.0037193436747200706 0.01001521223995044
2937 7.290272487656416e-12 0.0037178548718347004 0.01001374458522133
2938 7.2811584071242e-12 0.0037163669032441206 0.010012278293764812
2939 7.2720597871079446e-12 0.0037148797684026314 0.0100108133637406
2940 7.262976598246712e-12 0.0037133934667649016 0.010009349793311502
2941 7.2539088112401375e-12 0.003711907997785969 0.010007887580643415
2942 7.244856396848295e-12 0.0037104233609212387 0.010006426723905318
2943 7.235819325891551e-12 0.003708939555626484 0.010004967221269265
2944 7.2267975692504445e-12 0.0037074565813578464 0.010003509070910379
2945 7.217791097865538e-12 0.0037059744375718324 0.010002052271006848
2946 7.2087998827373025e-12 0.003704493123725317 0.010000596819739919
2947 7.199823894925978e-12 0.0037030126392755425 0.009999142715293891
2948 7.190863105551428e-12 0.0037015329836801165 0.009997689955856103
2949 7.181917485793024e-12 0.003700054156397014 0.009996238539616939
2950 7.172987006889511e-12 0.003698576156884577 0.00999478846476981
2951 7.1640716401388664e-12 0.003697098984601511 0.00999333972951116
2952 7.155171356898168e-12 0.003695622639006888 0.009991892332040446
2953 7.146286128583487e-12 0.003694147119560148 0.009990446270560147
2954 7.137415926669723e-12 0.0036926724257210926 0.009989001543275748
2955 7.128560722690507e-12 0.0036911985569498917 0.009987558148395737
2956 7.119720488238034e-12 0.003689725512707078 0.009986116084131596
2957 7.11089519496297e-12 0.003688253292453549 0.009984675348697796
2958 7.1020848145743e-12 0.0036867818956505677 0.009983235940311802
2959 7.09328931883921e-12 0.003685311321759761 0.009981797857194049
2960 7.084508679582947e-12 0.003683841570243119 0.009980361097567945
2961 7.075742868688695e-12 0.0036823726405629956 0.009978925659659865
2962 7.066991858097453e-12 0.003680904532182109 0.009977491541699144
2963 7.058255619807903e-12 0.00367943724456354 0.009976058741918075
2964 7.0495341258762825e-12 0.0036779707771707327 0.009974627258551898
2965 7.040827348416253e-12 0.0036765051294674945 0.009973197089838794
2966 7.0321352595987755e-12 0.003675040300917995 0.009971768234019879
2967 7.023457831651987e-12 0.0036735762909867664 0.009970340689339203
2968 7.0147950368610784e-12 0.003672113099138703 0.009968914454043744
2969 7.006146847568153e-12 0.0036706507248390617 0.009967489526383393
2970 6.997513236172109e-12 0.0036691891675534596 0.009966065904610959
2971 6.988894175128523e-12 0.003667728426747877 0.009964643586982156
2972 6.980289636949515e-12 0.0036662685018886555 0.009963222571755604
2973 6.971699594203619e-12 0.003664809392442497 0.009961802857192812
2974 6.9631240195156655e-12 0.0036633510978764643 0.009960384441558187
2975 6.954562885566656e-12 0.003661893617657981 0.009958967323119012
2976 6.946016165093639e-12 0.0036604369512548314 0.009957551500145451
2977 6.937483830889592e-12 0.0036589810981351605 0.009956136970910547
2978 6.928965855803285e-12 0.0036575260577674726 0.009954723733690204
2979 6.920462212739167e-12 0.003656071829620632 0.009953311786763189
2980 6.911972874657246e-12 0.0036546184131638635 0.009951901128411125
2981 6.903497814572953e-12 0.00365316580786675 0.009950491756918483
2982 6.8950370055570256e-12 0.0036517140131992333 0.009949083670572581
2983 6.8865904207353996e-12 0.0036502630286316157 0.009947676867663574
2984 6.878158033289067e-12 0.003648812853634557 0.00994627134648445
2985 6.869739816453968e-12 0.003647363487679076 0.009944867105331025
2986 6.8613357435208606e-12 0.0036459149302365498 0.009943464142501935
2987 6.852945787835215e-12 0.003644467180778714 0.009942062456298634
2988 6.8445699227970716e-12 0.0036430202387776607 0.009940662045025387
2989 6.8362081218609386e-12 0.003641574103705841 0.009939262906989264
2990 6.82786035853566e-12 0.003640128775036063 0.00993786504050013
2991 6.819526606384311e-12 0.003638684252241492 0.009936468443870649
2992 6.811206839024059e-12 0.003637240534795651 0.009935073115416271
2993 6.802901030126058e-12 0.003635797622172418 0.009933679053455229
2994 6.79460915341533e-12 0.0036343555138460292 0.009932286256308534
2995 6.786331182670636e-12 0.003632914209291077 0.009930894722299964
2996 6.7780670917243645e-12 0.003631473707982509 0.009929504449756068
2997 6.76981685446242e-12 0.0036300340093956295 0.009928115437006156
2998 6.761580444824095e-12 0.0036285951130060985 0.009926727682382291
2999 6.753357836801957e-12 0.0036271570182899314 0.009925341184219286
3000 6.745149004441726e-12 0.0036257197247234986 0.009923955940854698
3001 6.736953921842168e-12 0.003624283231783526 0.009922571950628822
3002 6.7287725631549745e-12 0.003622847538947094 0.009921189211884689
3003 6.720604902584635e-12 0.0036214126456916382 0.009919807722968054
3004 6.712450914388338e-12 0.003619978551494948 0.0099184274822274
3005 6.7043105728758435e-12 0.0036185452558351668 0.009917048488013924
3006 6.696183852409373e-12 0.0036171127581907927 0.00991567073868153
3007 6.6880707274034914e-12 0.003615681058040677 0.00991429423258684
3008 6.679971172324998e-12 0.0036142501548640242 0.009912918968089168
3009 6.671885161692806e-12 0.003612820048140394 0.009911544943550527
3010 6.663812670077824e-12 0.0036113907373496977 0.00991017215733562
3011 6.655753672102851e-12 0.0036099622219721997 0.009908800607811833
3012 6.647708142442456e-12 0.0036085345014885166 0.009907430293349234
3013 6.639676055822871e-12 0.003607107575379619 0.009906061212320565
3014 6.631657387021875e-12 0.003605681443126829 0.009904693363101237
3015 6.623652110868678e-12 0.0036042561042118203 0.00990332674406933
3016 6.6156602022438036e-12 0.003602831558116619 0.009901961353605573
3017 6.607681636078989e-12 0.003601407804323602 0.009900597190093353
3018 6.599716387357067e-12 0.003599984842315499 0.00989923425191871
3019 6.5917644311118484e-12 0.00359856267157539 0.009897872537470319
3020 6.583825742428024e-12 0.003597141291586706 0.009896512045139498
3021 6.575900296441036e-12 0.0035957207018332293 0.009895152773320197
3022 6.567988068336983e-12 0.003594300901799093 0.009893794720408992
3023 6.560089033352495e-12 0.003592881890968779 0.009892437884805086
3024 6.5522031667746344e-12 0.003591463668827121 0.00989108226491029
3025 6.5443304439407725e-12 0.0035900462348593025 0.009889727859129034
3026 6.536470840238496e-12 0.003588629588550856 0.009888374665868355
3027 6.528624331105482e-12 0.0035872137293876632 0.00988702268353789
3028 6.520790892029396e-12 0.003585798656855956 0.00988567191054987
3029 6.512970498547782e-12 0.0035843843704423156 0.009884322345319123
3030 6.5051631262479545e-12 0.003582970869633671 0.009882973986263059
3031 6.497368750766882e-12 0.0035815581539173007 0.009881626831801672
3032 6.489587347791084e-12 0.0035801462227808304 0.00988028088035753
3033 6.481818893056529e-12 0.003578735075712236 0.009878936130355774
3034 6.47406336234852e-12 0.0035773247121998406 0.009877592580224113
3035 6.466320731501577e-12 0.0035759151317323145 0.009876250228392811
3036 6.458590976399349e-12 0.003574506333798676 0.009874909073294698
3037 6.450874072974489e-12 0.003573098317888291 0.009873569113365146
3038 6.443169997208564e-12 0.0035716910834908727 0.009872230347042078
3039 6.4354787251319305e-12 0.0035702846300964815 0.009870892772765958
3040 6.427800232823636e-12 0.003568878957195523 0.009869556388979782
3041 6.420134496411318e-12 0.0035674740642787513 0.009868221194129084
3042 6.412481492071086e-12 0.003566069950837265 0.00986688718666192
3043 6.404841196027432e-12 0.003564666616362511 0.009865554365028869
3044 6.397213584553106e-12 0.0035632640603462805 0.009864222727683024
3045 6.389598633969023e-12 0.003561862282280711 0.00986289227307999
3046 6.381996320644154e-12 0.0035604612816582844 0.009861562999677885
3047 6.3744066209954245e-12 0.00355906105797183 0.009860234905937319
3048 6.366829511487603e-12 0.0035576616107145203 0.009858907990321407
3049 6.359264968633205e-12 0.0035562629393798735 0.00985758225129575
3050 6.351712968992381e-12 0.003554865043461752 0.009856257687328441
3051 6.344173489172824e-12 0.0035534679224543636 0.009854934296890053
3052 6.336646505829649e-12 0.0035520715758522595 0.009853612078453637
3053 6.329131995665304e-12 0.0035506760031503355 0.009852291030494715
3054 6.321629935429459e-12 0.0035492812038438303 0.00985097115149128
3055 6.31414030191891e-12 0.0035478871774283272 0.009849652439923784
3056 6.3066630719774666e-12 0.0035464939233997524 0.00984833489427514
3057 6.299198222495858e-12 0.003545101441254375 0.009847018513030716
3058 6.29174573041163e-12 0.003543709730488808 0.009845703294678326
3059 6.2843055727090374e-12 0.0035423187906000056 0.009844389237708228
3060 6.276877726418952e-12 0.003540928621085267 0.009843076340613124
3061 6.269462168618746e-12 0.0035395392214422317 0.009841764601888141
3062 6.262058876432208e-12 0.0035381505911688824 0.009840454020030844
3063 6.254667827029426e-12 0.003536762729763543 0.009839144593541217
3064 6.247288997626702e-12 0.0035353756367248797 0.00983783632092167
3065 6.239922365486434e-12 0.0035339893115518993 0.009836529200677025
3066 6.232567907917041e-12 0.0035326037537439514 0.009835223231314518
3067 6.2252256022728314e-12 0.0035312189628007255 0.009833918411343788
3068 6.21789542595393e-12 0.0035298349382222524 0.009832614739276876
3069 6.2105773564061625e-12 0.003528451679508904 0.00983131221362822
3070 6.203271371120963e-12 0.0035270691861613917 0.009830010832914652
3071 6.195977447635273e-12 0.003525687457680768 0.009828710595655392
3072 6.188695563531445e-12 0.003524306493568425 0.009827411500372042
3073 6.181425696437138e-12 0.0035229262933260948 0.00982611354558858
3074 6.174167824025225e-12 0.0035215468564558493 0.009824816729831364
3075 6.16692192401369e-12 0.0035201681824601 0.00982352105162911
3076 6.159687974165533e-12 0.0035187902708415974 0.009822226509512911
3077 6.152465952288676e-12 0.0035174131211034307 0.009820933102016214
3078 6.1452558362358536e-12 0.0035160367327490283 0.00981964082767482
3079 6.1380576039045324e-12 0.0035146611052821576 0.009818349685026888
3080 6.130871233236802e-12 0.003513286238206924 0.009817059672612918
3081 6.123696702219276e-12 0.00351191213102777 0.009815770788975752
3082 6.116533988883002e-12 0.0035105387832494784 0.009814483032660571
3083 6.1093830713033675e-12 0.0035091661943771678 0.009813196402214888
3084 6.102243927599996e-12 0.003507794363916295 0.009811910896188544
3085 6.095116535936657e-12 0.0035064232913726546 0.009810626513133705
3086 6.088000874521166e-12 0.0035050529762523774 0.009809343251604858
3087 6.080896921605293e-12 0.003503683418061932 0.009808061110158802
3088 6.073804655484668e-12 0.003502314616308124 0.009806780087354647
3089 6.066724054498679e-12 0.0035009465704980954 0.009805500181753808
3090 6.0596550970303805e-12 0.0034995792801393233 0.009804221391920005
3091 6.052597761506401e-12 0.003498212744739622 0.009802943716419252
3092 6.045552026396851e-12 0.003496846963807142 0.009801667153819856
3093 6.038517870215222e-12 0.003495481936850368 0.009800391702692418
3094 6.031495271518299e-12 0.003494117663378122 0.009799117361609818
3095 6.0244842089060576e-12 0.0034927541428995605 0.009797844129147214
3096 6.0174846610215784e-12 0.0034913913749241745 0.00979657200388204
3097 6.010496606550961e-12 0.0034900293589617917 0.009795300984394005
3098 6.003520024223208e-12 0.0034886680945225724 0.009794031069265081
3099 5.996554892810158e-12 0.0034873075811170133 0.009792762257079504
3100 5.989601191126369e-12 0.0034859478182559436 0.009791494546423763
3101 5.982658898029048e-12 0.0034845888054505277 0.009790227935886608
3102 5.975727992417943e-12 0.0034832305422122633 0.009788962424059033
3103 5.968808453235261e-12 0.0034818730280529826 0.009787698009534279
3104 5.961900259465567e-12 0.0034805162624848506 0.009786434690907826
3105 5.955003390135696e-12 0.003479160245020365 0.009785172466777391
3106 5.948117824314667e-12 0.003477804975172358 0.00978391133574292
3107 5.9412435411135905e-12 0.0034764504524539934 0.009782651296406595
3108 5.934380519685562e-12 0.003475096676378768 0.009781392347372811
3109 5.9275287392255985e-12 0.0034737436464605115 0.009780134487248189
3110 5.9206881789705215e-12 0.0034723913622133843 0.009778877714641563
3111 5.913858818198892e-12 0.0034710398231518813 0.00977762202816398
3112 5.907040636230892e-12 0.0034696890287908267 0.009776367426428689
3113 5.900233612428261e-12 0.0034683389786453783 0.009775113908051143
3114 5.893437726194191e-12 0.003466989672231024 0.009773861471648998
3115 5.886652956973238e-12 0.0034656411090635835 0.009772610115842096
3116 5.879879284251243e-12 0.003464293288659208 0.009771359839252475
3117 5.8731166875552244e-12 0.003462946210534378 0.009770110640504353
3118 5.8663651464533115e-12 0.003461599874205906 0.009768862518224133
3119 5.859624640554637e-12 0.0034602542791909345 0.009767615471040395
3120 5.852895149509264e-12 0.0034589094250069364 0.009766369497583891
3121 5.846176653008081e-12 0.0034575653111717135 0.009765124596487543
3122 5.8394691307827274e-12 0.003456221937203399 0.009763880766386436
3123 5.832772562605498e-12 0.0034548793026204535 0.009762638005917817
3124 5.826086928289262e-12 0.003453537406941669 0.00976139631372109
3125 5.81941220768737e-12 0.003452196249686166 0.00976015568843781
3126 5.812748380693576e-12 0.0034508558303733947 0.009758916128711683
3127 5.80609542724193e-12 0.0034495161485231323 0.009757677633188556
3128 5.799453327306715e-12 0.003448177203655486 0.00975644020051642
3129 5.792822060902344e-12 0.0034468389952908907 0.009755203829345397
3130 5.786201608083279e-12 0.0034455015229501104 0.009753968518327742
3131 5.77959194894395e-12 0.003444164786154236 0.009752734266117844
3132 5.772993063618657e-12 0.003442828784424686 0.00975150107137221
3133 5.766404932281494e-12 0.003441493517283207 0.009750268932749466
3134 5.759827535146265e-12 0.0034401589842518736 0.00974903784891036
3135 5.753260852466387e-12 0.0034388251848530864 0.009747807818517749
3136 5.746704864534814e-12 0.0034374921186095734 0.009746578840236593
3137 5.740159551683955e-12 0.0034361597850443896 0.009745350912733963
3138 5.733624894285574e-12 0.0034348281836809155 0.009744124034679029
3139 5.727100872750725e-12 0.0034334973140428596 0.009742898204743052
3140 5.720587467529646e-12 0.003432167175654255 0.009741673421599388
3141 5.714084659111701e-12 0.0034308377680394614 0.009740449683923484
3142 5.7075924280252734e-12 0.003429509090723165 0.009739226990392865
3143 5.701110754837687e-12 0.003428181143230376 0.009738005339687139
3144 5.694639620155131e-12 0.003426853925086431 0.009736784730487991
3145 5.6881790046225695e-12 0.0034255274358169913 0.00973556516147918
3146 5.681728888923661e-12 0.003424201674948043 0.00973434663134653
3147 5.67528925378067e-12 0.0034228766420058973 0.009733129138777932
3148 5.66886007995439e-12 0.0034215523365171896 0.009731912682463333
3149 5.662441348244062e-12 0.00342022875800888 0.009730697261094741
3150 5.656033039487285e-12 0.003418905906008253 0.009729482873366216
3151 5.649635134559939e-12 0.003417583780042916 0.009728269517973866
3152 5.643247614376097e-12 0.0034162623796408008 0.009727057193615845
3153 5.6368704598879545e-12 0.0034149417043301622 0.009725845898992348
3154 5.630503652085734e-12 0.003413621753639579 0.009724635632805605
3155 5.62414717199761e-12 0.0034123025270979524 0.009723426393759881
3156 5.6178010006896355e-12 0.0034109840242345073 0.009722218180561473
3157 5.611465119265641e-12 0.0034096662445787904 0.0097210109919187
3158 5.605139508867177e-12 0.0034083491876606715 0.009719804826541908
3159 5.598824150673414e-12 0.0034070328530103433 0.009718599683143456
3160 5.592519025901071e-12 0.0034057172401583194 0.00971739556043772
3161 5.586224115804334e-12 0.0034044023486354364 0.009716192457141086
3162 5.57993940167477e-12 0.003403088177972851 0.009714990371971946
3163 5.573664864841264e-12 0.0034017747277020442 0.009713789303650699
3164 5.5674004866699135e-12 0.0034004619973548155 0.009712589250899737
3165 5.561146248563968e-12 0.0033991499864632862 0.009711390212443454
3166 5.554902131963741e-12 0.0033978386945598994 0.00971019218700823
3167 5.548668118346537e-12 0.003396528121177418 0.009708995173322436
3168 5.542444189226567e-12 0.003395218265848927 0.009707799170116427
3169 5.536230326154872e-12 0.0033939091281078295 0.00970660417612254
3170 5.530026510719241e-12 0.0033926007074878504 0.009705410190075089
3171 5.52383272454414e-12 0.0033912930035230335 0.00970421721071036
3172 5.517648949290622e-12 0.0033899860157477436 0.009703025236766607
3173 5.511475166656254e-12 0.003388679743696663 0.009701834266984052
3174 5.5053113583750454e-12 0.0033873741869047953 0.00970064430010488
3175 5.499157506217356e-12 0.003386069344907462 0.009699455334873227
3176 5.4930135919898365e-12 0.003384765217240304 0.009698267370035195
3177 5.486879597535335e-12 0.0033834618034392803 0.009697080404338832
3178 5.480755504732825e-12 0.0033821591030406698 0.009695894436534128
3179 5.474641295497329e-12 0.003380857115581068 0.009694709465373026
3180 5.468536951779849e-12 0.00337955584059739 0.009693525489609405
3181 5.462442455567272e-12 0.0033782552776268683 0.00969234250799908
3182 5.4563577888823056e-12 0.0033769554262070524 0.0096911605192998
3183 5.450282933783405e-12 0.0033756562858758108 0.009689979522271245
3184 5.444217872364681e-12 0.0033743578561713284 0.009688799515675015
3185 5.438162586755842e-12 0.0033730601366321077 0.009687620498274636
3186 5.432117059122108e-12 0.0033717631267969677 0.009686442468835557
3187 5.426081271664129e-12 0.003370466826205043 0.009685265426125137
3188 5.420055206617927e-12 0.0033691712343957873 0.009684089368912645
3189 5.414038846254804e-12 0.003367876350908969 0.009682914295969262
3190 5.408032172881272e-12 0.003366582175284673 0.009681740206068068
3191 5.4020351688389834e-12 0.0033652887070633 0.009680567097984049
3192 5.396047816504646e-12 0.003363995945785566 0.009679394970494087
3193 5.390070098289958e-12 0.0033627038909925036 0.009678223822376954
3194 5.38410199664153e-12 0.003361412542225461 0.009677053652413318
3195 5.378143494040803e-12 0.0033601218990260994 0.009675884459385728
3196 5.372194573003987e-12 0.003358831960936398 0.00967471624207862
3197 5.366255216081973e-12 0.003357542727498647 0.009673548999278305
3198 5.360325405860279e-12 0.0033562541982554554 0.009672382729772978
3199 5.354405124958955e-12 0.0033549663727497434 0.009671217432352702
3200 5.34849435603252e-12 0.0033536792505247472 0.009670053105809406
3201 5.3425930817698815e-12 0.003352392831124015 0.00966888974893689
3202 5.336701284894278e-12 0.0033511071140914115 0.009667727360530813
3203 5.33081894816319e-12 0.0033498220989711127 0.009666565939388696
3204 5.32494605436827e-12 0.003348537785307609 0.00966540548430991
3205 5.3190825863352754e-12 0.003347254172645703 0.009664245994095684
3206 5.31322852692399e-12 0.0033459712605305113 0.00966308746754909
3207 5.307383859028157e-12 0.0033446890485074633 0.009661929903475048
3208 5.301548565575404e-12 0.0033434075361223007 0.00966077330068032
3209 5.295722629527175e-12 0.003342126722921078 0.009659617657973508
3210 5.289906033878647e-12 0.0033408466084501615 0.009658462974165043
3211 5.284098761658664e-12 0.003339567192256229 0.009657309248067191
3212 5.278300795929672e-12 0.003338288473886271 0.009656156478494046
3213 5.2725121197876475e-12 0.0033370104528875895 0.009655004664261526
3214 5.26673271636201e-12 0.0033357331288077973 0.009653853804187372
3215 5.2609625688155685e-12 0.0033344565011948196 0.009652703897091136
3216 5.255201660344442e-12 0.0033331805695968907 0.009651554941794196
3217 5.249449974177994e-12 0.003331905333562558 0.009650406937119733
3218 5.243707493578754e-12 0.003330630792640678 0.009649259881892734
3219 5.237974201842358e-12 0.003329356946380419 0.00964811377494
3220 5.232250082297462e-12 0.003328083794331257 0.009646968615090122
3221 5.226535118305689e-12 0.0033268113360429806 0.009645824401173496
3222 5.220829293261554e-12 0.003325539571065688 0.009644681132022312
3223 5.215132590592382e-12 0.0033242684989497856 0.009643538806470547
3224 5.209444993758257e-12 0.00332299811924599 0.00964239742335397
3225 5.203766486251943e-12 0.003321728431505328 0.009641256981510136
3226 5.198097051598813e-12 0.0033204594352791343 0.009640117479778377
3227 5.192436673356777e-12 0.0033191911301190522 0.009638978916999805
3228 5.18678533511623e-12 0.0033179235155770355 0.009637841292017307
3229 5.181143020499957e-12 0.0033166565912053445 0.00963670460367554
3230 5.175509713163087e-12 0.0033153903565565487 0.009635568850820928
3231 5.16988539679301e-12 0.0033141248111835256 0.009634434032301662
3232 5.1642700551093195e-12 0.0033128599546394604 0.009633300146967696
3233 5.158663671863738e-12 0.0033115957864778465 0.00963216719367074
3234 5.153066230840052e-12 0.0033103323062524848 0.009631035171264263
3235 5.147477715854037e-12 0.003309069513517483 0.009629904078603483
3236 5.141898110753396e-12 0.003307807407827256 0.009628773914545367
3237 5.136327399417694e-12 0.0033065459887365273 0.009627644677948627
3238 5.130765565758284e-12 0.0033052852558003248 0.00962651636767372
3239 5.1252125937182386e-12 0.003304025208573984 0.009625388982582838
3240 5.119668467272292e-12 0.0033027658466131464 0.009624262521539913
3241 5.114133170426769e-12 0.0033015071694737605 0.009623136983410609
3242 5.108606687219511e-12 0.0033002491767120793 0.009622012367062319
3243 5.103089001719817e-12 0.003298991867884663 0.00962088867136416
3244 5.097580098028378e-12 0.0032977352425483768 0.009619765895186976
3245 5.092079960277204e-12 0.003296479300260391 0.00961864403740333
3246 5.0865885726295666e-12 0.003295224040578182 0.009617523096887503
3247 5.081105919279919e-12 0.0032939694630595303 0.009616403072515486
3248 5.075631984453847e-12 0.003292715567262522 0.009615283963164986
3249 5.070166752407991e-12 0.0032914623527455474 0.009614165767715413
3250 5.064710207429979e-12 0.0032902098190673006 0.009613048485047883
3251 5.059262333838378e-12 0.003288957965786781 0.009611932114045216
3252 5.0538231159826026e-12 0.003287706792463292 0.009610816653591925
3253 5.0483925382428755e-12 0.00328645629865644 0.009609702102574223
3254 5.042970585030142e-12 0.0032852064839261354 0.00960858845988001
3255 5.037557240786019e-12 0.0032839573478325923 0.009607475724398882
3256 5.032152489982724e-12 0.0032827088899363274 0.009606363895022115
3257 5.02675631712301e-12 0.0032814611097981613 0.00960525297064267
3258 5.021368706740102e-12 0.003280214006979217 0.00960414295015519
3259 5.015989643397635e-12 0.003278967581040921 0.009603033832455988
3260 5.010619111689583e-12 0.0032777218315450008 0.009601925616443055
3261 5.0052570962402084e-12 0.0032764767580534876 0.009600818301016055
3262 4.999903581703981e-12 0.0032752323601287145 0.009599711885076315
3263 4.9945585527655266e-12 0.003273988637333316 0.009598606367526826
3264 4.989221994139553e-12 0.003272745589230228 0.009597501747272244
3265 4.9838938905708025e-12 0.0032715032153826894 0.00959639802321888
3266 4.978574226833969e-12 0.0032702615153542385 0.009595295194274706
3267 4.973262987733655e-12 0.003269020488708717 0.009594193259349341
3268 4.967960158104291e-12 0.0032677801350102656 0.009593092217354056
3269 4.9626657228100796e-12 0.003266540453823327 0.009591992067201766
3270 4.957379666744935e-12 0.003265301444712644 0.009590892807807032
3271 4.9521019748324125e-12 0.003264063107243259 0.009589794438086052
3272 4.9468326320256595e-12 0.0032628254409805164 0.009588696956956666
3273 4.941571623307339e-12 0.003261588445490059 0.009587600363338344
3274 4.936318933689581e-12 0.0032603521203378306 0.00958650465615219
3275 4.931074548213902e-12 0.003259116465090074 0.009585409834320938
3276 4.9258384519511634e-12 0.003257881479313332 0.009584315896768942
3277 4.920610630001497e-12 0.0032566471625744458 0.009583222842422183
3278 4.915391067494241e-12 0.003255413514440556 0.009582130670208258
3279 4.910179749587892e-12 0.003254180534479102 0.009581039379056387
3280 4.9049766614700305e-12 0.003252948222257822 0.009579948967897399
3281 4.899781788357272e-12 0.0032517165773447527 0.009578859435663736
3282 4.89459511549519e-12 0.0032504855993082294 0.009577770781289447
3283 4.889416628158268e-12 0.003249255287716885 0.009576683003710186
3284 4.884246311649832e-12 0.003248025642139651 0.009575596101863206
3285 4.879084151301992e-12 0.0032467966621457546 0.009574510074687364
3286 4.873930132475585e-12 0.0032455683473047235 0.00957342492112311
3287 4.8687842405601084e-12 0.003244340697186381 0.009572340640112491
3288 4.863646460973662e-12 0.003243113711360848 0.009571257230599142
3289 4.858516779162889e-12 0.0032418873893985413 0.009570174691528285
3290 4.853395180602916e-12 0.003240661730870176 0.009569093021846732
3291 4.84828165079729e-12 0.003239436735346763 0.00956801222050287
3292 4.843176175277923e-12 0.00323821240239961 0.009566932286446669
3293 4.838078739605031e-12 0.003236988731600321 0.009565853218629673
3294 4.83298932936707e-12 0.0032357657225207943 0.009564775016005002
3295 4.827907930180681e-12 0.0032345433747332265 0.009563697677527346
3296 4.8228345276906365e-12 0.0032333216878101087 0.009562621202152963
3297 4.8177691075697696e-12 0.0032321006613242275 0.009561545588839676
3298 4.8127116555189205e-12 0.003230880294848665 0.009560470836546866
3299 4.807662157266879e-12 0.0032296605879567975 0.009559396944235478
3300 4.802620598570321e-12 0.0032284415402222973 0.009558323910868012
3301 4.797586965213758e-12 0.0032272231512191305 0.00955725173540852
3302 4.792561243009473e-12 0.0032260054205215582 0.009556180416822609
3303 4.7875434177974605e-12 0.003224788347704136 0.009555109954077427
3304 4.782533475445376e-12 0.003223571932341713 0.009554040346141678
3305 4.777531401848469e-12 0.003222356174009433 0.009552971591985598
3306 4.772537182929531e-12 0.0032211410722827335 0.009551903690580968
3307 4.76755080463883e-12 0.0032199266267373436 0.009550836640901103
3308 4.762572252954067e-12 0.003218712836949288 0.009549770441920857
3309 4.757601513880309e-12 0.0032174997024948847 0.00954870509261661
3310 4.75263857344993e-12 0.0032162872229507438 0.009547640591966276
3311 4.747683417722555e-12 0.003215075397893768 0.00954657693894929
3312 4.742736032785005e-12 0.0032138642269011523 0.00954551413254661
3313 4.737796404751247e-12 0.003212653709550386 0.009544452171740724
3314 4.732864519762318e-12 0.003211443845419249 0.009543391055515625
3315 4.727940363986285e-12 0.003210234634085813 0.00954233078285683
3316 4.723023923618186e-12 0.003209026075128443 0.009541271352751363
3317 4.718115184879966e-12 0.0032078181681257953 0.00954021276418776
3318 4.713214134020425e-12 0.003206610912656817 0.009539155016156061
3319 4.708320757315164e-12 0.003205404308300746 0.009538098107647816
3320 4.703435041066527e-12 0.0032041983546371128 0.009537042037656072
3321 4.698556971603545e-12 0.003202993051245739 0.009535986805175374
3322 4.693686535281878e-12 0.003201788397706735 0.009534932409201767
3323 4.688823718483761e-12 0.003200584393600503 0.009533878848732788
3324 4.683968507617951e-12 0.003199381038507736 0.009532826122767464
3325 4.67912088911967e-12 0.0031981783320094164 0.009531774230306312
3326 4.674280849450546e-12 0.003196976273686817 0.009530723170351332
3327 4.669448375098556e-12 0.0031957748631215 0.009529672941906006
3328 4.664623452577985e-12 0.0031945740998953168 0.0095286235439753
3329 4.659806068429352e-12 0.0031933739835904094 0.009527574975565655
3330 4.654996209219369e-12 0.0031921745137892085 0.009526527235684985
3331 4.650193861540882e-12 0.003190975690074434 0.00952548032334268
3332 4.645399012012817e-12 0.0031897775120290953 0.009524434237549598
3333 4.640611647280123e-12 0.003188579979236489 0.009523388977318066
3334 4.635831754013718e-12 0.0031873830912802015 0.009522344541661872
3335 4.631059318910439e-12 0.003186186847744107 0.00952130092959627
3336 4.6262943286929755e-12 0.0031849912482123668 0.009520258140137966
3337 4.6215367701098345e-12 0.0031837962922694318 0.009519216172305129
3338 4.616786629935275e-12 0.0031826019795000403 0.00951817502511738
3339 4.612043894969254e-12 0.003181408309489218 0.009517134697595794
3340 4.6073085520373746e-12 0.0031802152818222774 0.00951609518876289
3341 4.602580587990833e-12 0.0031790228960848193 0.009515056497642635
3342 4.597859989706362e-12 0.0031778311518627306 0.009514018623260439
3343 4.593146744086185e-12 0.003176640048742185 0.009512981564643157
3344 4.5884408380579574e-12 0.0031754495863096435 0.00951194532081908
3345 4.5837422585747114e-12 0.0031742597641518534 0.009510909890817935
3346 4.579050992614805e-12 0.003173070581855848 0.009509875273670879
3347 4.574367027181873e-12 0.003171882039008946 0.009508841468410505
3348 4.56969034930477e-12 0.003170694135198753 0.009507808474070832
3349 4.565020946037522e-12 0.0031695068700131617 0.009506776289687307
3350 4.560358804459267e-12 0.003168320243040347 0.009505744914296796
3351 4.555703911674205e-12 0.0031671342538687713 0.009504714346937587
3352 4.551056254811553e-12 0.0031659489020871823 0.009503684586649389
3353 4.546415821025484e-12 0.0031647641872846115 0.009502655632473322
3354 4.54178259749508e-12 0.0031635801090503764 0.009501627483451928
3355 4.537156571424276e-12 0.0031623966669740784 0.00950060013862915
3356 4.5325377300418135e-12 0.0031612138606456034 0.009499573597050344
3357 4.527926060601182e-12 0.003160031689655122 0.009498547857762269
3358 4.52332155038057e-12 0.0031588501535930874 0.00949752291981309
3359 4.5187241866828214e-12 0.003157669252050238 0.009496498782252375
3360 4.514133956835377e-12 0.0031564889846175965 0.009495475444131084
3361 4.5095508481902185e-12 0.0031553093508864677 0.009494452904501578
3362 4.5049748481238234e-12 0.003154130350448441 0.009493431162417605
3363 4.500405944037118e-12 0.0031529519828953872 0.009492410216934312
3364 4.495844123355416e-12 0.0031517742478194615 0.009491390067108228
3365 4.4912893735283794e-12 0.0031505971448131014 0.009490370711997272
3366 4.486741682029955e-12 0.0031494206734690266 0.009489352150660742
3367 4.482201036358337e-12 0.00314824483338024 0.00948833438215932
3368 4.477667424035911e-12 0.0031470696241400263 0.00948731740555507
3369 4.473140832609197e-12 0.0031458950453419517 0.009486301219911427
3370 4.468621249648808e-12 0.003144721096579865 0.009485285824293197
3371 4.4641086627494e-12 0.0031435477774478964 0.009484271217766568
3372 4.4596030595296185e-12 0.003142375087540458 0.009483257399399085
3373 4.4551044276320455e-12 0.0031412030264522427 0.009482244368259668
3374 4.450612754723158e-12 0.0031400315937782247 0.009481232123418597
3375 4.4461280284932724e-12 0.003138860789113659 0.009480220663947516
3376 4.441650236656499e-12 0.0031376906120540813 0.009479209988919428
3377 4.437179366950683e-12 0.0031365210621953086 0.009478200097408688
3378 4.432715407137367e-12 0.0031353521391334366 0.009477190988491011
3379 4.4282583450017375e-12 0.003134183842464843 0.009476182661243462
3380 4.423808168352576e-12 0.003133016171786185 0.00947517511474446
3381 4.4193648650222084e-12 0.003131849126694399 0.009474168348073764
3382 4.4149284228664556e-12 0.0031306827067867013 0.009473162360312485
3383 4.41049882976459e-12 0.0031295169116605883 0.009472157150543073
3384 4.4060760736192755e-12 0.003128351740913835 0.009471152717849316
3385 4.401660142356535e-12 0.0031271871941444965 0.009470149061316345
3386 4.397251023925686e-12 0.003126023270950905 0.009469146180030622
3387 4.392848706299304e-12 0.0031248599709316725 0.009468144073079944
3388 4.38845317747317e-12 0.0031236972936856903 0.009467142739553442
3389 4.38406442546622e-12 0.003122535238812127 0.00946614217854157
3390 4.379682438320504e-12 0.00312137380591043 0.009465142389136113
3391 4.375307204101128e-12 0.0031202129945803246 0.009464143370430179
3392 4.370938710896212e-12 0.003119052804421813 0.009463145121518194
3393 4.3665769468168434e-12 0.0031178932350351767 0.009462147641495906
3394 4.362221899997028e-12 0.0031167342860209733 0.00946115092946038
3395 4.357873558593644e-12 0.003115575956980039 0.009460154984509998
3396 4.353531910786388e-12 0.0031144182475134853 0.009459159805744449
3397 4.349196944777737e-12 0.0031132611572227023 0.009458165392264737
3398 4.344868648792896e-12 0.0031121046857093566 0.009457171743173171
3399 4.340547011079749e-12 0.0031109488325753907 0.009456178857573364
3400 4.336232019908818e-12 0.003109793597423024 0.009455186734570235
3401 4.331923663573211e-12 0.003108638979854751 0.009454195373270007
3402 4.327621930388577e-12 0.0031074849794733438 0.009453204772780196
3403 4.32332680869306e-12 0.0031063315958818494 0.009452214932209614
3404 4.319038286847251e-12 0.0031051788286835906 0.00945122585066837
3405 4.314756353234145e-12 0.0031040266774821656 0.009450237527267867
3406 4.31048099625909e-12 0.0031028751418814486 0.009449249961120792
3407 4.306212204349745e-12 0.0031017242214855883 0.009448263151341126
3408 4.301949965956027e-12 0.0031005739158990082 0.009447277097044125
3409 4.297694269550067e-12 0.0030994242247264062 0.009446291797346337
3410 4.293445103626184e-12 0.0030982751475727563 0.009445307251365592
3411 4.2892024567008e-12 0.003097126684043305 0.009444323458220988
3412 4.28496631731243e-12 0.0030959788337435747 0.00944334041703291
3413 4.280736674021618e-12 0.003094831596279361 0.009442358126923008
3414 4.276513515410894e-12 0.0030936849712567332 0.009441376587014213
3415 4.272296830084735e-12 0.0030925389582820346 0.009440395796430716
3416 4.268086606669511e-12 0.003091393556961882 0.009439415754297983
3417 4.263882833813446e-12 0.003090248766903166 0.00943843645974274
3418 4.259685500186572e-12 0.003089104587713049 0.009437457911892981
3419 4.255494594480675e-12 0.003087961018998967 0.009436480109877953
3420 4.251310105409267e-12 0.00308681806036863 0.009435503052828167
3421 4.247132021707528e-12 0.003085675711430019 0.00943452673987539
3422 4.2429603321322615e-12 0.003084533971791388 0.009433551170152642
3423 4.238795025461862e-12 0.003083392841061263 0.009432576342794196
3424 4.234636090496255e-12 0.003082252318848443 0.009431602256935574
3425 4.230483516056862e-12 0.003081112404761998 0.009430628911713547
3426 4.226337290986549e-12 0.0030799730984112685 0.009429656306266129
3427 4.222197404149595e-12 0.003078834399405869 0.009428684439732578
3428 4.2180638444316315e-12 0.003077696307355684 0.009427713311253397
3429 4.213936600739616e-12 0.0030765588218708696 0.009426742919970324
3430 4.209815662001768e-12 0.003075421942561852 0.009425773265026334
3431 4.20570101716754e-12 0.0030742856690393295 0.009424804345565635
3432 4.201592655207571e-12 0.00307315000091427 0.009423836160733673
3433 4.197490565113641e-12 0.003072014937797913 0.009422868709677118
3434 4.193394735898628e-12 0.003070880479301767 0.009421901991543876
3435 4.189305156596462e-12 0.003069746625037611 0.009420936005483074
3436 4.185221816262085e-12 0.0030686133746174946 0.009419970750645061
3437 4.181144703971406e-12 0.0030674807276537363 0.009419006226181413
3438 4.1770738088212555e-12 0.003066348683758924 0.009418042431244921
3439 4.173009119929355e-12 0.0030652172425459164 0.009417079364989601
3440 4.168950626434253e-12 0.0030640864036278396 0.009416117026570676
3441 4.164898317495297e-12 0.00306295616661809 0.009415155415144587
3442 4.160852182292591e-12 0.0030618265311303326 0.009414194529868986
3443 4.1568122100269444e-12 0.0030606974967785005 0.009413234369902736
3444 4.15277838991983e-12 0.0030595690631767957 0.009412274934405902
3445 4.148750711213353e-12 0.0030584412299396887 0.009411316222539757
3446 4.144729163170204e-12 0.0030573139966819187 0.009410358233466783
3447 4.140713735073598e-12 0.0030561873630184913 0.009409400966350654
3448 4.136704416227261e-12 0.0030550613285646806 0.009408444420356248
3449 4.1327011959553686e-12 0.003053935892936029 0.009407488594649637
3450 4.128704063602512e-12 0.003052811055748346 0.009406533488398093
3451 4.124713008533649e-12 0.003051686816617707 0.009405579100770072
3452 4.120728020134074e-12 0.0030505631751604565 0.00940462543093523
3453 4.116749087809362e-12 0.003049440130993205 0.009403672478064404
3454 4.112776200985338e-12 0.003048317683732829 0.009402720241329623
3455 4.10880934910803e-12 0.0030471958329964734 0.009401768719904098
3456 4.10484852164363e-12 0.0030460745784015478 0.009400817912962224
3457 4.100893708078449e-12 0.0030449539195657287 0.009399867819679573
3458 4.0969448979188795e-12 0.003043833856106959 0.0093989184392329
3459 4.093002080691351e-12 0.0030427143876434457 0.009397969770800133
3460 4.089065245942289e-12 0.0030415955137936632 0.009397021813560376
3461 4.08513438323808e-12 0.003040477234176351 0.009396074566693904
3462 4.081209482165024e-12 0.0030393595484105138 0.009395128029382164
3463 4.077290532329295e-12 0.003038242456115422 0.00939418220080777
3464 4.073377523356902e-12 0.0030371259569106097 0.009393237080154505
3465 4.069470444893646e-12 0.0030360100504158768 0.009392292666607314
3466 4.06556928660508e-12 0.0030348947362512876 0.009391348959352305
3467 4.061674038176468e-12 0.00303378001403717 0.009390405957576746
3468 4.057784689312752e-12 0.003032665883394118 0.009389463660469066
3469 4.053901229738495e-12 0.0030315523439429885 0.009388522067218843
3470 4.050023649197855e-12 0.0030304393953049014 0.009387581177016819
3471 4.046151937454541e-12 0.003029327037101242 0.00938664098905488
3472 4.0422860842917775e-12 0.0030282152689536583 0.009385701502526071
3473 4.038426079512251e-12 0.003027104090484062 0.009384762716624579
3474 4.034571912938081e-12 0.003025993501314628 0.009383824630545738
3475 4.030723574410782e-12 0.003024883501067794 0.00938288724348603
3476 4.026881053791215e-12 0.003023774089366261 0.009381950554643075
3477 4.0230443409595515e-12 0.003022665265832992 0.009381014563215637
3478 4.019213425815241e-12 0.0030215570300912123 0.009380079268403622
3479 4.0153882982769575e-12 0.0030204493817644106 0.009379144669408064
3480 4.011568948282573e-12 0.0030193423204763377 0.009378210765431138
3481 4.007755365789113e-12 0.0030182358458510057 0.009377277555676152
3482 4.003947540772715e-12 0.0030171299575126884 0.009376345039347544
3483 4.000145463228593e-12 0.003016024655085922 0.009375413215650876
3484 3.996349123170995e-12 0.0030149199381955035 0.009374482083792848
3485 3.99255851063317e-12 0.0030138158064664917 0.009373551642981273
3486 3.988773615667321e-12 0.0030127122595242062 0.009372621892425095
3487 3.9849944283445744e-12 0.0030116092969942275 0.009371692831334377
3488 3.981220938754933e-12 0.003010506918502397 0.009370764458920301
3489 3.977453137007248e-12 0.003009405123674817 0.00936983677439517
3490 3.973691013229171e-12 0.0030083039121378496 0.009368909776972401
3491 3.969934557567116e-12 0.003007203283518118 0.00936798346586652
3492 3.966183760186223e-12 0.003006103237442504 0.009367057840293168
3493 3.962438611270327e-12 0.003005003773538151 0.009366132899469097
3494 3.95869910102191e-12 0.003003904891432461 0.00936520864261217
3495 3.9549652196620655e-12 0.0030028065907530964 0.00936428506894135
3496 3.95123695743046e-12 0.003001708871127978 0.009363362177676708
3497 3.947514304585296e-12 0.003000611732185286 0.009362439968039414
3498 3.943797251403272e-12 0.00299951517355346 0.00936151843925174
3499 3.9400857881795576e-12 0.002998419194861199 0.009360597590537062
3500 3.936379905227731e-12 0.0029973237957374587 0.009359677421119844
3501 3.9326795928797645e-12 0.0029962289758114556 0.00935875793022565
3502 3.928984841485977e-12 0.0029951347347126635 0.009357839117081138
3503 3.925295641414993e-12 0.0029940410720708144 0.009356920980914054
3504 3.921611983053715e-12 0.0029929479875158986 0.009356003520953235
3505 3.9179338568072754e-12 0.002991855480678164 0.009355086736428606
3506 3.9142612530990106e-12 0.0029907635511881156 0.009354170626571177
3507 3.91059416237041e-12 0.0029896721986765163 0.00935325519061304
3508 3.906932575081097e-12 0.0029885814227743864 0.009352340427787376
3509 3.903276481708775e-12 0.0029874912231130043 0.009351426337328437
3510 3.899625872749197e-12 0.002986401599323904 0.009350512918471556
3511 3.8959807387161326e-12 0.0029853125510388764 0.009349600170453146
3512 3.892341070141326e-12 0.0029842240778899694 0.009348688092510693
3513 3.8887068575744594e-12 0.0029831361795094875 0.009347776683882753
3514 3.885078091583125e-12 0.002982048855529991 0.00934686594380896
3515 3.881454762752772e-12 0.0029809621055842967 0.009345955871530007
3516 3.877836861686689e-12 0.0029798759293054766 0.009345046466287667
3517 3.874224379005949e-12 0.0029787903263268595 0.009344137727324767
3518 3.870617305349392e-12 0.0029777052962820295 0.009343229653885203
3519 3.867015631373574e-12 0.0029766208388048256 0.009342322245213934
3520 3.863419347752736e-12 0.0029755369535293427 0.009341415500556977
3521 3.859828445178774e-12 0.0029744536400899304 0.009340509419161409
3522 3.856242914361191e-12 0.0029733708981211932 0.009339604000275364
3523 3.852662746027068e-12 0.00297228872725799 0.00933869924314803
3524 3.84908793092103e-12 0.0029712071271354346 0.009337795147029647
3525 3.845518459805207e-12 0.002970126097388895 0.009336891711171507
3526 3.841954323459199e-12 0.0029690456376539943 0.009335988934825951
3527 3.8383955126800416e-12 0.0029679657475666084 0.00933508681724637
3528 3.8348420182821696e-12 0.002966886426762868 0.009334185357687201
3529 3.8312938310973794e-12 0.0029658076748791565 0.009333284555403921
3530 3.827750941974801e-12 0.002964729491552112 0.009332384409653057
3531 3.8242133417808526e-12 0.002963651876418626 0.009331484919692167
3532 3.820681021399211e-12 0.0029625748291158415 0.009330586084779855
3533 3.817153971730779e-12 0.0029614983492811564 0.009329687904175762
3534 3.813632183693648e-12 0.002960422436552221 0.009328790377140562
3535 3.8101156482230576e-12 0.002959347090566938 0.009327893502935964
3536 3.8066043562713704e-12 0.0029582723109634616 0.00932699728082471
3537 3.8030982988080255e-12 0.0029571980973802 0.009326101710070572
3538 3.79959746681952e-12 0.002956124449455814 0.009325206789938346
3539 3.796101851309357e-12 0.0029550513668292135 0.009324312519693862
3540 3.792611443298022e-12 0.0029539788491395633 0.00932341889860397
3541 3.789126233822948e-12 0.0029529068960262787 0.009322525925936546
3542 3.785646213938472e-12 0.0029518355071290257 0.009321633600960486
3543 3.782171374715813e-12 0.0029507646820877234 0.009320741922945705
3544 3.7787017072430275e-12 0.00294969442054254 0.009319850891163139
3545 3.775237202624984e-12 0.0029486247221338965 0.009318960504884741
3546 3.771777851983321e-12 0.002947555586502463 0.009318070763383477
3547 3.768323646456418e-12 0.0029464870132891617 0.009317181665933327
3548 3.764874577199359e-12 0.0029454190021351648 0.009316293211809278
3549 3.761430635383901e-12 0.002944351552681895 0.009315405400287335
3550 3.7579918121984366e-12 0.002943284664571025 0.009314518230644504
3551 3.754558098847965e-12 0.002942218337444477 0.009313631702158801
3552 3.751129486554051e-12 0.0029411525709444226 0.009312745814109246
3553 3.747705966554802e-12 0.002940087364713285 0.009311860565775864
3554 3.7442875301048246e-12 0.0029390227183937346 0.009310975956439675
3555 3.740874168475197e-12 0.0029379586316286934 0.009310091985382704
3556 3.737465872953432e-12 0.0029368951040613313 0.009309208651887972
3557 3.734062634843448e-12 0.0029358321353350667 0.0093083259552395
3558 3.73066444546553e-12 0.0029347697250935675 0.009307443894722298
3559 3.7272712961563e-12 0.0029337078729807496 0.009306562469622373
3560 3.723883178268683e-12 0.0029326465786407778 0.009305681679226721
3561 3.720500083171877e-12 0.0029315858417180655 0.009304801522823331
3562 3.717122002251313e-12 0.002930525661857274 0.009303921999701172
3563 3.71374892690863e-12 0.0029294660387033118 0.009303043109150208
3564 3.710380848561641e-12 0.002928406971901336 0.009302164850461389
3565 3.707017758644291e-12 0.0029273484610967517 0.009301287222926639
3566 3.7036596486066355e-12 0.00292629050593521 0.009300410225838869
3567 3.700306509914803e-12 0.0029252331060626116 0.009299533858491967
3568 3.696958334050964e-12 0.0029241762611251017 0.009298658120180806
3569 3.693615112513293e-12 0.0029231199707690737 0.009297783010201226
3570 3.690276836815945e-12 0.0029220642346411674 0.00929690852785005
3571 3.686943498489022e-12 0.0029210090523882704 0.00929603467242507
3572 3.68361508907853e-12 0.0029199544236575147 0.009295161443225054
3573 3.6802916001463584e-12 0.002918900348096281 0.009294288839549731
3574 3.676973023270245e-12 0.0029178468253521946 0.009293416860699809
3575 3.673659350043741e-12 0.002916793855073127 0.009292545505976956
3576 3.670350572076178e-12 0.002915741436907195 0.009291674774683806
3577 3.667046680992644e-12 0.002914689570502761 0.009290804666123961
3578 3.663747668433944e-12 0.002913638255508435 0.00928993517960198
3579 3.6604535260565724e-12 0.002912587491573069 0.009289066314423387
3580 3.657164245532679e-12 0.0029115372783457627 0.009288198069894662
3581 3.653879818550038e-12 0.00291048761547586 0.009287330445323242
3582 3.6506002368120115e-12 0.0029094385026129485 0.00928646344001752
3583 3.647325492037529e-12 0.0029083899394068613 0.009285597053286845
3584 3.6440555759610506e-12 0.0029073419255076765 0.009284731284441516
3585 3.640790480332528e-12 0.0029062944605657156 0.009283866132792784
3586 3.6375301969173813e-12 0.002905247544231544 0.009283001597652845
3587 3.634274717496476e-12 0.002904201176155973 0.009282137678334851
3588 3.6310240338660747e-12 0.0029031553559900553 0.009281274374152897
3589 3.6277781378378114e-12 0.0029021100833850886 0.009280411684422018
3590 3.6245370212386653e-12 0.002901065357992613 0.009279549608458197
3591 3.621300675910933e-12 0.002900021179464414 0.009278688145578359
3592 3.618069093712182e-12 0.002898977547452517 0.009277827295100365
3593 3.6148422665152357e-12 0.002897934461609193 0.009276967056343018
3594 3.6116201862081374e-12 0.002896891921586955 0.009276107428626057
3595 3.608402844694116e-12 0.002895849927038559 0.009275248411270155
3596 3.605190233891556e-12 0.002894808477617002 0.009274390003596918
3597 3.601982345733974e-12 0.0028937675729755244 0.009273532204928887
3598 3.5987791721699813e-12 0.00289272721276761 0.00927267501458953
3599 3.595580705163256e-12 0.0028916873966469813 0.00927181843190325
3600 3.5923869366925126e-12 0.002890648124267606 0.009270962456195372
3601 3.589197858751468e-12 0.002889609395283691 0.00927010708679215
3602 3.5860134633488193e-12 0.002888571209349687 0.00926925232302076
3603 3.5828337425082076e-12 0.0028875335661202833 0.009268398164209305
3604 3.5796586882681856e-12 0.002886496465250412 0.009267544609686807
3605 3.5764882926821945e-12 0.0028854599063952466 0.009266691658783207
3606 3.5733225478185315e-12 0.0028844238892102 0.009265839310829369
3607 3.570161445760313e-12 0.0028833884133509266 0.009264987565157066
3608 3.5670049786054562e-12 0.0028823534784733207 0.009264136421098993
3609 3.5638531384666423e-12 0.002881319084233518 0.009263285877988758
3610 3.5607059174712866e-12 0.002880285230287893 0.009262435935160877
3611 3.557563307761514e-12 0.0028792519162930616 0.009261586591950784
3612 3.554425301494124e-12 0.002878219141905878 0.009260737847694819
3613 3.5512918908405606e-12 0.0028771869067834377 0.009259889701730225
3614 3.548163067986889e-12 0.0028761552105830744 0.009259042153395158
3615 3.5450388251337615e-12 0.0028751240529623617 0.009258195202028679
3616 3.5419191544963893e-12 0.0028740934335791126 0.009257348846970749
3617 3.5388040483045125e-12 0.002873063352091379 0.009256503087562233
3618 3.5356934988023724e-12 0.0028720338081574515 0.009255657923144894
3619 3.53258749824868e-12 0.0028710048014358594 0.009254813353061398
3620 3.529486038916587e-12 0.002869976331585371 0.009253969376655303
3621 3.526389113093662e-12 0.002868948398264992 0.009253125993271069
3622 3.523296713081853e-12 0.0028679210011339665 0.009252283202254045
3623 3.5202088311974675e-12 0.0028668941398517773 0.00925144100295048
3624 3.5171254597711374e-12 0.0028658678140781445 0.009250599394707508
3625 3.514046591147791e-12 0.0028648420234730263 0.009249758376873158
3626 3.510972217686626e-12 0.002863816767696618 0.009248917948796344
3627 3.507902331761083e-12 0.0028627920464093528 0.009248078109826871
3628 3.5048369257588094e-12 0.002861767859271901 0.009247238859315427
3629 3.501775992081636e-12 0.0028607442059451695 0.009246400196613583
3630 3.4987195231455527e-12 0.0028597210860903033 0.009245562121073796
3631 3.495667511380673e-12 0.002858698499368683 0.009244724632049405
3632 3.4926199492312044e-12 0.002857676445441925 0.009243887728894626
3633 3.4895768291554306e-12 0.002856654923971885 0.009243051410964558
3634 3.4865381436256678e-12 0.002855633934620651 0.00924221567761517
3635 3.483503885128255e-12 0.0028546134770505507 0.009241380528203317
3636 3.480474046163507e-12 0.002853593550924146 0.009240545962086715
3637 3.4774486192457022e-12 0.002852574155904234 0.009239711978623966
3638 3.474427596903044e-12 0.002851555291653849 0.009238878577174536
3639 3.4714109716776394e-12 0.0028505369578362603 0.009238045757098762
3640 3.4683987361254646e-12 0.0028495191541149712 0.009237213517757852
3641 3.465390882816347e-12 0.0028485018801537223 0.009236381858513878
3642 3.462387404333924e-12 0.002847485135616487 0.009235550778729779
3643 3.459388293275627e-12 0.002846468920167475 0.009234720277769358
3644 3.4563935422526502e-12 0.00284545323347113 0.009233890354997283
3645 3.453403143889918e-12 0.0028444380751921293 0.009233061009779081
3646 3.4504170908260687e-12 0.0028434234449953868 0.00923223224148114
3647 3.447435375713416e-12 0.002842409342546049 0.009231404049470709
3648 3.4444579912179233e-12 0.002841395767509496 0.00923057643311589
3649 3.441484930019185e-12 0.0028403827195513432 0.009229749391785644
3650 3.4385161848103883e-12 0.0028393701983374384 0.009228922924849788
3651 3.435551748298291e-12 0.002838358203533863 0.009228097031678987
3652 3.4325916132031933e-12 0.0028373467348069325 0.00922727171164476
3653 3.429635772258915e-12 0.0028363357918231944 0.009226446964119478
3654 3.426684218212762e-12 0.0028353253742494306 0.00922562278847636
3655 3.423736943825506e-12 0.0028343154817526556 0.009224799184089475
3656 3.4207939418713485e-12 0.002833306114000116 0.009223976150333733
3657 3.4178552051379013e-12 0.0028322972706592915 0.009223153686584893
3658 3.4149207264261577e-12 0.0028312889513978936 0.009222331792219554
3659 3.411990498550465e-12 0.002830281155883866 0.009221510466615162
3660 3.409064514338502e-12 0.0028292738837853862 0.00922068970915
3661 3.4061427666312423e-12 0.0028282671347708613 0.009219869519203191
3662 3.403225248282939e-12 0.002827260908508931 0.009219049896154697
3663 3.4003119521610905e-12 0.0028262552046684672 0.009218230839385316
3664 3.3974028711464176e-12 0.0028252500229185725 0.00921741234827668
3665 3.3944979981328395e-12 0.002824245362928581 0.009216594422211259
3666 3.3915973260274394e-12 0.0028232412243680578 0.009215777060572352
3667 3.388700847750444e-12 0.002822237606906799 0.00921496026274409
3668 3.3858085562352007e-12 0.0028212345102148323 0.009214144028111436
3669 3.38292044442814e-12 0.002820231933962415 0.009213328356060176
3670 3.3800365052887632e-12 0.0028192298778200358 0.00921251324597693
3671 3.3771567317896017e-12 0.002818228341458412 0.00921169869724914
3672 3.3742811169162045e-12 0.002817227324548493 0.009210884709265071
3673 3.3714096536671048e-12 0.0028162268267614573 0.009210071281413814
3674 3.368542335053796e-12 0.0028152268477687134 0.009209258413085284
3675 3.3656791541007065e-12 0.0028142273872418994 0.009208446103670213
3676 3.3628201038451705e-12 0.0028132284448528833 0.009207634352560154
3677 3.359965177337405e-12 0.002812230020273762 0.009206823159147474
3678 3.3571143676404845e-12 0.0028112321131768614 0.009206012522825362
3679 3.3542676678303154e-12 0.002810234723234737 0.009205202442987821
3680 3.3514250709956085e-12 0.0028092378501201735 0.009204392919029664
3681 3.348586570237854e-12 0.002808241493506184 0.00920358395034652
3682 3.3457521586712964e-12 0.0028072456530660087 0.009202775536334829
3683 3.3429218294229088e-12 0.002806250328473118 0.009201967676391839
3684 3.34009557563237e-12 0.002805255519401211 0.009201160369915608
3685 3.3372733904520407e-12 0.002804261225524213 0.009200353616305008
3686 3.3344552670469262e-12 0.002803267446516279 0.009199547414959706
3687 3.3316411985946626e-12 0.0028022741820517907 0.009198741765280178
3688 3.328831178285492e-12 0.0028012814318053576 0.009197936666667706
3689 3.3260251993222315e-12 0.002800289195451817 0.009197132118524371
3690 3.3232232549202528e-12 0.002799297472666234 0.00919632812025306
3691 3.320425338307452e-12 0.0027983062631238994 0.009195524671257452
3692 3.317631442724231e-12 0.0027973155665003326 0.009194721770942032
3693 3.3148415614234654e-12 0.0027963253824712787 0.009193919418712074
3694 3.3120556876704863e-12 0.00279533571071271 0.009193117613973654
3695 3.3092738147430536e-12 0.002794346550900825 0.009192316356133642
3696 3.30649593593133e-12 0.0027933579027120494 0.009191515644599699
3697 3.3037220445378574e-12 0.0027923697658230346 0.00919071547878028
3698 3.3009521338775273e-12 0.0027913821399106575 0.009189915858084626
3699 3.2981861972775644e-12 0.0027903950246520215 0.009189116781922772
3700 3.2954242280775e-12 0.0027894084197244563 0.009188318249705542
3701 3.2926662196291415e-12 0.002788422324805516 0.009187520260844542
3702 3.2899121652965536e-12 0.0027874367395729805 0.009186722814752165
3703 3.2871620584560346e-12 0.002786451663704856 0.00918592591084159
3704 3.28441589249609e-12 0.0027854670968793724 0.009185129548526783
3705 3.2816736608174078e-12 0.0027844830387749853 0.009184333727222486
3706 3.2789353568328325e-12 0.002783499489070375 0.009183538446344224
3707 3.2762009739673457e-12 0.0027825164474444466 0.009182743705308296
3708 3.2734705056580395e-12 0.0027815339135763297 0.009181949503531787
3709 3.2707439453540925e-12 0.0027805518871453785 0.009181155840432557
3710 3.2680212865167427e-12 0.0027795703678311703 0.009180362715429234
3711 3.265302522619273e-12 0.002778589355313508 0.009179570127941232
3712 3.262587647146972e-12 0.0027776088492724163 0.00917877807738873
3713 3.259876653597126e-12 0.0027766288493881455 0.009177986563192679
3714 3.2571695354789866e-12 0.0027756493553411695 0.009177195584774804
3715 3.2544662863137505e-12 0.0027746703668121847 0.009176405141557601
3716 3.2517668996345306e-12 0.0027736918834821113 0.00917561523296433
3717 3.249071368986335e-12 0.0027727139050320914 0.00917482585841902
3718 3.246379687926047e-12 0.0027717364311434915 0.009174037017346462
3719 3.2436918500223966e-12 0.002770759461497901 0.009173248709172218
3720 3.2410078488559374e-12 0.00276978299577713 0.009172460933322605
3721 3.2383276780190273e-12 0.002768807033663214 0.009171673689224709
3722 3.235651331115802e-12 0.0027678315748384083 0.009170886976306372
3723 3.232978801762152e-12 0.002766856618985191 0.009170100793996203
3724 3.2303100835856988e-12 0.002765882165786263 0.00916931514172356
3725 3.2276451702257743e-12 0.002764908214924547 0.009168530018918567
3726 3.2249840553333934e-12 0.002763934766083187 0.009167745425012096
3727 3.222326732571233e-12 0.0027629618189455485 0.00916696135943578
3728 3.2196731956136102e-12 0.0027619893731952185 0.009166177821622
3729 3.2170234381464557e-12 0.002761017428516005 0.009165394811003896
3730 3.214377453867294e-12 0.0027600459845919375 0.009164612327015353
3731 3.2117352364852205e-12 0.002759075041107266 0.00916383036909101
3732 3.2090967797208788e-12 0.002758104597746463 0.009163048936666255
3733 3.206462077306431e-12 0.002757134654194219 0.009162268029177219
3734 3.203831122985545e-12 0.0027561652101354465 0.009161487646060782
3735 3.201203910513365e-12 0.002755196265255279 0.00916070778675457
3736 3.198580433656493e-12 0.0027542278192390682 0.009159928450696953
3737 3.1959606861929626e-12 0.002753259871772388 0.009159149637327044
3738 3.1933446619122184e-12 0.0027522924225410303 0.009158371346084698
3739 3.1907323546150905e-12 0.002751325471231008 0.009157593576410505
3740 3.188123758113775e-12 0.002750359017528553 0.009156816327745801
3741 3.185518866231814e-12 0.0027493930611201156 0.009156039599532659
3742 3.182917672804067e-12 0.0027484276016923677 0.009155263391213888
3743 3.180320171676691e-12 0.0027474626389321984 0.009154487702233031
3744 3.1777263567071212e-12 0.0027464981725267164 0.009153712532034371
3745 3.175136221764045e-12 0.0027455342021632497 0.009152937880062918
3746 3.1725497607273795e-12 0.002744570727529344 0.009152163745764419
3747 3.1699669674882532e-12 0.002743607748312765 0.009151390128585348
3748 3.167387835948976e-12 0.0027426452642014946 0.00915061702797291
3749 3.1648123600230285e-12 0.0027416832748837347 0.009149844443375042
3750 3.162240533635031e-12 0.002740721780047904 0.009149072374240407
3751 3.1596723507207233e-12 0.00273976077938264 0.009148300820018393
3752 3.1571078052269482e-12 0.0027388002725767975 0.009147529780159118
3753 3.1545468911116216e-12 0.0027378402593194497 0.009146759254113417
3754 3.1519896023437124e-12 0.0027368807392998858 0.009145989241332853
3755 3.1494359329032245e-12 0.0027359217122076133 0.009145219741269708
3756 3.1468858767811717e-12 0.002734963177732356 0.009144450753376988
3757 3.144339427979561e-12 0.002734005135564056 0.009143682277108416
3758 3.141796580511362e-12 0.002733047585392871 0.009142914311918436
3759 3.139257328400496e-12 0.0027320905269091764 0.009142146857262208
3760 3.136721665681801e-12 0.002731133959803563 0.009141379912595605
3761 3.1341895864010245e-12 0.0027301778837668387 0.009140613477375222
3762 3.1316610846147926e-12 0.002729222298490027 0.009139847551058363
3763 3.1291361543905902e-12 0.002728267203664368 0.009139082133103046
3764 3.126614789806745e-12 0.0027273125989813176 0.009138317222968002
3765 3.1240969849523967e-12 0.002726358484132548 0.009137552820112669
3766 3.1215827339274833e-12 0.0027254048588099466 0.009136788923997198
3767 3.119072030842718e-12 0.002724451722705616 0.009136025534082447
3768 3.116564869819564e-12 0.0027234990755118744 0.009135262649829981
3769 3.1140612449902223e-12 0.0027225469169212552 0.009134500270702074
3770 3.1115611504975976e-12 0.002721595246626507 0.0091337383961617
3771 3.10906458049529e-12 0.002720644064320592 0.00913297702567254
3772 3.106571529147564e-12 0.002719693369696689 0.009132216158698976
3773 3.1040819906293355e-12 0.00271874316244819 0.009131455794706096
3774 3.1015959591261445e-12 0.002717793442268702 0.009130695933159683
3775 3.0991134288341393e-12 0.0027168442088520467 0.009129936573526223
3776 3.0966343939600508e-12 0.0027158954618922582 0.0091291777152729
3777 3.094158848721173e-12 0.0027149472010835865 0.009128419357867594
3778 3.091686787345346e-12 0.002713999426120495 0.009127661500778879
3779 3.089218204070933e-12 0.0027130521366976602 0.009126904143476031
3780 3.086753093146794e-12 0.0027121053325099716 0.009126147285429015
3781 3.084291448832275e-12 0.002711159013252534 0.009125390926108487
3782 3.081833265397181e-12 0.0027102131786206633 0.009124635064985802
3783 3.0793785371217556e-12 0.00270926782830989 0.009123879701532998
3784 3.0769272582966615e-12 0.0027083229620159556 0.009123124835222807
3785 3.074479423222962e-12 0.002707378579434817 0.009122370465528648
3786 3.072035026212101e-12 0.002706434680262642 0.00912161659192463
3787 3.0695940615858737e-12 0.002705491264195811 0.009120863213885543
3788 3.067156523676418e-12 0.0027045483309309174 0.009120110330886867
3789 3.064722406826189e-12 0.0027036058801647666 0.009119357942404765
3790 3.0622917053879363e-12 0.0027026639115943756 0.009118606047916082
3791 3.0598644137246885e-12 0.0027017224249169737 0.009117854646898347
3792 3.0574405262097285e-12 0.0027007814198300012 0.009117103738829768
3793 3.0550200372265805e-12 0.0026998408960311115 0.009116353323189236
3794 3.052602941168979e-12 0.0026989008532181673 0.00911560339945632
3795 3.050189232440855e-12 0.002697961291089244 0.009114853967111262
3796 3.047778905456323e-12 0.002697022209342628 0.009114105025634988
3797 3.045371954639647e-12 0.0026960836076768174 0.009113356574509094
3798 3.042968374425226e-12 0.0026951454857905197 0.009112608613215853
3799 3.040568159257581e-12 0.0026942078433826533 0.009111861141238211
3800 3.038171303591325e-12 0.002693270680152348 0.009111114158059787
3801 3.035777801891152e-12 0.002692333995798943 0.009110367663164875
3802 3.0333876486318107e-12 0.002691397790021989 0.009109621656038435
3803 3.031000838298085e-12 0.0026904620625212454 0.009108876136166098
3804 3.0286173653847776e-12 0.002689526812996682 0.00910813110303416
3805 3.0262372243966907e-12 0.0026885920411484792 0.009107386556129589
3806 3.0238604098486032e-12 0.002687657746677026 0.009106642494940018
3807 3.021486916265255e-12 0.002686723929282922 0.009105898918953746
3808 3.019116738181322e-12 0.0026857905886669754 0.009105155827659734
3809 3.0167498701414004e-12 0.0026848577245302038 0.009104413220547607
3810 3.0143863066999856e-12 0.0026839253365738332 0.00910367109710765
3811 3.012026042421457e-12 0.0026829934244993 0.009102929456830814
3812 3.0096690718800515e-12 0.002682061988008248 0.009102188299208705
3813 3.007315389659853e-12 0.0026811310268025305 0.009101447623733593
3814 3.0049649903547617e-12 0.0026802005405842087 0.0091007074298984
3815 3.0026178685684865e-12 0.002679270529055553 0.009099967717196707
3816 3.0002740189145203e-12 0.002678340991919041 0.009099228485122757
3817 2.9979334360161195e-12 0.0026774119288773585 0.009098489733171441
3818 2.9955961145062866e-12 0.0026764833396334 0.009097751460838308
3819 2.9932620490277502e-12 0.002675555223890266 0.009097013667619554
3820 2.99093123423295e-12 0.002674627581351267 0.009096276353012035
3821 2.9886036647840118e-12 0.00267370041171992 0.00909553951651325
3822 2.9862793353527325e-12 0.0026727737146999483 0.009094803157621354
3823 2.983958240620559e-12 0.0026718474899952833 0.009094067275835147
3824 2.9816403752785717e-12 0.002670921737310063 0.00909333187065408
3825 2.979325734027463e-12 0.0026699964563486325 0.009092596941578247
3826 2.977014311577522e-12 0.002669071646815544 0.009091862488108393
3827 2.974706102648611e-12 0.0026681473084155557 0.009091128509745904
3828 2.9724011019701483e-12 0.0026672234408536316 0.00909039500599281
3829 2.9700993042810947e-12 0.0026663000438349443 0.009089661976351783
3830 2.9678007043299277e-12 0.00266537711706487 0.009088929420326141
3831 2.965505296874627e-12 0.0026644546602489928 0.00908819733741984
3832 2.963213076682653e-12 0.002663532673093101 0.009087465727137475
3833 2.9609240385309298e-12 0.0026626111553031896 0.009086734588984279
3834 2.9586381772058295e-12 0.0026616901065854596 0.009086003922466125
3835 2.9563554875031483e-12 0.0026607695266463163 0.009085273727089522
3836 2.9540759642280925e-12 0.0026598494151923707 0.009084544002361616
3837 2.9517996021952604e-12 0.0026589297719304393 0.009083814747790188
3838 2.9495263962286204e-12 0.0026580105965675433 0.009083085962883654
3839 2.947256341161493e-12 0.002657091888810909 0.00908235764715106
3840 2.9449894318365367e-12 0.002656173648367967 0.009081629800102083
3841 2.9427256631057226e-12 0.002655255874946352 0.009080902421247034
3842 2.940465029830324e-12 0.002654338568253904 0.009080175510096853
3843 2.938207526880895e-12 0.002653421727998667 0.00907944906616311
3844 2.9359531491372523e-12 0.002652505353888889 0.009078723088958003
3845 2.9337018914884555e-12 0.002651589445633023 0.009077997577994353
3846 2.931453748832792e-12 0.002650674002939724 0.009077272532785613
3847 2.9292087160777563e-12 0.002649759025517852 0.009076547952845857
3848 2.9269667881400348e-12 0.00264884451307647 0.009075823837689786
3849 2.924727959945485e-12 0.0026479304653248444 0.00907510018683272
3850 2.9224922264291214e-12 0.0026470168819724455 0.009074376999790608
3851 2.920259582535091e-12 0.0026461037627289455 0.009073654276080013
3852 2.9180300232166647e-12 0.00264519110730422 0.009072932015218126
3853 2.915803543436211e-12 0.0026442789154083484 0.00907221021672275
3854 2.9135801381651868e-12 0.002643367186751612 0.009071488880112312
3855 2.9113598023841095e-12 0.0026424559210444947 0.009070768004905855
3856 2.9091425310825447e-12 0.0026415451179976827 0.009070047590623034
3857 2.9069283192590914e-12 0.0026406347773220646 0.009069327636784126
3858 2.9047171619213606e-12 0.0026397248987287316 0.009068608142910018
3859 2.9025090540859574e-12 0.002638815481928976 0.009067889108522213
3860 2.9003039907784657e-12 0.002637906526634292 0.009067170533142826
3861 2.8981019670334262e-12 0.0026369980325563753 0.009066452416294583
3862 2.8959029778943307e-12 0.0026360899994071246 0.009065734757500825
3863 2.893707018413588e-12 0.002635182426898638 0.009065017556285497
3864 2.8915140836525196e-12 0.002634275314743217 0.009064300812173156
3865 2.889324168681337e-12 0.0026333686626533624 0.009063584524688967
3866 2.8871372685791226e-12 0.0026324624703417763 0.009062868693358702
3867 2.884953378433817e-12 0.002631556737521362 0.009062153317708738
3868 2.882772493342201e-12 0.002630651463905223 0.00906143839726606
3869 2.880594608409878e-12 0.002629746649206665 0.009060723931558257
3870 2.878419718751251e-12 0.002628842293139192 0.00906000992011352
3871 2.876247819489513e-12 0.002627938395416509 0.009059296362460638
3872 2.874078905756627e-12 0.0026270349557525217 0.009058583258129006
3873 2.871912972693311e-12 0.002626131973861335 0.009057870606648623
3874 2.86975001544902e-12 0.0026252294494572546 0.009057158407550085
3875 2.867590029181924e-12 0.0026243273822547843 0.009056446660364583
3876 2.8654330090588983e-12 0.0026234257719686288 0.009055735364623911
3877 2.8632789502555048e-12 0.002622524618313692 0.009055024519860457
3878 2.8611278479559708e-12 0.002621623921005077 0.009054314125607206
3879 2.8589796973531774e-12 0.002620723679758085 0.009053604181397739
3880 2.8568344936486393e-12 0.002619823894288218 0.009052894686766228
3881 2.8546922320524905e-12 0.002618924564311175 0.009052185641247441
3882 2.8525529077834647e-12 0.0026180256895428546 0.009051477044376739
3883 2.8504165160688844e-12 0.0026171272696993548 0.009050768895690073
3884 2.8482830521446364e-12 0.002616229304496971 0.009050061194723985
3885 2.8461525112551568e-12 0.0026153317936521963 0.009049353941015604
3886 2.8440248886534208e-12 0.002614434736881723 0.00904864713410265
3887 2.8419001796009207e-12 0.002613538133902441 0.009047940773523434
3888 2.83977837936765e-12 0.002612641984431439 0.009047234858816847
3889 2.837659483232088e-12 0.0026117462881860014 0.009046529389522374
3890 2.8355434864811823e-12 0.0026108510448836116 0.00904582436518008
3891 2.833430384410334e-12 0.002609956254241951 0.009045119785330614
3892 2.8313201723233762e-12 0.0026090619159788962 0.00904441564951521
3893 2.8292128455325674e-12 0.002608168029812523 0.009043711957275689
3894 2.8271083993585662e-12 0.0026072745954611033 0.009043008708154445
3895 2.825006829130417e-12 0.0026063816126431064 0.009042305901694456
3896 2.822908130185539e-12 0.002605489081077198 0.009041603537439285
3897 2.820812297869699e-12 0.0026045970004822394 0.009040901614933063
3898 2.8187193275370093e-12 0.00260370537057729 0.009040200133720512
3899 2.8166292145498984e-12 0.0026028141910816043 0.009039499093346922
3900 2.8145419542791064e-12 0.002601923461714634 0.009038798493358162
3901 2.8124575421036577e-12 0.0026010331821960256 0.009038098333300677
3902 2.810375973410853e-12 0.002600143352245623 0.009037398612721483
3903 2.8082972435962533e-12 0.002599253971583465 0.009036699331168177
3904 2.806221348063659e-12 0.0025983650399297857 0.009036000488188924
3905 2.8041482822250985e-12 0.002597476557005016 0.009035302083332461
3906 2.8020780415008042e-12 0.0025965885225297802 0.009034604116148096
3907 2.800010621319207e-12 0.002595700936224899 0.009033906586185707
3908 2.7979460171169174e-12 0.002594813797811388 0.009033209492995745
3909 2.7958842243387063e-12 0.0025939271070104584 0.009032512836129224
3910 2.7938252384374898e-12 0.0025930408635435145 0.00903181661513773
3911 2.791769054874317e-12 0.002592155067132157 0.009031120829573412
3912 2.7897156691183515e-12 0.0025912697174981804 0.009030425478988987
3913 2.7876650766468548e-12 0.0025903848143635725 0.009029730562937738
3914 2.7856172729451743e-12 0.002589500357450517 0.00902903608097351
3915 2.783572253506725e-12 0.002588616346481391 0.009028342032650712
3916 2.7815300138329735e-12 0.0025877327811787663 0.009027648417524316
3917 2.779490549433423e-12 0.0025868496612654075 0.009026955235149854
3918 2.7774538558256003e-12 0.0025859669864642726 0.009026262485083423
3919 2.7754199285350354e-12 0.002585084756498514 0.009025570166881675
3920 2.7733887630952504e-12 0.002584202971091478 0.009024878280101822
3921 2.771360355047742e-12 0.002583321629966703 0.009024186824301636
3922 2.769334699941965e-12 0.002582440732847921 0.009023495799039443
3923 2.76731179333532e-12 0.0025815602794590563 0.009022805203874131
3924 2.765291630793136e-12 0.002580680269524227 0.00902211503836514
3925 2.7632742078886577e-12 0.002579800702767744 0.009021425302072466
3926 2.7612595202030258e-12 0.0025789215789141103 0.009020735994556658
3927 2.7592475633252635e-12 0.0025780428976880216 0.00902004711537882
3928 2.757238332852264e-12 0.0025771646588143653 0.009019358664100606
3929 2.755231824388768e-12 0.0025762868620182217 0.009018670640284221
3930 2.75322803354736e-12 0.0025754095070248625 0.009017983043492423
3931 2.7512269559484432e-12 0.0025745325935597517 0.009017295873288521
3932 2.7492285872202308e-12 0.0025736561213485455 0.00901660912923637
3933 2.747232922998727e-12 0.002572780090117091 0.009015922810900374
3934 2.7452399589277083e-12 0.0025719044995914267 0.009015236917845483
3935 2.7432496906587207e-12 0.002571029349497783 0.009014551449637196
3936 2.741262113851052e-12 0.0025701546395625807 0.009013866405841557
3937 2.7392772241717253e-12 0.0025692803695124325 0.009013181786025153
3938 2.737295017295483e-12 0.0025684065390741426 0.00901249758975512
3939 2.7353154889047634e-12 0.002567533147974705 0.009011813816599127
3940 2.733338634689697e-12 0.0025666601959413032 0.009011130466125398
3941 2.7313644503480846e-12 0.002565787682701314 0.009010447537902687
3942 2.7293929315853876e-12 0.0025649156079823017 0.009009765031500298
3943 2.7274240741147104e-12 0.0025640439715120243 0.00900908294648807
3944 2.7254578736567822e-12 0.0025631727730184265 0.00900840128243638
3945 2.723494325939954e-12 0.002562302012229645 0.009007720038916152
3946 2.7215334267001675e-12 0.002561431688874006 0.009007039215498835
3947 2.7195751716809528e-12 0.002560561802680024 0.009006358811756425
3948 2.7176195566334085e-12 0.002559692353376405 0.009005678827261446
3949 2.715666577316192e-12 0.002558823340692044 0.009004999261586965
3950 2.713716229495496e-12 0.002557954764356024 0.009004320114306576
3951 2.711768508945045e-12 0.002557086624097619 0.009003641384994411
3952 2.7098234114460728e-12 0.0025562189196462917 0.009002963073225134
3953 2.7078809327873086e-12 0.002555351650731692 0.009002285178573937
3954 2.7059410687649693e-12 0.0025544848170836604 0.009001607700616551
3955 2.7040038151827365e-12 0.0025536184184322256 0.00900093063892923
3956 2.702069167851747e-12 0.0025527524545076044 0.009000253993088759
3957 2.7001371225905774e-12 0.002551886925040202 0.008999577762672453
3958 2.6982076752252306e-12 0.0025510218297606128 0.008998901947258156
3959 2.6962808215891203e-12 0.002550157168399618 0.008998226546424236
3960 2.6943565575230573e-12 0.0025492929406881874 0.00899755155974959
3961 2.6924348788752338e-12 0.002548429146357478 0.008996876986813639
3962 2.690515781501211e-12 0.002547565785138835 0.008996202827196327
3963 2.688599261263907e-12 0.0025467028567637915 0.008995529080478126
3964 2.6866853140335774e-12 0.0025458403609640674 0.00899485574624003
3965 2.6847739356878088e-12 0.002544978297471571 0.008994182824063553
3966 2.6828651221114937e-12 0.002544116666018396 0.008993510313530734
3967 2.680958869196826e-12 0.0025432554663368245 0.008992838214224131
3968 2.6790551728432794e-12 0.002542394698159324 0.008992166525726817
3969 2.6771540289576065e-12 0.002541534361218551 0.008991495247622395
3970 2.675255433453808e-12 0.0025406744552473465 0.008990824379494979
3971 2.673359382253132e-12 0.0025398149799787397 0.0089901539209292
3972 2.6714658712840496e-12 0.0025389559351459445 0.00898948387151021
3973 2.6695748964822544e-12 0.0025380973204823624 0.008988814230823679
3974 2.667686453790633e-12 0.00253723913572158 0.008988144998455787
3975 2.66580053915926e-12 0.00253638138059737 0.008987476173993227
3976 2.6639171485453857e-12 0.0025355240548436916 0.008986807757023213
3977 2.6620362779134195e-12 0.002534667158194689 0.008986139747133467
3978 2.660157923234915e-12 0.002533810690384693 0.008985472143912225
3979 2.6582820804885585e-12 0.0025329546511482183 0.008984804946948236
3980 2.656408745660153e-12 0.0025320990402199657 0.008984138155830755
3981 2.654537914742606e-12 0.002531243857334821 0.008983471770149552
3982 2.652669583735916e-12 0.002530389102227855 0.0089828057894949
3983 2.650803748647162e-12 0.002529534774634324 0.00898214021345759
3984 2.6489404054904833e-12 0.0025286808742896686 0.008981475041628911
3985 2.6470795502870715e-12 0.0025278274009295134 0.008980810273600669
3986 2.645221179065154e-12 0.0025269743542896688 0.008980145908965167
3987 2.64336528785998e-12 0.002526121734106128 0.008979481947315219
3988 2.6415118727138077e-12 0.002525269540115069 0.008978818388244138
3989 2.639660929675896e-12 0.002524417772052855 0.008978155231345746
3990 2.637812454802483e-12 0.0025235664296560318 0.008977492476214368
3991 2.63596644415678e-12 0.002522715512661329 0.008976830122444834
3992 2.6341228938089523e-12 0.002521865020805662 0.008976168169632467
3993 2.6322817998361068e-12 0.002521014953826127 0.0089755066173731
3994 2.6304431583222828e-12 0.002520165311460005 0.008974845465263061
3995 2.6286069653584316e-12 0.00251931609344476 0.008974184712899177
3996 2.6267732170424154e-12 0.0025184672995180396 0.00897352435987878
3997 2.6249419094789787e-12 0.002517618929417674 0.008972864405799693
3998 2.623113038779747e-12 0.0025167709828816764 0.00897220485026024
3999 2.621286601063206e-12 0.002515923459648243 0.008971545692859238
4000 2.6194625924546957e-12 0.002515076359455752 0.008970886933196006
4001 2.6176410090863915e-12 0.002514229682042765 0.008970228570870351
4002 2.615821847097292e-12 0.002513383427148025 0.008969570605482579
4003 2.614005102633209e-12 0.0025125375945104582 0.008968913036633486
4004 2.612190771846752e-12 0.0025116921838691728 0.008968255863924366
4005 2.6103788508973175e-12 0.0025108471949634587 0.008967599086957
4006 2.6085693359510697e-12 0.002510002627532787 0.008966942705333663
4007 2.6067622231809375e-12 0.0025091584813168115 0.008966286718657122
4008 2.6049575087665926e-12 0.002508314756055368 0.00896563112653063
4009 2.603155188894442e-12 0.0025074714514884723 0.00896497592855793
4010 2.601355259757615e-12 0.0025066285673563233 0.00896432112434326
4011 2.599557717555945e-12 0.002505786103399299 0.00896366671349134
4012 2.5977625584959635e-12 0.0025049440593579607 0.008963012695607373
4013 2.5959697787908813e-12 0.002504102434973049 0.008962359070297056
4014 2.5941793746605795e-12 0.0025032612299854856 0.008961705837166567
4015 2.5923913423315987e-12 0.002502420444136373 0.008961052995822573
4016 2.590605678037121e-12 0.002501580077166995 0.00896040054587222
4017 2.588822378016959e-12 0.0025007401288188146 0.008959748486923137
4018 2.587041438517548e-12 0.0024999005988334765 0.008959096818583442
4019 2.5852628557919258e-12 0.0024990614869528044 0.008958445540461732
4020 2.5834866260997265e-12 0.002498222792918803 0.008957794652167082
4021 2.5817127457071635e-12 0.0024973845164736564 0.008957144153309053
4022 2.57994121088702e-12 0.0024965466573597284 0.008956494043497683
4023 2.5781720179186325e-12 0.002495709215319562 0.00895584432234349
4024 2.576405163087883e-12 0.0024948721900958804 0.008955194989457469
4025 2.574640642687186e-12 0.002494035581431586 0.008954546044451096
4026 2.5728784530154713e-12 0.0024931993890697605 0.008953897486936322
4027 2.5711185903781766e-12 0.002492363612753665 0.008953249316525571
4028 2.569361051087233e-12 0.0024915282522267393 0.00895260153283175
4029 2.567605831461048e-12 0.002490693307232601 0.008951954135468232
4030 2.565852927824506e-12 0.0024898587775150486 0.00895130712404887
4031 2.5641023365089452e-12 0.0024890246628180577 0.008950660498187992
4032 2.5623540538521464e-12 0.002488190962885783 0.008950014257500393
4033 2.5606080761983242e-12 0.0024873576774625578 0.008949368401601347
4034 2.558864399898114e-12 0.0024865248062928926 0.008948722930106595
4035 2.557123021308556e-12 0.0024856923491214772 0.008948077842632348
4036 2.5553839367930863e-12 0.002484860305693178 0.00894743313879529
4037 2.553647142721527e-12 0.002484028675753041 0.008946788818212575
4038 2.5519126354700694e-12 0.002483197459046288 0.008946144880501822
4039 2.5501804114212646e-12 0.0024823666553183197 0.008945501325281123
4040 2.548450466964009e-12 0.0024815362643147145 0.00894485815216903
4041 2.546722798493536e-12 0.0024807062857812273 0.00894421536078457
4042 2.544997402411398e-12 0.00247987671946379 0.00894357295074723
4043 2.5432742751254632e-12 0.002479047565108512 0.008942930921676964
4044 2.5415534130498947e-12 0.00247821882246168 0.00894228927319419
4045 2.5398348126051445e-12 0.0024773904912697574 0.008941648004919792
4046 2.5381184702179376e-12 0.002476562571279384 0.008941007116475113
4047 2.5364043823212654e-12 0.002475735062237376 0.008940366607481966
4048 2.5346925453543665e-12 0.002474907963890727 0.008939726477562618
4049 2.5329829557627214e-12 0.002474081275986606 0.008939086726339801
4050 2.531275609998034e-12 0.0024732549982723583 0.008938447353436706
4051 2.5295705045182285e-12 0.002472429130495506 0.008937808358476984
4052 2.5278676357874296e-12 0.002471603672403746 0.008937169741084747
4053 2.5261670002759566e-12 0.0024707786237449523 0.008936531500884566
4054 2.5244685944603065e-12 0.0024699539842671734 0.008935893637501465
4055 2.522772414823145e-12 0.0024691297537186344 0.008935256150560929
4056 2.5210784578532947e-12 0.0024683059318477345 0.0089346190396889
4057 2.5193867200457233e-12 0.0024674825184030492 0.008933982304511772
4058 2.51769719790153e-12 0.0024666595131333287 0.008933345944656395
4059 2.516009887927939e-12 0.002465836915787499 0.008932709959750077
4060 2.5143247866382835e-12 0.00246501472611466 0.00893207434942058
4061 2.512641890551995e-12 0.0024641929438640863 0.008931439113296115
4062 2.5109611961945923e-12 0.0024633715687852288 0.008930804251005347
4063 2.5092827000976686e-12 0.0024625506006277116 0.008930169762177396
4064 2.507606398798883e-12 0.002461730039141334 0.008929535646441828
4065 2.505932288841944e-12 0.0024609098840760683 0.008928901903428663
4066 2.5042603667766016e-12 0.0024600901351820616 0.008928268532768369
4067 2.5025906291586357e-12 0.002459270792209636 0.00892763553409186
4068 2.5009230725498474e-12 0.0024584518549092865 0.00892700290703051
4069 2.499257693518039e-12 0.002457633323031682 0.008926370651216126
4070 2.4975944886370113e-12 0.002456815196327665 0.008925738766280973
4071 2.4959334544865463e-12 0.0024559974745482515 0.008925107251857757
4072 2.494274587652405e-12 0.0024551801574446324 0.008924476107579633
4073 2.4926178847263038e-12 0.0024543632447681695 0.008923845333080202
4074 2.4909633423059077e-12 0.002453546736270399 0.008923214927993504
4075 2.4893109569948252e-12 0.0024527306317030304 0.008922584891954027
4076 2.4876607254025913e-12 0.002451914930817946 0.008921955224596705
4077 2.4860126441446548e-12 0.0024510996333672003 0.008921325925556908
4078 2.4843667098423712e-12 0.0024502847391030206 0.008920696994470454
4079 2.4827229191229874e-12 0.0024494702477778066 0.008920068430973599
4080 2.481081268619637e-12 0.0024486561591441315 0.008919440234703039
4081 2.4794417549713215e-12 0.002447842472954739 0.008918812405295913
4082 2.4778043748229053e-12 0.002447029188962547 0.008918184942389797
4083 2.4761691248251016e-12 0.002446216306920644 0.008917557845622709
4084 2.4745360016344626e-12 0.002445403826582291 0.008916931114633101
4085 2.4729050019133683e-12 0.0024445917477009206 0.00891630474905987
4086 2.4712761223300118e-12 0.0024437800700301366 0.00891567874854234
4087 2.4696493595583936e-12 0.002442968793323716 0.008915053112720277
4088 2.468024710278308e-12 0.002442157917335605 0.008914427841233882
4089 2.466402171175334e-12 0.002441347441819923 0.00891380293372379
4090 2.4647817389408207e-12 0.0024405373665309597 0.00891317838983107
4091 2.4631634102718805e-12 0.002439727691223175 0.008912554209197227
4092 2.461547181871375e-12 0.002438918415651201 0.008911930391464196
4093 2.4599330504479043e-12 0.0024381095395698397 0.008911306936274347
4094 2.458321012715804e-12 0.002437301062734065 0.008910683843270482
4095 2.456711065395122e-12 0.0024364929848990206 0.008910061112095835
4096 2.4551032052116136e-12 0.0024356853058200203 0.008909438742394065
4097 2.453497428896731e-12 0.0024348780252525484 0.008908816733809265
4098 2.4518937331876147e-12 0.0024340711429522606 0.008908195085985959
4099 2.450292114827079e-12 0.002433264658674981 0.008907573798569096
4100 2.448692570563602e-12 0.002432458572176704 0.00890695287120406
4101 2.447095097151315e-12 0.0024316528832135946 0.008906332303536652
4102 2.4454996913499945e-12 0.0024308475915419863 0.00890571209521311
4103 2.443906349925046e-12 0.002430042696918383 0.00890509224588009
4104 2.4423150696474997e-12 0.002429238199099458 0.00890447275518468
4105 2.4407258472939944e-12 0.002428434097842054 0.008903853622774389
4106 2.439138679646772e-12 0.0024276303929031823 0.008903234848297152
4107 2.437553563493661e-12 0.0024268270840400235 0.008902616431401326
4108 2.435970495628073e-12 0.0024260241710099273 0.008901998371735696
4109 2.434389472848986e-12 0.0024252216535704126 0.00890138066894946
4110 2.432810491960939e-12 0.002424419531479167 0.00890076332269225
4111 2.4312335497740153e-12 0.0024236178044940455 0.008900146332614111
4112 2.429658643103838e-12 0.0024228164723730725 0.008899529698365511
4113 2.4280857687715586e-12 0.002422015534874441 0.008898913419597339
4114 2.4265149236038435e-12 0.0024212149917565116 0.008898297495960905
4115 2.4249461044328648e-12 0.0024204148427778133 0.008897681927107935
4116 2.4233793080962933e-12 0.0024196150876970436 0.008897066712690574
4117 2.421814531437282e-12 0.002418815726273067 0.008896451852361384
4118 2.42025177130446e-12 0.0024180167582649155 0.008895837345773346
4119 2.418691024551922e-12 0.0024172181834317898 0.008895223192579856
4120 2.4171322880392167e-12 0.002416420001533057 0.008894609392434725
4121 2.415575558631338e-12 0.0024156222123282527 0.008893995944992182
4122 2.414020833198714e-12 0.0024148248155770793 0.008893382849906869
4123 2.4124681086171967e-12 0.002414027811039406 0.008892770106833843
4124 2.4109173817680492e-12 0.0024132311984752684 0.008892157715428574
4125 2.4093686495379408e-12 0.0024124349776448706 0.008891545675346942
4126 2.4078219088189344e-12 0.0024116391483085826 0.008890933986245245
4127 2.406277156508473e-12 0.002410843710226941 0.008890322647780188
4128 2.4047343895093777e-12 0.002410048663160648 0.008889711659608892
4129 2.403193604729828e-12 0.0024092540068705744 0.008889101021388882
4130 2.401654799083359e-12 0.0024084597411177552 0.0088884907327781
4131 2.4001179694888475e-12 0.002407665865663393 0.00888788079343489
4132 2.3985831128705032e-12 0.0024068723802688563 0.00888727120301801
4133 2.3970502261578593e-12 0.0024060792846956783 0.008886661961186627
4134 2.395519306285761e-12 0.002405286578705559 0.008886053067600312
4135 2.393990350194358e-12 0.0024044942620603644 0.008885444521919045
4136 2.3924633548290897e-12 0.0024037023345221246 0.008884836323803212
4137 2.3909383171406813e-12 0.002402910795853036 0.008884228472913605
4138 2.389415234085129e-12 0.0024021196458154613 0.00888362096891142
4139 2.3878941026236935e-12 0.0024013288841719265 0.00888301381145826
4140 2.3863749197228887e-12 0.002400538510685124 0.008882407000216131
4141 2.3848576823544708e-12 0.0023997485251179116 0.008881800534847441
4142 2.383342387495429e-12 0.00239895892723331 0.008881194415015002
4143 2.381829032127979e-12 0.002398169716794506 0.00888058864038203
4144 2.380317613239549e-12 0.002397380893564851 0.008879983210612143
4145 2.3788081278227698e-12 0.0023965924573078603 0.008879378125369358
4146 2.3773005728754677e-12 0.0023958044077872142 0.00887877338431809
4147 2.375794945400653e-12 0.002395016744766757 0.00887816898712316
4148 2.374291242406513e-12 0.0023942294680104974 0.008877564933449784
4149 2.3727894609063967e-12 0.002393442577282607 0.008876961222963579
4150 2.3712895979188122e-12 0.0023926560723474227 0.008876357855330561
4151 2.3697916504674127e-12 0.0023918699529694443 0.008875754830217145
4152 2.3682956155809863e-12 0.0023910842189133353 0.00887515214729014
4153 2.3668014902934467e-12 0.0023902988699439224 0.00887454980621675
4154 2.365309271643827e-12 0.0023895139058261973 0.00887394780666458
4155 2.363818956676266e-12 0.0023887293263253127 0.00887334614830163
4156 2.3623305424400026e-12 0.0023879451312065867 0.008872744830796291
4157 2.3608440259893607e-12 0.0023871613202354988 0.008872143853817351
4158 2.3593594043837452e-12 0.002386377893177692 0.008871543217033992
4159 2.357876674687629e-12 0.0023855948497989716 0.008870942920115789
4160 2.356395833970547e-12 0.002384812189865307 0.00887034296273271
4161 2.3549168793070814e-12 0.0023840299131428298 0.008869743344555111
4162 2.353439807776858e-12 0.0023832480193978324 0.00886914406525375
4163 2.3519646164645303e-12 0.002382466508396771 0.008868545124499761
4164 2.350491302459778e-12 0.0023816853799062646 0.008867946521964683
4165 2.34901986285729e-12 0.002380904633693093 0.008867348257320435
4166 2.3475502947567604e-12 0.0023801242695241976 0.00886675033023933
4167 2.3460825952628767e-12 0.0023793442871666835 0.00886615274039407
4168 2.3446167614853102e-12 0.002378564686387816 0.008865555487457741
4169 2.343152790538708e-12 0.0023777854669550223 0.008864958571103823
4170 2.3416906795426803e-12 0.0023770066286358913 0.008864361991006176
4171 2.3402304256218e-12 0.0023762281711981743 0.008863765746839052
4172 2.3387720259055835e-12 0.002375450094409782 0.008863169838277089
4173 2.337315477528485e-12 0.0023746723980387872 0.008862574264995308
4174 2.3358607776298872e-12 0.002373895081853424 0.008861979026669116
4175 2.3344079233540955e-12 0.002373118145622088 0.008861384122974303
4176 2.3329569118503215e-12 0.002372341589113334 0.008860789553587043
4177 2.331507740272682e-12 0.0023715654120958786 0.008860195318183897
4178 2.3300604057801835e-12 0.0023707896143385994 0.008859601416441805
4179 2.3286149055367174e-12 0.002370014195610533 0.00885900784803809
4180 2.3271712367110446e-12 0.002369239155680877 0.008858414612650455
4181 2.3257293964767955e-12 0.0023684644943189896 0.008857821709956987
4182 2.3242893820124564e-12 0.0023676902112943887 0.008857229139636156
4183 2.322851190501357e-12 0.002366916306376752 0.008856636901366807
4184 2.321414819131665e-12 0.002366142779335918 0.008856044994828163
4185 2.319980265096379e-12 0.0023653696299418847 0.008855453419699831
4186 2.318547525593316e-12 0.002364596857964809 0.008854862175661796
4187 2.3171165978251016e-12 0.002363824463175008 0.008854271262394416
4188 2.3156874789991658e-12 0.0023630524453429574 0.008853680679578431
4189 2.314260166327732e-12 0.0023622808042392932 0.00885309042689496
4190 2.3128346570278042e-12 0.0023615095396348103 0.008852500504025492
4191 2.3114109483211645e-12 0.002360738651300462 0.008851910910651899
4192 2.3099890374343557e-12 0.0023599681390073612 0.008851321646456418
4193 2.3085689215986817e-12 0.00235919800252678 0.00885073271112167
4194 2.3071505980501934e-12 0.002358428241630148 0.008850144104330644
4195 2.305734064029681e-12 0.002357658856089054 0.008849555825766707
4196 2.304319316782666e-12 0.002356889845675246 0.008848967875113597
4197 2.302906353559389e-12 0.00235612121016063 0.008848380252055423
4198 2.3014951716148052e-12 0.002355352949317269 0.008847792956276667
4199 2.3000857682085743e-12 0.002354585062917386 0.008847205987462187
4200 2.298678140605052e-12 0.0023538175507333606 0.008846619345297208
4201 2.297272286073278e-12 0.0023530504125377316 0.008846033029467322
4202 2.2958682018869708e-12 0.0023522836481031945 0.008845447039658498
4203 2.294465885324519e-12 0.0023515172572026025 0.00884486137555707
4204 2.293065333668973e-12 0.002350751239608967 0.008844276036849747
4205 2.2916665442080318e-12 0.0023499855950954566 0.008843691023223597
4206 2.290269514234039e-12 0.0023492203234353973 0.008843106334366062
4207 2.2888742410439707e-12 0.0023484554244022726 0.008842521969964948
4208 2.287480721939433e-12 0.002347690897769722 0.008841937929708431
4209 2.286088954226645e-12 0.0023469267433115434 0.008841354213285052
4210 2.2846989352164374e-12 0.002346162960801691 0.008840770820383717
4211 2.28331066222424e-12 0.0023453995500142748 0.0088401877506937
4212 2.281924132570072e-12 0.002344636510723563 0.008839605003904632
4213 2.28053934357854e-12 0.0023438738427039797 0.00883902257970652
4214 2.2791562925788215e-12 0.0023431115457301054 0.008838440477789727
4215 2.2777749769046613e-12 0.002342349619576677 0.00883785869784498
4216 2.2763953938943626e-12 0.0023415880640185877 0.00883727723956337
4217 2.275017540890774e-12 0.002340826878830887 0.008836696102636347
4218 2.273641415241288e-12 0.002340066063788778 0.008836115286755729
4219 2.272267014297828e-12 0.002339305618667623 0.008835534791613689
4220 2.2708943354168413e-12 0.002338545543242939 0.008834954616902762
4221 2.2695233759592913e-12 0.0023377858372903974 0.008834374762315847
4222 2.2681541332906485e-12 0.0023370265005858266 0.008833795227546199
4223 2.2667866047808793e-12 0.0023362675329052086 0.008833216012287435
4224 2.265420787804445e-12 0.002335508934024683 0.008832637116233527
4225 2.2640566797402834e-12 0.0023347507037205437 0.008832058539078806
4226 2.262694277971808e-12 0.002333992841769238 0.008831480280517962
4227 2.2613335798869007e-12 0.0023332353479473705 0.008830902340246045
4228 2.259974582877896e-12 0.0023324782220316997 0.008830324717958454
4229 2.2586172843415792e-12 0.0023317214637991386 0.00882974741335095
4230 2.2572616816791754e-12 0.0023309650730267547 0.008829170426119647
4231 2.2559077722963413e-12 0.0023302090494917707 0.008828593755961017
4232 2.2545555536031583e-12 0.0023294533929715624 0.008828017402571883
4233 2.253205023014124e-12 0.0023286981032436607 0.008827441365649424
4234 2.2518561779481435e-12 0.0023279431800857513 0.008826865644891173
4235 2.2505090158285204e-12 0.002327188623275673 0.008826290239995016
4236 2.2491635340829517e-12 0.002326434432591419 0.008825715150659191
4237 2.247819730143517e-12 0.002325680607811136 0.00882514037658229
4238 2.2464776014466688e-12 0.002324927148713125 0.008824565917463254
4239 2.2451371454332265e-12 0.0023241740550758393 0.008823991773001374
4240 2.243798359548372e-12 0.0023234213266778874 0.008823417942896298
4241 2.2424612412416344e-12 0.00232266896329803 0.008822844426848017
4242 2.2411257879668867e-12 0.0023219169647151804 0.008822271224556876
4243 2.2397919971823377e-12 0.0023211653307084073 0.00882169833572357
4244 2.2384598663505218e-12 0.0023204140610569306 0.008821125760049139
4245 2.237129392938292e-12 0.002319663155540124 0.008820553497234974
4246 2.235800574416811e-12 0.002318912613937514 0.00881998154698281
4247 2.2344734082615453e-12 0.002318162436028778 0.008819409908994736
4248 2.233147891952255e-12 0.0023174126215937483 0.008818838582973179
4249 2.2318240229729866e-12 0.002316663170412408 0.008818267568620919
4250 2.2305017988120693e-12 0.002315914082264894 0.008817696865641081
4251 2.2291812169620993e-12 0.0023151653569314953 0.008817126473737133
4252 2.227862274919938e-12 0.0023144169941926515 0.00881655639261289
4253 2.226544970186698e-12 0.002313668993828956 0.008815986621972508
4254 2.225229300267745e-12 0.0023129213556211527 0.00881541716152049
4255 2.2239152626726806e-12 0.002312174079350139 0.008814848010961683
4256 2.2226028549153377e-12 0.0023114271647969625 0.008814279170001275
4257 2.2212920745137746e-12 0.002310680611742823 0.008813710638344796
4258 2.219982918990263e-12 0.0023099344199690713 0.008813142415698118
4259 2.2186753858712868e-12 0.00230918858925721 0.008812574501767458
4260 2.2173694726875257e-12 0.002308443119388893 0.008812006896259368
4261 2.2160651769738556e-12 0.0023076980101459257 0.008811439598880746
4262 2.2147624962693354e-12 0.002306953261310263 0.008810872609338829
4263 2.213461428117202e-12 0.0023062088726640124 0.008810305927341189
4264 2.21216197006486e-12 0.0023054648439894314 0.008809739552595742
4265 2.2108641196638778e-12 0.002304721175068928 0.008809173484810742
4266 2.209567874469975e-12 0.0023039778656850614 0.008808607723694777
4267 2.208273232043022e-12 0.002303234915620541 0.008808042268956779
4268 2.2069801899470245e-12 0.0023024923246582267 0.008807477120306013
4269 2.2056887457501227e-12 0.002301750092581129 0.008806912277452084
4270 2.2043988970245747e-12 0.0023010082191724074 0.008806347740104928
4271 2.203110641346759e-12 0.0023002667042153722 0.008805783507974821
4272 2.2018239762971604e-12 0.002299525547493484 0.008805219580772374
4273 2.2005388994603685e-12 0.0022987847487903525 0.008804655958208535
4274 2.1992554084250577e-12 0.0022980443078897375 0.00880409263999458
4275 2.1979735007839974e-12 0.0022973042245755487 0.008803529625842124
4276 2.1966931741340277e-12 0.0022965644986318447 0.008802966915463114
4277 2.1954144260760646e-12 0.0022958251298428336 0.008802404508569832
4278 2.194137254215082e-12 0.002295086117992873 0.008801842404874888
4279 2.1928616561601127e-12 0.0022943474628664695 0.008801280604091227
4280 2.1915876295242383e-12 0.002293609164248279 0.008800719105932128
4281 2.1903151719245776e-12 0.0022928712219231055 0.008800157910111196
4282 2.1890442809822847e-12 0.002292133635675903 0.00879959701634237
4283 2.1877749543225415e-12 0.002291396405291774 0.00879903642433992
4284 2.186507189574543e-12 0.002290659530555968 0.008798476133818444
4285 2.1852409843714994e-12 0.0022899230112538855 0.008797916144492868
4286 2.183976336350624e-12 0.0022891868471710737 0.008797356456078454
4287 2.182713243153125e-12 0.002288451038093229 0.008796797068290781
4288 2.1814517024241993e-12 0.0022877155838061953 0.008796237980845766
4289 2.1801917118130285e-12 0.0022869804840959652 0.00879567919345965
4290 2.178933268972762e-12 0.002286245738748679 0.008795120705848997
4291 2.177676371560523e-12 0.0022855113475506246 0.008794562517730706
4292 2.1764210172373873e-12 0.002284777310288238 0.008794004628821994
4293 2.1751672036683896e-12 0.002284043626748102 0.008793447038840408
4294 2.1739149285225054e-12 0.0022833102967169485 0.008792889747503821
4295 2.1726641894726478e-12 0.0022825773199816554 0.008792332754530426
4296 2.1714149841956655e-12 0.002281844696329249 0.008791776059638748
4297 2.1701673103723237e-12 0.002281112425546902 0.008791219662547629
4298 2.1689211656873065e-12 0.002280380507421935 0.008790663562976236
4299 2.167676547829209e-12 0.0022796489417418147 0.008790107760644062
4300 2.1664334544905253e-12 0.0022789177282941555 0.00878955225527092
4301 2.1651918833676426e-12 0.002278186866866717 0.008788997046576945
4302 2.16395183216084e-12 0.0022774563572474076 0.008788442134282596
4303 2.1627132985742747e-12 0.0022767261992242814 0.008787887518108653
4304 2.1614762803159744e-12 0.002275996392585538 0.008787333197776212
4305 2.1602407750978373e-12 0.002275266937119525 0.008786779173006696
4306 2.159006780635618e-12 0.0022745378326147355 0.008786225443521844
4307 2.1577742946489214e-12 0.002273809078859808 0.008785672009043715
4308 2.156543314861201e-12 0.0022730806756435283 0.008785118869294688
4309 2.155313838999744e-12 0.0022723526227548274 0.008784566023997459
4310 2.1540858647956724e-12 0.0022716249199827825 0.008784013472875045
4311 2.1528593899839267e-12 0.002270897567116616 0.008783461215650776
4312 2.1516344123032674e-12 0.002270170563945696 0.008782909252048304
4313 2.1504109294962647e-12 0.002269443910259536 0.008782357581791597
4314 2.1491889393092906e-12 0.002268717605847796 0.008781806204604937
4315 2.1479684394925106e-12 0.00226799165050028 0.008781255120212921
4316 2.1467494277998844e-12 0.002267266044006938 0.00878070432834047
4317 2.1455319019891476e-12 0.0022665407861578645 0.008780153828712807
4318 2.1443158598218137e-12 0.002265815876743299 0.008779603621055483
4319 2.1431012990631618e-12 0.0022650913155536257 0.008779053705094353
4320 2.141888217482235e-12 0.002264367102379374 0.008778504080555591
4321 2.140676612851827e-12 0.0022636432370112176 0.008777954747165683
4322 2.1394664829484827e-12 0.0022629197192399757 0.008777405704651428
4323 2.1382578255524837e-12 0.002262196548856611 0.008776856952739937
4324 2.1370506384478476e-12 0.0022614737256522305 0.008776308491158635
4325 2.1358449194223154e-12 0.0022607512494180857 0.008775760319635255
4326 2.1346406662673544e-12 0.0022600291199455723 0.008775212437897847
4327 2.1334378767781352e-12 0.0022593073370262293 0.008774664845674766
4328 2.1322365487535437e-12 0.00225858590045174 0.008774117542694682
4329 2.13103667999616e-12 0.0022578648100139323 0.008773570528686572
4330 2.129838268312258e-12 0.0022571440655047765 0.008773023803379722
4331 2.128641311511797e-12 0.002256423666716388 0.008772477366503727
4332 2.127445807408416e-12 0.0022557036134410236 0.008771931217788494
4333 2.126251753819428e-12 0.002254983905471086 0.008771385356964236
4334 2.1250591485658075e-12 0.0022542645425991186 0.008770839783761471
4335 2.123867989472193e-12 0.00225354552461781 0.008770294497911032
4336 2.1226782743668714e-12 0.0022528268513199914 0.008769749499144051
4337 2.1214900010817795e-12 0.0022521085224986356 0.008769204787191974
4338 2.120303167452487e-12 0.00225139053794686 0.008768660361786546
4339 2.119117771318201e-12 0.0022506728974579235 0.008768116222659822
4340 2.1179338105217526e-12 0.0022499556008252286 0.008767572369544164
4341 2.1167512829095913e-12 0.00224923864784232 0.008767028802172233
4342 2.1155701863317788e-12 0.002248522038302884 0.008766485520276998
4343 2.1143905186419834e-12 0.002247805772000751 0.008765942523591731
4344 2.1132122776974733e-12 0.002247089848729892 0.008765399811850011
4345 2.1120354613591097e-12 0.002246374268284421 0.008764857384785718
4346 2.1108600674913377e-12 0.0022456590304585937 0.008764315242133034
4347 2.1096860939621836e-12 0.002244944135046808 0.008763773383626444
4348 2.1085135386432427e-12 0.0022442295818436023 0.00876323180900073
4349 2.107342399409684e-12 0.002243515370643659 0.008762690517990987
4350 2.1061726741402298e-12 0.002242801501241801 0.0087621495103326
4351 2.1050043607171617e-12 0.002242087973432992 0.008761608785761262
4352 2.103837457026301e-12 0.0022413747870123376 0.00876106834401296
4353 2.1026719609570164e-12 0.0022406619417750847 0.00876052818482399
4354 2.1015078704022086e-12 0.002239949437516621 0.00875998830793094
4355 2.100345183258304e-12 0.002239237274032477 0.008759448713070698
4356 2.099183897425251e-12 0.0022385254511183214 0.008758909399980452
4357 2.0980240108065148e-12 0.0022378139685699655 0.008758370368397692
4358 2.0968655213090647e-12 0.0022371028261833617 0.008757831618060197
4359 2.095708426843376e-12 0.002236392023754602 0.008757293148706052
4360 2.0945527253234185e-12 0.0022356815610799193 0.008756754960073635
4361 2.093398414666649e-12 0.0022349714379556874 0.00875621705190162
4362 2.0922454927940128e-12 0.002234261654178421 0.008755679423928983
4363 2.091093957629926e-12 0.0022335522095447737 0.008755142075894989
4364 2.0899438071022754e-12 0.002232843103851539 0.0087546050075392
4365 2.088795039142413e-12 0.002232134336895652 0.008754068218601476
4366 2.087647651685149e-12 0.002231425908474187 0.008753531708821968
4367 2.0865016426687433e-12 0.0022307178183843574 0.008752995477941125
4368 2.085357010034903e-12 0.002230010066423518 0.00875245952569969
4369 2.084213751728771e-12 0.002229302652389162 0.008751923851838692
4370 2.083071865698925e-12 0.0022285955760789227 0.008751388456099463
4371 2.0819313498973656e-12 0.002227888837290572 0.00875085333822362
4372 2.0807922022795176e-12 0.002227182435822021 0.00875031849795308
4373 2.0796544208042153e-12 0.002226476371471322 0.008749783935030044
4374 2.0785180034337055e-12 0.0022257706440366645 0.00874924964919701
4375 2.077382948133631e-12 0.0022250652533163783 0.008748715640196763
4376 2.076249252873032e-12 0.0022243601991089306 0.00874818190777238
4377 2.0751169156243363e-12 0.0022236554812129286 0.00874764845166723
4378 2.0739859343633584e-12 0.0022229510994271184 0.008747115271624972
4379 2.0728563070692867e-12 0.0022222470535503843 0.008746582367389554
4380 2.0717280317246793e-12 0.0022215433433817487 0.00874604973870521
4381 2.070601106315458e-12 0.0022208399687203726 0.008745517385316466
4382 2.0694755288309037e-12 0.002220136929365555 0.008744985306968133
4383 2.0683512972636515e-12 0.002219434225116735 0.008744453503405315
4384 2.067228409609682e-12 0.0022187318557734875 0.008743921974373403
4385 2.066106863868314e-12 0.002218029821135526 0.008743390719618072
4386 2.0649866580422e-12 0.002217328121002703 0.008742859738885283
4387 2.063867790137321e-12 0.0022166267551750073 0.008742329031921287
4388 2.062750258162982e-12 0.002215925723452566 0.00874179859847262
4389 2.0616340601318e-12 0.0022152250256356446 0.008741268438286104
4390 2.0605191940597027e-12 0.002214524661524645 0.00874073855110884
4391 2.0594056579659245e-12 0.002213824630920107 0.008740208936688225
4392 2.058293449872993e-12 0.0022131249336227077 0.00873967959477193
4393 2.057182567806732e-12 0.0022124255694332615 0.008739150525107918
4394 2.0560730097962494e-12 0.0022117265381527197 0.008738621727444433
4395 2.0549647738739296e-12 0.00221102783958217 0.008738093201529998
4396 2.0538578580754334e-12 0.0022103294735228373 0.008737564947113424
4397 2.0527522604396924e-12 0.002209631439776085 0.008737036963943803
4398 2.0516479790088954e-12 0.0022089337381434103 0.00873650925177051
4399 2.05054501182849e-12 0.002208236368426449 0.0087359818103432
4400 2.049443356947174e-12 0.0022075393304269732 0.008735454639411814
4401 2.0483430124168884e-12 0.0022068426239468908 0.008734927738726566
4402 2.0472439762928146e-12 0.002206146248788246 0.00873440110803796
4403 2.0461462466333624e-12 0.00220545020475322 0.00873387474709677
4404 2.0450498215001713e-12 0.0022047544916441292 0.008733348655654059
4405 2.0439546989581017e-12 0.0022040591092634264 0.008732822833461164
4406 2.0428608770752283e-12 0.0022033640574137007 0.008732297280269703
4407 2.0417683539228337e-12 0.0022026693358976755 0.008731771995831573
4408 2.0406771275754076e-12 0.0022019749445182117 0.00873124697989895
4409 2.039587196110632e-12 0.002201280883078305 0.008730722232224285
4410 2.0384985576093845e-12 0.0022005871513810856 0.00873019775256031
4411 2.037411210155728e-12 0.002199893749229821 0.008729673540660033
4412 2.0363251518369053e-12 0.002199200676427913 0.008729149596276738
4413 2.0352403807433314e-12 0.002198507932778898 0.008728625919163987
4414 2.034156894968596e-12 0.0021978155180864493 0.008728102509075618
4415 2.0330746926094436e-12 0.002197123432154373 0.008727579365765743
4416 2.0319937717657826e-12 0.002196431674786612 0.008727056488988751
4417 2.030914130540669e-12 0.0021957402457872424 0.008726533878499304
4418 2.029835767040307e-12 0.0021950491449604756 0.008726011534052345
4419 2.028758679374039e-12 0.002194358372110658 0.008725489455403081
4420 2.0276828656543448e-12 0.00219366792704227 0.008724967642307003
4421 2.0266083239968305e-12 0.002192977809559927 0.00872444609451987
4422 2.0255350525202265e-12 0.002192288019468378 0.008723924811797717
4423 2.0244630493463793e-12 0.0021915985565725067 0.008723403793896847
4424 2.0233923126002476e-12 0.0021909094206773306 0.00872288304057384
4425 2.022322840409898e-12 0.0021902206115880017 0.008722362551585547
4426 2.021254630906495e-12 0.002189532129109805 0.00872184232668909
4427 2.0201876822243006e-12 0.00218884397304816 0.008721322365641862
4428 2.0191219925006666e-12 0.0021881561432086204 0.00872080266820153
4429 2.018057559876024e-12 0.0021874686393968724 0.008720283234126026
4430 2.0169943824938896e-12 0.0021867814614187366 0.00871976406317356
4431 2.015932458500843e-12 0.0021860946090801656 0.008719245155102601
4432 2.0148717860465416e-12 0.002185408082187247 0.008718726509671901
4433 2.0138123632836967e-12 0.0021847218805462008 0.00871820812664047
4434 2.0127541883680795e-12 0.0021840360039633803 0.008717690005767593
4435 2.0116972594585106e-12 0.0021833504522452717 0.008717172146812821
4436 2.010641574716855e-12 0.0021826652251984943 0.008716654549535973
4437 2.0095871323080192e-12 0.0021819803226298 0.008716137213697137
4438 2.008533930399942e-12 0.002181295744346074 0.008715620139056668
4439 2.0074819671635903e-12 0.002180611490154333 0.008715103325375185
4440 2.0064312407729565e-12 0.0021799275598617276 0.00871458677241358
4441 2.005381749405049e-12 0.0021792439532755396 0.008714070479933004
4442 2.00433349123989e-12 0.0021785606702031837 0.008713554447694883
4443 2.003286464460509e-12 0.002177877710452207 0.008713038675460902
4444 2.0022406672529327e-12 0.0021771950738302885 0.008712523162993011
4445 2.001196097806189e-12 0.00217651276014524 0.00871200791005343
4446 2.0001527543122934e-12 0.002175830769205004 0.008711492916404636
4447 1.999110634966246e-12 0.002175149100817656 0.008710978181809374
4448 1.998069737966028e-12 0.0021744677547914015 0.008710463706030656
4449 1.997030061512595e-12 0.00217378673093458 0.008709949488831751
4450 1.9959916038098727e-12 0.0021731060290556604 0.008709435529976198
4451 1.9949543630647505e-12 0.002172425648963245 0.008708921829227795
4452 1.993918337487075e-12 0.0021717455904660663 0.008708408386350605
4453 1.992883525289647e-12 0.002171065853372989 0.00870789520110895
4454 1.991849924688213e-12 0.002170386437493007 0.008707382273267412
4455 1.9908175339014634e-12 0.0021697073426352473 0.008706869602590839
4456 1.9897863511510255e-12 0.002169028568608967 0.008706357188844337
4457 1.98875637466146e-12 0.0021683501152235545 0.008705845031793277
4458 1.987727602660252e-12 0.0021676719822885286 0.008705333131203283
4459 1.98670003337781e-12 0.0021669941696135387 0.008704821486840248
4460 1.985673665047458e-12 0.002166316677008365 0.008704310098470319
4461 1.984648495905427e-12 0.0021656395042829184 0.008703798965859898
4462 1.983624524190859e-12 0.00216496265124724 0.008703288088775653
4463 1.982601748145795e-12 0.0021642861177115016 0.008702777466984512
4464 1.98158016601517e-12 0.0021636099034860043 0.008702267100253656
4465 1.9805597760468117e-12 0.00216293400838118 0.008701756988350528
4466 1.979540576491428e-12 0.0021622584322075903 0.008701247131042825
4467 1.978522565602609e-12 0.002161583174775927 0.0087007375280985
4468 1.977505741636819e-12 0.0021609082358970124 0.00870022817928577
4469 1.9764901028533933e-12 0.002160233615381797 0.0086997190843731
4470 1.9754756475145273e-12 0.002159559313041361 0.008699210243129219
4471 1.974462373885281e-12 0.0021588853286869164 0.008698701655323108
4472 1.9734502802335624e-12 0.002158211662129802 0.008698193320724003
4473 1.9724393648301335e-12 0.002157538313181488 0.008697685239101397
4474 1.9714296259485944e-12 0.0021568652816535724 0.008697177410225035
4475 1.9704210618653887e-12 0.002156192567357783 0.00869666983386492
4476 1.9694136708597893e-12 0.002155520170105977 0.008696162509791307
4477 1.968407451213899e-12 0.0021548480897101386 0.008695655437774704
4478 1.9674024012126464e-12 0.002154176325982384 0.008695148617585876
4479 1.9663985191437755e-12 0.0021535048787349564 0.00869464204899584
4480 1.965395803297843e-12 0.0021528337477802273 0.008694135731775863
4481 1.9643942519682156e-12 0.0021521629329306975 0.008693629665697467
4482 1.963393863451062e-12 0.002151492433998996 0.008693123850532428
4483 1.962394636045347e-12 0.002150822250797881 0.008692618286052767
4484 1.9613965680528333e-12 0.0021501523831402376 0.008692112972030767
4485 1.960399657778066e-12 0.0021494828308390806 0.00869160790823895
4486 1.9594039035283774e-12 0.0021488135937075513 0.0086911030944501
4487 1.9584093036138753e-12 0.00214814467155892 0.008690598530437244
4488 1.9574158563474407e-12 0.002147476064206585 0.00869009421597366
4489 1.9564235600447247e-12 0.002146807771464073 0.008689590150832881
4490 1.955432413024139e-12 0.002146139793145037 0.008689086334788683
4491 1.954442413606855e-12 0.0021454721290632586 0.008688582767615097
4492 1.9534535601167973e-12 0.002144804779032647 0.008688079449086398
4493 1.9524658508806372e-12 0.002144137742867238 0.008687576378977113
4494 1.9514792842277907e-12 0.0021434710203811964 0.008687073557062013
4495 1.950493858490414e-12 0.0021428046113888123 0.008686570983116124
4496 1.949509572003392e-12 0.0021421385157045043 0.008686068656914712
4497 1.948526423104343e-12 0.002141472733142818 0.008685566578233295
4498 1.9475444101336076e-12 0.002140807263518425 0.008685064746847637
4499 1.946563531434244e-12 0.002140142106646125 0.008684563162533748
4500 1.945583785352026e-12 0.0021394772623408434 0.008684061825067885
4501 1.9446051702354354e-12 0.0021388127304176334 0.00868356073422655
4502 1.9436276844356587e-12 0.0021381485106916746 0.008683059889786487
4503 1.9426513263065826e-12 0.0021374846029782726 0.008682559291524694
4504 1.941676094204786e-12 0.0021368210070928594 0.008682058939218406
4505 1.94070198648954e-12 0.0021361577228509935 0.008681558832645105
4506 1.9397290015227996e-12 0.0021354947500683602 0.008681058971582518
4507 1.9387571376692033e-12 0.0021348320885607704 0.008680559355808618
4508 1.937786393296059e-12 0.002134169738144161 0.008680059985101617
4509 1.936816766773349e-12 0.002133507698634595 0.008679560859239974
4510 1.9358482564737225e-12 0.002132845969848261 0.00867906197800239
4511 1.934880860772486e-12 0.002132184551601474 0.008678563341167804
4512 1.9339145780476072e-12 0.0021315234437106747 0.00867806494851541
4513 1.9329494066797026e-12 0.0021308626459924287 0.008677566799824631
4514 1.9319853450520357e-12 0.0021302021582634274 0.008677068894875139
4515 1.9310223915505105e-12 0.002129541980340488 0.008676571233446841
4516 1.9300605445636724e-12 0.002128882112040553 0.008676073815319893
4517 1.9290998024826968e-12 0.0021282225531806895 0.008675576640274685
4518 1.928140163701386e-12 0.0021275633035780896 0.008675079708091851
4519 1.92718162661617e-12 0.002126904363050071 0.008674583018552267
4520 1.926224189626093e-12 0.002126245731414077 0.008674086571437043
4521 1.9252678511328165e-12 0.002125587408487674 0.008673590366527534
4522 1.9243126095406085e-12 0.002124929394088555 0.008673094403605332
4523 1.9233584632563443e-12 0.002124271688034536 0.008672598682452268
4524 1.9224054106894978e-12 0.002123614290143559 0.008672103202850412
4525 1.9214534502521387e-12 0.00212295720023369 0.008671607964582074
4526 1.9205025803589276e-12 0.0021223004181231187 0.008671112967429796
4527 1.9195527994271094e-12 0.0021216439436301604 0.008670618211176363
4528 1.918604105876515e-12 0.002120987776573254 0.008670123695604798
4529 1.9176564981295477e-12 0.002120331916770962 0.008669629420498356
4530 1.9167099746111845e-12 0.0021196763640419715 0.008669135385640535
4531 1.915764533748969e-12 0.0021190211182050937 0.00866864159081506
4532 1.91482017397301e-12 0.0021183661790792627 0.0086681480358059
4533 1.9138768937159753e-12 0.0021177115464835372 0.008667654720397261
4534 1.912934691413085e-12 0.0021170572202371 0.008667161644373578
4535 1.9119935655021093e-12 0.0021164032001592566 0.008666668807519526
4536 1.9110535144233638e-12 0.002115749486069436 0.008666176209620012
4537 1.9101145366197038e-12 0.002115096077787191 0.008665683850460178
4538 1.9091766305365224e-12 0.0021144429751321983 0.008665191729825404
4539 1.9082397946217414e-12 0.0021137901779242556 0.0086646998475013
4540 1.907304027325813e-12 0.002113137685983286 0.008664208203273712
4541 1.906369327101709e-12 0.002112485499129335 0.008663716796928718
4542 1.9054356924049192e-12 0.0021118336171825707 0.008663225628252627
4543 1.9045031216934485e-12 0.002111182039963284 0.008662734697031986
4544 1.9035716134278085e-12 0.002110530767291889 0.008662244003053569
4545 1.902641166071017e-12 0.0021098797989889226 0.008661753546104383
4546 1.901711778088592e-12 0.002109229134875043 0.008661263325971672
4547 1.9007834479485447e-12 0.002108578774771032 0.008660773342442904
4548 1.8998561741213793e-12 0.002107928718497793 0.008660283595305782
4549 1.898929955080087e-12 0.002107278965876354 0.008659794084348239
4550 1.8980047893001406e-12 0.0021066295167278615 0.00865930480935844
4551 1.8970806752594918e-12 0.0021059803708735874 0.008658815770124778
4552 1.896157611438566e-12 0.0021053315281349236 0.008658326966435882
4553 1.895235596320255e-12 0.0021046829883333853 0.008657838398080603
4554 1.894314628389919e-12 0.002104034751290609 0.008657350064848024
4555 1.8933947061353773e-12 0.0021033868168283524 0.00865686196652746
4556 1.892475828046904e-12 0.0021027391847684954 0.008656374102908454
4557 1.8915579926172258e-12 0.0021020918549330397 0.008655886473780773
4558 1.890641198341517e-12 0.0021014448271441085 0.008655399078934417
4559 1.889725443717393e-12 0.0021007981012239455 0.008654911918159612
4560 1.8888107272449103e-12 0.0021001516769949173 0.008654424991246811
4561 1.8878970474265575e-12 0.00209950555427951 0.008653938297986696
4562 1.886984402767255e-12 0.0020988597329003322 0.008653451838170175
4563 1.8860727917743474e-12 0.002098214212680113 0.008652965611588383
4564 1.8851622129576014e-12 0.002097568993441702 0.00865247961803268
4565 1.884252664829201e-12 0.0020969240750080705 0.008651993857294656
4566 1.8833441459037417e-12 0.00209627945720231 0.008651508329166122
4567 1.8824366546982274e-12 0.002095635139847633 0.008651023033439117
4568 1.881530189732071e-12 0.0020949911227673727 0.008650537969905909
4569 1.8806247495270785e-12 0.0020943474057849823 0.008650053138358984
4570 1.8797203326074543e-12 0.002093703988724036 0.008649568538591055
4571 1.8788169374997966e-12 0.0020930608714082276 0.008649084170395064
4572 1.8779145627330862e-12 0.0020924180536613718 0.00864860003356417
4573 1.877013206838692e-12 0.0020917755353074036 0.00864811612789176
4574 1.876112868350357e-12 0.0020911333161703783 0.008647632453171444
4575 1.875213545804201e-12 0.00209049139607447 0.008647149009197053
4576 1.8743152377387156e-12 0.0020898497748439737 0.008646665795762645
4577 1.8734179426947556e-12 0.0020892084523033033 0.008646182812662497
4578 1.872521659215539e-12 0.0020885674282769932 0.00864570005969111
4579 1.8716263858466414e-12 0.0020879267025896973 0.008645217536643207
4580 1.870732121135992e-12 0.0020872862750661884 0.008644735243313733
4581 1.8698388636338693e-12 0.0020866461455313597 0.008644253179497852
4582 1.868946611892897e-12 0.002086006313810223 0.00864377134499095
4583 1.8680553644680414e-12 0.0020853667797279102 0.008643289739588639
4584 1.867165119916605e-12 0.0020847275431096716 0.008642808363086747
4585 1.86627587679822e-12 0.0020840886037808764 0.008642327215281319
4586 1.865387633674852e-12 0.0020834499615670146 0.008641846295968626
4587 1.8645003891107894e-12 0.002082811616293693 0.008641365604945158
4588 1.8636141416726423e-12 0.0020821735677866377 0.008640885142007625
4589 1.8627288899293336e-12 0.0020815358158716947 0.008640404906952953
4590 1.8618446324521028e-12 0.002080898360374827 0.008639924899578289
4591 1.860961367814493e-12 0.0020802612011221176 0.008639445119680995
4592 1.860079094592356e-12 0.0020796243379397673 0.008638965567058657
4593 1.8591978113638407e-12 0.0020789877706540957 0.008638486241509076
4594 1.8583175167093928e-12 0.0020783514990915398 0.00863800714283027
4595 1.8574382092117523e-12 0.0020777155230786567 0.008637528270820479
4596 1.8565598874559428e-12 0.00207707984244212 0.008637049625278155
4597 1.8556825500292755e-12 0.0020764444570087206 0.00863657120600197
4598 1.854806195521339e-12 0.00207580936660537 0.008636093012790811
4599 1.8539308225239976e-12 0.002075174571059095 0.008635615045443782
4600 1.853056429631391e-12 0.0020745400701970415 0.008635137303760206
4601 1.8521830154399215e-12 0.002073905863846473 0.008634659787539615
4602 1.8513105785482583e-12 0.002073271951834771 0.008634182496581762
4603 1.85043911755733e-12 0.0020726383339894332 0.008633705430686615
4604 1.8495686310703204e-12 0.002072005010138076 0.008633228589654355
4605 1.848699117692666e-12 0.002071371980108433 0.008632751973285379
4606 1.847830576032049e-12 0.0020707392437283546 0.008632275581380295
4607 1.8469630046983973e-12 0.0020701068008258084 0.00863179941373993
4608 1.8460964023038813e-12 0.00206947465122888 0.008631323470165327
4609 1.845230767462901e-12 0.0020688427947657697 0.008630847750457733
4610 1.8443660987920937e-12 0.0020682112312647976 0.008630372254418617
4611 1.843502394910322e-12 0.0020675799605543986 0.008629896981849659
4612 1.842639654438675e-12 0.0020669489824631255 0.008629421932552749
4613 1.8417778760004582e-12 0.0020663182968196476 0.00862894710632999
4614 1.8409170582211996e-12 0.0020656879034527506 0.008628472502983701
4615 1.840057199728634e-12 0.0020650578021913367 0.008627998122316412
4616 1.839198299152706e-12 0.0020644279928644237 0.00862752396413086
4617 1.8383403551255667e-12 0.002063798475301147 0.008627050028229999
4618 1.8374833662815663e-12 0.0020631692493307575 0.008626576314416991
4619 1.8366273312572523e-12 0.002062540314782623 0.00862610282249521
4620 1.8357722486913664e-12 0.002061911671486226 0.00862562955226824
4621 1.8349181172248356e-12 0.002061283319271166 0.008625156503539877
4622 1.8340649355007767e-12 0.0020606552579671587 0.008624683676114122
4623 1.8332127021644865e-12 0.002060027487404034 0.008624211069795195
4624 1.83236141586344e-12 0.0020594000074117395 0.00862373868438752
4625 1.8315110752472833e-12 0.002058772817820337 0.008623266519695727
4626 1.8306616789678343e-12 0.002058145918460005 0.008622794575524659
4627 1.8298132256790786e-12 0.0020575193091610365 0.00862232285167937
4628 1.8289657140371617e-12 0.00205689298975384 0.008621851347965117
4629 1.828119142700387e-12 0.00205626696006894 0.008621380064187367
4630 1.827273510329216e-12 0.0020556412199369753 0.008620909000151798
4631 1.826428815586258e-12 0.0020550157691887 0.008620438155664293
4632 1.825585057136271e-12 0.0020543906076549846 0.008619967530530941
4633 1.8247422336461565e-12 0.0020537657351668128 0.008619497124558041
4634 1.823900343784954e-12 0.002053141151555284 0.008619026937552097
4635 1.823059386223841e-12 0.0020525168566516115 0.008618556969319822
4636 1.8222193596361266e-12 0.0020518928502871246 0.008618087219668133
4637 1.821380262697247e-12 0.0020512691322932663 0.008617617688404152
4638 1.8205420940847646e-12 0.002050645702501595 0.008617148375335212
4639 1.8197048524783627e-12 0.002050022560743783 0.008616679280268847
4640 1.8188685365598392e-12 0.0020493997068516167 0.008616210403012794
4641 1.8180331450131077e-12 0.0020487771406569964 0.008615741743375002
4642 1.8171986765241908e-12 0.002048154861991938 0.008615273301163618
4643 1.8163651297812181e-12 0.00204753287068857 0.008614805076186999
4644 1.8155325034744214e-12 0.002046911166579137 0.008614337068253703
4645 1.8147007962961318e-12 0.002046289749495995 0.008613869277172495
4646 1.813870006940771e-12 0.0020456686192716154 0.008613401702752337
4647 1.8130401341048594e-12 0.002045047775738583 0.008612934344802405
4648 1.8122111764870008e-12 0.0020444272187295966 0.00861246720313207
4649 1.8113831327878813e-12 0.002043806948077468 0.00861200027755091
4650 1.8105560017102688e-12 0.0020431869636151232 0.008611533567868698
4651 1.809729781959009e-12 0.002042567265175601 0.008611067073895418
4652 1.8089044722410195e-12 0.0020419478525920535 0.008610600795441254
4653 1.8080800712652884e-12 0.002041328725697747 0.008610134732316591
4654 1.8072565777428669e-12 0.00204070988432606 0.008609668884332015
4655 1.806433990386873e-12 0.0020400913283104847 0.008609203251298315
4656 1.8056123079124813e-12 0.0020394730574846264 0.008608737833026483
4657 1.8047915290369176e-12 0.0020388550716822027 0.008608272629327705
4658 1.8039716524794652e-12 0.0020382373707370444 0.008607807640013376
4659 1.8031526769614482e-12 0.0020376199544830946 0.008607342864895083
4660 1.802334601206243e-12 0.0020370028227544097 0.008606878303784623
4661 1.8015174239392587e-12 0.002036385975385159 0.008606413956493981
4662 1.800701143887948e-12 0.0020357694122096234 0.008605949822835354
4663 1.7998857597817915e-12 0.0020351531330621967 0.008605485902621127
4664 1.7990712703523054e-12 0.002034537137777386 0.008605022195663893
4665 1.798257674333026e-12 0.0020339214261898097 0.008604558701776437
4666 1.7974449704595183e-12 0.0020333059981341977 0.00860409542077175
4667 1.796633157469361e-12 0.0020326908534453927 0.008603632352463012
4668 1.7958222341021533e-12 0.0020320759919583496 0.00860316949666361
4669 1.7950121990995027e-12 0.0020314614135081357 0.008602706853187122
4670 1.794203051205029e-12 0.0020308471179299285 0.008602244421847328
4671 1.793394789164355e-12 0.002030233105059019 0.008601782202458205
4672 1.7925874117251049e-12 0.002029619374730809 0.008601320194833924
4673 1.7917809176369019e-12 0.0020290059267808126 0.008600858398788856
4674 1.7909753056513634e-12 0.0020283927610446543 0.008600396814137564
4675 1.7901705745220976e-12 0.0020277798773580707 0.008599935440694813
4676 1.789366723004703e-12 0.0020271672755569105 0.008599474278275563
4677 1.7885637498567594e-12 0.0020265549554771326 0.008599013326694967
4678 1.7877616538378284e-12 0.0020259429169548074 0.008598552585768375
4679 1.78696043370945e-12 0.002025331159826117 0.008598092055311334
4680 1.7861600882351355e-12 0.0020247196839273535 0.008597631735139583
4681 1.7853606161803684e-12 0.0020241084890949205 0.008597171625069056
4682 1.7845620163125978e-12 0.002023497575165333 0.008596711724915884
4683 1.7837642874012389e-12 0.002022886941975215 0.008596252034496392
4684 1.7829674282176647e-12 0.002022276589361303 0.008595792553627099
4685 1.782171437535206e-12 0.002021666517160444 0.008595333282124716
4686 1.7813763141291457e-12 0.002021056725209595 0.008594874219806148
4687 1.7805820567767184e-12 0.0020204472133458235 0.008594415366488495
4688 1.7797886642571054e-12 0.002019837981406308 0.008593956721989052
4689 1.7789961353514274e-12 0.002019229029228336 0.0085934982861253
4690 1.7782044688427462e-12 0.0020186203566493056 0.008593040058714916
4691 1.7774136635160634e-12 0.0020180119635067263 0.008592582039575775
4692 1.7766237181583103e-12 0.002017403849638216 0.008592124228525936
4693 1.7758346315583483e-12 0.002016796014881504 0.008591666625383654
4694 1.7750464025069655e-12 0.0020161884590744286 0.008591209229967376
4695 1.7742590297968723e-12 0.0020155811820549378 0.008590752042095738
4696 1.7734725122226977e-12 0.00201497418366109 0.008590295061587568
4697 1.7726868485809876e-12 0.0020143674637310527 0.008589838288261884
4698 1.7719020376702014e-12 0.0020137610221031034 0.008589381721937897
4699 1.7711180782907082e-12 0.0020131548586156288 0.008588925362435008
4700 1.7703349692447825e-12 0.002012548973107125 0.008588469209572808
4701 1.7695527093366019e-12 0.0020119433654161977 0.008588013263171079
4702 1.7687712973722426e-12 0.002011338035381562 0.008587557523049788
4703 1.7679907321596772e-12 0.0020107329828420407 0.008587101989029096
4704 1.7672110125087725e-12 0.002010128207636568 0.008586646660929353
4705 1.7664321372312852e-12 0.0020095237096041858 0.008586191538571097
4706 1.765654105140856e-12 0.002008919488584045 0.008585736621775055
4707 1.7648769150530096e-12 0.0020083155444154044 0.008585281910362142
4708 1.7641005657851499e-12 0.0020077118769376338 0.008584827404153459
4709 1.7633250561565584e-12 0.0020071084859902095 0.008584373102970298
4710 1.7625503849883887e-12 0.002006505371412718 0.00858391900663414
4711 1.761776551103667e-12 0.002005902533044853 0.008583465114966653
4712 1.761003553327283e-12 0.002005299970726418 0.008583011427789689
4713 1.7602313904859914e-12 0.002004697684297324 0.00858255794492529
4714 1.7594600614084087e-12 0.00200409567359759 0.008582104666195687
4715 1.7586895649250066e-12 0.002003493938467344 0.008581651591423297
4716 1.7579198998681093e-12 0.0020028924787468213 0.008581198720430717
4717 1.7571510650718938e-12 0.002002291294276366 0.008580746053040737
4718 1.7563830593723824e-12 0.00200169038489643 0.008580293589076329
4719 1.7556158816074446e-12 0.0020010897504475723 0.008579841328360654
4720 1.754849530616787e-12 0.002000489390770461 0.008579389270717056
4721 1.754084005241957e-12 0.0019998893057058716 0.008578937415969065
4722 1.7533193043263364e-12 0.0019992894950946866 0.008578485763940397
4723 1.7525554267151357e-12 0.001998689958777896 0.008578034314454952
4724 1.7517923712553953e-12 0.0019980906965965987 0.008577583067336811
4725 1.7510301367959806e-12 0.0019974917083919993 0.008577132022410245
4726 1.7502687221875801e-12 0.001996892994005411 0.008576681179499708
4727 1.749508126282697e-12 0.001996294553278253 0.008576230538429833
4728 1.7487483479356537e-12 0.001995696386052053 0.00857578009902544
4729 1.7479893860025841e-12 0.001995098492168445 0.008575329861111536
4730 1.7472312393414308e-12 0.0019945008714691696 0.008574879824513305
4731 1.7464739068119436e-12 0.0019939035237960747 0.00857442998905612
4732 1.7457173872756738e-12 0.001993306448991116 0.00857398035456553
4733 1.7449616795959728e-12 0.0019927096468963543 0.00857353092086727
4734 1.7442067826379901e-12 0.0019921131173539592 0.00857308168778726
4735 1.7434526952686678e-12 0.001991516860206205 0.008572632655151596
4736 1.742699416356737e-12 0.001990920875295473 0.00857218382278656
4737 1.7419469447727193e-12 0.0019903251624642515 0.008571735190518615
4738 1.7411952793889185e-12 0.0019897297215551355 0.008571286758174404
4739 1.7404444190794194e-12 0.001989134552410825 0.008570838525580752
4740 1.7396943627200861e-12 0.0019885396548741277 0.008570390492564663
4741 1.7389451091885567e-12 0.0019879450287879565 0.008569942658953325
4742 1.7381966573642427e-12 0.00198735067399533 0.008569495024574105
4743 1.737449006128322e-12 0.001986756590339374 0.008569047589254548
4744 1.73670215436374e-12 0.001986162777663319 0.008568600352822382
4745 1.7359561009552056e-12 0.001985569235810502 0.008568153315105513
4746 1.735210844789187e-12 0.0019849759646243664 0.00856770647593203
4747 1.7344663847539085e-12 0.00198438296394846 0.008567259835130197
4748 1.7337227197393465e-12 0.001983790233626437 0.008566813392528455
4749 1.7329798486372317e-12 0.0019831977735020566 0.008566367147955433
4750 1.7322377703410383e-12 0.0019826055834191838 0.008565921101239929
4751 1.7314964837459882e-12 0.001982013663221789 0.008565475252210923
4752 1.7307559877490433e-12 0.0019814220127539477 0.008565029600697577
4753 1.730016281248904e-12 0.0019808306318598403 0.008564584146529225
4754 1.7292773631460076e-12 0.0019802395203837525 0.008564138889535382
4755 1.7285392323425214e-12 0.001979648678170076 0.008563693829545738
4756 1.727801887742346e-12 0.0019790581050633067 0.008563248966390167
4757 1.7270653282511047e-12 0.001978467800908045 0.00856280429989871
4758 1.7263295527761455e-12 0.0019778777655489964 0.008562359829901592
4759 1.7255945602265397e-12 0.0019772879988309714 0.008561915556229215
4760 1.724860349513072e-12 0.001976698500598885 0.008561471478712153
4761 1.7241269195482441e-12 0.0019761092706977574 0.008561027597181158
4762 1.7233942692462696e-12 0.001975520308972712 0.008560583911467159
4763 1.7226623975230679e-12 0.001974931615268978 0.008560140421401257
4764 1.7219313032962663e-12 0.001974343189431888 0.008559697126814732
4765 1.7212009854851968e-12 0.0019737550313068796 0.008559254027539041
4766 1.720471443010888e-12 0.0019731671407394943 0.008558811123405811
4767 1.7197426747960673e-12 0.0019725795175753774 0.008558368414246849
4768 1.7190146797651555e-12 0.001971992161660279 0.008557925899894132
4769 1.718287456844267e-12 0.0019714050728400524 0.008557483580179819
4770 1.7175610049611995e-12 0.0019708182509606555 0.008557041454936232
4771 1.716835323045439e-12 0.0019702316958681494 0.008556599523995876
4772 1.716110410028153e-12 0.001969645407408699 0.008556157787191425
4773 1.7153862648421905e-12 0.0019690593854285736 0.008555716244355731
4774 1.7146628864220743e-12 0.001968473629774145 0.008555274895321817
4775 1.7139402737040019e-12 0.001967888140291889 0.008554833739922876
4776 1.7132184256258427e-12 0.001967302916828385 0.00855439277799228
4777 1.7124973411271318e-12 0.0019667179592303165 0.008553952009363567
4778 1.7117770191490713e-12 0.0019661332673444683 0.008553511433870455
4779 1.7110574586345252e-12 0.0019655488410177304 0.008553071051346828
4780 1.7103386585280154e-12 0.001964964680097095 0.008552630861626746
4781 1.7096206177757205e-12 0.001964380784429657 0.008552190864544437
4782 1.708903335325473e-12 0.0019637971538626156 0.008551751059934302
4783 1.7081868101267566e-12 0.0019632137882432707 0.008551311447630916
4784 1.7074710411307033e-12 0.001962630687419027 0.008550872027469023
4785 1.7067560272900891e-12 0.0019620478512373915 0.008550432799283539
4786 1.7060417675593338e-12 0.001961465279545974 0.00854999376290955
4787 1.705328260894495e-12 0.0019608829721924864 0.008549554918182314
4788 1.7046155062532666e-12 0.0019603009290247433 0.008549116264937257
4789 1.7039035025949787e-12 0.001959719149890662 0.008548677803009977
4790 1.7031922488805892e-12 0.0019591376346382613 0.008548239532236242
4791 1.7024817440726865e-12 0.0019585563831156644 0.008547801452451988
4792 1.7017719871354832e-12 0.001957975395171094 0.008547363563493322
4793 1.701062977034816e-12 0.0019573946706528773 0.00854692586519652
4794 1.7003547127381388e-12 0.001956814209409442 0.00854648835739803
4795 1.6996471932145247e-12 0.0019562340112893183 0.008546051039934461
4796 1.6989404174346593e-12 0.0019556540761411383 0.0085456139126426
4797 1.6982343843708404e-12 0.0019550744038136364 0.008545176975359394
4798 1.6975290929969749e-12 0.001954494994155648 0.008544740227921965
4799 1.6968245422885744e-12 0.001953915847016112 0.008544303670167598
4800 1.6961207312227558e-12 0.001953336962244065 0.008543867301933752
4801 1.6954176587782342e-12 0.0019527583396886498 0.008543431123058049
4802 1.6947153239353244e-12 0.0019521799791991075 0.00854299513337828
4803 1.6940137256759335e-12 0.0019516018806247822 0.0085425593327324
4804 1.6933128629835628e-12 0.0019510240438151182 0.008542123720958538
4805 1.6926127348433006e-12 0.0019504464686196622 0.00854168829789498
4806 1.6919133402418246e-12 0.001949869154888061 0.008541253063380187
4807 1.6912146781673964e-12 0.0019492921024700635 0.008540818017252785
4808 1.6905167476098577e-12 0.0019487153112155188 0.008540383159351564
4809 1.6898195475606287e-12 0.0019481387809743775 0.00853994848951548
4810 1.6891230770127055e-12 0.001947562511596691 0.008539514007583657
4811 1.6884273349606573e-12 0.001946986502932611 0.008539079713395382
4812 1.6877323204006226e-12 0.001946410754832391 0.008538645606790107
4813 1.687038032330312e-12 0.0019458352671463841 0.008538211687607454
4814 1.6863444697489953e-12 0.0019452600397250443 0.008537777955687205
4815 1.6856516316575084e-12 0.001944685072418926 0.008537344410869308
4816 1.684959517058244e-12 0.0019441103650786843 0.008536911052993874
4817 1.684268124955155e-12 0.0019435359175550744 0.008536477881901183
4818 1.6835774543537467e-12 0.0019429617296989523 0.008536044897431675
4819 1.682887504261077e-12 0.0019423878013612734 0.008535612099425957
4820 1.682198273685752e-12 0.001941814132393094 0.008535179487724797
4821 1.6815097616379264e-12 0.00194124072264557 0.00853474706216913
4822 1.680821967129295e-12 0.0019406675719699574 0.00853431482260005
4823 1.6801348891730972e-12 0.0019400946802176121 0.00853388276885882
4824 1.679448526784109e-12 0.0019395220472399903 0.008533450900786861
4825 1.6787628789786425e-12 0.001938949672888647 0.00853301921822576
4826 1.678077944774543e-12 0.001938377557015238 0.008532587721017263
4827 1.6773937231911853e-12 0.001937805699471518 0.00853215640900328
4828 1.6767102132494724e-12 0.0019372341001093413 0.008531725282025882
4829 1.676027413971834e-12 0.0019366627587806618 0.008531294339927305
4830 1.67534532438222e-12 0.0019360916753375329 0.008530863582549942
4831 1.6746639435061028e-12 0.0019355208496321071 0.008530433009736353
4832 1.673983270370472e-12 0.0019349502815166366 0.008530002621329255
4833 1.6733033040038327e-12 0.0019343799708434722 0.008529572417171533
4834 1.6726240434361996e-12 0.001933809917465064 0.008529142397106223
4835 1.6719454876990995e-12 0.0019332401212339616 0.00852871256097653
4836 1.6712676358255644e-12 0.0019326705820028127 0.008528282908625813
4837 1.670590486850133e-12 0.0019321012996243647 0.008527853439897598
4838 1.6699140398088445e-12 0.0019315322739514634 0.008527424154635565
4839 1.6692382937392395e-12 0.0019309635048370536 0.008526995052683561
4840 1.6685632476803519e-12 0.0019303949921341782 0.008526566133885586
4841 1.6678889006727136e-12 0.0019298267356959791 0.008526137398085804
4842 1.667215251758346e-12 0.001929258735375697 0.008525708845128535
4843 1.6665422999807598e-12 0.0019286909910266707 0.00852528047485826
4844 1.6658700443849537e-12 0.0019281235025023374 0.008524852287119621
4845 1.6651984840174082e-12 0.0019275562696562326 0.008524424281757413
4846 1.6645276179260885e-12 0.0019269892923419905 0.008523996458616597
4847 1.663857445160436e-12 0.0019264225704133425 0.008523568817542286
4848 1.6631879647713715e-12 0.0019258561037241192 0.008523141358379758
4849 1.6625191758112867e-12 0.0019252898921282482 0.008522714080974441
4850 1.6618510773340477e-12 0.0019247239354797557 0.008522286985171929
4851 1.6611836683949871e-12 0.001924158233632766 0.008521860070817967
4852 1.6605169480509051e-12 0.0019235927864415003 0.00852143333775846
4853 1.6598509153600672e-12 0.0019230275937602783 0.008521006785839473
4854 1.6591855693821964e-12 0.001922462655443517 0.008520580414907221
4855 1.6585209091784783e-12 0.001921897971345731 0.008520154224808082
4856 1.657856933811555e-12 0.0019213335413215326 0.008519728215388591
4857 1.6571936423455204e-12 0.0019207693652256313 0.008519302386495436
4858 1.6565310338459216e-12 0.0019202054429128344 0.008518876737975462
4859 1.6558691073797544e-12 0.001919641774238046 0.008518451269675672
4860 1.6552078620154605e-12 0.0019190783590562674 0.008518025981443224
4861 1.6545472968229274e-12 0.0019185151972225976 0.008517600873125432
4862 1.6538874108734829e-12 0.0019179522885922323 0.008517175944569765
4863 1.6532282032398942e-12 0.0019173896330204644 0.008516751195623846
4864 1.652569672996366e-12 0.0019168272303626832 0.008516326626135459
4865 1.6519118192185342e-12 0.0019162650804743758 0.008515902235952532
4866 1.6512546409834697e-12 0.001915703183211125 0.008515478024923157
4867 1.6505981373696738e-12 0.0019151415384286114 0.00851505399289558
4868 1.6499423074570712e-12 0.0019145801459826118 0.008514630139718196
4869 1.6492871503270137e-12 0.0019140190057289994 0.008514206465239559
4870 1.6486326650622767e-12 0.0019134581175237443 0.008513782969308378
4871 1.6479788507470507e-12 0.0019128974812229126 0.00851335965177351
4872 1.647325706466948e-12 0.0019123370966826674 0.008512936512483972
4873 1.6466732313089925e-12 0.0019117769637592673 0.00851251355128893
4874 1.6460214243616237e-12 0.0019112170823090675 0.008512090768037708
4875 1.6453702847146889e-12 0.0019106574521885196 0.008511668162579778
4876 1.6447198114594435e-12 0.0019100980732541708 0.008511245734764767
4877 1.6440700036885477e-12 0.0019095389453626646 0.008510823484442454
4878 1.6434208604960663e-12 0.0019089800683707405 0.008510401411462773
4879 1.6427723809774636e-12 0.001908421442135234 0.008509979515675807
4880 1.6421245642296018e-12 0.001907863066513076 0.008509557796931794
4881 1.6414774093507401e-12 0.0019073049413612935 0.008509136255081123
4882 1.6408309154405286e-12 0.0019067470665370086 0.008508714889974334
4883 1.640185081600012e-12 0.0019061894418974398 0.008508293701462121
4884 1.6395399069316193e-12 0.0019056320672999009 0.008507872689395323
4885 1.6388953905391706e-12 0.0019050749426018007 0.00850745185362494
4886 1.6382515315278651e-12 0.0019045180676606438 0.008507031194002115
4887 1.6376083290042864e-12 0.0019039614423340299 0.008506610710378143
4888 1.6369657820763991e-12 0.001903405066479654 0.008506190402604476
4889 1.6363238898535424e-12 0.0019028489399553063 0.008505770270532712
4890 1.6356826514464288e-12 0.001902293062618872 0.008505350314014597
4891 1.6350420659671452e-12 0.0019017374343283315 0.00850493053290203
4892 1.6344021325291476e-12 0.00190118205494176 0.00850451092704706
4893 1.6337628502472599e-12 0.001900626924317328 0.008504091496301885
4894 1.6331242182376713e-12 0.0019000720423133 0.008503672240518853
4895 1.632486235617934e-12 0.0018995174087880363 0.008503253159550462
4896 1.6318489015069614e-12 0.0018989630235999907 0.00850283425324936
4897 1.6312122150250229e-12 0.001898408886607713 0.008502415521468338
4898 1.6305761752937464e-12 0.0018978549976698459 0.008501996964060345
4899 1.629940781436111e-12 0.0018973013566451278 0.00850157858087847
4900 1.6293060325764505e-12 0.0018967479633923915 0.008501160371775956
4901 1.6286719278404474e-12 0.0018961948177705634 0.008500742336606196
4902 1.6280384663551285e-12 0.0018956419196386647 0.008500324475222728
4903 1.6274056472488669e-12 0.0018950892688558106 0.008499906787479234
4904 1.6267734696513782e-12 0.0018945368652812107 0.008499489273229553
4905 1.6261419326937176e-12 0.0018939847087741683 0.008499071932327663
4906 1.6255110355082787e-12 0.0018934327991940807 0.008498654764627698
4907 1.6248807772287904e-12 0.0018928811364004395 0.008498237769983931
4908 1.6242511569903133e-12 0.0018923297202528297 0.008497820948250787
4909 1.6236221739292409e-12 0.0018917785506109308 0.008497404299282835
4910 1.622993827183293e-12 0.001891227627334515 0.00849698782293479
4911 1.6223661158915195e-12 0.0018906769502834487 0.00849657151906152
4912 1.6217390391942935e-12 0.001890126519317692 0.008496155387518037
4913 1.6211125962333069e-12 0.001889576334297298 0.008495739428159491
4914 1.6204867861515739e-12 0.0018890263950824139 0.008495323640841186
4915 1.619861608093427e-12 0.0018884767015332799 0.008494908025418572
4916 1.619237061204512e-12 0.0018879272535102293 0.008494492581747242
4917 1.6186131446317906e-12 0.001887378050873689 0.008494077309682936
4918 1.6179898575235336e-12 0.001886829093484179 0.008493662209081541
4919 1.6173671990293185e-12 0.001886280381202312 0.008493247279799082
4920 1.6167451683000321e-12 0.0018857319138887942 0.008492832521691737
4921 1.6161237644878664e-12 0.0018851836914044247 0.008492417934615828
4922 1.6155029867463097e-12 0.0018846357136100952 0.008492003518427813
4923 1.6148828342301568e-12 0.0018840879803667904 0.008491589272984304
4924 1.6142633060954955e-12 0.0018835404915355876 0.008491175198142055
4925 1.6136444014997109e-12 0.0018829932469776572 0.00849076129375796
4926 1.6130261196014825e-12 0.0018824462465542617 0.008490347559689063
4927 1.612408459560778e-12 0.0018818994901267565 0.008489933995792547
4928 1.6117914205388578e-12 0.0018813529775565895 0.008489520601925742
4929 1.6111750016982662e-12 0.0018808067087053007 0.008489107377946122
4930 1.6105592022028324e-12 0.0018802606834345224 0.008488694323711299
4931 1.6099440212176672e-12 0.0018797149016059798 0.00848828143907903
4932 1.6093294579091628e-12 0.0018791693630814895 0.008487868723907218
4933 1.6087155114449888e-12 0.0018786240677229609 0.008487456178053904
4934 1.6081021809940918e-12 0.0018780790153923952 0.008487043801377277
4935 1.6074894657266928e-12 0.0018775342059518855 0.008486631593735666
4936 1.6068773648142815e-12 0.0018769896392636166 0.008486219554987542
4937 1.6062658774296173e-12 0.0018764453151898655 0.008485807684991515
4938 1.6056550027467293e-12 0.0018759012335930012 0.00848539598360634
4939 1.605044739940912e-12 0.0018753573943354842 0.008484984450690918
4940 1.6044350881887207e-12 0.001874813797279867 0.008484573086104284
4941 1.603826046667973e-12 0.001874270442288793 0.008484161889705619
4942 1.6032176145577436e-12 0.0018737273292249977 0.008483750861354241
4943 1.602609791038367e-12 0.001873184457951308 0.008483340000909615
4944 1.6020025752914272e-12 0.0018726418283306417 0.00848292930823134
4945 1.6013959664997655e-12 0.0018720994402260088 0.00848251878317916
4946 1.6007899638474728e-12 0.0018715572935005095 0.008482108425612962
4947 1.6001845665198871e-12 0.0018710153880173363 0.008481698235392769
4948 1.5995797737035915e-12 0.0018704737236397721 0.008481288212378743
4949 1.5989755845864134e-12 0.0018699323002311908 0.008480878356431189
4950 1.5983719983574244e-12 0.0018693911176550578 0.008480468667410552
4951 1.5977690142069326e-12 0.001868850175774929 0.008480059145177413
4952 1.5971666313264872e-12 0.0018683094744544517 0.008479649789592498
4953 1.5965648489088722e-12 0.0018677690135573634 0.00847924060051667
4954 1.5959636661481035e-12 0.0018672287929474922 0.00847883157781093
4955 1.5953630822394285e-12 0.0018666888124887577 0.008478422721336417
4956 1.5947630963793266e-12 0.0018661490720451694 0.008478014030954413
4957 1.5941637077655016e-12 0.0018656095714808276 0.008477605506526334
4958 1.593564915596885e-12 0.0018650703106599226 0.008477197147913739
4959 1.5929667190736307e-12 0.0018645312894467357 0.008476788954978323
4960 1.5923691173971145e-12 0.0018639925077056385 0.00847638092758192
4961 1.5917721097699288e-12 0.0018634539653010923 0.0084759730655865
4962 1.591175695395886e-12 0.001862915662097649 0.008475565368854172
4963 1.5905798734800102e-12 0.0018623775979599508 0.008475157837247182
4964 1.589984643228542e-12 0.0018618397727527298 0.008474750470627915
4965 1.589390003848932e-12 0.0018613021863408078 0.008474343268858894
4966 1.588795954549838e-12 0.0018607648385890966 0.008473936231802776
4967 1.588202494541127e-12 0.0018602277293625982 0.008473529359322359
4968 1.5876096230338694e-12 0.001859690858526404 0.008473122651280574
4969 1.587017339240339e-12 0.0018591542259456955 0.008472716107540492
4970 1.5864256423740091e-12 0.0018586178314857439 0.008472309727965316
4971 1.5858345316495542e-12 0.0018580816750119096 0.00847190351241839
4972 1.585244006282844e-12 0.0018575457563896427 0.008471497460763193
4973 1.584654065490944e-12 0.001857010075484483 0.00847109157286334
4974 1.5840647084921103e-12 0.0018564746321620591 0.00847068584858258
4975 1.5834759345057917e-12 0.0018559394262880897 0.008470280287784798
4976 1.5828877427526268e-12 0.0018554044577283823 0.008469874890334019
4977 1.5823001324544385e-12 0.0018548697263488336 0.008469469656094398
4978 1.5817131028342353e-12 0.0018543352320154298 0.008469064584930228
4979 1.5811266531162113e-12 0.0018538009745942459 0.008468659676705938
4980 1.5805407825257364e-12 0.0018532669539514457 0.008468254931286088
4981 1.579955490289363e-12 0.0018527331699532824 0.008467850348535377
4982 1.5793707756348197e-12 0.0018521996224660979 0.008467445928318636
4983 1.578786637791009e-12 0.0018516663113563225 0.008467041670500832
4984 1.5782030759880075e-12 0.001851133236490476 0.008466637574947065
4985 1.5776200894570624e-12 0.0018506003977351666 0.00846623364152257
4986 1.5770376774305884e-12 0.0018500677949570903 0.008465829870092713
4987 1.576455839142169e-12 0.0018495354280230328 0.008465426260522997
4988 1.5758745738265527e-12 0.0018490032967998676 0.00846502281267906
4989 1.5752938807196523e-12 0.001848471401154557 0.008464619526426673
4990 1.5747137590585397e-12 0.0018479397409541514 0.008464216401631737
4991 1.5741342080814448e-12 0.0018474083160657897 0.008463813438160285
4992 1.573555227027759e-12 0.0018468771263566986 0.00846341063587849
4993 1.5729768151380254e-12 0.0018463461716941934 0.008463007994652652
4994 1.5723989716539428e-12 0.0018458154519456773 0.008462605514349205
4995 1.5718216958183615e-12 0.001845284966978642 0.00846220319483472
4996 1.5712449868752788e-12 0.0018447547166606665 0.00846180103597589
4997 1.5706688440698424e-12 0.001844224700859418 0.00846139903763955
4998 1.5700932666483444e-12 0.0018436949194426517 0.008460997199692665
4999 1.5695182538582226e-12 0.00184316537227821 0.00846059552200233
5000 1.5689438049480546e-12 0.0018426360592340234 0.008460194004435772
5001 1.568369919167559e-12 0.0018421069801781106 0.00845979264686035
5002 1.567796595767592e-12 0.0018415781349785767 0.008459391449143556
5003 1.5672238340001446e-12 0.001841049523503615 0.008458990411153007
5004 1.5666516331183445e-12 0.0018405211456215063 0.008458589532756458
5005 1.5660799923764518e-12 0.0018399930012006189 0.008458188813821793
5006 1.5655089110298565e-12 0.0018394650901094078 0.008457788254217028
5007 1.5649383883350769e-12 0.0018389374122164159 0.008457387853810307
5008 1.5643684235497575e-12 0.0018384099673902728 0.008456987612469906
5009 1.5637990159326684e-12 0.0018378827554996955 0.008456587530064228
5010 1.5632301647437029e-12 0.001837355776413488 0.008456187606461813
5011 1.5626618692438745e-12 0.0018368290300005414 0.008455787841531325
5012 1.5620941286953187e-12 0.0018363025161298341 0.008455388235141562
5013 1.5615269423612839e-12 0.0018357762346704306 0.008454988787161447
5014 1.5609603095061377e-12 0.0018352501854914823 0.008454589497460039
5015 1.560394229395361e-12 0.0018347243684622278 0.008454190365906522
5016 1.559828701295545e-12 0.001834198783451992 0.008453791392370211
5017 1.559263724474391e-12 0.001833673430330187 0.008453392576720549
5018 1.5586992982007095e-12 0.0018331483089663108 0.008452993918827107
5019 1.5581354217444147e-12 0.0018326234192299483 0.008452595418559585
5020 1.5575720943765287e-12 0.0018320987609907707 0.008452197075787815
5021 1.5570093153691742e-12 0.0018315743341185354 0.008451798890381754
5022 1.5564470839955738e-12 0.0018310501384830862 0.00845140086221149
5023 1.5558853995300515e-12 0.001830526173954353 0.008451002991147236
5024 1.5553242612480253e-12 0.0018300024404023522 0.008450605277059335
5025 1.5547636684260106e-12 0.0018294789376971864 0.008450207719818258
5026 1.5542036203416153e-12 0.001828955665709044 0.008449810319294603
5027 1.55364411627354e-12 0.0018284326243081996 0.008449413075359097
5028 1.5530851555015734e-12 0.001827909813365013 0.008449015987882592
5029 1.5525267373065946e-12 0.0018273872327499309 0.008448619056736073
5030 1.5519688609705661e-12 0.0018268648823334848 0.008448222281790645
5031 1.5514115257765346e-12 0.0018263427619862925 0.008447825662917541
5032 1.5508547310086326e-12 0.0018258208715790578 0.008447429199988126
5033 1.5502984759520698e-12 0.0018252992109825692 0.008447032892873888
5034 1.5497427598931383e-12 0.0018247777800677015 0.008446636741446443
5035 1.5491875821192035e-12 0.0018242565787054145 0.008446240745577531
5036 1.5486329419187073e-12 0.001823735606766754 0.008445844905139019
5037 1.5480788385811688e-12 0.0018232148641228506 0.008445449220002904
5038 1.5475252713971737e-12 0.0018226943506449201 0.008445053690041305
5039 1.546972239658379e-12 0.0018221740662042643 0.008444658315126464
5040 1.5464197426575124e-12 0.0018216540106722697 0.008444263095130756
5041 1.5458677796883673e-12 0.0018211341839204078 0.00844386802992668
5042 1.5453163500457993e-12 0.0018206145858202351 0.008443473119386855
5043 1.5447654530257286e-12 0.001820095216243393 0.00844307836338403
5044 1.544215087925137e-12 0.0018195760750616087 0.008442683761791076
5045 1.5436652540420642e-12 0.001819057162146693 0.008442289314480992
5046 1.5431159506756081e-12 0.0018185384773705422 0.0084418950213269
5047 1.542567177125922e-12 0.0018180200206051374 0.008441500882202045
5048 1.5420189326942159e-12 0.0018175017917225443 0.008441106896979802
5049 1.5414712166827476e-12 0.0018169837905949125 0.008440713065533663
5050 1.5409240283948286e-12 0.0018164660170944772 0.008440319387737249
5051 1.5403773671348184e-12 0.0018159484710935576 0.008439925863464303
5052 1.5398312322081238e-12 0.0018154311524645572 0.008439532492588693
5053 1.5392856229211969e-12 0.0018149140610799642 0.008439139274984412
5054 1.538740538581534e-12 0.0018143971968123506 0.008438746210525575
5055 1.5381959784976732e-12 0.0018138805595343734 0.008438353299086421
5056 1.5376519419791908e-12 0.0018133641491187731 0.008437960540541311
5057 1.537108428336703e-12 0.0018128479654383745 0.00843756793476473
5058 1.5365654368818644e-12 0.0018123320083660863 0.008437175481631287
5059 1.5360229669273617e-12 0.001811816277774902 0.008436783181015713
5060 1.5354810177869168e-12 0.001811300773537898 0.008436391032792862
5061 1.5349395887752828e-12 0.001810785495528235 0.008435999036837711
5062 1.5343986792082412e-12 0.0018102704436191576 0.008435607193025359
5063 1.5338582884026036e-12 0.0018097556176839937 0.008435215501231027
5064 1.5333184156762054e-12 0.0018092410175961553 0.008434823961330055
5065 1.5327790603479102e-12 0.001808726643229138 0.008434432573197911
5066 1.5322402217376018e-12 0.0018082124944565209 0.008434041336710182
5067 1.531701899166188e-12 0.0018076985711519664 0.008433650251742579
5068 1.5311640919555943e-12 0.0018071848731892207 0.00843325931817093
5069 1.5306267994287636e-12 0.001806671400442113 0.008432868535871189
5070 1.530090020909659e-12 0.0018061581527845563 0.00843247790471943
5071 1.5295537557232534e-12 0.0018056451300905462 0.008432087424591847
5072 1.5290180031955352e-12 0.001805132332234162 0.008431697095364756
5073 1.5284827626535025e-12 0.001804619759089566 0.008431306916914592
5074 1.5279480334251654e-12 0.0018041074105310034 0.008430916889117915
5075 1.5274138148395404e-12 0.0018035952864328029 0.008430527011851402
5076 1.526880106226648e-12 0.0018030833866693754 0.008430137284991849
5077 1.5263469069175177e-12 0.0018025717111152153 0.008429747708416176
5078 1.525814216244179e-12 0.0018020602596448996 0.008429358282001424
5079 1.5252820335396623e-12 0.0018015490321330882 0.008428969005624747
5080 1.5247503581379995e-12 0.0018010380284545233 0.008428579879163428
5081 1.5242191893742207e-12 0.0018005272484840301 0.008428190902494866
5082 1.5236885265843495e-12 0.0018000166920965166 0.008427802075496576
5083 1.5231583691054047e-12 0.0017995063591669728 0.008427413398046195
5084 1.522628716275402e-12 0.0017989962495704715 0.008427024870021484
5085 1.5220995674333438e-12 0.0017984863631821677 0.008426636491300316
5086 1.5215709219192253e-12 0.0017979766998772989 0.008426248261760689
5087 1.5210427790740274e-12 0.0017974672595311846 0.008425860181280715
5088 1.5205151382397193e-12 0.0017969580420192273 0.008425472249738627
5089 1.519987998759255e-12 0.0017964490472169106 0.00842508446701278
5090 1.519461359976571e-12 0.001795940274999801 0.008424696832981643
5091 1.518935221236584e-12 0.0017954317252435465 0.008424309347523801
5092 1.5184095818851913e-12 0.0017949233978238777 0.008423922010517962
5093 1.5178844412692728e-12 0.0017944152926166067 0.008423534821842955
5094 1.5173597987366797e-12 0.0017939074094976272 0.00842314778137772
5095 1.5168356536362407e-12 0.0017933997483429154 0.008422760889001318
5096 1.5163120053177567e-12 0.0017928923090285286 0.008422374144592928
5097 1.515788853132001e-12 0.0017923850914306064 0.008421987548031843
5098 1.5152661964307196e-12 0.0017918780954253694 0.008421601099197481
5099 1.5147440345666247e-12 0.0017913713208891201 0.008421214797969371
5100 1.5142223668933945e-12 0.0017908647676982423 0.00842082864422716
5101 1.513701192765674e-12 0.0017903584357292016 0.008420442637850611
5102 1.5131805115390727e-12 0.0017898523248585446 0.008420056778719607
5103 1.5126603225701635e-12 0.0017893464349628993 0.008419671066714148
5104 1.5121406252164784e-12 0.0017888407659189755 0.00841928550171435
5105 1.5116214188365062e-12 0.0017883353176035633 0.008418900083600439
5106 1.511102702789699e-12 0.0017878300898935345 0.008418514812252769
5107 1.5105844764364597e-12 0.001787325082665842 0.0084181296875518
5108 1.5100667391381478e-12 0.0017868202957975197 0.008417744709378113
5109 1.509549490257076e-12 0.001786315729165682 0.008417359877612406
5110 1.509032729156508e-12 0.0017858113826475248 0.008416975192135488
5111 1.5085164552006557e-12 0.0017853072561203245 0.008416590652828288
5112 1.508000667754682e-12 0.0017848033494614387 0.008416206259571849
5113 1.507485366184693e-12 0.0017842996625483053 0.008415822012247328
5114 1.506970549857743e-12 0.001783796195258443 0.008415437910736
5115 1.5064562181418288e-12 0.001783292947469451 0.008415053954919255
5116 1.5059423704058872e-12 0.0017827899190590091 0.008414670144678595
5117 1.505429006019798e-12 0.001782287109904878 0.008414286479895639
5118 1.5049161243543793e-12 0.0017817845198848982 0.008413902960452121
5119 1.504403724781385e-12 0.0017812821488769907 0.00841351958622989
5120 1.5038918066735068e-12 0.0017807799967591578 0.008413136357110908
5121 1.5033803694043685e-12 0.0017802780634094807 0.008412753272977252
5122 1.5028694123485277e-12 0.0017797763487061218 0.008412370333711111
5123 1.502358934881472e-12 0.0017792748525273226 0.00841198753919479
5124 1.5018489363796193e-12 0.0017787735747514057 0.008411604889310708
5125 1.5013394162203165e-12 0.0017782725152567732 0.008411222383941397
5126 1.5008303737818346e-12 0.001777771673921907 0.008410840022969502
5127 1.5003218084433736e-12 0.0017772710506253693 0.008410457806277787
5128 1.4998137195850535e-12 0.0017767706452458023 0.008410075733749122
5129 1.4993061065879188e-12 0.0017762704576619276 0.008409693805266495
5130 1.4987989688339312e-12 0.0017757704877525466 0.008409312020713005
5131 1.4982923057059749e-12 0.00177527073539654 0.008408930379971865
5132 1.4977861165878496e-12 0.0017747712004728688 0.0084085488829264
5133 1.497280400864271e-12 0.0017742718828605733 0.00840816752946005
5134 1.4967751579208705e-12 0.0017737727824387733 0.008407786319456365
5135 1.4962703871441908e-12 0.0017732738990866683 0.008407405252799007
5136 1.4957660879216864e-12 0.0017727752326835364 0.008407024329371753
5137 1.4952622596417222e-12 0.0017722767831087356 0.00840664354905849
5138 1.4947589016935729e-12 0.0017717785502417032 0.00840626291174322
5139 1.4942560134674165e-12 0.0017712805339619557 0.008405882417310053
5140 1.4937535943543403e-12 0.0017707827341490884 0.008405502065643214
5141 1.4932516437463319e-12 0.001770285150682776 0.008405121856627035
5142 1.492750161036285e-12 0.0017697877834427723 0.008404741790145966
5143 1.4922491456179927e-12 0.0017692906323089098 0.008404361866084566
5144 1.491748596886148e-12 0.0017687936971611006 0.008403982084327504
5145 1.4912485142363406e-12 0.0017682969778793347 0.00840360244475956
5146 1.4907488970650605e-12 0.0017678004743436812 0.00840322294726563
5147 1.4902497447696884e-12 0.0017673041864342883 0.008402843591730715
5148 1.489751056748502e-12 0.0017668081140313826 0.00840246437803993
5149 1.48925283240067e-12 0.0017663122570152692 0.0084020853060785
5150 1.4887550711262496e-12 0.0017658166152663322 0.008401706375731757
5151 1.4882577723261907e-12 0.0017653211886650337 0.008401327586885148
5152 1.4877609354023306e-12 0.001764825977091915 0.008400948939424233
5153 1.4872645597573915e-12 0.0017643309804275947 0.008400570433234675
5154 1.4867686447949799e-12 0.0017638361985527708 0.008400192068202248
5155 1.4862731899195884e-12 0.001763341631348219 0.008399813844212843
5156 1.4857781945365911e-12 0.0017628472786947937 0.008399435761152454
5157 1.4852836580522385e-12 0.0017623531404734269 0.008399057818907183
5158 1.484789579873665e-12 0.001761859216565129 0.008398680017363247
5159 1.4842959594088831e-12 0.0017613655068509887 0.008398302356406973
5160 1.4838027960667786e-12 0.0017608720112121722 0.008397924835924794
5161 1.4833100892571115e-12 0.0017603787295299238 0.00839754745580325
5162 1.4828178383905192e-12 0.001759885661685566 0.008397170215928994
5163 1.482326042878508e-12 0.0017593928075604988 0.008396793116188789
5164 1.4818347021334564e-12 0.0017589001670362 0.008396416156469504
5165 1.4813438155686105e-12 0.001758407739994225 0.008396039336658117
5166 1.4808533825980857e-12 0.001757915526316207 0.008395662656641717
5167 1.480363402636862e-12 0.0017574235258838572 0.008395286116307495
5168 1.4798738751007856e-12 0.0017569317385789638 0.008394909715542758
5169 1.4793847994065668e-12 0.0017564401642833928 0.008394533454234918
5170 1.4788961749717764e-12 0.0017559488028790874 0.008394157332271494
5171 1.4784080012148452e-12 0.0017554576542480682 0.008393781349540113
5172 1.4779202775550664e-12 0.0017549667182724334 0.008393405505928514
5173 1.4774330034125875e-12 0.0017544759948343583 0.008393029801324536
5174 1.4769461782084154e-12 0.0017539854838160953 0.008392654235616132
5175 1.4764598013644092e-12 0.0017534951850999736 0.00839227880869136
5176 1.4759738723032834e-12 0.0017530050985684006 0.008391903520438384
5177 1.4754883904486057e-12 0.0017525152241038594 0.00839152837074548
5178 1.4750033552247932e-12 0.0017520255615889114 0.008391153359501026
5179 1.4745187660571106e-12 0.0017515361109061939 0.008390778486593507
5180 1.4740346223716734e-12 0.0017510468719384214 0.008390403751911515
5181 1.473550923595445e-12 0.001750557844568385 0.008390029155343755
5182 1.4730676691562309e-12 0.0017500690286789532 0.008389654696779032
5183 1.4725848584826832e-12 0.0017495804241530705 0.00838928037610626
5184 1.4721024910042953e-12 0.0017490920308737582 0.008388906193214458
5185 1.4716205661514019e-12 0.001748603848724115 0.008388532147992752
5186 1.4711390833551783e-12 0.0017481158775873146 0.008388158240330377
5187 1.4706580420476354e-12 0.0017476281173466085 0.008387784470116665
5188 1.4701774416616247e-12 0.001747140567885324 0.008387410837241063
5189 1.4696972816308314e-12 0.001746653229086865 0.008387037341593118
5190 1.4692175613897749e-12 0.0017461661008347116 0.008386663983062486
5191 1.4687382803738098e-12 0.00174567918301242 0.008386290761538929
5192 1.4682594380191206e-12 0.001745192475503623 0.00838591767691231
5193 1.4677810337627233e-12 0.0017447059781920292 0.008385544729072604
5194 1.467303067042461e-12 0.0017442196909614235 0.008385171917909886
5195 1.4668255372970075e-12 0.0017437336136956665 0.008384799243314337
5196 1.4663484439658582e-12 0.001743247746278695 0.008384426705176242
5197 1.4658717864893369e-12 0.0017427620885945218 0.008384054303385992
5198 1.4653955643085899e-12 0.0017422766405272353 0.008383682037834083
5199 1.4649197768655858e-12 0.0017417914019610002 0.008383309908411114
5200 1.4644444236031148e-12 0.0017413063727800564 0.00838293791500779
5201 1.4639695039647853e-12 0.00174082155286872 0.00838256605751492
5202 1.4634950173950242e-12 0.0017403369421113825 0.008382194335823413
5203 1.4630209633390775e-12 0.0017398525403925108 0.008381822749824292
5204 1.4625473412430043e-12 0.0017393683475966475 0.008381451299408675
5205 1.4620741505536785e-12 0.0017388843636084103 0.008381079984467786
5206 1.4616013907187871e-12 0.001738400588312493 0.008380708804892955
5207 1.4611290611868293e-12 0.0017379170215936646 0.008380337760575613
5208 1.4606571614071128e-12 0.0017374336633367688 0.008379966851407294
5209 1.4601856908297562e-12 0.0017369505134267253 0.008379596077279639
5210 1.4597146489056864e-12 0.0017364675717485287 0.00837922543808439
5211 1.4592440350866324e-12 0.001735984838187249 0.00837885493371339
5212 1.4587738488251314e-12 0.001735502312628031 0.008378484564058585
5213 1.4583040895745265e-12 0.0017350199949560945 0.00837811432901203
5214 1.4578347567889574e-12 0.0017345378850567345 0.008377744228465876
5215 1.4573658499233706e-12 0.0017340559828153209 0.00837737426231238
5216 1.4568973684335104e-12 0.0017335742881172983 0.008377004430443903
5217 1.4564293117759174e-12 0.0017330928008481863 0.008376634732752903
5218 1.455961679407932e-12 0.001732611520893579 0.008376265169131944
5219 1.4554944707876896e-12 0.0017321304481391453 0.008375895739473692
5220 1.4550276853741222e-12 0.0017316495824706288 0.008375526443670917
5221 1.4545613226269507e-12 0.0017311689237738482 0.008375157281616485
5222 1.454095382006691e-12 0.0017306884719346955 0.008374788253203367
5223 1.4536298629746513e-12 0.0017302082268391384 0.00837441935832464
5224 1.4531647649929254e-12 0.0017297281883732185 0.008374050596873475
5225 1.4527000875243981e-12 0.001729248356423052 0.008373681968743149
5226 1.4522358300327418e-12 0.001728768730874829 0.008373313473827042
5227 1.451771991982411e-12 0.001728289311614815 0.008372945112018628
5228 1.4513085728386471e-12 0.0017278100985293485 0.00837257688321149
5229 1.4508455720674766e-12 0.0017273310915048425 0.00837220878729931
5230 1.4503829891357026e-12 0.0017268522904277841 0.008371840824175867
5231 1.449920823510913e-12 0.0017263736951847349 0.008371472993735043
5232 1.4494590746614748e-12 0.00172589530566233 0.008371105295870826
5233 1.4489977420565306e-12 0.0017254171217472788 0.008370737730477296
5234 1.4485368251660018e-12 0.0017249391433263642 0.008370370297448639
5235 1.4480763234605835e-12 0.0017244613702864435 0.008370002996679136
5236 1.4476162364117475e-12 0.001723983802514447 0.008369635828063176
5237 1.4471565634917371e-12 0.001723506439897379 0.008369268791495242
5238 1.4466973041735676e-12 0.0017230292823223184 0.008368901886869918
5239 1.4462384579310245e-12 0.0017225523296764162 0.00836853511408189
5240 1.4457800242386638e-12 0.001722075581846898 0.008368168473025942
5241 1.4453220025718094e-12 0.0017215990387210627 0.00836780196359696
5242 1.4448643924065495e-12 0.0017211227001862827 0.008367435585689925
5243 1.4444071932197398e-12 0.001720646566130004 0.00836706933919992
5244 1.4439504044890015e-12 0.0017201706364397453 0.008366703224022129
5245 1.443494025692718e-12 0.0017196949110030995 0.008366337240051834
5246 1.443038056310034e-12 0.0017192193897077321 0.008365971387184416
5247 1.4425824958208555e-12 0.0017187440724413818 0.008365605665315357
5248 1.4421273437058457e-12 0.0017182689590918606 0.00836524007434023
5249 1.4416725994464293e-12 0.0017177940495470537 0.008364874614154716
5250 1.441218262524784e-12 0.0017173193436949192 0.008364509284654589
5251 1.4407643324238483e-12 0.0017168448414234883 0.008364144085735726
5252 1.4403108086273112e-12 0.0017163705426208652 0.008363779017294098
5253 1.4398576906196161e-12 0.0017158964471752267 0.008363414079225778
5254 1.4394049778859586e-12 0.0017154225549748225 0.008363049271426934
5255 1.4389526699122869e-12 0.0017149488659079753 0.008362684593793836
5256 1.4385007661852956e-12 0.0017144753798630805 0.008362320046222848
5257 1.4380492661924283e-12 0.0017140020967286057 0.008361955628610432
5258 1.4375981694218783e-12 0.0017135290163930916 0.008361591340853151
5259 1.4371474753625821e-12 0.0017130561387451513 0.008361227182847663
5260 1.4366971835042218e-12 0.0017125834636734707 0.008360863154490722
5261 1.4362472933372239e-12 0.0017121109910668076 0.008360499255679183
5262 1.4357978043527582e-12 0.0017116387208139928 0.00836013548631
5263 1.435348716042733e-12 0.001711166652803929 0.008359771846280218
5264 1.4349000278998e-12 0.0017106947869255913 0.008359408335486986
5265 1.4344517394173459e-12 0.001710223123068027 0.008359044953827542
5266 1.4340038500894978e-12 0.001709751661120356 0.008358681701199229
5267 1.4335563594111175e-12 0.0017092804009717695 0.008358318577499479
5268 1.4331092668778034e-12 0.0017088093425115319 0.008357955582625826
5269 1.4326625719858869e-12 0.0017083384856289784 0.0083575927164759
5270 1.4322162742324335e-12 0.0017078678302135176 0.008357229978947426
5271 1.4317703731152392e-12 0.0017073973761546288 0.008356867369938225
5272 1.4313248681328322e-12 0.0017069271233418634 0.008356504889346217
5273 1.4308797587844688e-12 0.0017064570716648453 0.008356142537069417
5274 1.430435044570133e-12 0.0017059872210132693 0.008355780313005934
5275 1.4299907249905384e-12 0.0017055175712769029 0.008355418217053975
5276 1.4295467995471203e-12 0.0017050481223455846 0.008355056249111842
5277 1.4291032677420401e-12 0.0017045788741092247 0.008354694409077929
5278 1.4286601290781862e-12 0.0017041098264578048 0.008354332696850734
5279 1.4282173830591656e-12 0.0017036409792813784 0.008353971112328844
5280 1.427775029189307e-12 0.00170317233247007 0.008353609655410944
5281 1.4273330669736596e-12 0.0017027038859140757 0.00835324832599581
5282 1.426891495917991e-12 0.0017022356395036632 0.00835288712398232
5283 1.4264503155287873e-12 0.0017017675931291713 0.008352526049269442
5284 1.4260095253132507e-12 0.0017012997466810103 0.008352165101756239
5285 1.4255691247792987e-12 0.0017008321000496613 0.00835180428134187
5286 1.4251291134355642e-12 0.0017003646531256766 0.008351443587925594
5287 1.424689490791392e-12 0.0016998974057996802 0.008351083021406755
5288 1.4242502563568403e-12 0.0016994303579623666 0.0083507225816848
5289 1.4238114096426764e-12 0.0016989635095045015 0.008350362268659267
5290 1.4233729501603774e-12 0.0016984968603169213 0.008350002082229784
5291 1.422934877422129e-12 0.0016980304102905334 0.008349642022296079
5292 1.422497190940827e-12 0.0016975641593163161 0.008349282088757974
5293 1.4220598902300678e-12 0.0016970981072853186 0.00834892228151538
5294 1.4216229748041584e-12 0.0016966322540886607 0.008348562600468307
5295 1.4211864441781075e-12 0.0016961665996175327 0.008348203045516858
5296 1.4207502978676263e-12 0.0016957011437631958 0.008347843616561226
5297 1.4203145353891286e-12 0.0016952358864169815 0.008347484313501703
5298 1.4198791562597282e-12 0.0016947708274702921 0.008347125136238668
5299 1.4194441599972393e-12 0.0016943059668146005 0.0083467660846726
5300 1.4190095461201725e-12 0.0016938413043414496 0.008346407158704067
5301 1.4185753141477374e-12 0.0016933768399424532 0.008346048358233731
5302 1.4181414635998393e-12 0.0016929125735092952 0.008345689683162346
5303 1.4177079939970769e-12 0.0016924485049337294 0.00834533113339076
5304 1.4172749048607458e-12 0.0016919846341075801 0.008344972708819915
5305 1.4168421957128314e-12 0.0016915209609227422 0.008344614409350843
5306 1.4164098660760132e-12 0.0016910574852711797 0.008344256234884672
5307 1.4159779154736602e-12 0.001690594207044928 0.00834389818532262
5308 1.41554634342983e-12 0.0016901311261360915 0.008343540260566
5309 1.415115149469271e-12 0.0016896682424368448 0.008343182460516213
5310 1.4146843331174168e-12 0.0016892055558394327 0.008342824785074757
5311 1.414253893900388e-12 0.0016887430662361695 0.008342467234143221
5312 1.4138238313449902e-12 0.0016882807735194398 0.008342109807623285
5313 1.413394144978713e-12 0.0016878186775816973 0.00834175250541672
5314 1.4129648343297282e-12 0.0016873567783154662 0.00834139532742539
5315 1.4125358989268893e-12 0.0016868950756133393 0.008341038273551251
5316 1.4121073382997314e-12 0.0016864335693679798 0.00834068134369635
5317 1.4116791519784684e-12 0.0016859722594721204 0.008340324537762825
5318 1.4112513394939928e-12 0.0016855111458185634 0.008339967855652906
5319 1.4108239003778748e-12 0.0016850502283001802 0.008339611297268915
5320 1.41039683416236e-12 0.0016845895068099122 0.008339254862513261
5321 1.4099701403803713e-12 0.0016841289812407696 0.008338898551288451
5322 1.4095438185655026e-12 0.001683668651485832 0.008338542363497077
5323 1.4091178682520237e-12 0.0016832085174382483 0.008338186299041825
5324 1.4086922889748766e-12 0.001682748578991237 0.008337830357825473
5325 1.408267080269672e-12 0.001682288836038085 0.008337474539750887
5326 1.407842241672691e-12 0.0016818292884721486 0.008337118844721023
5327 1.4074177727208862e-12 0.001681369936186854 0.008336763272638933
5328 1.4069936729518739e-12 0.001680910779075695 0.00833640782340775
5329 1.4065699419039384e-12 0.0016804518170322352 0.008336052496930705
5330 1.406146579116031e-12 0.001679993049950107 0.008335697293111117
5331 1.405723584127766e-12 0.0016795344777230119 0.008335342211852392
5332 1.4053009564794227e-12 0.0016790761002447195 0.008334987253058033
5333 1.4048786957119426e-12 0.001678617917409069 0.008334632416631628
5334 1.4044568013669249e-12 0.0016781599291099674 0.008334277702476852
5335 1.4040352729866342e-12 0.0016777021352413913 0.008333923110497476
5336 1.4036141101139921e-12 0.0016772445356973851 0.008333568640597358
5337 1.4031933122925793e-12 0.0016767871303720624 0.008333214292680446
5338 1.4027728790666317e-12 0.001676329919159605 0.008332860066650776
5339 1.4023528099810434e-12 0.001675872901954263 0.008332505962412475
5340 1.401933104581361e-12 0.001675416078650355 0.008332151979869756
5341 1.4015137624137871e-12 0.0016749594491422683 0.008331798118926923
5342 1.4010947830251764e-12 0.0016745030133244582 0.00833144437948837
5343 1.400676165963036e-12 0.0016740467710914485 0.008331090761458578
5344 1.4002579107755245e-12 0.0016735907223378308 0.00833073726474212
5345 1.399840017011449e-12 0.0016731348669582653 0.008330383889243655
5346 1.399422484220266e-12 0.00167267920484748 0.00833003063486793
5347 1.3990053119520793e-12 0.0016722237359002713 0.008329677501519781
5348 1.39858849975764e-12 0.0016717684600115032 0.008329324489104135
5349 1.3981720471883461e-12 0.001671313377076108 0.008328971597526005
5350 1.3977559537962378e-12 0.0016708584869890859 0.008328618826690493
5351 1.397340219133999e-12 0.0016704037896455048 0.008328266176502785
5352 1.3969248427549591e-12 0.0016699492849405004 0.008327913646868164
5353 1.396509824213087e-12 0.0016694949727692763 0.008327561237691994
5354 1.396095163062992e-12 0.001669040853027104 0.008327208948879726
5355 1.3956808588599227e-12 0.0016685869256093222 0.008326856780336902
5356 1.3952669111597675e-12 0.0016681331904113373 0.00832650473196915
5357 1.394853319519052e-12 0.0016676796473286237 0.008326152803682188
5358 1.394440083494938e-12 0.0016672262962567229 0.00832580099538182
5359 1.3940272026452233e-12 0.0016667731370912443 0.008325449306973936
5360 1.3936146765283396e-12 0.0016663201697278644 0.008325097738364515
5361 1.393202504703351e-12 0.0016658673940623267 0.00832474628945962
5362 1.3927906867299562e-12 0.0016654148099904428 0.008324394960165406
5363 1.3923792221684844e-12 0.001664962417408091 0.00832404375038811
5364 1.391968110579894e-12 0.0016645102162112175 0.00832369266003406
5365 1.3915573515257747e-12 0.0016640582062958345 0.008323341689009665
5366 1.3911469445683442e-12 0.0016636063875580228 0.008322990837221428
5367 1.390736889270449e-12 0.001663154759893929 0.008322640104575937
5368 1.3903271851955596e-12 0.001662703323199768 0.008322289490979863
5369 1.3899178319077713e-12 0.0016622520773718202 0.008321938996339961
5370 1.389508828971808e-12 0.0016618010223064343 0.008321588620563081
5371 1.3891001759530113e-12 0.0016613501579000253 0.00832123836355615
5372 1.3886918724173508e-12 0.0016608994840490749 0.008320888225226189
5373 1.3882839179314144e-12 0.0016604490006501315 0.008320538205480298
5374 1.387876312062412e-12 0.0016599987075998105 0.00832018830422567
5375 1.387469054378174e-12 0.0016595486047947942 0.00831983852136958
5376 1.3870621444471464e-12 0.0016590986921318311 0.00831948885681939
5377 1.386655581838393e-12 0.0016586489695077369 0.00831913931048254
5378 1.3862493661215968e-12 0.0016581994368193931 0.008318789882266569
5379 1.3858434968670557e-12 0.0016577500939637482 0.008318440572079092
5380 1.385437973645681e-12 0.0016573009408378174 0.008318091379827813
5381 1.3850327960289973e-12 0.0016568519773386813 0.008317742305420518
5382 1.3846279635891438e-12 0.0016564032033634882 0.008317393348765082
5383 1.3842234758988708e-12 0.0016559546188094517 0.008317044509769464
5384 1.383819332531537e-12 0.0016555062235738517 0.008316695788341703
5385 1.3834155330611134e-12 0.0016550580175540349 0.00831634718438993
5386 1.3830120770621776e-12 0.0016546100006474137 0.008315998697822355
5387 1.382608964109919e-12 0.0016541621727514668 0.008315650328547279
5388 1.3822061937801303e-12 0.001653714533763739 0.008315302076473081
5389 1.3818037656492099e-12 0.001653267083581841 0.008314953941508227
5390 1.381401679294165e-12 0.0016528198221034496 0.008314605923561272
5391 1.3809999342926036e-12 0.0016523727492263073 0.008314258022540849
5392 1.3805985302227361e-12 0.001651925864848223 0.008313910238355676
5393 1.3801974666633766e-12 0.001651479168867071 0.008313562570914557
5394 1.3797967431939395e-12 0.0016510326611807913 0.008313215020126379
5395 1.3793963593944401e-12 0.0016505863416873899 0.008312867585900113
5396 1.3789963148454922e-12 0.0016501402102849381 0.008312520268144814
5397 1.378596609128309e-12 0.0016496942668715736 0.008312173066769622
5398 1.3781972418247005e-12 0.001649248511345499 0.00831182598168376
5399 1.377798212517072e-12 0.0016488029436049826 0.008311479012796533
5400 1.3773995207884268e-12 0.0016483575635483584 0.008311132160017333
5401 1.3770011662223594e-12 0.0016479123710740253 0.008310785423255631
5402 1.3766031484030612e-12 0.0016474673660804486 0.008310438802420985
5403 1.3762054669153133e-12 0.0016470225484661578 0.008310092297423034
5404 1.3758081213444905e-12 0.0016465779181297489 0.0083097459081715
5405 1.3754111112765558e-12 0.0016461334749698821 0.008309399634576187
5406 1.3750144362980663e-12 0.0016456892188852835 0.008309053476546988
5407 1.3746180959961623e-12 0.0016452451497747436 0.008308707433993869
5408 1.374222089958578e-12 0.0016448012675371192 0.008308361506826888
5409 1.3738264177736298e-12 0.001644357572071331 0.00830801569495618
5410 1.3734310790302246e-12 0.0016439140632763655 0.008307669998291967
5411 1.3730360733178496e-12 0.001643470741051274 0.008307324416744546
5412 1.3726414002265801e-12 0.0016430276052951723 0.008306978950224307
5413 1.3722470593470737e-12 0.0016425846559072422 0.008306633598641713
5414 1.3718530502705696e-12 0.0016421418927867293 0.008306288361907315
5415 1.371459372588888e-12 0.0016416993158329437 0.00830594323993174
5416 1.3710660258944317e-12 0.0016412569249452614 0.008305598232625706
5417 1.3706730097801819e-12 0.0016408147200231225 0.008305253339900004
5418 1.3702803238396981e-12 0.0016403727009660315 0.008304908561665512
5419 1.369887967667118e-12 0.001639930867673558 0.008304563897833187
5420 1.3694959408571552e-12 0.0016394892200453355 0.008304219348314068
5421 1.3691042430051022e-12 0.0016390477579810631 0.00830387491301928
5422 1.3687128737068245e-12 0.0016386064813805035 0.008303530591860023
5423 1.368321832558761e-12 0.0016381653901434837 0.008303186384747582
5424 1.367931119157925e-12 0.0016377244841698955 0.008302842291593322
5425 1.367540733101903e-12 0.001637283763359695 0.008302498312308691
5426 1.367150673988852e-12 0.0016368432276129023 0.008302154446805219
5427 1.366760941417499e-12 0.001636402876829602 0.008301810694994511
5428 1.3663715349871413e-12 0.001635962710909943 0.00830146705678826
5429 1.3659824542976456e-12 0.0016355227297541383 0.008301123532098236
5430 1.3655936989494469e-12 0.0016350829332624649 0.008300780120836293
5431 1.3652052685435448e-12 0.0016346433213352634 0.008300436822914361
5432 1.3648171626815062e-12 0.0016342038938729389 0.008300093638244454
5433 1.364429380965464e-12 0.0016337646507759603 0.008299750566738665
5434 1.3640419229981145e-12 0.0016333255919448605 0.008299407608309169
5435 1.3636547883827173e-12 0.0016328867172802361 0.008299064762868218
5436 1.3632679767230953e-12 0.001632448026682748 0.00829872203032815
5437 1.362881487623633e-12 0.0016320095200531202 0.008298379410601377
5438 1.3624953206892735e-12 0.0016315711972921408 0.008298036903600394
5439 1.362109475525524e-12 0.0016311330583006615 0.008297694509237778
5440 1.3617239517384473e-12 0.0016306951029795974 0.008297352227426183
5441 1.3613387489346653e-12 0.0016302573312299276 0.008297010058078343
5442 1.3609538667213553e-12 0.0016298197429526946 0.00829666800110707
5443 1.3605693047062551e-12 0.0016293823380490043 0.00829632605642526
5444 1.360185062497654e-12 0.001628945116420026 0.008295984223945885
5445 1.359801139704398e-12 0.0016285080779669928 0.008295642503582
5446 1.3594175359358864e-12 0.0016280712225912005 0.008295300895246735
5447 1.3590342508020703e-12 0.0016276345501940084 0.0082949593988533
5448 1.3586512839134557e-12 0.0016271980606768395 0.00829461801431499
5449 1.3582686348810976e-12 0.0016267617539411797 0.008294276741545174
5450 1.3578863033165995e-12 0.0016263256298885778 0.008293935580457297
5451 1.3575042888321173e-12 0.0016258896884206462 0.00829359453096489
5452 1.357122591040356e-12 0.0016254539294390602 0.00829325359298156
5453 1.3567412095545658e-12 0.0016250183528455583 0.008292912766420992
5454 1.3563601439885444e-12 0.0016245829585419418 0.00829257205119695
5455 1.3559793939566333e-12 0.0016241477464300747 0.008292231447223271
5456 1.355598959073724e-12 0.0016237127164118845 0.008291890954413883
5457 1.3552188389552485e-12 0.001623277868389361 0.008291550572682781
5458 1.3548390332171853e-12 0.0016228432022645576 0.008291210301944048
5459 1.3544595414760528e-12 0.0016224087179395892 0.008290870142111838
5460 1.3540803633489105e-12 0.0016219744153166346 0.008290530093100384
5461 1.3537014984533615e-12 0.0016215402942979346 0.008290190154824
5462 1.3533229464075471e-12 0.0016211063547857927 0.008289850327197076
5463 1.3529447068301478e-12 0.0016206725966825754 0.00828951061013408
5464 1.352566779340383e-12 0.0016202390198907114 0.00828917100354956
5465 1.3521891635580095e-12 0.0016198056243126918 0.008288831507358138
5466 1.3518118591033217e-12 0.0016193724098510702 0.00828849212147452
5467 1.3514348655971464e-12 0.0016189393764084628 0.00828815284581348
5468 1.3510581826608475e-12 0.001618506523887548 0.008287813680289876
5469 1.3506818099163233e-12 0.0016180738521910667 0.008287474624818643
5470 1.3503057469860052e-12 0.001617641361221822 0.008287135679314791
5471 1.349929993492858e-12 0.0016172090508826788 0.008286796843693413
5472 1.3495545490603774e-12 0.001616776921076565 0.008286458117869674
5473 1.349179413312588e-12 0.0016163449717064697 0.008286119501758817
5474 1.348804585874046e-12 0.0016159132026754446 0.00828578099527616
5475 1.3484300663698362e-12 0.0016154816138866037 0.0082854425983371
5476 1.348055854425572e-12 0.001615050205243122 0.008285104310857114
5477 1.3476819496673931e-12 0.001614618976648238 0.008284766132751748
5478 1.347308351721968e-12 0.0016141879280052506 0.008284428063936632
5479 1.3469350602164895e-12 0.0016137570592175217 0.00828409010432747
5480 1.3465620747786753e-12 0.0016133263701884743 0.00828375225384004
5481 1.346189395036767e-12 0.001612895860821593 0.008283414512390199
5482 1.3458170206195309e-12 0.001612465531020425 0.008283076879893882
5483 1.3454449511562565e-12 0.001612035380688579 0.0082827393562671
5484 1.3450731862767516e-12 0.0016116054097297244 0.008282401941425935
5485 1.3447017256113466e-12 0.0016111756180475932 0.00828206463528655
5486 1.3443305687908935e-12 0.0016107460055459787 0.008281727437765183
5487 1.3439597154467624e-12 0.0016103165721287355 0.008281390348778148
5488 1.3435891652108416e-12 0.0016098873176997796 0.008281053368241836
5489 1.3432189177155347e-12 0.0016094582421630889 0.008280716496072708
5490 1.3428489725937666e-12 0.001609029345422702 0.008280379732187306
5491 1.342479329478974e-12 0.0016086006273827195 0.008280043076502246
5492 1.3421099880051131e-12 0.0016081720879473028 0.008279706528934222
5493 1.341740947806651e-12 0.0016077437270206748 0.0082793700894
5494 1.34137220851857e-12 0.0016073155445071195 0.008279033757816424
5495 1.3410037697763651e-12 0.0016068875403109821 0.008278697534100411
5496 1.340635631216041e-12 0.0016064597143366692 0.008278361418168952
5497 1.3402677924741184e-12 0.001606032066488648 0.008278025409939119
5498 1.339900253187623e-12 0.001605604596671447 0.008277689509328051
5499 1.3395330129940946e-12 0.0016051773047896548 0.008277353716252971
5500 1.3391660715315792e-12 0.0016047501907479223 0.00827701803063117
5501 1.3387994284386314e-12 0.0016043232544509607 0.008276682452380016
5502 1.338433083354313e-12 0.001603896495803542 0.008276346981416952
5503 1.3380670359181929e-12 0.0016034699147104987 0.008276011617659495
5504 1.337701285770346e-12 0.0016030435110767247 0.008275676361025238
5505 1.3373358325513486e-12 0.0016026172848071743 0.008275341211431846
5506 1.3369706759022865e-12 0.0016021912358068627 0.008275006168797063
5507 1.336605815464744e-12 0.0016017653639808654 0.0082746712330387
5508 1.3362412508808097e-12 0.0016013396692343186 0.008274336404074647
5509 1.3358769817930734e-12 0.0016009141514724185 0.008274001681822867
5510 1.3355130078446265e-12 0.0016004888106004231 0.008273667066201397
5511 1.335149328679061e-12 0.0016000636465236494 0.00827333255712835
5512 1.3347859439404681e-12 0.001599638659147476 0.008272998154521911
5513 1.3344228532734367e-12 0.0015992138483773412 0.00827266385830034
5514 1.3340600563230531e-12 0.0015987892141187436 0.008272329668381968
5515 1.3336975527349027e-12 0.0015983647562772423 0.008271995584685204
5516 1.3333353421550655e-12 0.0015979404747584569 0.008271661607128526
5517 1.3329734242301169e-12 0.0015975163694680666 0.008271327735630487
5518 1.332611798607127e-12 0.0015970924403118114 0.008270993970109716
5519 1.3322504649336633e-12 0.001596668687195491 0.008270660310484915
5520 1.3318894228577797e-12 0.0015962451100249649 0.008270326756674853
5521 1.3315286720280282e-12 0.0015958217087061533 0.00826999330859838
5522 1.331168212093451e-12 0.0015953984831450357 0.008269659966174415
5523 1.330808042703581e-12 0.0015949754332476522 0.008269326729321954
5524 1.330448163508439e-12 0.001594552558920102 0.008268993597960059
5525 1.3300885741585388e-12 0.0015941298600685447 0.00826866057200787
5526 1.3297292743048801e-12 0.0015937073365991999 0.0082683276513846
5527 1.329370263598953e-12 0.0015932849884183465 0.008267994836009533
5528 1.3290115416927316e-12 0.001592862815432323 0.008267662125802025
5529 1.3286531082386779e-12 0.001592440817547528 0.008267329520681507
5530 1.32829496288974e-12 0.0015920189946704198 0.00826699702056748
5531 1.3279371052993498e-12 0.0015915973467075157 0.008266664625379519
5532 1.3275795351214242e-12 0.0015911758735653932 0.008266332335037272
5533 1.3272222520103629e-12 0.001590754575150689 0.008266000149460457
5534 1.3268652556210482e-12 0.0015903334513700993 0.008265668068568866
5535 1.326508545608844e-12 0.0015899125021303793 0.008265336092282364
5536 1.326152121629596e-12 0.0015894917273383442 0.008265004220520886
5537 1.3257959833396282e-12 0.0015890711269008683 0.008264672453204436
5538 1.3254401303957473e-12 0.001588650700724885 0.0082643407902531
5539 1.3250845624552352e-12 0.0015882304487173874 0.008264009231587021
5540 1.3247292791758557e-12 0.0015878103707854274 0.00826367777712643
5541 1.3243742802158461e-12 0.0015873904668361161 0.008263346426791615
5542 1.3240195652339226e-12 0.0015869707367766243 0.008263015180502944
5543 1.323665133889278e-12 0.001586551180514181 0.008262684038180857
5544 1.3233109858415781e-12 0.0015861317979560747 0.008262352999745861
5545 1.3229571207509642e-12 0.0015857125890096529 0.008262022065118536
5546 1.3226035382780507e-12 0.0015852935535823217 0.008261691234219534
5547 1.3222502380839256e-12 0.0015848746915815464 0.008261360506969578
5548 1.3218972198301487e-12 0.0015844560029148517 0.008261029883289462
5549 1.3215444831787521e-12 0.0015840374874898202 0.008260699363100052
5550 1.3211920277922371e-12 0.0015836191452140939 0.008260368946322282
5551 1.3208398533335758e-12 0.0015832009759953732 0.00826003863287716
5552 1.3204879594662103e-12 0.0015827829797414171 0.008259708422685764
5553 1.3201363458540484e-12 0.0015823651563600437 0.00825937831566924
5554 1.3197850121614686e-12 0.0015819475057591292 0.008259048311748809
5555 1.319433958053316e-12 0.0015815300278466087 0.00825871841084576
5556 1.3190831831948998e-12 0.001581112722530476 0.00825838861288145
5557 1.3187326872519984e-12 0.0015806955897187825 0.008258058917777315
5558 1.3183824698908534e-12 0.0015802786293196394 0.008257729325454852
5559 1.3180325307781696e-12 0.0015798618412412153 0.008257399835835634
5560 1.3176828695811171e-12 0.0015794452253917372 0.008257070448841301
5561 1.3173334859673266e-12 0.0015790287816794908 0.008256741164393564
5562 1.3169843796048935e-12 0.0015786125100128202 0.008256411982414207
5563 1.3166355501623715e-12 0.0015781964103001272 0.008256082902825078
5564 1.316286997308779e-12 0.0015777804824498721 0.008255753925548103
5565 1.3159387207135893e-12 0.0015773647263705737 0.008255425050505269
5566 1.3155907200467398e-12 0.001576949141970808 0.00825509627761864
5567 1.3152429949786226e-12 0.00157653372915921 0.008254767606810345
5568 1.3148955451800883e-12 0.0015761184878444721 0.008254439038002583
5569 1.3145483703224467e-12 0.0015757034179353449 0.008254110571117626
5570 1.3142014700774617e-12 0.0015752885193406371 0.008253782206077812
5571 1.3138548441173533e-12 0.001574873791969215 0.00825345394280555
5572 1.313508492114798e-12 0.001574459235730003 0.008253125781223319
5573 1.3131624137429251e-12 0.0015740448505319835 0.008252797721253665
5574 1.312816608675317e-12 0.001573630636284196 0.008252469762819205
5575 1.3124710765860118e-12 0.0015732165928957385 0.008252141905842628
5576 1.312125817149495e-12 0.0015728027202757658 0.008251814150246683
5577 1.3117808300407071e-12 0.0015723890183334914 0.008251486495954195
5578 1.3114361149350397e-12 0.0015719754869781856 0.008251158942888059
5579 1.3110916715083317e-12 0.0015715621261191766 0.008250831490971234
5580 1.3107474994368726e-12 0.0015711489356658504 0.00825050414012675
5581 1.310403598397402e-12 0.0015707359155276498 0.008250176890277705
5582 1.3100599680671056e-12 0.0015703230656140756 0.008249849741347268
5583 1.3097166081236167e-12 0.001569910385834686 0.008249522693258673
5584 1.3093735182450167e-12 0.0015694978760990958 0.008249195745935226
5585 1.3090306981098304e-12 0.0015690855363169783 0.008248868899300297
5586 1.308688147397029e-12 0.0015686733663980634 0.008248542153277326
5587 1.30834586578603e-12 0.001568261366252138 0.008248215507789826
5588 1.3080038529566911e-12 0.001567849535789047 0.008247888962761369
5589 1.307662108589315e-12 0.0015674378749186918 0.0082475625181156
5590 1.307320632364649e-12 0.001567026383551031 0.008247236173776238
5591 1.3069794239638788e-12 0.0015666150615960802 0.008246909929667059
5592 1.3066384830686336e-12 0.0015662039089639123 0.008246583785711914
5593 1.3062978093609814e-12 0.0015657929255646576 0.008246257741834719
5594 1.3059574025234313e-12 0.0015653821113085025 0.008245931797959459
5595 1.3056172622389323e-12 0.0015649714661056908 0.008245605954010188
5596 1.3052773881908678e-12 0.0015645609898665232 0.008245280209911023
5597 1.3049377800630633e-12 0.0015641506825013567 0.008244954565586153
5598 1.3045984375397772e-12 0.0015637405439206055 0.00824462902095983
5599 1.3042593603057085e-12 0.0015633305740347407 0.008244303575956376
5600 1.3039205480459905e-12 0.00156292077275429 0.008243978230500184
5601 1.3035820004461908e-12 0.0015625111399898376 0.00824365298451571
5602 1.3032437171923102e-12 0.0015621016756520243 0.008243327837927472
5603 1.3029056979707859e-12 0.001561692379651548 0.008243002790660066
5604 1.302567942468487e-12 0.0015612832518991625 0.008242677842638149
5605 1.302230450372715e-12 0.0015608742923056782 0.008242352993786445
5606 1.3018932213712031e-12 0.0015604655007819628 0.008242028244029746
5607 1.3015562551521145e-12 0.0015600568772389392 0.008241703593292909
5608 1.3012195514040445e-12 0.0015596484215875876 0.00824137904150086
5609 1.3008831098160164e-12 0.001559240133738944 0.00824105458857859
5610 1.3005469300774838e-12 0.0015588320136041007 0.008240730234451156
5611 1.3002110118783305e-12 0.0015584240610942068 0.008240405979043687
5612 1.2998753549088634e-12 0.0015580162761204672 0.008240081822281371
5613 1.2995399588598194e-12 0.0015576086585941428 0.008239757764089466
5614 1.2992048234223627e-12 0.0015572012084265512 0.008239433804393296
5615 1.2988699482880805e-12 0.0015567939255290656 0.00823910994311825
5616 1.2985353331489881e-12 0.0015563868098131158 0.008238786180189786
5617 1.2982009776975222e-12 0.001555979861190187 0.008238462515533425
5618 1.2978668816265465e-12 0.001555573079571821 0.008238138949074757
5619 1.297533044629347e-12 0.001555166464869615 0.008237815480739437
5620 1.2971994663996281e-12 0.0015547600169952224 0.00823749211045318
5621 1.2968661466315217e-12 0.001554353735860352 0.008237168838141776
5622 1.296533085019579e-12 0.0015539476213767692 0.008236845663731077
5623 1.2962002812587713e-12 0.001553541673456295 0.008236522587146999
5624 1.2958677350444894e-12 0.0015531358920108053 0.008236199608315526
5625 1.2955354460725434e-12 0.0015527302769522326 0.008235876727162705
5626 1.2952034140391633e-12 0.001552324828192565 0.00823555394361465
5627 1.2948716386409976e-12 0.001551919545643846 0.008235231257597543
5628 1.2945401195751096e-12 0.0015515144292181744 0.008234908669037626
5629 1.2942088565389814e-12 0.001551109478827705 0.008234586177861212
5630 1.2938778492305099e-12 0.0015507046943846483 0.008234263783994673
5631 1.293547097348009e-12 0.0015503000758012692 0.008233941487364452
5632 1.2932166005902043e-12 0.0015498956229898894 0.008233619287897051
5633 1.2928863586562392e-12 0.001549491335862885 0.008233297185519042
5634 1.2925563712456688e-12 0.0015490872143326879 0.00823297518015706
5635 1.2922266380584621e-12 0.001548683258311785 0.008232653271737805
5636 1.2918971587949998e-12 0.0015482794677127189 0.008232331460188045
5637 1.291567933156073e-12 0.001547875842448087 0.008232009745434605
5638 1.291238960842886e-12 0.001547472382430542 0.008231688127404381
5639 1.2909102415570535e-12 0.001547069087572792 0.008231366606024335
5640 1.2905817750005971e-12 0.0015466659577876 0.008231045181221487
5641 1.2902535608759503e-12 0.0015462629929877839 0.008230723852922926
5642 1.2899255988859531e-12 0.0015458601930862167 0.008230402621055802
5643 1.2895978887338555e-12 0.0015454575579958267 0.008230081485547333
5644 1.289270430123313e-12 0.0015450550876295968 0.008229760446324801
5645 1.288943222758389e-12 0.001544652781900565 0.008229439503315549
5646 1.2886162663435515e-12 0.0015442506407218242 0.008229118656446986
5647 1.2882895605836753e-12 0.001543848664006522 0.008228797905646585
5648 1.287963105184039e-12 0.0015434468516678612 0.008228477250841883
5649 1.287636899850327e-12 0.0015430452036190988 0.008228156691960484
5650 1.2873109442886247e-12 0.0015426437197735465 0.008227836228930049
5651 1.286985238205422e-12 0.0015422424000445711 0.008227515861678308
5652 1.286659781307612e-12 0.0015418412443455938 0.008227195590133055
5653 1.2863345733024853e-12 0.0015414402525900906 0.00822687541422214
5654 1.2860096138977384e-12 0.0015410394246915917 0.008226555333873488
5655 1.2856849028014655e-12 0.0015406387605636821 0.008226235349015077
5656 1.2853604397221637e-12 0.0015402382601200015 0.00822591545957496
5657 1.2850362243687253e-12 0.0015398379232742431 0.008225595665481242
5658 1.2847122564504424e-12 0.0015394377499401558 0.008225275966662095
5659 1.2843885356770077e-12 0.0015390377400315417 0.008224956363045759
5660 1.2840650617585095e-12 0.0015386378934622582 0.008224636854560532
5661 1.2837418344054309e-12 0.0015382382101462163 0.008224317441134775
5662 1.2834188533286535e-12 0.0015378386899973814 0.008223998122696913
5663 1.283096118239454e-12 0.001537439332929773 0.008223678899175435
5664 1.2827736288495064e-12 0.0015370401388574652 0.008223359770498897
5665 1.2824513848708751e-12 0.001536641107694586 0.008223040736595908
5666 1.2821293860160222e-12 0.0015362422393553174 0.00822272179739515
5667 1.2818076319977981e-12 0.0015358435337538957 0.008222402952825359
5668 1.2814861225294506e-12 0.0015354449908046108 0.008222084202815338
5669 1.2811648573246168e-12 0.001535046610421807 0.008221765547293954
5670 1.2808438360973253e-12 0.0015346483925198823 0.008221446986190132
5671 1.2805230585619959e-12 0.0015342503370132886 0.00822112851943286
5672 1.280202524433438e-12 0.0015338524438165317 0.008220810146951193
5673 1.279882233426853e-12 0.0015334547128441716 0.008220491868674245
5674 1.2795621852578287e-12 0.0015330571440108213 0.008220173684531193
5675 1.2792423796423428e-12 0.0015326597372311483 0.008219855594451276
5676 1.2789228162967608e-12 0.0015322624924198735 0.008219537598363797
5677 1.278603494937834e-12 0.001531865409491771 0.008219219696198116
5678 1.2782844152827028e-12 0.0015314684883616695 0.008218901887883663
5679 1.2779655770488912e-12 0.0015310717289444503 0.008218584173349922
5680 1.2776469799543086e-12 0.0015306751311550493 0.008218266552526441
5681 1.2773286237172515e-12 0.001530278694908455 0.008217949025342832
5682 1.277010508056399e-12 0.0015298824201197098 0.008217631591728768
5683 1.2766926326908151e-12 0.0015294863067039097 0.008217314251613983
5684 1.2763749973399455e-12 0.0015290903545762036 0.008216997004928272
5685 1.2760576017236202e-12 0.001528694563651794 0.008216679851601493
5686 1.2757404455620492e-12 0.001528298933845937 0.008216362791563566
5687 1.275423528575826e-12 0.0015279034650739415 0.00821604582474447
5688 1.2751068504859234e-12 0.0015275081572511703 0.00821572895107425
5689 1.2747904110136955e-12 0.0015271130102930389 0.008215412170483005
5690 1.2744742098808743e-12 0.001526718024115016 0.0082150954829009
5691 1.2741582468095717e-12 0.0015263231986326238 0.00821477888825816
5692 1.2738425215222795e-12 0.0015259285337614371 0.008214462386485074
5693 1.2735270337418643e-12 0.001525534029417084 0.008214145977511984
5694 1.2732117831915726e-12 0.001525139685515246 0.0082138296612693
5695 1.2728967695950273e-12 0.0015247455019716568 0.008213513437687493
5696 1.2725819926762284e-12 0.0015243514787021037 0.008213197306697093
5697 1.2722674521595494e-12 0.0015239576156224263 0.008212881268228691
5698 1.2719531477697416e-12 0.0015235639126485177 0.00821256532221294
5699 1.2716390792319262e-12 0.0015231703696963234 0.008212249468580549
5700 1.2713252462716026e-12 0.0015227769866818423 0.008211933707262292
5701 1.2710116486146435e-12 0.0015223837635211252 0.008211618038189004
5702 1.2706982859872913e-12 0.0015219907001302762 0.008211302461291578
5703 1.2703851581161643e-12 0.001521597796425452 0.00821098697650097
5704 1.2700722647282484e-12 0.0015212050523228616 0.008210671583748191
5705 1.269759605550904e-12 0.001520812467738767 0.008210356282964319
5706 1.2694471803118598e-12 0.0015204200425894827 0.008210041074080486
5707 1.2691349887392176e-12 0.0015200277767913758 0.008209725957027892
5708 1.2688230305614442e-12 0.0015196356702608656 0.008209410931737788
5709 1.268511305507379e-12 0.0015192437229144245 0.008209095998141491
5710 1.268199813306228e-12 0.0015188519346685766 0.008208781156170377
5711 1.2678885536875652e-12 0.001518460305439899 0.008208466405755881
5712 1.2675775263813316e-12 0.0015180688351450202 0.008208151746829498
5713 1.2672667311178353e-12 0.0015176775237006222 0.008207837179322783
5714 1.2669561676277493e-12 0.0015172863710234384 0.008207522703167349
5715 1.2666458356421126e-12 0.0015168953770302548 0.00820720831829487
5716 1.2663357348923297e-12 0.0015165045416379096 0.00820689402463708
5717 1.2660258651101705e-12 0.001516113864763293 0.008206579822125774
5718 1.2657162260277659e-12 0.0015157233463233475 0.008206265710692802
5719 1.2654068173776124e-12 0.0015153329862350674 0.008205951690270078
5720 1.265097638892569e-12 0.0015149427844154994 0.008205637760789574
5721 1.2647886903058556e-12 0.0015145527407817421 0.008205323922183318
5722 1.2644799713510564e-12 0.0015141628552509461 0.008205010174383404
5723 1.264171481762113e-12 0.0015137731277403137 0.008204696517321978
5724 1.263863221273331e-12 0.0015133835581670994 0.00820438295093125
5725 1.2635551896193742e-12 0.0015129941464486095 0.008204069475143487
5726 1.2632473865352679e-12 0.001512604892502202 0.008203756089891018
5727 1.2629398117563929e-12 0.0015122157962452866 0.008203442795106226
5728 1.262632465018491e-12 0.0015118268575953255 0.008203129590721555
5729 1.2623253460576613e-12 0.0015114380764698315 0.00820281647666951
5730 1.2620184546103592e-12 0.0015110494527863698 0.00820250345288265
5731 1.261711790413397e-12 0.001510660986462557 0.008202190519293594
5732 1.2614053532039453e-12 0.0015102726774160618 0.008201877675835025
5733 1.2610991427195285e-12 0.0015098845255646035 0.008201564922439678
5734 1.2607931586980268e-12 0.0015094965308259534 0.00820125225904035
5735 1.2604874008776735e-12 0.001509108693117935 0.008200939685569895
5736 1.2601818689970587e-12 0.001508721012358422 0.008200627201961226
5737 1.259876562795125e-12 0.0015083334884653406 0.008200314808147315
5738 1.2595714820111668e-12 0.001507946121356668 0.00820000250406119
5739 1.2592666263848312e-12 0.0015075589109504327 0.008199690289635938
5740 1.2589619956561198e-12 0.0015071718571647145 0.008199378164804707
5741 1.2586575895653832e-12 0.001506784959917644 0.0081990661295007
5742 1.258353407853323e-12 0.0015063982191274039 0.008198754183657179
5743 1.2580494502609912e-12 0.001506011634712228 0.008198442327207463
5744 1.2577457165297894e-12 0.0015056252065904004 0.008198130560084928
5745 1.25744220640147e-12 0.0015052389346802576 0.00819781888222301
5746 1.2571389196181325e-12 0.0015048528189001863 0.008197507293555204
5747 1.256835855922225e-12 0.0015044668591686244 0.008197195794015058
5748 1.2565330150565459e-12 0.0015040810554040609 0.008196884383536183
5749 1.2562303967642377e-12 0.0015036954075250358 0.008196573062052247
5750 1.255928000788791e-12 0.0015033099154501404 0.008196261829496973
5751 1.255625826874041e-12 0.0015029245790980162 0.00819595068580414
5752 1.2553238747641707e-12 0.001502539398387356 0.008195639630907588
5753 1.2550221442037048e-12 0.0015021543732369037 0.00819532866474121
5754 1.254720634937516e-12 0.0015017695035654537 0.00819501778723896
5755 1.2544193467108205e-12 0.001501384789291851 0.008194706998334852
5756 1.254118279269177e-12 0.0015010002303349915 0.008194396297962949
5757 1.2538174323584874e-12 0.001500615826613822 0.008194085686057378
5758 1.2535168057249962e-12 0.0015002315780473395 0.00819377516255232
5759 1.253216399115292e-12 0.0014998474845545919 0.008193464727382015
5760 1.252916212276301e-12 0.0014994635460546782 0.008193154380480757
5761 1.2526162449552939e-12 0.0014990797624667472 0.008192844121782901
5762 1.252316496899879e-12 0.0014986961337099985 0.008192533951222854
5763 1.2520169678580083e-12 0.001498312659703682 0.008192223868735086
5764 1.2517176575779703e-12 0.0014979293403670983 0.008191913874254119
5765 1.2514185658083928e-12 0.0014975461756195983 0.008191603967714532
5766 1.2511196922982411e-12 0.0014971631653805833 0.00819129414905096
5767 1.2508210367968215e-12 0.0014967803095695049 0.0081909844181981
5768 1.2505225990537741e-12 0.001496397608105865 0.008190674775090695
5769 1.2502243788190792e-12 0.0014960150609092157 0.008190365219663556
5770 1.2499263758430506e-12 0.0014956326678991596 0.008190055751851543
5771 1.24962858987634e-12 0.001495250428995349 0.008189746371589575
5772 1.2493310206699337e-12 0.0014948683441174874 0.008189437078812626
5773 1.249033667975153e-12 0.0014944864131853275 0.008189127873455727
5774 1.2487365315436526e-12 0.001494104636118672 0.008188818755453964
5775 1.2484396111274217e-12 0.0014937230128373741 0.00818850972474248
5776 1.2481429064787841e-12 0.001493341543261337 0.008188200781256474
5777 1.2478464173503962e-12 0.0014929602273105135 0.008187891924931204
5778 1.2475501434952459e-12 0.001492579064904907 0.008187583155701979
5779 1.2472540846666525e-12 0.00149219805596457 0.008187274473504166
5780 1.2469582406182667e-12 0.0014918172004096055 0.008186965878273186
5781 1.2466626111040703e-12 0.0014914364981601662 0.008186657369944516
5782 1.2463671958783768e-12 0.0014910559491364546 0.008186348948453692
5783 1.246071994695828e-12 0.0014906755532587228 0.008186040613736302
5784 1.2457770073113964e-12 0.001490295310447273 0.008185732365727992
5785 1.2454822334803832e-12 0.0014899152206224566 0.008185424204364465
5786 1.2451876729584174e-12 0.001489535283704675 0.008185116129581475
5787 1.2448933255014555e-12 0.0014891554996143792 0.008184808141314833
5788 1.2445991908657827e-12 0.0014887758682720696 0.008184500239500408
5789 1.2443052688080108e-12 0.0014883963895982962 0.008184192424074121
5790 1.244011559085076e-12 0.001488017063513659 0.008183884694971949
5791 1.2437180614542441e-12 0.001487637889938807 0.008183577052129925
5792 1.2434247756731036e-12 0.001487258868794439 0.008183269495484136
5793 1.2431317014995683e-12 0.0014868800000013024 0.008182962024970725
5794 1.2428388386918773e-12 0.0014865012834801951 0.00818265464052589
5795 1.2425461870085935e-12 0.0014861227191519638 0.008182347342085883
5796 1.2422537462086034e-12 0.0014857443069375043 0.008182040129587013
5797 1.2419615160511144e-12 0.001485366046757762 0.008181733002965638
5798 1.2416694962956603e-12 0.0014849879385337315 0.008181425962158179
5799 1.2413776867020938e-12 0.001484609982186457 0.008181119007101105
5800 1.2410860870305916e-12 0.0014842321776370312 0.008180812137730946
5801 1.2407946970416484e-12 0.0014838545248065963 0.008180505353984277
5802 1.240503516496084e-12 0.0014834770236163434 0.00818019865579774
5803 1.240212545155033e-12 0.001483099673987513 0.008179892043108022
5804 1.2399217827799544e-12 0.0014827224758413942 0.008179585515851868
5805 1.239631229132623e-12 0.0014823454290993252 0.008179279073966076
5806 1.2393408839751338e-12 0.0014819685336826937 0.008178972717387498
5807 1.2390507470699008e-12 0.0014815917895129355 0.008178666446053045
5808 1.2387608181796543e-12 0.001481215196511536 0.008178360259899676
5809 1.2384710970674427e-12 0.001480838754600029 0.008178054158864408
5810 1.2381815834966306e-12 0.0014804624636999971 0.00817774814288431
5811 1.2378922772308994e-12 0.0014800863237330723 0.008177442211896507
5812 1.2376031780342466e-12 0.0014797103346209349 0.008177136365838177
5813 1.237314285670985e-12 0.0014793344962853137 0.008176830604646553
5814 1.2370255999057417e-12 0.0014789588086479867 0.008176524928258919
5815 1.2367371205034577e-12 0.0014785832716307805 0.008176219336612613
5816 1.2364488472293898e-12 0.0014782078851555698 0.008175913829645031
5817 1.2361607798491073e-12 0.0014778326491442784 0.00817560840729362
5818 1.2358729181284914e-12 0.0014774575635188786 0.008175303069495878
5819 1.2355852618337378e-12 0.001477082628201391 0.00817499781618936
5820 1.235297810731353e-12 0.001476707843113885 0.008174692647311676
5821 1.235010564588158e-12 0.001476333208178478 0.008174387562800487
5822 1.234723523171282e-12 0.001475958723317336 0.00817408256259351
5823 1.234436686248165e-12 0.001475584388452674 0.00817377764662851
5824 1.2341500535865574e-12 0.0014752102035067544 0.008173472814843308
5825 1.2338636249545202e-12 0.0014748361684018883 0.008173168067175782
5826 1.2335774001204248e-12 0.001474462283060435 0.00817286340356386
5827 1.2332913788529484e-12 0.0014740885474048024 0.008172558823945521
5828 1.2330055609210785e-12 0.0014737149613574458 0.0081722543282588
5829 1.232719946094112e-12 0.0014733415248408695 0.008171949916441788
5830 1.2324345341416482e-12 0.0014729682377776256 0.00817164558843262
5831 1.232149324833599e-12 0.0014725951000903144 0.008171341344169492
5832 1.2318643179401813e-12 0.0014722221117015844 0.008171037183590652
5833 1.2315795132319163e-12 0.0014718492725341317 0.008170733106634397
5834 1.231294910479633e-12 0.001471476582510701 0.008170429113239081
5835 1.2310105094544633e-12 0.0014711040415540842 0.008170125203343107
5836 1.2307263099278462e-12 0.001470731649587122 0.008169821376884932
5837 1.2304423116715228e-12 0.0014703594065327023 0.008169517633803067
5838 1.230158514457541e-12 0.0014699873123137613 0.008169213974036076
5839 1.2298749180582501e-12 0.001469615366853283 0.008168910397522574
5840 1.2295915222463009e-12 0.001469243570074299 0.008168606904201226
5841 1.2293083267946503e-12 0.0014688719218998887 0.008168303494010756
5842 1.2290253314765538e-12 0.0014685004222531794 0.008168000166889934
5843 1.22874253606557e-12 0.001468129071057346 0.008167696922777584
5844 1.2284599403355587e-12 0.001467757868235611 0.008167393761612584
5845 1.2281775440606822e-12 0.001467386813711245 0.008167090683333867
5846 1.2278953470153997e-12 0.0014670159074075657 0.00816678768788041
5847 1.2276133489744715e-12 0.0014666451492479384 0.00816648477519125
5848 1.2273315497129567e-12 0.0014662745391557758 0.008166181945205468
5849 1.2270499490062143e-12 0.0014659040770545384 0.008165879197862203
5850 1.2267685466299014e-12 0.0014655337628677342 0.008165576533100646
5851 1.2264873423599741e-12 0.0014651635965189185 0.008165273950860039
5852 1.226206335972685e-12 0.0014647935779316939 0.008164971451079675
5853 1.2259255272445833e-12 0.0014644237070297105 0.008164669033698899
5854 1.2256449159525166e-12 0.0014640539837366658 0.008164366698657109
5855 1.2253645018736278e-12 0.0014636844079763047 0.008164064445893753
5856 1.2250842847853535e-12 0.0014633149796724188 0.008163762275348329
5857 1.2248042644654294e-12 0.0014629456987488476 0.00816346018696039
5858 1.2245244406918834e-12 0.0014625765651294774 0.00816315818066954
5859 1.2242448132430398e-12 0.0014622075787382419 0.008162856256415434
5860 1.2239653818975157e-12 0.0014618387394991215 0.008162554414137777
5861 1.223686146434224e-12 0.0014614700473361442 0.00816225265377633
5862 1.2234071066323663e-12 0.0014611015021733851 0.008161950975270898
5863 1.2231282622714423e-12 0.001460733103934966 0.008161649378561345
5864 1.222849613131239e-12 0.0014603648525450554 0.00816134786358758
5865 1.2225711589918385e-12 0.0014599967479278692 0.008161046430289564
5866 1.2222928996336146e-12 0.0014596287900076705 0.008160745078607316
5867 1.2220148348372304e-12 0.001459260978708769 0.008160443808480897
5868 1.22173696438364e-12 0.001458893313955521 0.008160142619850423
5869 1.2214592880540861e-12 0.0014585257956723301 0.00815984151265606
5870 1.2211818056301062e-12 0.0014581584237836466 0.008159540486838028
5871 1.220904516893522e-12 0.0014577911982139675 0.008159239542336594
5872 1.2206274216264462e-12 0.0014574241188878366 0.008158938679092079
5873 1.2203505196112788e-12 0.0014570571857298441 0.00815863789704485
5874 1.22007381063071e-12 0.0014566903986646272 0.00815833719613533
5875 1.2197972944677147e-12 0.0014563237576168692 0.00815803657630399
5876 1.2195209709055584e-12 0.001455957262511301 0.008157736037491353
5877 1.2192448397277906e-12 0.0014555909132726993 0.008157435579637991
5878 1.218968900718248e-12 0.0014552247098258873 0.008157135202684528
5879 1.2186931536610529e-12 0.0014548586520957351 0.008156834906571637
5880 1.218417598340613e-12 0.0014544927400071592 0.008156534691240041
5881 1.2181422345416222e-12 0.0014541269734851224 0.008156234556630516
5882 1.217867062049058e-12 0.001453761352454634 0.008155934502683886
5883 1.217592080648181e-12 0.0014533958768407499 0.008155634529341024
5884 1.2173172901245376e-12 0.0014530305465685713 0.008155334636542857
5885 1.217042690263956e-12 0.0014526653615632471 0.008155034824230358
5886 1.2167682808525487e-12 0.0014523003217499716 0.008154735092344554
5887 1.2164940616767105e-12 0.0014519354270539856 0.00815443544082652
5888 1.2162200325231177e-12 0.0014515706774005763 0.008154135869617381
5889 1.2159461931787287e-12 0.0014512060727150764 0.008153836378658314
5890 1.2156725434307839e-12 0.0014508416129228657 0.008153536967890545
5891 1.2153990830668014e-12 0.001450477297949369 0.008153237637255345
5892 1.2151258118745843e-12 0.0014501131277200585 0.008152938386694042
5893 1.2148527296422127e-12 0.0014497491021604515 0.00815263921614801
5894 1.214579836158047e-12 0.0014493852211961119 0.008152340125558674
5895 1.2143071312107247e-12 0.0014490214847526488 0.008152041114867503
5896 1.2140346145891673e-12 0.0014486578927557182 0.008151742184016026
5897 1.2137622860825707e-12 0.001448294445131021 0.008151443332945815
5898 1.2134901454804091e-12 0.0014479311418043048 0.00815114456159849
5899 1.2132181925724364e-12 0.0014475679827013629 0.008150845869915728
5900 1.21294642714868e-12 0.0014472049677480342 0.008150547257839246
5901 1.212674848999448e-12 0.0014468420968702033 0.008150248725310817
5902 1.2124034579153227e-12 0.001446479369993801 0.008149950272272262
5903 1.2121322536871625e-12 0.0014461167870448038 0.008149651898665448
5904 1.2118612361061e-12 0.0014457543479492333 0.008149353604432294
5905 1.211590404963547e-12 0.001445392052633157 0.00814905538951477
5906 1.2113197600511851e-12 0.0014450299010226881 0.00814875725385489
5907 1.2110493011609722e-12 0.001444667893043986 0.008148459197394719
5908 1.2107790280851418e-12 0.0014443060286232544 0.008148161220076375
5909 1.210508940616197e-12 0.0014439443076867439 0.008147863321842017
5910 1.2102390385469184e-12 0.0014435827301607495 0.00814756550263386
5911 1.2099693216703569e-12 0.0014432212959716124 0.008147267762394168
5912 1.2096997897798365e-12 0.0014428600050457186 0.00814697010106525
5913 1.2094304426689526e-12 0.0014424988573095005 0.008146672518589465
5914 1.209161280131571e-12 0.0014421378526894345 0.00814637501490922
5915 1.2088923019618315e-12 0.0014417769911120434 0.008146077589966974
5916 1.2086235079541415e-12 0.001441416272503895 0.00814578024370523
5917 1.208354897903179e-12 0.001441055696791602 0.008145482976066539
5918 1.208086471603894e-12 0.0014406952639018232 0.008145185786993506
5919 1.207818228851505e-12 0.0014403349737612619 0.008144888676428782
5920 1.2075501694414995e-12 0.0014399748262966668 0.008144591644315066
5921 1.2072822931696324e-12 0.0014396148214348317 0.008144294690595104
5922 1.2070145998319294e-12 0.0014392549591025956 0.008143997815211692
5923 1.2067470892246825e-12 0.0014388952392268427 0.008143701018107675
5924 1.2064797611444527e-12 0.001438535661734502 0.008143404299225946
5925 1.2062126153880646e-12 0.0014381762265525473 0.008143107658509443
5926 1.2059456517526134e-12 0.0014378169336079984 0.008142811095901157
5927 1.2056788700354584e-12 0.0014374577828279186 0.008142514611344121
5928 1.2054122700342259e-12 0.0014370987741394174 0.008142218204781422
5929 1.2051458515468067e-12 0.001436739907469649 0.008141921876156193
5930 1.2048796143713594e-12 0.0014363811827458118 0.008141625625411614
5931 1.204613558306304e-12 0.001436022599895149 0.008141329452490914
5932 1.2043476831503268e-12 0.0014356641588449497 0.008141033357337369
5933 1.2040819887023773e-12 0.0014353058595225465 0.008140737339894302
5934 1.2038164747616698e-12 0.0014349477018553176 0.008140441400105088
5935 1.2035511411276805e-12 0.0014345896857706857 0.008140145537913144
5936 1.203285987600148e-12 0.0014342318111961179 0.008139849753261937
5937 1.2030210139790761e-12 0.001433874078059126 0.008139554046094984
5938 1.202756220064728e-12 0.0014335164862872669 0.008139258416355846
5939 1.2024916056576278e-12 0.0014331590358081416 0.00813896286398813
5940 1.2022271705585648e-12 0.0014328017265493956 0.008138667388935499
5941 1.2019629145685856e-12 0.0014324445584387193 0.008138371991141653
5942 1.201698837488999e-12 0.0014320875314038474 0.008138076670550347
5943 1.2014349391213734e-12 0.0014317306453725592 0.008137781427105379
5944 1.2011712192675365e-12 0.001431373900272678 0.008137486260750594
5945 1.2009076777295765e-12 0.0014310172960320716 0.008137191171429888
5946 1.200644314309841e-12 0.0014306608325786526 0.008136896159087203
5947 1.200381128810935e-12 0.0014303045098403775 0.008136601223666527
5948 1.2001181210357204e-12 0.0014299483277452473 0.008136306365111892
5949 1.1998552907873194e-12 0.0014295922862213072 0.00813601158336738
5950 1.1995926378691114e-12 0.001429236385196647 0.008135716878377126
5951 1.1993301620847323e-12 0.0014288806245993998 0.008135422250085301
5952 1.1990678632380758e-12 0.001428525004357744 0.008135127698436133
5953 1.19880574113329e-12 0.0014281695243999013 0.008134833223373888
5954 1.1985437955747796e-12 0.0014278141846541378 0.008134538824842883
5955 1.1982820263672051e-12 0.0014274589850487639 0.008134244502787482
5956 1.198020433315484e-12 0.0014271039255121336 0.008133950257152097
5957 1.1977590162247866e-12 0.0014267490059726455 0.008133656087881184
5958 1.1974977749005384e-12 0.0014263942263587417 0.008133361994919248
5959 1.1972367091484186e-12 0.0014260395865989084 0.008133067978210838
5960 1.1969758187743592e-12 0.0014256850866216759 0.008132774037700548
5961 1.196715103584548e-12 0.0014253307263556178 0.008132480173333024
5962 1.1964545633854244e-12 0.0014249765057293526 0.008132186385052956
5963 1.1961941979836804e-12 0.0014246224246715418 0.008131892672805079
5964 1.1959340071862612e-12 0.0014242684831108912 0.008131599036534176
5965 1.1956739908003624e-12 0.0014239146809761501 0.008131305476185076
5966 1.1954141486334314e-12 0.0014235610181961113 0.008131011991702653
5967 1.1951544804931683e-12 0.0014232074946996117 0.008130718583031828
5968 1.1948949861875225e-12 0.0014228541104155316 0.00813042525011757
5969 1.1946356655246937e-12 0.0014225008652727956 0.008130131992904889
5970 1.1943765183131325e-12 0.0014221477592003713 0.008129838811338847
5971 1.1941175443615385e-12 0.0014217947921272701 0.008129545705364548
5972 1.193858743478861e-12 0.0014214419639825466 0.008129252674927144
5973 1.1936001154742995e-12 0.0014210892746952999 0.008128959719971834
5974 1.1933416601573003e-12 0.0014207367241946714 0.00812866684044386
5975 1.1930833773375582e-12 0.0014203843124098465 0.008128374036288511
5976 1.192825266825016e-12 0.0014200320392700543 0.008128081307451122
5977 1.192567328429864e-12 0.001419679904704567 0.008127788653877073
5978 1.1923095619625395e-12 0.0014193279086426999 0.00812749607551179
5979 1.1920519672337275e-12 0.0014189760510138123 0.008127203572300744
5980 1.191794544054359e-12 0.0014186243317473065 0.008126911144189456
5981 1.191537292235611e-12 0.0014182727507726285 0.008126618791123488
5982 1.1912802115889065e-12 0.0014179213080192665 0.008126326513048449
5983 1.1910233019259127e-12 0.0014175700034167531 0.008126034309909992
5984 1.1907665630585428e-12 0.0014172188368946636 0.008125742181653817
5985 1.1905099947989544e-12 0.0014168678083826163 0.008125450128225669
5986 1.1902535969595482e-12 0.0014165169178102725 0.008125158149571337
5987 1.189997369352971e-12 0.001416166165107337 0.008124866245636657
5988 1.1897413117921114e-12 0.001415815550203558 0.008124574416367509
5989 1.1894854240901027e-12 0.001415465073028726 0.00812428266170982
5990 1.1892297060603208e-12 0.0014151147335126745 0.008123990981609564
5991 1.188974157516383e-12 0.001414764531585281 0.008123699376012754
5992 1.1887187782721497e-12 0.0014144144671764647 0.008123407844865453
5993 1.1884635681417228e-12 0.0014140645402161887 0.008123116388113766
5994 1.1882085269394437e-12 0.0014137147506344584 0.008122825005703844
5995 1.1879536544798998e-12 0.001413365098361322 0.008122533697581886
5996 1.1876989505779138e-12 0.001413015583326871 0.00812224246369413
5997 1.1874444150485537e-12 0.0014126662054612395 0.008121951303986866
5998 1.1871900477071237e-12 0.0014123169646946046 0.008121660218406422
5999 1.186935848369169e-12 0.0014119678609571856 0.008121369206899175
6000 1.1866818168504744e-12 0.001411618894179245 0.008121078269411544
6001 1.186427952967064e-12 0.0014112700642910877 0.008120787405889996
6002 1.1861742565351998e-12 0.0014109213712230613 0.00812049661628104
6003 1.1859207273713825e-12 0.0014105728149055564 0.00812020590053123
6004 1.1856673652923503e-12 0.0014102243952690057 0.008119915258587164
6005 1.1854141701150803e-12 0.0014098761122438846 0.008119624690395488
6006 1.1851611416567845e-12 0.0014095279657607112 0.008119334195902887
6007 1.1849082797349138e-12 0.0014091799557500461 0.008119043775056093
6008 1.1846555841671566e-12 0.0014088320821424923 0.008118753427801887
6009 1.1844030547714347e-12 0.001408484344868695 0.008118463154087086
6010 1.184150691365906e-12 0.0014081367438593423 0.008118172953858555
6011 1.1838984937689686e-12 0.0014077892790451646 0.008117882827063206
6012 1.1836464617992485e-12 0.0014074419503569342 0.00811759277364799
6013 1.1833945952756122e-12 0.0014070947577254661 0.008117302793559905
6014 1.1831428940171593e-12 0.0014067477010816175 0.008117012886745996
6015 1.1828913578432224e-12 0.0014064007803562878 0.008116723053153346
6016 1.1826399865733684e-12 0.0014060539954804186 0.008116433292729085
6017 1.1823887800273989e-12 0.001405707346384994 0.008116143605420388
6018 1.1821377380253473e-12 0.0014053608330010404 0.008115853991174473
6019 1.181886860387481e-12 0.0014050144552596256 0.008115564449938602
6020 1.181636146934298e-12 0.0014046682130918603 0.00811527498166008
6021 1.18138559748653e-12 0.001404322106428897 0.008114985586286256
6022 1.181135211865141e-12 0.00140397613520193 0.008114696263764523
6023 1.1808849898913246e-12 0.0014036302993421965 0.00811440701404232
6024 1.1806349313865058e-12 0.0014032845987809745 0.008114117837067123
6025 1.1803850361723423e-12 0.0014029390334495846 0.00811382873278646
6026 1.1801353040707222e-12 0.0014025936032793897 0.0081135397011479
6027 1.179885734903761e-12 0.001402248308201794 0.008113250742099051
6028 1.1796363284938066e-12 0.001401903148148244 0.00811296185558757
6029 1.1793870846634353e-12 0.0014015581230502278 0.008112673041561155
6030 1.179138003235452e-12 0.0014012132328392755 0.008112384299967546
6031 1.1788890840328916e-12 0.001400868477446959 0.00811209563075453
6032 1.178640326879016e-12 0.0014005238568048917 0.008111807033869933
6033 1.1783917315973175e-12 0.0014001793708447287 0.00811151850926163
6034 1.1781432980115151e-12 0.0013998350194981675 0.008111230056877534
6035 1.1778950259455543e-12 0.0013994908026969469 0.008110941676665605
6036 1.1776469152236072e-12 0.0013991467203728466 0.00811065336857384
6037 1.1773989656700762e-12 0.001398802772457689 0.008110365132550288
6038 1.1771511771095876e-12 0.0013984589588833377 0.008110076968543035
6039 1.1769035493669928e-12 0.0013981152795816982 0.008109788876500209
6040 1.1766560822673717e-12 0.0013977717344847167 0.008109500856369986
6041 1.1764087756360287e-12 0.0013974283235243814 0.008109212908100582
6042 1.176161629298494e-12 0.0013970850466327222 0.00810892503164026
6043 1.1759146430805205e-12 0.00139674190374181 0.008108637226937316
6044 1.1756678168080878e-12 0.0013963988947837578 0.0081083494939401
6045 1.1754211503073983e-12 0.0013960560196907197 0.008108061832596996
6046 1.1751746434048797e-12 0.0013957132783948905 0.008107774242856438
6047 1.1749282959271815e-12 0.0013953706708285073 0.008107486724666896
6048 1.1746821077011781e-12 0.0013950281969238477 0.008107199277976889
6049 1.1744360785539671e-12 0.0013946858566132312 0.008106911902734975
6050 1.174190208312867e-12 0.001394343649829018 0.008106624598889755
6051 1.1739444968054201e-12 0.0013940015765036102 0.008106337366389875
6052 1.1736989438593885e-12 0.0013936596365694506 0.008106050205184017
6053 1.1734535493027587e-12 0.001393317829959023 0.008105763115220913
6054 1.1732083129637368e-12 0.001392976156604853 0.008105476096449333
6055 1.1729632346707494e-12 0.0013926346164395064 0.00810518914881809
6056 1.1727183142524457e-12 0.0013922932093955909 0.008104902272276041
6057 1.1724735515376932e-12 0.001391951935405755 0.008104615466772082
6058 1.1722289463555805e-12 0.0013916107944026883 0.008104328732255153
6059 1.1719844985354161e-12 0.0013912697863191212 0.008104042068674239
6060 1.1717402079067272e-12 0.001390928911087825 0.008103755475978362
6061 1.1714960742992615e-12 0.0013905881686416123 0.00810346895411659
6062 1.1712520975429849e-12 0.001390247558913336 0.008103182503038035
6063 1.1710082774680809e-12 0.0013899070818358906 0.008102896122691846
6064 1.170764613904952e-12 0.0013895667373422106 0.008102609813027217
6065 1.170521106684217e-12 0.0013892265253652723 0.00810232357399338
6066 1.1702777556367139e-12 0.001388886445838092 0.008102037405539613
6067 1.1700345605934973e-12 0.001388546498693727 0.008101751307615236
6068 1.1697915213858392e-12 0.0013882066838652757 0.008101465280169608
6069 1.1695486378452268e-12 0.0013878670012858767 0.008101179323152132
6070 1.1693059098033656e-12 0.0013875274508887096 0.008100893436512253
6071 1.169063337092175e-12 0.0013871880326069943 0.008100607620199455
6072 1.168820919543792e-12 0.001386848746373992 0.008100321874163268
6073 1.1685786569905667e-12 0.0013865095921230034 0.008100036198353259
6074 1.1683365492650654e-12 0.0013861705697873709 0.008099750592719038
6075 1.1680945962000704e-12 0.0013858316793004771 0.00809946505721026
6076 1.1678527976285745e-12 0.0013854929205957445 0.008099179591776614
6077 1.1676111533837887e-12 0.0013851542936066368 0.008098894196367838
6078 1.167369663299137e-12 0.0013848157982666578 0.008098608870933709
6079 1.167128327208255e-12 0.001384477434509352 0.008098323615424044
6080 1.1668871449449933e-12 0.0013841392022683038 0.008098038429788705
6081 1.1666461163434152e-12 0.0013838011014771386 0.008097753313977591
6082 1.1664052412377957e-12 0.0013834631320695217 0.008097468267940645
6083 1.1661645194626229e-12 0.0013831252939791587 0.008097183291627851
6084 1.1659239508525952e-12 0.0013827875871397959 0.008096898384989231
6085 1.1656835352426249e-12 0.0013824500114852194 0.008096613547974852
6086 1.1654432724678335e-12 0.0013821125669492558 0.00809632878053482
6087 1.165203162363555e-12 0.001381775253465772 0.008096044082619283
6088 1.1649632047653327e-12 0.0013814380709686748 0.008095759454178428
6089 1.1647233995089224e-12 0.0013811010193919109 0.008095474895162488
6090 1.164483746430288e-12 0.0013807640986694676 0.00809519040552173
6091 1.1642442453656042e-12 0.0013804273087353722 0.008094905985206466
6092 1.1640048961512557e-12 0.001380090649523692 0.00809462163416705
6093 1.1637656986238341e-12 0.0013797541209685342 0.008094337352353874
6094 1.1635266526201435e-12 0.0013794177230040464 0.008094053139717372
6095 1.1632877579771946e-12 0.0013790814555644155 0.00809376899620802
6096 1.1630490145322057e-12 0.001378745318583869 0.008093484921776332
6097 1.162810422122604e-12 0.0013784093119966739 0.008093200916372865
6098 1.162571980586024e-12 0.0013780734357371374 0.008092916979948213
6099 1.1623336897603099e-12 0.0013777376897396065 0.00809263311245302
6100 1.1620955494835094e-12 0.0013774020739384682 0.008092349313837956
6101 1.1618575595938803e-12 0.001377066588268149 0.008092065584053745
6102 1.1616197199298844e-12 0.001376731232663115 0.008091781923051145
6103 1.1613820303301915e-12 0.0013763960070578725 0.008091498330780955
6104 1.1611444906336774e-12 0.0013760609113869671 0.008091214807194018
6105 1.1609071006794215e-12 0.0013757259455849848 0.00809093135224121
6106 1.1606698603067103e-12 0.0013753911095865507 0.008090647965873452
6107 1.160432769355034e-12 0.0013750564033263295 0.008090364648041705
6108 1.1601958276640885e-12 0.0013747218267390255 0.008090081398696969
6109 1.1599590350737747e-12 0.0013743873797593831 0.008089798217790286
6110 1.1597223914241981e-12 0.001374053062322186 0.00808951510527274
6111 1.1594858965556654e-12 0.001373718874362257 0.00808923206109545
6112 1.1592495503086887e-12 0.001373384815814459 0.008088949085209577
6113 1.159013352523983e-12 0.001373050886613694 0.008088666177566322
6114 1.158777303042467e-12 0.0013727170866949035 0.008088383338116928
6115 1.1585414017052613e-12 0.001372383415993069 0.008088100566812676
6116 1.15830564835369e-12 0.0013720498744432105 0.008087817863604888
6117 1.1580700428292775e-12 0.001371716461980388 0.008087535228444924
6118 1.1578345849737518e-12 0.0013713831785397007 0.008087252661284187
6119 1.1575992746290412e-12 0.001371050024056287 0.008086970162074115
6120 1.157364111637277e-12 0.0013707169984653249 0.008086687730766193
6121 1.15712909584079e-12 0.001370384101702031 0.00808640536731194
6122 1.1568942270821107e-12 0.001370051333701662 0.008086123071662912
6123 1.1566595052039723e-12 0.0013697186943995132 0.008085840843770713
6124 1.156424930049307e-12 0.0013693861837309191 0.008085558683586982
6125 1.1561905014612475e-12 0.0013690538016312536 0.008085276591063398
6126 1.1559562192831249e-12 0.0013687215480359298 0.00808499456615168
6127 1.15572208335847e-12 0.0013683894228803996 0.008084712608803583
6128 1.155488093531014e-12 0.0013680574261001543 0.008084430718970909
6129 1.1552542496446845e-12 0.001367725557630724 0.008084148896605492
6130 1.155020551543609e-12 0.0013673938174076773 0.00808386714165921
6131 1.1547869990721134e-12 0.0013670622053666228 0.00808358545408398
6132 1.1545535920747212e-12 0.0013667307214432077 0.008083303833831757
6133 1.1543203303961522e-12 0.0013663993655731177 0.008083022280854535
6134 1.1540872138813244e-12 0.001366068137692078 0.008082740795104347
6135 1.1538542423753522e-12 0.0013657370377358523 0.008082459376533265
6136 1.1536214157235472e-12 0.0013654060656402432 0.0080821780250934
6137 1.1533887337714174e-12 0.0013650752213410925 0.008081896740736906
6138 1.1531561963646686e-12 0.0013647445047742803 0.008081615523415972
6139 1.152923803349199e-12 0.0013644139158757256 0.008081334373082828
6140 1.1526915545711054e-12 0.0013640834545813865 0.00808105328968974
6141 1.152459449876678e-12 0.0013637531208272595 0.008080772273189018
6142 1.1522274891124034e-12 0.0013634229145493798 0.008080491323533006
6143 1.1519956721249618e-12 0.0013630928356838214 0.00808021044067409
6144 1.1517639987612294e-12 0.0013627628841666967 0.008079929624564695
6145 1.151532468868276e-12 0.001362433059934157 0.008079648875157283
6146 1.1513010822933641e-12 0.0013621033629223917 0.008079368192404356
6147 1.1510698388839513e-12 0.00136177379306763 0.008079087576258455
6148 1.1508387384876864e-12 0.0013614443503061381 0.008078807026672154
6149 1.1506077809524135e-12 0.0013611150345742217 0.008078526543598074
6150 1.150376966126169e-12 0.0013607858458082244 0.00807824612698887
6151 1.1501462938571827e-12 0.0013604567839445286 0.008077965776797239
6152 1.1499157639938767e-12 0.0013601278489195551 0.008077685492975916
6153 1.1496853763848636e-12 0.0013597990406697628 0.008077405275477673
6154 1.1494551308789477e-12 0.0013594703591316493 0.008077125124255319
6155 1.1492250273251248e-12 0.0013591418042417506 0.0080768450392617
6156 1.1489950655725826e-12 0.0013588133759366405 0.008076565020449707
6157 1.1487652454707e-12 0.0013584850741529318 0.008076285067772264
6158 1.1485355668690464e-12 0.001358156898827275 0.008076005181182337
6159 1.148306029617381e-12 0.0013578288498963594 0.008075725360632927
6160 1.148076633565655e-12 0.0013575009272969118 0.008075445606077078
6161 1.147847378564005e-12 0.0013571731309656979 0.008075165917467864
6162 1.147618264462762e-12 0.0013568454608395208 0.008074886294758407
6163 1.1473892911124427e-12 0.0013565179168552224 0.008074606737901857
6164 1.1471604583637556e-12 0.0013561904989496827 0.008074327246851412
6165 1.1469317660675967e-12 0.0013558632070598193 0.008074047821560302
6166 1.1467032140750496e-12 0.0013555360411225883 0.008073768461981795
6167 1.1464748022373864e-12 0.0013552090010749834 0.008073489168069199
6168 1.1462465304060689e-12 0.0013548820868540367 0.00807320993977586
6169 1.146018398432745e-12 0.001354555298396818 0.00807293077705516
6170 1.1457904061692507e-12 0.0013542286356404353 0.008072651679860524
6171 1.1455625534676087e-12 0.0013539020985220344 0.008072372648145408
6172 1.1453348401800287e-12 0.0013535756869787992 0.008072093681863311
6173 1.1451072661589088e-12 0.001353249400947951 0.00807181478096777
6174 1.1448798312568297e-12 0.0013529232403667493 0.008071535945412354
6175 1.1446525353265616e-12 0.0013525972051724915 0.008071257175150675
6176 1.1444253782210568e-12 0.0013522712953025124 0.008070978470136379
6177 1.144198359793458e-12 0.001351945510694185 0.008070699830323155
6178 1.1439714798970892e-12 0.0013516198512849198 0.008070421255664723
6179 1.1437447383854622e-12 0.001351294317012165 0.008070142746114848
6180 1.1435181351122704e-12 0.0013509689078134066 0.008069864301627323
6181 1.1432916699313955e-12 0.001350643623626168 0.00806958592215599
6182 1.1430653426969006e-12 0.0013503184643880106 0.008069307607654718
6183 1.1428391532630344e-12 0.0013499934300365334 0.00806902935807742
6184 1.142613101484227e-12 0.0013496685205093726 0.008068751173378044
6185 1.1423871872150948e-12 0.0013493437357442026 0.008068473053510572
6186 1.1421614103104372e-12 0.0013490190756787347 0.008068194998429035
6187 1.1419357706252339e-12 0.0013486945402507178 0.008067917008087486
6188 1.1417102680146493e-12 0.0013483701293979385 0.008067639082440027
6189 1.1414849023340306e-12 0.0013480458430582209 0.00806736122144079
6190 1.1412596734389051e-12 0.001347721681169426 0.008067083425043947
6191 1.1410345811849848e-12 0.0013473976436694534 0.00806680569320371
6192 1.1408096254281603e-12 0.0013470737304962389 0.00806652802587432
6193 1.1405848060245056e-12 0.0013467499415877558 0.008066250423010063
6194 1.140360122830275e-12 0.0013464262768820153 0.008065972884565259
6195 1.1401355757019055e-12 0.0013461027363170653 0.008065695410494267
6196 1.1399111644960127e-12 0.0013457793198309916 0.00806541800075148
6197 1.1396868890693934e-12 0.0013454560273619169 0.00806514065529133
6198 1.1394627492790243e-12 0.001345132858848001 0.008064863374068285
6199 1.1392387449820617e-12 0.0013448098142274407 0.00806458615703685
6200 1.139014876035841e-12 0.0013444868934384708 0.008064309004151567
6201 1.1387911422978783e-12 0.0013441640964193624 0.008064031915367012
6202 1.1385675436258686e-12 0.0013438414231084245 0.008063754890637804
6203 1.1383440798776857e-12 0.0013435188734440024 0.008063477929918595
6204 1.1381207509113794e-12 0.001343196447364479 0.00806320103316407
6205 1.137897556585182e-12 0.0013428741448082743 0.008062924200328957
6206 1.1376744967575022e-12 0.0013425519657138446 0.00806264743136802
6207 1.1374515712869248e-12 0.001342229910019684 0.008062370726236055
6208 1.1372287800322151e-12 0.0013419079776643232 0.0080620940848879
6209 1.1370061228523134e-12 0.0013415861685863297 0.008061817507278423
6210 1.1367835996063373e-12 0.0013412644827243082 0.008061540993362534
6211 1.1365612101535827e-12 0.0013409429200169005 0.008061264543095177
6212 1.1363389543535218e-12 0.0013406214804027848 0.008060988156431335
6213 1.1361168320658024e-12 0.001340300163820676 0.008060711833326024
6214 1.1358948431502477e-12 0.0013399789702093264 0.008060435573734299
6215 1.1356729874668587e-12 0.0013396578995075248 0.00806015937761125
6216 1.1354512648758092e-12 0.001339336951654097 0.008059883244912
6217 1.1352296752374513e-12 0.001339016126587905 0.008059607175591716
6218 1.1350082184123104e-12 0.0013386954242478482 0.008059331169605595
6219 1.1347868942610878e-12 0.0013383748445728618 0.008059055226908871
6220 1.1345657026446576e-12 0.0013380543875019186 0.008058779347456815
6221 1.1343446434240715e-12 0.0013377340529740274 0.008058503531204738
6222 1.1341237164605518e-12 0.0013374138409282341 0.00805822777810798
6223 1.133902921615497e-12 0.0013370937513036208 0.008057952088121921
6224 1.1336822587504775e-12 0.0013367737840393062 0.008057676461201977
6225 1.1334617277272376e-12 0.001336453939074446 0.008057400897303597
6226 1.133241328407697e-12 0.0013361342163482318 0.008057125396382273
6227 1.1330210606539463e-12 0.0013358146157998918 0.008056849958393526
6228 1.1328009243282475e-12 0.001335495137368691 0.008056574583292914
6229 1.1325809192930355e-12 0.0013351757809939302 0.008056299271036032
6230 1.1323610454109203e-12 0.0013348565466149477 0.008056024021578512
6231 1.13214130254468e-12 0.0013345374341711168 0.008055748834876019
6232 1.1319216905572673e-12 0.0013342184436018485 0.008055473710884256
6233 1.1317022093118048e-12 0.001333899574846589 0.008055198649558963
6234 1.1314828586715854e-12 0.001333580827844822 0.00805492365085591
6235 1.131263638500075e-12 0.0013332622025360662 0.008054648714730907
6236 1.131044548660909e-12 0.0013329436988598778 0.0080543738411398
6237 1.1308255890178936e-12 0.001332625316755848 0.008054099030038469
6238 1.1306067594350041e-12 0.0013323070561636048 0.008053824281382826
6239 1.1303880597763884e-12 0.001331988917022813 0.008053549595128828
6240 1.1301694899063622e-12 0.0013316708992731725 0.00805327497123246
6241 1.1299510496894103e-12 0.00133135300285442 0.008053000409649742
6242 1.1297327389901887e-12 0.0013310352277063281 0.008052725910336735
6243 1.1295145576735196e-12 0.0013307175737687052 0.008052451473249529
6244 1.129296505604397e-12 0.0013304000409813965 0.008052177098344254
6245 1.1290785826479815e-12 0.0013300826292842825 0.008051902785577072
6246 1.1288607886696032e-12 0.0013297653386172802 0.008051628534904183
6247 1.1286431235347595e-12 0.0013294481689203421 0.008051354346281823
6248 1.1284255871091145e-12 0.0013291311201334573 0.008051080219666256
6249 1.1282081792585028e-12 0.0013288141921966505 0.00805080615501379
6250 1.1279908998489243e-12 0.0013284973850499822 0.008050532152280765
6251 1.1277737487465464e-12 0.001328180698633549 0.008050258211423555
6252 1.127556725817703e-12 0.0013278641328874831 0.008049984332398567
6253 1.1273398309288958e-12 0.001327547687751953 0.008049710515162248
6254 1.1271230639467923e-12 0.0013272313631671627 0.008049436759671076
6255 1.1269064247382265e-12 0.0013269151590733518 0.008049163065881569
6256 1.1266899131701965e-12 0.001326599075410796 0.008048889433750272
6257 1.1264735291098686e-12 0.0013262831121198064 0.008048615863233771
6258 1.1262572724245747e-12 0.0013259672691407307 0.008048342354288687
6259 1.1260411429818095e-12 0.0013256515464139512 0.008048068906871672
6260 1.1258251406492348e-12 0.0013253359438798865 0.008047795520939415
6261 1.1256092652946766e-12 0.0013250204614789903 0.00804752219644864
6262 1.1253935167861255e-12 0.0013247050991517528 0.008047248933356106
6263 1.1251778949917375e-12 0.0013243898568386988 0.008046975731618607
6264 1.1249623997798309e-12 0.0013240747344803894 0.00804670259119297
6265 1.1247470310188886e-12 0.001323759732017421 0.008046429512036058
6266 1.1245317885775573e-12 0.001323444849390425 0.008046156494104768
6267 1.1243166723246478e-12 0.0013231300865400692 0.008045883537356031
6268 1.1241016821291312e-12 0.0013228154434070563 0.008045610641746812
6269 1.1238868178601453e-12 0.0013225009199321245 0.008045337807234113
6270 1.1236720793869887e-12 0.0013221865160560479 0.008045065033774968
6271 1.1234574665791225e-12 0.0013218722317196356 0.008044792321326447
6272 1.1232429793061705e-12 0.0013215580668637318 0.008044519669845653
6273 1.1230286174379192e-12 0.0013212440214292168 0.008044247079289727
6274 1.1228143808443148e-12 0.0013209300953570052 0.008043974549615838
6275 1.1226002693954663e-12 0.0013206162885880477 0.008043702080781192
6276 1.1223862829616462e-12 0.0013203026010633302 0.008043429672743036
6277 1.1221724214132861e-12 0.0013199890327238739 0.008043157325458643
6278 1.1219586846209765e-12 0.001319675583510735 0.00804288503888532
6279 1.1217450724554726e-12 0.0013193622533650047 0.008042612812980413
6280 1.1215315847876874e-12 0.0013190490422278099 0.008042340647701299
6281 1.121318221488694e-12 0.0013187359500403122 0.008042068543005388
6282 1.1211049824297284e-12 0.0013184229767437086 0.008041796498850132
6283 1.1208918674821825e-12 0.001318110122279231 0.008041524515193004
6284 1.120678876517611e-12 0.0013177973865881468 0.008041252591991522
6285 1.1204660094077271e-12 0.0013174847696117576 0.008040980729203236
6286 1.1202532660244022e-12 0.0013171722712914012 0.008040708926785725
6287 1.1200406462396671e-12 0.0013168598915684496 0.008040437184696606
6288 1.1198281499257113e-12 0.0013165476303843098 0.008040165502893529
6289 1.1196157769548829e-12 0.001316235487680424 0.008039893881334179
6290 1.1194035271996872e-12 0.0013159234633982697 0.00803962231997627
6291 1.1191914005327897e-12 0.0013156115574793589 0.008039350818777555
6292 1.118979396827012e-12 0.0013152997698652384 0.00803907937769582
6293 1.118767515955333e-12 0.00131498810049749 0.008038807996688883
6294 1.1185557577908903e-12 0.00131467654931773 0.008038536675714596
6295 1.1183441222069782e-12 0.0013143651162676104 0.008038265414730846
6296 1.118132609077048e-12 0.001314053801288817 0.008037994213695554
6297 1.1179212182747066e-12 0.0013137426043230709 0.008037723072566672
6298 1.1177099496737203e-12 0.0013134315253121279 0.008037451991302189
6299 1.117498803148008e-12 0.0013131205641977786 0.008037180969860124
6300 1.1172877785716468e-12 0.0013128097209218483 0.008036910008198532
6301 1.1170768758188675e-12 0.0013124989954261968 0.008036639106275497
6302 1.1168660947640605e-12 0.0013121883876527187 0.008036368264049144
6303 1.1166554352817684e-12 0.0013118778975433427 0.008036097481477628
6304 1.1164448972466898e-12 0.0013115675250400332 0.008035826758519134
6305 1.1162344805336777e-12 0.001311257270084788 0.008035556095131884
6306 1.1160241850177404e-12 0.0013109471326196406 0.008035285491274132
6307 1.115814010574041e-12 0.0013106371125866582 0.008035014946904166
6308 1.1156039570778974e-12 0.0013103272099279429 0.008034744461980308
6309 1.1153940244047794e-12 0.0013100174245856309 0.00803447403646091
6310 1.1151842124303144e-12 0.0013097077565018933 0.008034203670304364
6311 1.11497452103028e-12 0.0013093982056189355 0.008033933363469088
6312 1.114764950080609e-12 0.0013090887718789973 0.008033663115913536
6313 1.1145554994573858e-12 0.0013087794552243525 0.008033392927596193
6314 1.1143461690368497e-12 0.0013084702555973102 0.008033122798475581
6315 1.1141369586953913e-12 0.0013081611729402129 0.00803285272851025
6316 1.1139278683095557e-12 0.0013078522071954379 0.00803258271765879
6317 1.113718897756038e-12 0.0013075433583053964 0.008032312765879816
6318 1.113510046911687e-12 0.0013072346262125343 0.008032042873131981
6319 1.1133013156535036e-12 0.0013069260108593318 0.00803177303937397
6320 1.11309270385864e-12 0.0013066175121883032 0.008031503264564501
6321 1.112884211404401e-12 0.001306309130141997 0.008031233548662326
6322 1.11267583816824e-12 0.0013060008646629958 0.008030963891626225
6323 1.1124675840277644e-12 0.0013056927156939162 0.008030694293415016
6324 1.112259448860731e-12 0.001305384683177409 0.008030424753987547
6325 1.1120514325450477e-12 0.00130507676705616 0.0080301552733027
6326 1.1118435349587728e-12 0.0013047689672728874 0.00802988585131939
6327 1.1116357559801162e-12 0.0013044612837703451 0.008029616487996565
6328 1.111428095487436e-12 0.0013041537164913204 0.008029347183293203
6329 1.1112205533592395e-12 0.0013038462653786342 0.008029077937168314
6330 1.1110131294741871e-12 0.001303538930375142 0.008028808749580948
6331 1.1108058237110854e-12 0.0013032317114237333 0.008028539620490178
6332 1.1105986359488913e-12 0.001302924608467331 0.008028270549855115
6333 1.110391566066711e-12 0.0013026176214488922 0.008028001537634902
6334 1.1101846139437996e-12 0.0013023107503114082 0.008027732583788713
6335 1.109977779459561e-12 0.0013020039949979037 0.008027463688275756
6336 1.1097710624935478e-12 0.0013016973554514373 0.008027194851055273
6337 1.109564462925458e-12 0.001301390831615102 0.008026926072086531
6338 1.1093579806351405e-12 0.0013010844234320237 0.008026657351328837
6339 1.109151615502593e-12 0.0013007781308453628 0.00802638868874153
6340 1.1089453674079572e-12 0.0013004719537983134 0.008026120084283975
6341 1.108739236231525e-12 0.001300165892234103 0.008025851537915575
6342 1.1085332218537323e-12 0.0012998599460959934 0.00802558304959576
6343 1.1083273241551657e-12 0.0012995541153272793 0.008025314619284
6344 1.1081215430165584e-12 0.0012992483998712895 0.00802504624693979
6345 1.1079158783187872e-12 0.0012989427996713866 0.008024777932522662
6346 1.1077103299428787e-12 0.0012986373146709664 0.008024509675992178
6347 1.1075048977700021e-12 0.0012983319448134588 0.00802424147730793
6348 1.1072995816814756e-12 0.0012980266900423267 0.008023973336429546
6349 1.107094381558761e-12 0.0012977215503010672 0.008023705253316683
6350 1.1068892972834675e-12 0.001297416525533211 0.008023437227929031
6351 1.1066843287373478e-12 0.0012971116156823214 0.008023169260226311
6352 1.1064794758023016e-12 0.001296806820691996 0.008022901350168279
6353 1.106274738360372e-12 0.0012965021405058658 0.008022633497714718
6354 1.1060701162937484e-12 0.0012961975750675943 0.008022365702825449
6355 1.1058656094847638e-12 0.0012958931243208795 0.00802209796546032
6356 1.1056612178158954e-12 0.0012955887882094526 0.008021830285579212
6357 1.1054569411697642e-12 0.001295284566677078 0.008021562663142037
6358 1.1052527794291365e-12 0.0012949804596675534 0.008021295098108741
6359 1.1050487324769222e-12 0.0012946764671247098 0.008021027590439302
6360 1.1048448001961722e-12 0.0012943725889924121 0.008020760140093723
6361 1.1046409824700845e-12 0.0012940688252145577 0.008020492747032048
6362 1.1044372791819977e-12 0.0012937651757350774 0.008020225411214346
6363 1.1042336902153938e-12 0.0012934616404979356 0.008019958132600721
6364 1.1040302154539004e-12 0.0012931582194471297 0.00801969091115131
6365 1.1038268547812834e-12 0.0012928549125266902 0.008019423746826277
6366 1.1036236080814542e-12 0.0012925517196806812 0.008019156639585821
6367 1.1034204752384631e-12 0.0012922486408531995 0.008018889589390168
6368 1.1032174561365054e-12 0.001291945675988375 0.00801862259619958
6369 1.1030145506599176e-12 0.001291642825030371 0.00801835565997435
6370 1.1028117586931765e-12 0.0012913400879233836 0.0080180887806748
6371 1.102609080120902e-12 0.0012910374646116422 0.008017821958261286
6372 1.1024065148278536e-12 0.0012907349550394093 0.008017555192694191
6373 1.1022040626989321e-12 0.0012904325591509799 0.008017288483933934
6374 1.1020017236191804e-12 0.0012901302768906827 0.008017021831940963
6375 1.101799497473781e-12 0.0012898281082028785 0.00801675523667576
6376 1.101597384148057e-12 0.0012895260530319621 0.008016488698098833
6377 1.1013953835274729e-12 0.0012892241113223605 0.008016222216170727
6378 1.1011934954976314e-12 0.0012889222830185336 0.008015955790852016
6379 1.1009917199442744e-12 0.0012886205680649745 0.008015689422103301
6380 1.1007900567532871e-12 0.0012883189664062086 0.008015423109885221
6381 1.10058850581069e-12 0.001288017477986795 0.008015156854158441
6382 1.1003870670026448e-12 0.0012877161027513248 0.008014890654883658
6383 1.1001857402154521e-12 0.0012874148406444223 0.0080146245120216
6384 1.0999845253355517e-12 0.001287113691610745 0.008014358425533028
6385 1.0997834222495214e-12 0.0012868126555949818 0.008014092395378732
6386 1.099582430844078e-12 0.001286511732541856 0.008013826421519533
6387 1.0993815510060772e-12 0.001286210922396122 0.008013560503916285
6388 1.0991807826225124e-12 0.001285910225102568 0.008013294642529872
6389 1.0989801255805133e-12 0.0012856096406060145 0.008013028837321206
6390 1.09877957976735e-12 0.0012853091688513148 0.008012763088251234
6391 1.0985791450704285e-12 0.0012850088097833543 0.00801249739528093
6392 1.098378821377293e-12 0.0012847085633470516 0.008012231758371303
6393 1.098178608575624e-12 0.0012844084294873573 0.00801196617748339
6394 1.0979785065532395e-12 0.0012841084081492548 0.008011700652578257
6395 1.097778515198094e-12 0.0012838084992777604 0.008011435183617004
6396 1.0975786343982782e-12 0.0012835087028179224 0.00801116977056076
6397 1.0973788640420208e-12 0.0012832090187148218 0.008010904413370684
6398 1.0971792040176854e-12 0.001282909446913572 0.008010639112007969
6399 1.0969796542137726e-12 0.0012826099873593185 0.008010373866433836
6400 1.0967802145189165e-12 0.00128231063999724 0.008010108676609532
6401 1.0965808848218897e-12 0.0012820114047725466 0.008009843542496344
6402 1.096381665011598e-12 0.0012817122816304817 0.00800957846405558
6403 1.096182554977083e-12 0.0012814132705163206 0.008009313441248583
6404 1.0959835546075238e-12 0.0012811143713753706 0.00800904847403673
6405 1.0957846637922313e-12 0.0012808155841529717 0.008008783562381421
6406 1.0955858824206526e-12 0.001280516908794496 0.008008518706244092
6407 1.0953872103823696e-12 0.0012802183452453482 0.008008253905586207
6408 1.0951886475670978e-12 0.0012799198934509654 0.00800798916036926
6409 1.0949901938646876e-12 0.001279621553356816 0.008007724470554776
6410 1.0947918491651236e-12 0.0012793233249084011 0.008007459836104314
6411 1.0945936133585244e-12 0.0012790252080512542 0.008007195256979458
6412 1.0943954863351395e-12 0.0012787272027309407 0.008006930733141822
6413 1.0941974679853556e-12 0.0012784293088930582 0.008006666264553054
6414 1.0939995581996895e-12 0.0012781315264832366 0.008006401851174827
6415 1.0938017568687935e-12 0.001277833855447137 0.00800613749296885
6416 1.093604063883451e-12 0.0012775362957304535 0.008005873189896857
6417 1.0934064791345783e-12 0.0012772388472789117 0.008005608941920614
6418 1.0932090025132265e-12 0.0012769415100382698 0.008005344749001919
6419 1.093011633910576e-12 0.0012766442839543175 0.008005080611102597
6420 1.0928143732179417e-12 0.0012763471689728769 0.008004816528184504
6421 1.0926172203267689e-12 0.0012760501650398014 0.008004552500209528
6422 1.0924201751286355e-12 0.001275753272100977 0.008004288527139584
6423 1.0922232375152518e-12 0.0012754564901023215 0.008004024608936618
6424 1.0920264073784568e-12 0.001275159818989784 0.008003760745562605
6425 1.0918296846102236e-12 0.001274863258709346 0.008003496936979552
6426 1.0916330691026558e-12 0.0012745668092070204 0.008003233183149494
6427 1.0914365607479853e-12 0.0012742704704288522 0.008002969484034493
6428 1.0912401594385787e-12 0.0012739742423209187 0.008002705839596648
6429 1.09104386506693e-12 0.0012736781248293284 0.00800244224979808
6430 1.090847677525666e-12 0.0012733821179002217 0.008002178714600947
6431 1.0906515967075422e-12 0.0012730862214797704 0.00800191523396743
6432 1.090455622505444e-12 0.0012727904355141787 0.008001651807859745
6433 1.0902597548123895e-12 0.001272494759949682 0.008001388436240136
6434 1.0900639935215218e-12 0.0012721991947325475 0.008001125119070874
6435 1.0898683385261159e-12 0.0012719037398090736 0.008000861856314262
6436 1.0896727897195767e-12 0.001271608395125591 0.008000598647932632
6437 1.0894773469954369e-12 0.0012713131606284617 0.008000335493888346
6438 1.0892820102473593e-12 0.0012710180362640795 0.008000072394143794
6439 1.089086779369135e-12 0.0012707230219788693 0.007999809348661398
6440 1.0888916542546816e-12 0.001270428117719288 0.007999546357403605
6441 1.0886966347980485e-12 0.0012701333234318238 0.007999283420332895
6442 1.0885017208934122e-12 0.0012698386390629964 0.007999020537411777
6443 1.0883069124350777e-12 0.0012695440645593573 0.007998757708602791
6444 1.0881122093174755e-12 0.0012692495998674887 0.007998494933868502
6445 1.0879176114351668e-12 0.0012689552449340054 0.007998232213171507
6446 1.0877231186828387e-12 0.0012686609997055527 0.007997969546474432
6447 1.087528730955306e-12 0.0012683668641288073 0.007997706933739933
6448 1.0873344481475104e-12 0.0012680728381504777 0.007997444374930692
6449 1.0871402701545203e-12 0.0012677789217173036 0.007997181870009421
6450 1.0869461968715334e-12 0.001267485114776056 0.007996919418938868
6451 1.0867522281938716e-12 0.0012671914172735369 0.007996657021681801
6452 1.0865583640169834e-12 0.00126689782915658 0.007996394678201022
6453 1.0863646042364435e-12 0.0012666043503720501 0.007996132388459358
6454 1.0861709487479543e-12 0.0012663109808668434 0.00799587015241967
6455 1.085977397447342e-12 0.0012660177205878868 0.007995607970044843
6456 1.085783950230561e-12 0.0012657245694821392 0.007995345841297796
6457 1.0855906069936897e-12 0.0012654315274965905 0.007995083766141475
6458 1.0853973676329337e-12 0.001265138594578261 0.007994821744538855
6459 1.085204232044622e-12 0.0012648457706742032 0.00799455977645294
6460 1.0850112001252103e-12 0.0012645530557315 0.007994297861846763
6461 1.0848182717712784e-12 0.0012642604496972654 0.007994036000683387
6462 1.0846254468795294e-12 0.0012639679525186449 0.007993774192925898
6463 1.0844327253467939e-12 0.0012636755641428144 0.007993512438537418
6464 1.0842401070700263e-12 0.0012633832845169819 0.007993250737481096
6465 1.084047591946304e-12 0.0012630911135883853 0.007992989089720109
6466 1.0838551798728287e-12 0.0012627990513042937 0.00799272749521766
6467 1.083662870746927e-12 0.0012625070976120078 0.007992465953936986
6468 1.0834706644660476e-12 0.0012622152524588588 0.007992204465841346
6469 1.0832785609277647e-12 0.0012619235157922092 0.007991943030894033
6470 1.0830865600297736e-12 0.0012616318875594518 0.007991681649058367
6471 1.0828946616698965e-12 0.0012613403677080109 0.007991420320297697
6472 1.082702865746075e-12 0.001261048956185341 0.0079911590445754
6473 1.0825111721563759e-12 0.0012607576529389281 0.007990897821854881
6474 1.082319580798989e-12 0.0012604664579162885 0.007990636652099578
6475 1.0821280915722244e-12 0.0012601753710649696 0.00799037553527295
6476 1.0819367043745158e-12 0.0012598843923325497 0.007990114471338489
6477 1.0817454191044187e-12 0.0012595935216666372 0.007989853460259712
6478 1.0815542356606134e-12 0.001259302759014872 0.007989592502000173
6479 1.081363153941899e-12 0.0012590121043249245 0.007989331596523444
6480 1.0811721738471976e-12 0.0012587215575444954 0.007989070743793132
6481 1.0809812952755525e-12 0.0012584311186213167 0.00798880994377287
6482 1.0807905181261287e-12 0.0012581407875031508 0.007988549196426319
6483 1.0805998422982118e-12 0.0012578505641377905 0.007988288501717167
6484 1.0804092676912088e-12 0.0012575604484730595 0.007988027859609134
6485 1.0802187942046488e-12 0.0012572704404568117 0.007987767270065964
6486 1.0800284217381802e-12 0.001256980540036932 0.007987506733051434
6487 1.0798381501915732e-12 0.0012566907471613358 0.007987246248529346
6488 1.0796479794647187e-12 0.0012564010617779693 0.007986985816463532
6489 1.0794579094576262e-12 0.0012561114838348082 0.007986725436817851
6490 1.0792679400704261e-12 0.0012558220132798598 0.007986465109556189
6491 1.079078071203369e-12 0.0012555326500611615 0.007986204834642461
6492 1.0788883027568259e-12 0.0012552433941267808 0.007985944612040613
6493 1.0786986346312864e-12 0.001254954245424816 0.007985684441714614
6494 1.07850906672736e-12 0.001254665203903396 0.007985424323628466
6495 1.078319598945773e-12 0.0012543762695106796 0.00798516425774619
6496 1.0781302311873755e-12 0.0012540874421948561 0.007984904244031846
6497 1.0779409633531333e-12 0.0012537987219041452 0.007984644282449516
6498 1.0777517953441327e-12 0.0012535101085867969 0.007984384372963312
6499 1.0775627270615765e-12 0.0012532216021910916 0.00798412451553737
6500 1.0773737584067889e-12 0.0012529332026653402 0.00798386471013586
6501 1.07718488928121e-12 0.0012526449099578832 0.007983604956722975
6502 1.0769961195863999e-12 0.001252356724017092 0.007983345255262939
6503 1.076807449224034e-12 0.0012520686447913681 0.007983085605719998
6504 1.076618878095909e-12 0.0012517806722291429 0.007982826008058433
6505 1.0764304061039377e-12 0.0012514928062788784 0.00798256646224255
6506 1.0762420331501494e-12 0.0012512050468890664 0.00798230696823668
6507 1.0760537591366927e-12 0.001250917394008229 0.007982047526005186
6508 1.0758655839658333e-12 0.0012506298475849183 0.007981788135512459
6509 1.0756775075399517e-12 0.0012503424075677165 0.007981528796722911
6510 1.0754895297615479e-12 0.0012500550739052362 0.007981269509600989
6511 1.0753016505332375e-12 0.0012497678465461196 0.007981010274111165
6512 1.0751138697577512e-12 0.0012494807254390392 0.007980751090217933
6513 1.0749261873379398e-12 0.0012491937105326974 0.007980491957885825
6514 1.074738603176766e-12 0.0012489068017758269 0.007980232877079392
6515 1.0745511171773125e-12 0.00124861999911719 0.007979973847763217
6516 1.0743637292427764e-12 0.0012483333025055795 0.00797971486990191
6517 1.0741764392764699e-12 0.0012480467118898178 0.007979455943460105
6518 1.0739892471818218e-12 0.001247760227218757 0.007979197068402468
6519 1.0738021528623743e-12 0.0012474738484412789 0.007978938244693687
6520 1.073615156221788e-12 0.001247187575506296 0.007978679472298482
6521 1.0734282571638379e-12 0.0012469014083627502 0.007978420751181601
6522 1.0732414555924126e-12 0.0012466153469596133 0.007978162081307815
6523 1.0730547514115171e-12 0.0012463293912458873 0.007977903462641926
6524 1.0728681445252694e-12 0.001246043541170603 0.00797764489514876
6525 1.0726816348379031e-12 0.0012457577966828218 0.007977386378793172
6526 1.0724952222537678e-12 0.0012454721577316347 0.007977127913540046
6527 1.0723089066773237e-12 0.001245186624266162 0.00797686949935429
6528 1.0721226880131483e-12 0.0012449011962355548 0.00797661113620084
6529 1.0719365661659324e-12 0.0012446158735889927 0.007976352824044663
6530 1.0717505410404787e-12 0.0012443306562756856 0.007976094562850746
6531 1.0715646125417057e-12 0.001244045544244873 0.00797583635258411
6532 1.071378780574643e-12 0.0012437605374458235 0.007975578193209794
6533 1.0711930450444362e-12 0.0012434756358278365 0.007975320084692875
6534 1.0710074058563434e-12 0.00124319083934024 0.007975062026998452
6535 1.0708218629157337e-12 0.0012429061479323916 0.007974804020091647
6536 1.0706364161280916e-12 0.001242621561553679 0.007974546063937616
6537 1.0704510653990133e-12 0.0012423370801535188 0.00797428815850154
6538 1.0702658106342081e-12 0.001242052703681358 0.007974030303748623
6539 1.0700806517394958e-12 0.001241768432086672 0.0079737724996441
6540 1.06989558862081e-12 0.0012414842653189668 0.007973514746153229
6541 1.0697106211841975e-12 0.0012412002033277772 0.0079732570432413
6542 1.0695257493358151e-12 0.0012409162460626673 0.007972999390873628
6543 1.0693409729819302e-12 0.001240632393473231 0.00797274178901555
6544 1.0691562920289249e-12 0.0012403486455090915 0.007972484237632433
6545 1.068971706383292e-12 0.0012400650021199015 0.007972226736689675
6546 1.0687872159516362e-12 0.001239781463255343 0.007971969286152698
6547 1.0686028206406719e-12 0.0012394980288651272 0.007971711885986948
6548 1.0684185203572232e-12 0.0012392146988989947 0.007971454536157897
6549 1.068234315008228e-12 0.001238931473306715 0.007971197236631047
6550 1.0680502045007337e-12 0.0012386483520380879 0.007970939987371927
6551 1.0678661887419e-12 0.0012383653350429415 0.007970682788346091
6552 1.0676822676389935e-12 0.0012380824222711331 0.00797042563951912
6553 1.0674984410993944e-12 0.00123779961367255 0.00797016854085662
6554 1.067314709030592e-12 0.0012375169091971081 0.007969911492324226
6555 1.0671310713401845e-12 0.0012372343087947528 0.007969654493887599
6556 1.066947527935882e-12 0.0012369518124154585 0.007969397545512425
6557 1.0667640787255025e-12 0.0012366694200092287 0.007969140647164417
6558 1.066580723616974e-12 0.0012363871315260965 0.007968883798809315
6559 1.066397462518335e-12 0.0012361049469161237 0.007968627000412886
6560 1.0662142953377314e-12 0.001235822866129401 0.00796837025194092
6561 1.0660312219834215e-12 0.0012355408891160482 0.007968113553359241
6562 1.0658482423637688e-12 0.0012352590158262143 0.007967856904633691
6563 1.0656653563872475e-12 0.0012349772462100777 0.007967600305730143
6564 1.0654825639624397e-12 0.001234695580217845 0.007967343756614492
6565 1.0652998649980382e-12 0.0012344140177997524 0.007967087257252667
6566 1.0651172594028416e-12 0.001234132558906065 0.007966830807610615
6567 1.0649347470857566e-12 0.001233851203487077 0.007966574407654312
6568 1.0647523279558009e-12 0.001233569951493111 0.007966318057349764
6569 1.0645700019220965e-12 0.0012332888028745187 0.007966061756662996
6570 1.0643877688938753e-12 0.0012330077575816811 0.007965805505560064
6571 1.064205628780478e-12 0.0012327268155650074 0.007965549304007051
6572 1.0640235814913491e-12 0.0012324459767749359 0.007965293151970062
6573 1.063841626936045e-12 0.001232165241161934 0.007965037049415232
6574 1.0636597650242256e-12 0.001231884608676498 0.007964780996308719
6575 1.0634779956656603e-12 0.0012316040792691525 0.00796452499261671
6576 1.0632963187702256e-12 0.0012313236528904514 0.007964269038305417
6577 1.063114734247901e-12 0.001231043329490977 0.007964013133341075
6578 1.0629332420087776e-12 0.00123076310902134 0.00796375727768995
6579 1.0627518419630505e-12 0.0012304829914321805 0.00796350147131833
6580 1.0625705340210214e-12 0.001230202976674167 0.00796324571419253
6581 1.0623893180930971e-12 0.0012299230646979967 0.00796299000627889
6582 1.0622081940897918e-12 0.0012296432554543954 0.007962734347543778
6583 1.0620271619217269e-12 0.0012293635488941177 0.007962478737953586
6584 1.0618462214996275e-12 0.0012290839449679467 0.007962223177474734
6585 1.0616653727343253e-12 0.0012288044436266944 0.007961967666073665
6586 1.0614846155367576e-12 0.0012285250448212006 0.007961712203716852
6587 1.061303949817967e-12 0.0012282457485023345 0.007961456790370788
6588 1.0611233754891004e-12 0.0012279665546209935 0.007961201426001997
6589 1.0609428924614121e-12 0.0012276874631281035 0.007960946110577027
6590 1.0607625006462591e-12 0.0012274084739746188 0.00796069084406245
6591 1.0605821999551036e-12 0.0012271295871115224 0.007960435626424863
6592 1.0604019902995126e-12 0.0012268508024898257 0.007960180457630892
6593 1.0602218715911584e-12 0.0012265721200605685 0.007959925337647188
6594 1.0600418437418165e-12 0.0012262935397748186 0.007959670266440424
6595 1.0598619066633673e-12 0.0012260150615836735 0.007959415243977301
6596 1.0596820602677955e-12 0.0012257366854382576 0.007959160270224547
6597 1.059502304467191e-12 0.001225458411289725 0.007958905345148917
6598 1.0593226391737445e-12 0.001225180239089257 0.007958650468717184
6599 1.059143064299752e-12 0.0012249021687880638 0.007958395640896154
6600 1.0589635797576119e-12 0.0012246242003373837 0.007958140861652651
6601 1.058784185459829e-12 0.0012243463336884838 0.007957886130953532
6602 1.0586048813190091e-12 0.0012240685687926588 0.007957631448765677
6603 1.0584256672478621e-12 0.0012237909056012318 0.007957376815055992
6604 1.0582465431592e-12 0.0012235133440655546 0.007957122229791405
6605 1.0580675089659382e-12 0.001223235884137007 0.007956867692938872
6606 1.0578885645810944e-12 0.0012229585257669965 0.007956613204465375
6607 1.0577097099177899e-12 0.0012226812689069594 0.007956358764337918
6608 1.0575309448892468e-12 0.0012224041135083603 0.007956104372523533
6609 1.0573522694087906e-12 0.0012221270595226912 0.007955850028989277
6610 1.0571736833898483e-12 0.0012218501069014725 0.007955595733702229
6611 1.0569951867459515e-12 0.0012215732555962533 0.0079553414866295
6612 1.0568167793907295e-12 0.00122129650555861 0.00795508728773822
6613 1.0566384612379178e-12 0.0012210198567401476 0.007954833136995548
6614 1.05646023220135e-12 0.0012207433090924988 0.007954579034368666
6615 1.0562820921949633e-12 0.0012204668625673246 0.00795432497982478
6616 1.0561040411327943e-12 0.0012201905171163139 0.007954070973331125
6617 1.0559260789289828e-12 0.0012199142726911835 0.007953817014854956
6618 1.055748205497769e-12 0.0012196381292436781 0.007953563104363558
6619 1.0555704207534936e-12 0.0012193620867255708 0.007953309241824236
6620 1.055392724610598e-12 0.001219086145088662 0.007953055427204325
6621 1.055215116983625e-12 0.0012188103042847808 0.00795280166047118
6622 1.0550375977872185e-12 0.0012185345642657837 0.007952547941592187
6623 1.0548601669361215e-12 0.0012182589249835547 0.007952294270534751
6624 1.0546828243451774e-12 0.0012179833863900068 0.007952040647266305
6625 1.054505569929333e-12 0.0012177079484370797 0.007951787071754311
6626 1.0543284036036304e-12 0.0012174326110767416 0.007951533543966247
6627 1.0541513252832135e-12 0.001217157374260988 0.007951280063869621
6628 1.0539743348833275e-12 0.001216882237941843 0.007951026631431967
6629 1.0537974323193139e-12 0.0012166072020713575 0.00795077324662084
6630 1.0536206175066171e-12 0.0012163322666016109 0.007950519909403821
6631 1.0534438903607773e-12 0.0012160574314847097 0.007950266619748516
6632 1.053267250797438e-12 0.0012157826966727886 0.007950013377622557
6633 1.0530906987323396e-12 0.0012155080621180099 0.007949760182993601
6634 1.0529142340813213e-12 0.0012152335277725635 0.007949507035829329
6635 1.0527378567603201e-12 0.0012149590935886668 0.00794925393609744
6636 1.0525615666853738e-12 0.0012146847595185654 0.00794900088376567
6637 1.0523853637726176e-12 0.0012144105255145316 0.007948747878801768
6638 1.0522092479382879e-12 0.0012141363915288662 0.00794849492117352
6639 1.0520332190987151e-12 0.001213862357513897 0.007948242010848726
6640 1.05185727717033e-12 0.0012135884234219796 0.007947989147795213
6641 1.0516814220696602e-12 0.0012133145892054972 0.007947736331980832
6642 1.0515056537133337e-12 0.0012130408548168608 0.007947483563373464
6643 1.0513299720180732e-12 0.0012127672202085081 0.007947230841941008
6644 1.0511543769007022e-12 0.0012124936853329048 0.007946978167651391
6645 1.0509788682781403e-12 0.0012122202501425444 0.007946725540472566
6646 1.0508034460674025e-12 0.0012119469145899474 0.007946472960372503
6647 1.0506281101856044e-12 0.001211673678627662 0.007946220427319205
6648 1.0504528605499571e-12 0.0012114005422082636 0.007945967941280694
6649 1.0502776970777687e-12 0.001211127505284355 0.00794571550222502
6650 1.0501026196864442e-12 0.001210854567808566 0.007945463110120253
6651 1.0499276282934858e-12 0.0012105817297335547 0.007945210764934492
6652 1.0497527228164942e-12 0.001210308991012006 0.00794495846663586
6653 1.0495779031731616e-12 0.0012100363515966319 0.0079447062151925
6654 1.0494031692812797e-12 0.001209763811440172 0.007944454010572581
6655 1.0492285210587377e-12 0.0012094913704953933 0.007944201852744298
6656 1.049053958423517e-12 0.0012092190287150903 0.007943949741675867
6657 1.0488794812936994e-12 0.0012089467860520841 0.007943697677335533
6658 1.0487050895874606e-12 0.0012086746424592237 0.007943445659691562
6659 1.0485307832230714e-12 0.0012084025978893844 0.007943193688712245
6660 1.0483565621188988e-12 0.0012081306522954698 0.007942941764365895
6661 1.0481824261934046e-12 0.0012078588056304096 0.007942689886620852
6662 1.0480083753651477e-12 0.0012075870578471615 0.00794243805544548
6663 1.0478344095527802e-12 0.0012073154088987099 0.007942186270808163
6664 1.0476605286750495e-12 0.0012070438587380664 0.007941934532677311
6665 1.0474867326508e-12 0.0012067724073182699 0.007941682841021364
6666 1.0473130213989684e-12 0.0012065010545923866 0.007941431195808776
6667 1.0471393948385884e-12 0.001206229800513509 0.007941179597008033
6668 1.046965852888786e-12 0.0012059586450347576 0.007940928044587639
6669 1.0467923954687834e-12 0.0012056875881092791 0.007940676538516126
6670 1.0466190224978965e-12 0.0012054166296902476 0.00794042507876205
6671 1.0464457338955359e-12 0.001205145769730864 0.007940173665293988
6672 1.0462725295812061e-12 0.0012048750081843568 0.007939922298080545
6673 1.0460994094745055e-12 0.0012046043450039809 0.007939670977090345
6674 1.0459263734951247e-12 0.001204333780143018 0.007939419702292038
6675 1.0457534215628523e-12 0.0012040633135547772 0.007939168473654301
6676 1.0455805535975658e-12 0.0012037929451925943 0.00793891729114583
6677 1.045407769519239e-12 0.0012035226750098317 0.007938666154735347
6678 1.0452350692479368e-12 0.0012032525029598792 0.007938415064391594
6679 1.04506245270382e-12 0.0012029824289961533 0.007938164020083342
6680 1.0448899198071406e-12 0.0012027124530720973 0.007937913021779385
6681 1.0447174704782446e-12 0.0012024425751411812 0.007937662069448539
6682 1.0445451046375712e-12 0.001202172795156902 0.007937411163059644
6683 1.044372822205651e-12 0.0012019031130727832 0.007937160302581564
6684 1.0442006231031073e-12 0.0012016335288423752 0.007936909487983186
6685 1.0440285072506562e-12 0.0012013640424192555 0.007936658719233419
6686 1.043856474569107e-12 0.0012010946537570277 0.007936407996301199
6687 1.0436845249793601e-12 0.0012008253628093227 0.007936157319155483
6688 1.0435126584024084e-12 0.001200556169529798 0.007935906687765252
6689 1.0433408747593377e-12 0.0012002870738721373 0.007935656102099514
6690 1.0431691739713248e-12 0.0012000180757900515 0.007935405562127296
6691 1.0429975559596383e-12 0.001199749175237278 0.00793515506781765
6692 1.0428260206456387e-12 0.0011994803721675806 0.007934904619139652
6693 1.0426545679507771e-12 0.0011992116665347499 0.0079346542160624
6694 1.0424831977965967e-12 0.0011989430582926028 0.007934403858555015
6695 1.0423119101047306e-12 0.0011986745473949833 0.007934153546586642
6696 1.042140704796907e-12 0.0011984061337957613 0.007933903280126452
6697 1.0419695817949426e-12 0.001198137817448834 0.00793365305914364
6698 1.0417985410207428e-12 0.0011978695983081245 0.007933402883607417
6699 1.0416275823963076e-12 0.0011976014763275826 0.007933152753487025
6700 1.0414567058437263e-12 0.001197333451461185 0.007932902668751726
6701 1.0412859112851782e-12 0.0011970655236629342 0.007932652629370806
6702 1.0411151986429326e-12 0.0011967976928868597 0.00793240263531357
6703 1.0409445678393513e-12 0.001196529959087017 0.007932152686549357
6704 1.040774018796884e-12 0.0011962623222174882 0.007931902783047517
6705 1.040603551438072e-12 0.0011959947822323819 0.00793165292477743
6706 1.040433165685545e-12 0.001195727339085833 0.007931403111708498
6707 1.040262861462024e-12 0.0011954599927320024 0.007931153343810145
6708 1.0400926386903191e-12 0.001195192743125078 0.007930903621051819
6709 1.0399224972933296e-12 0.0011949255902192737 0.00793065394340299
6710 1.0397524371940458e-12 0.0011946585339688294 0.007930404310833155
6711 1.0395824583155454e-12 0.0011943915743280117 0.007930154723311827
6712 1.0394125605809981e-12 0.0011941247112511137 0.007929905180808551
6713 1.0392427439136587e-12 0.0011938579446924542 0.007929655683292887
6714 1.0390730082368746e-12 0.0011935912746063786 0.007929406230734421
6715 1.0389033534740787e-12 0.0011933247009472579 0.007929156823102761
6716 1.0387337795487972e-12 0.0011930582236694901 0.007928907460367542
6717 1.0385642863846413e-12 0.001192791842727499 0.007928658142498417
6718 1.0383948739053123e-12 0.0011925255580757348 0.007928408869465066
6719 1.0382255420345992e-12 0.0011922593696686735 0.007928159641237187
6720 1.0380562906963812e-12 0.0011919932774608177 0.007927910457784508
6721 1.0378871198146231e-12 0.0011917272814066955 0.007927661319076773
6722 1.0377180293133792e-12 0.0011914613814608616 0.007927412225083752
6723 1.0375490191167902e-12 0.0011911955775778967 0.007927163175775236
6724 1.037380089149087e-12 0.0011909298697124076 0.00792691417112104
6725 1.037211239334587e-12 0.001190664257819027 0.007926665211091002
6726 1.0370424695976953e-12 0.0011903987418524133 0.007926416295654983
6727 1.0368737798629043e-12 0.001190133321767252 0.007926167424782866
6728 1.0367051700547956e-12 0.0011898679975182536 0.00792591859844456
6729 1.0365366400980346e-12 0.0011896027690601546 0.00792566981660999
6730 1.0363681899173777e-12 0.001189337636347718 0.00792542107924911
6731 1.036199819437664e-12 0.0011890725993357325 0.00792517238633189
6732 1.0360315285838233e-12 0.001188807657979013 0.007924923737828328
6733 1.0358633172808712e-12 0.001188542812232399 0.007924675133708446
6734 1.0356951854539096e-12 0.001188278062050758 0.007924426573942284
6735 1.035527133028128e-12 0.0011880134073889816 0.00792417805849991
6736 1.0353591599288012e-12 0.001187748848201988 0.007923929587351409
6737 1.0351912660812886e-12 0.0011874843844447214 0.007923681160466886
6738 1.0350234514110402e-12 0.0011872200160721518 0.007923432777816479
6739 1.0348557158435893e-12 0.0011869557430392744 0.00792318443937034
6740 1.034688059304556e-12 0.0011866915653011107 0.007922936145098649
6741 1.0345204817196467e-12 0.001186427482812708 0.007922687894971603
6742 1.0343529830146515e-12 0.001186163495529139 0.007922439688959424
6743 1.034185563115448e-12 0.0011858996034055027 0.007922191527032356
6744 1.034018221947999e-12 0.0011856358063969232 0.007921943409160666
6745 1.0338509594383536e-12 0.0011853721044585504 0.007921695335314644
6746 1.0336837755126452e-12 0.0011851084975455603 0.007921447305464601
6747 1.0335166700970932e-12 0.0011848449856131545 0.007921199319580872
6748 1.0333496431180011e-12 0.00118458156861656 0.007920951377633814
6749 1.0331826945017583e-12 0.0011843182465110296 0.007920703479593803
6750 1.0330158241748387e-12 0.0011840550192518417 0.007920455625431241
6751 1.0328490320638014e-12 0.0011837918867943001 0.007920207815116553
6752 1.0326823180952887e-12 0.0011835288490937342 0.00791996004862018
6753 1.0325156821960295e-12 0.0011832659061054994 0.007919712325912591
6754 1.0323491242928365e-12 0.0011830030577849762 0.007919464646964278
6755 1.0321826443126073e-12 0.0011827403040875707 0.007919217011745753
6756 1.0320162421823216e-12 0.0011824776449687149 0.007918969420227549
6757 1.0318499178290449e-12 0.0011822150803838661 0.00791872187238022
6758 1.0316836711799275e-12 0.0011819526102885066 0.007918474368174349
6759 1.031517502162201e-12 0.0011816902346381448 0.007918226907580532
6760 1.0313514107031838e-12 0.0011814279533883143 0.007917979490569394
6761 1.0311853967302764e-12 0.0011811657664945743 0.007917732117111581
6762 1.0310194601709624e-12 0.001180903673912509 0.007917484787177758
6763 1.03085360095281e-12 0.0011806416755977282 0.007917237500738613
6764 1.0306878190034697e-12 0.0011803797715058673 0.007916990257764857
6765 1.0305221142506774e-12 0.0011801179615925869 0.007916743058227226
6766 1.0303564866222485e-12 0.001179856245813573 0.00791649590209647
6767 1.030190936046085e-12 0.001179594624124537 0.007916248789343367
6768 1.0300254624501705e-12 0.0011793330964812155 0.007916001719938719
6769 1.0298600657625706e-12 0.0011790716628393703 0.007915754693853343
6770 1.0296947459114344e-12 0.0011788103231547885 0.007915507711058083
6771 1.0295295028249927e-12 0.0011785490773832826 0.0079152607715238
6772 1.0293643364315608e-12 0.0011782879254806906 0.007915013875221383
6773 1.0291992466595352e-12 0.0011780268674028754 0.007914767022121742
6774 1.029034233437393e-12 0.001177765903105725 0.0079145202121958
6775 1.0288692966936963e-12 0.0011775050325451531 0.007914273445414514
6776 1.0287044363570878e-12 0.0011772442556770976 0.007914026721748854
6777 1.0285396523562934e-12 0.0011769835724575225 0.00791378004116982
6778 1.0283749446201187e-12 0.0011767229828424167 0.007913533403648424
6779 1.0282103130774536e-12 0.0011764624867877942 0.007913286809155708
6780 1.0280457576572667e-12 0.0011762020842496941 0.00791304025766273
6781 1.027881278288611e-12 0.0011759417751841807 0.007912793749140572
6782 1.0277168749006192e-12 0.001175681559547343 0.007912547283560339
6783 1.0275525474225075e-12 0.0011754214372952955 0.00791230086089316
6784 1.0273882957835708e-12 0.0011751614083841777 0.007912054481110178
6785 1.0272241199131869e-12 0.0011749014727701539 0.007911808144182565
6786 1.027060019740811e-12 0.0011746416304094134 0.007911561850081506
6787 1.0268959951959843e-12 0.0011743818812581708 0.007911315598778217
6788 1.0267320462083248e-12 0.0011741222252726654 0.007911069390243929
6789 1.0265681727075334e-12 0.0011738626624091617 0.007910823224449897
6790 1.0264043746233926e-12 0.001173603192623949 0.0079105771013674
6791 1.0262406518857606e-12 0.0011733438158733416 0.007910331020967734
6792 1.0260770044245813e-12 0.0011730845321136789 0.007910084983222218
6793 1.0259134321698761e-12 0.0011728253413013244 0.007909838988102194
6794 1.0257499350517479e-12 0.0011725662433926677 0.007909593035579025
6795 1.0255865130003775e-12 0.0011723072383441223 0.007909347125624093
6796 1.0254231659460273e-12 0.0011720483261121269 0.007909101258208803
6797 1.025259893819041e-12 0.0011717895066531453 0.007908855433304584
6798 1.025096696549838e-12 0.0011715307799236659 0.007908609650882881
6799 1.0249335740689212e-12 0.0011712721458802013 0.007908363910915164
6800 1.0247705263068706e-12 0.0011710136044792896 0.007908118213372924
6801 1.024607553194347e-12 0.0011707551556774936 0.007907872558227672
6802 1.0244446546620912e-12 0.0011704967994314009 0.007907626945450944
6803 1.0242818306409208e-12 0.0011702385356976235 0.007907381375014292
6804 1.0241190810617346e-12 0.0011699803644327983 0.007907135846889292
6805 1.0239564058555093e-12 0.001169722285593587 0.007906890361047542
6806 1.0237938049533017e-12 0.001169464299136676 0.00790664491746066
6807 1.0236312782862459e-12 0.0011692064050187762 0.007906399516100285
6808 1.0234688257855554e-12 0.0011689486031966235 0.007906154156938077
6809 1.0233064473825236e-12 0.001168690893626978 0.00790590883994572
6810 1.0231441430085192e-12 0.0011684332762666241 0.007905663565094914
6811 1.022981912594993e-12 0.001168175751072372 0.007905418332357384
6812 1.0228197560734714e-12 0.0011679183180010556 0.007905173141704875
6813 1.0226576733755603e-12 0.0011676609770095332 0.007904927993109153
6814 1.022495664432945e-12 0.0011674037280546884 0.007904682886542008
6815 1.0223337291773843e-12 0.0011671465710934286 0.007904437821975243
6816 1.0221718675407192e-12 0.0011668895060826866 0.007904192799380691
6817 1.0220100794548677e-12 0.001166632532979419 0.007903947818730201
6818 1.0218483648518243e-12 0.0011663756517406069 0.007903702879995646
6819 1.0216867236636614e-12 0.0011661188623232563 0.007903457983148916
6820 1.021525155822531e-12 0.0011658621646843973 0.007903213128161926
6821 1.0213636612606582e-12 0.0011656055587810847 0.00790296831500661
6822 1.0212022399103498e-12 0.0011653490445703975 0.007902723543654922
6823 1.021040891703988e-12 0.0011650926220094391 0.00790247881407884
6824 1.020879616574031e-12 0.0011648362910553374 0.00790223412625036
6825 1.0207184144530173e-12 0.0011645800516652447 0.007901989480141503
6826 1.0205572852735583e-12 0.0011643239037963376 0.007901744875724304
6827 1.0203962289683447e-12 0.0011640678474058171 0.007901500312970825
6828 1.0202352454701435e-12 0.0011638118824509088 0.007901255791853147
6829 1.0200743347117973e-12 0.0011635560088888624 0.00790101131234337
6830 1.0199134966262266e-12 0.0011633002266769517 0.007900766874413614
6831 1.0197527311464279e-12 0.0011630445357724746 0.007900522478036028
6832 1.019592038205472e-12 0.001162788936132754 0.007900278123182768
6833 1.0194314177365093e-12 0.0011625334277151366 0.007900033809826023
6834 1.0192708696727643e-12 0.001162278010476993 0.007899789537937997
6835 1.0191103939475373e-12 0.0011620226843757188 0.007899545307490916
6836 1.0189499904942066e-12 0.0011617674493687332 0.007899301118457026
6837 1.0187896592462224e-12 0.00116151230541348 0.007899056970808593
6838 1.0186294001371142e-12 0.0011612572524674267 0.007898812864517905
6839 1.0184692131004858e-12 0.0011610022904880654 0.007898568799557271
6840 1.018309098070017e-12 0.0011607474194329122 0.00789832477589902
6841 1.0181490549794628e-12 0.001160492639259507 0.007898080793515502
6842 1.0179890837626529e-12 0.0011602379499254143 0.007897836852379086
6843 1.0178291843534922e-12 0.0011599833513882226 0.007897592952462161
6844 1.0176693566859618e-12 0.0011597288436055442 0.007897349093737141
6845 1.0175096006941176e-12 0.0011594744265350156 0.007897105276176456
6846 1.017349916312091e-12 0.0011592201001342974 0.007896861499752562
6847 1.017190303474086e-12 0.0011589658643610743 0.007896617764437928
6848 1.0170307621143834e-12 0.0011587117191730546 0.007896374070205048
6849 1.0168712921673378e-12 0.0011584576645279714 0.007896130417026435
6850 1.0167118935673782e-12 0.0011582037003835808 0.007895886804874625
6851 1.0165525662490085e-12 0.0011579498266976638 0.00789564323372217
6852 1.0163933101468056e-12 0.0011576960434280246 0.007895399703541642
6853 1.016234125195424e-12 0.0011574423505324918 0.007895156214305643
6854 1.0160750113295901e-12 0.0011571887479689177 0.007894912765986787
6855 1.0159159684841043e-12 0.0011569352356951786 0.007894669358557708
6856 1.0157569965938407e-12 0.0011566818136691747 0.007894425991991062
6857 1.0155980955937474e-12 0.00115642848184883 0.007894182666259526
6858 1.0154392654188479e-12 0.0011561752401920925 0.007893939381335799
6859 1.0152805060042377e-12 0.0011559220886569336 0.007893696137192596
6860 1.0151218172850866e-12 0.001155669027201349 0.007893452933802655
6861 1.0149631991966368e-12 0.0011554160557833582 0.007893209771138733
6862 1.0148046516742042e-12 0.0011551631743610042 0.007892966649173605
6863 1.0146461746531802e-12 0.0011549103828923538 0.007892723567880074
6864 1.0144877680690276e-12 0.0011546576813354977 0.007892480527230955
6865 1.014329431857282e-12 0.0011544050696485507 0.00789223752719909
6866 1.0141711659535531e-12 0.0011541525477896505 0.007891994567757334
6867 1.0140129702935216e-12 0.0011539001157169593 0.007891751648878564
6868 1.0138548448129438e-12 0.0011536477733886626 0.007891508770535684
6869 1.0136967894476474e-12 0.0011533955207629698 0.00789126593270161
6870 1.0135388041335328e-12 0.0011531433577981135 0.007891023135349283
6871 1.0133808888065721e-12 0.0011528912844523506 0.007890780378451659
6872 1.0132230434028107e-12 0.001152639300683961 0.007890537661981717
6873 1.0130652678583665e-12 0.001152387406451249 0.007890294985912458
6874 1.0129075621094304e-12 0.0011521356017125414 0.007890052350216902
6875 1.0127499260922634e-12 0.0011518838864261899 0.007889809754868086
6876 1.0125923597432005e-12 0.0011516322605505688 0.007889567199839069
6877 1.0124348629986465e-12 0.0011513807240440765 0.007889324685102929
6878 1.012277435795081e-12 0.0011511292768651344 0.007889082210632767
6879 1.0121200780690541e-12 0.0011508779189721883 0.007888839776401702
6880 1.011962789757187e-12 0.0011506266503237066 0.00788859738238287
6881 1.011805570796173e-12 0.0011503754708781816 0.007888355028549433
6882 1.011648421122777e-12 0.0011501243805941293 0.007888112714874568
6883 1.0114913406738346e-12 0.0011498733794300887 0.007887870441331471
6884 1.0113343293862544e-12 0.0011496224673446223 0.007887628207893363
6885 1.0111773871970163e-12 0.0011493716442963165 0.007887386014533483
6886 1.0110205140431694e-12 0.0011491209102437805 0.007887143861225089
6887 1.0108637098618348e-12 0.0011488702651456476 0.007886901747941455
6888 1.010706974590205e-12 0.0011486197089605739 0.007886659674655882
6889 1.0105503081655434e-12 0.001148369241647239 0.007886417641341686
6890 1.0103937105251828e-12 0.0011481188631643465 0.007886175647972202
6891 1.0102371816065293e-12 0.0011478685734706221 0.007885933694520791
6892 1.0100807213470574e-12 0.001147618372524816 0.007885691780960826
6893 1.0099243296843134e-12 0.0011473682602857012 0.007885449907265705
6894 1.0097680065559125e-12 0.0011471182367120737 0.007885208073408841
6895 1.0096117518995423e-12 0.0011468683017627533 0.007884966279363671
6896 1.00945556565296e-12 0.001146618455396583 0.007884724525103652
6897 1.0092994477539928e-12 0.001146368697572429 0.007884482810602259
6898 1.0091433981405376e-12 0.0011461190282491803 0.007884241135832984
6899 1.008987416750561e-12 0.0011458694473857499 0.007883999500769342
6900 1.0088315035220998e-12 0.0011456199549410735 0.007883757905384864
6901 1.0086756583932625e-12 0.0011453705508741102 0.007883516349653107
6902 1.0085198813022228e-12 0.0011451212351438417 0.007883274833547638
6903 1.0083641721872284e-12 0.0011448720077092739 0.007883033357042052
6904 1.0082085309865967e-12 0.0011446228685294349 0.007882791920109962
6905 1.0080529576387103e-12 0.0011443738175633766 0.007882550522724997
6906 1.0078974520820256e-12 0.0011441248547701735 0.00788230916486081
6907 1.007742014255066e-12 0.0011438759801089239 0.007882067846491068
6908 1.0075866440964243e-12 0.0011436271935387483 0.007881826567589461
6909 1.0074313415447626e-12 0.0011433784950187907 0.007881585328129699
6910 1.007276106538813e-12 0.0011431298845082185 0.00788134412808551
6911 1.0071209390173738e-12 0.0011428813619662216 0.007881102967430638
6912 1.006965838919314e-12 0.0011426329273520133 0.007880861846138853
6913 1.006810806183574e-12 0.0011423845806248292 0.007880620764183943
6914 1.006655840749158e-12 0.001142136321743929 0.007880379721539712
6915 1.0065009425551418e-12 0.0011418881506685943 0.007880138718179984
6916 1.0063461115406684e-12 0.0011416400673581303 0.007879897754078605
6917 1.0061913476449495e-12 0.0011413920717718653 0.007879656829209438
6918 1.0060366508072648e-12 0.0011411441638691502 0.007879415943546363
6919 1.005882020966964e-12 0.0011408963436093586 0.007879175097063287
6920 1.0057274580634628e-12 0.0011406486109518874 0.007878934289734128
6921 1.0055729620362461e-12 0.0011404009658561563 0.007878693521532828
6922 1.0054185328248656e-12 0.0011401534082816076 0.007878452792433346
6923 1.0052641703689414e-12 0.001139905938187707 0.007878212102409658
6924 1.005109874608162e-12 0.0011396585555339428 0.007877971451435765
6925 1.0049556454822837e-12 0.0011394112602798262 0.007877730839485684
6926 1.0048014829311297e-12 0.0011391640523848907 0.00787749026653345
6927 1.0046473868945923e-12 0.0011389169318086932 0.007877249732553123
6928 1.0044933573126278e-12 0.0011386698985108132 0.007877009237518773
6929 1.004339394125263e-12 0.001138422952450853 0.007876768781404494
6930 1.0041854972725927e-12 0.0011381760935884374 0.007876528364184404
6931 1.0040316666947751e-12 0.0011379293218832143 0.00787628798583263
6932 1.0038779023320374e-12 0.0011376826372948544 0.007876047646323322
6933 1.0037242041246746e-12 0.0011374360397830505 0.007875807345630651
6934 1.003570572013048e-12 0.0011371895293075186 0.007875567083728807
6935 1.0034170059375867e-12 0.0011369431058279977 0.007875326860591999
6936 1.0032635058387845e-12 0.0011366967693042485 0.007875086676194451
6937 1.0031100716572034e-12 0.001136450519696055 0.007874846530510411
6938 1.0029567033334721e-12 0.0011362043569632238 0.007874606423514145
6939 1.0028034008082854e-12 0.0011359582810655838 0.007874366355179935
6940 1.0026501640224042e-12 0.001135712291962987 0.007874126325482084
6941 1.0024969929166548e-12 0.001135466389615308 0.007873886334394913
6942 1.002343887431932e-12 0.0011352205739824435 0.007873646381892762
6943 1.002190847509197e-12 0.001134974845024313 0.007873406467949994
6944 1.0020378730894741e-12 0.0011347292027008586 0.007873166592540984
6945 1.001884964113856e-12 0.0011344836469720447 0.007872926755640131
6946 1.0017321205235003e-12 0.0011342381777978583 0.007872686957221849
6947 1.0015793422596308e-12 0.0011339927951383095 0.007872447197260574
6948 1.0014266292635358e-12 0.0011337474989534296 0.007872207475730756
6949 1.0012739814765725e-12 0.001133502289203274 0.007871967792606871
6950 1.0011213988401606e-12 0.001133257165847919 0.00787172814786341
6951 1.0009688812957866e-12 0.0011330121288474647 0.007871488541474882
6952 1.0008164287850009e-12 0.0011327671781620325 0.007871248973415812
6953 1.0006640412494211e-12 0.001132522313751767 0.00787100944366075
6954 1.00051171863073e-12 0.0011322775355768347 0.007870769952184263
6955 1.0003594608706746e-12 0.001132032843597425 0.007870530498960934
6956 1.0002072679110663e-12 0.0011317882377737491 0.007870291083965364
6957 1.0000551396937839e-12 0.001131543718066041 0.007870051707172178
6958 9.999030761607696e-13 0.0011312992844345567 0.007869812368556016


==> dat/NAGctraj0.4f100.dat <==
0 0.464 2.0 4.0
1 0.36685388630921173 1.8666666666666667 3.9893333333333336
2 0.288837756553795 1.7345864691358026 3.976628652030989
3 0.22854359332028057 1.6075282096352583 3.9619319922203706
4 0.18301537627703202 1.4876492936950034 3.945294816952655
5 0.14906475803394703 1.3760088394672203 3.926773610088527
6 0.12386101606250284 1.2729505661078422 3.9064294441495373
7 0.10511442766760809 1.178371863307732 3.8843275278654406
8 0.09106743147842916 1.0919061140952702 3.860536739164227
9 0.08041294818868354 1.0130430589517438 3.835129149261562
10 0.07219780120760777 0.9412064401477758 3.808179543319091
11 0.06573529688030798 0.8758028167199143 3.779764942867478
12 0.060534346412453165 0.8162512158923346 3.7499641348427257
13 0.05624522199787961 0.7620002104803939 3.7188572116766214
14 0.05261940678974272 0.7125368590939118 3.686525126427975
15 0.04948046714498429 0.6673904709255407 3.653049266454447
16 0.04670317322161924 0.6261331579923372 3.6185110486185033
17 0.04419863366790414 0.5883784658682985 3.5829915385078395
18 0.04190374739564361 0.553778924162298 3.546571095641877
19 0.039773726140764916 0.5220230579965759 3.5093290461415263
20 0.037776790800083136 0.4928322024340522 3.4713433838679824
21 0.03589040368891808 0.4659573300506322 3.4326905005947217
22 0.03409858625707069 0.4411760153502344 3.39344494537062
23 0.03239000520055028 0.4182896034850704 3.3536792128650506
24 0.030756603988722438 0.3971206146987612 3.313463560160519
25 0.029192622839025843 0.3775103932869467 3.2728658511760615
26 0.02769389638511656 0.35931699612249035 3.231951427665334
27 0.026257350632541025 0.3424133078681278 3.190783005536219
28 0.02488064347070981 0.326685365852842 3.1494205950821335
29 0.0235619089451656 0.31203087585198575 3.107921443596691
30 0.022299576732584266 0.2983578997750526 3.066339998760186
31 0.02109224622084888 0.2855836969270317 3.0247278911352264
32 0.019938600261821867 0.27363370167495904 2.983133934086531
33 0.01883734771816964 0.2624406217655091 2.9416041394427657
34 0.017787186842789248 0.25194364304050604 2.900181747243017
35 0.01678678364123789 0.24208772778551146 2.8589072679535796
36 0.01583476090574244 0.23282299536370324 2.8178185355990064
37 0.01492969473654597 0.2241041751015161 2.776950770321781
38 0.014070116197265298 0.21589012258967724 2.7363366489647105
39 0.013254516366903365 0.20814339163993195 2.696006382356708
40 0.012481353510123918 0.20082985509709775 2.655987798073718
41 0.011749061430878267 0.19391836855507927 2.6163064275401946
42 0.011056058332424294 0.18738047177301925 2.5769855964310224
43 0.0104007557009412 0.18119012324351935 2.538046517427596
44 0.00978156687622145 0.17532346393853232 2.4995083844737707
45 0.009196915083029146 0.16975860675939491 2.4613884677665316
46 0.008645240779349778 0.16447544865418096 2.4237022088017284
47 0.008125008239427878 0.1594555027459919 2.3864633148764893
48 0.007634711335104851 0.15468174814705363 2.349683852526541
49 0.0071728785122575365 0.15013849542185984 2.313374339448283
50 0.006738076982952769 0.14581126591366422 2.277543834521987
51 0.00632891617047192 0.14168668336726156 2.242200025613822
52 0.005944050455324269 0.13775237647148533 2.2073493148905436
53 0.005582181277084307 0.13399689111090907 2.1729969014318047
54 0.005242058650390072 0.13040961126110218 2.139146860971214
55 0.00492248215453745 0.126980687588266 2.10580222263874
56 0.004622301455433769 0.12370097292459267 2.0729650426140562
57 0.0043404164167295785 0.12056196388735015 2.0406364746331933
58 0.00407577685411832 0.11755574799432418 2.0088168373196704
59 0.003827381983381826 0.11467495570241393 1.9775056783364435
60 0.0035942796089974962 0.11191271686124633 1.9467018353767407
61 0.00337556509619 0.1092626211308217 1.9164034940305132
62 0.003170380165340425 0.10671868196244971 1.8866082425790278
63 0.0029779115437593645 0.10427530378646321 1.857313123783357
64 0.0027973895060598043 0.10192725208917275 1.8285146837434265
65 0.002628086330781403 0.09966962609590922 1.8002090179131076
66 0.002469314697553265 0.09749783380737159 1.772391814363795
67 0.00232042604595751 0.09540756916335039 1.7450583943942333
68 0.0021808089143805554 0.09339479113166987 1.7182037505882122
69 0.0020498872745146556 0.09145570454125924 1.69182258242433
70 0.0019271188747948889 0.08958674249695603 1.6659093295435117
71 0.0018119936039178585 0.08778455023024764 1.6404582027804726
72 0.0017040318836765538 0.08604597025492157 1.615463213065025
73 0.001602783098647518 0.08436802870973759 1.59091819829811
74 0.0015078240687671348 0.0827479227819488 1.5668168483058518
75 0.0014187575695181224 0.08118300911594786 1.543152727972849
76 0.0013352109032998879 0.07967079312064801 1.5199192986534351
77 0.0012568345245620694 0.07820891909755241 1.4971099379568407
78 0.001183300720424747 0.07679516111893367 1.4747179579991303
79 0.0011143023477774322 0.07542741459223608 1.4527366222115456
100 0.0003330578454692587 0.054563683850922834 1.0741690970199065
150 2.906783817601664e-05 0.03308412931179732 0.5837894593218417
200 4.247101799609307e-06 0.024584390057953615 0.3608315100584489
250 8.982154100784875e-07 0.020246857920857775 0.24454067496695506
300 2.482651145802265e-07 0.017662829517273403 0.17708205593447054
350 8.395499539765359e-08 0.015951302829315308 0.13471409364441833
400 3.32735843495025e-08 0.014725779529352593 0.10644726235782419
450 1.5017392930998758e-08 0.013794101835459345 0.08667904512858556
500 7.565996140596056e-09 0.013051571822363935 0.0723249465964726
550 4.1927271962138295e-09 0.012437013954532412 0.061578227672414575
600 2.5250046310787246e-09 0.011912661022860305 0.053325532129168164
650 1.6348669889939707e-09 0.011454139955698698 0.04685123847856022
700 1.126463515358258e-09 0.011045138118016423 0.041678731206319194
750 8.179471993578515e-10 0.010674400472540532 0.03748079942302726
800 6.202467018850263e-10 0.010333958650902532 0.03402684469802723
850 4.872090945975124e-10 0.010018044553797704 0.03115060578608668
900 3.9369619800455475e-10 0.009722400947007766 0.028729781333771826
950 3.253893288062332e-10 0.009443830974506726 0.026672795603763188
1000 2.7379525523208913e-10 0.009179896176588678 0.024909985540626952
1050 2.336860774928968e-10 0.008928709479184846 0.02338759975444925
1100 2.0173215119423425e-10 0.008688790469941443 0.02206362971183105
1150 1.757446743977355e-10 0.008458962453353654 0.020904861055463145
1200 1.5424176328356997e-10 0.008238278098259187 0.019884753598090502
1250 1.3619213484851815e-10 0.008025965008938101 0.018981894274804924
1300 1.2085938881931127e-10 0.007821385405802543 0.018178852756546997
1350 1.0770492097573788e-10 0.007624005944608493 0.017461324298451163
1400 9.632591777613688e-11 0.007433374916473443 0.01681748031388557
1450 8.641485692739373e-11 0.007249104884347608 0.016237471085703285
1500 7.773249169042604e-11 0.007070859365934038 0.015713041213098883
1550 7.008946802699672e-11 0.006898342556705785 0.01523722950854441
1600 6.333357804566855e-11 0.00673129135597021 0.014804132798064612
1650 5.73407615400699e-11 0.006569469150470053 0.014408718534555807
1700 5.200864352758002e-11 0.0064126609478966385 0.014046675026922723
1750 4.7251816081044326e-11 0.006260669553085709 0.013714290896320843
1800 4.2998338824489785e-11 0.006113312553524555 0.013408357418008724
1850 3.918710370894095e-11 0.005970419935658026 0.013126088914185713
1900 3.576582163502892e-11 0.005831832194591636 0.012865057482512845
1950 3.268946276181836e-11 0.005697398830850222 0.01262313918366387
2000 2.991903230569585e-11 0.005566977151487649 0.012398469444736845
2200 2.1278444148243303e-11 0.005082777922072087 0.011642143677306281
2400 1.5456978717602314e-11 0.004652864762869613 0.011059312524944295
2600 1.1470138648445128e-11 0.004270504374591319 0.0105992045475863
2800 8.698899692633003e-12 0.0039298325888805 0.010228351008158339
3000 6.745149004441726e-12 0.0036257197247234986 0.009923955940854698
3200 5.34849435603252e-12 0.0033536792505247472 0.009670053105809406
3400 4.336232019908818e-12 0.003109793597423024 0.009455186734570235
3600 3.5923869366925126e-12 0.002890648124267606 0.009270962456195372
3800 3.038171303591325e-12 0.002693270680152348 0.009111114158059787
4000 2.6194625924546957e-12 0.002515076359455752 0.008970886933196006
4200 2.298678140605052e-12 0.0023538175507333606 0.008846619345297208
4400 2.049443356947174e-12 0.0022075393304269732 0.008735454639411814
4600 1.853056429631391e-12 0.0020745400701970415 0.008635137303760206
4800 1.6961207312227558e-12 0.001953336962244065 0.008543867301933752
5000 1.5689438049480546e-12 0.0018426360592340234 0.008460194004435772
5200 1.4644444236031148e-12 0.0017413063727800564 0.00838293791500779
5400 1.3773995207884268e-12 0.0016483575635483584 0.008311132160017333
5600 1.3039205480459905e-12 0.00156292077275429 0.008243978230500184
5800 1.2410860870305916e-12 0.0014842321776370312 0.008180812137730946
6000 1.1866818168504744e-12 0.001411618894179245 0.008121078269411544
6200 1.139014876035841e-12 0.0013444868934384708 0.008064309004151567
6400 1.0967802145189165e-12 0.00128231063999724 0.008010108676609532
6600 1.0589635797576119e-12 0.0012246242003373837 0.007958140861652651
6800 1.0247705263068706e-12 0.0011710136044792896 0.007908118213372924


==> dat/NAGctraj0.7.dat <==
0 0.464 2.0 4.0
1 0.22238804571013376 1.5916666666666668 3.9673333333333334
2 0.13744627672177728 1.3284849775270064 3.9290224062121517
3 0.09855659883772855 1.1356137856172253 3.8854660155921223
4 0.07783580865665335 0.9861365141248675 3.837089991539029
5 0.06536482600858003 0.8664561541368136 3.784338622915328
6 0.05699144301132081 0.7685055370679725 3.7276664732764107
7 0.05080060983657776 0.6870264076084786 3.667530797498935
8 0.04585088214208237 0.6183761447918129 3.60438471639011
9 0.04165859986372819 0.5599224687613378 3.5386712536206635
10 0.03796739085618126 0.5097035188743115 3.4708182900431552
11 0.0346381131953095 0.46622216961723373 3.401234447124609
12 0.03159359887251636 0.4283143500056706 3.330305875233855
13 0.02878983737876689 0.39506098049512006 3.258393894446534
14 0.026200531257654886 0.36572701630354276 3.1858334152579624
15 0.023808678529319536 0.3397180688803143 3.1129320535239944
16 0.021601962360738115 0.3165488285078536 3.039969847160211
17 0.01957025145571461 0.29581963905755043 2.967199480531787
18 0.0177042877907368 0.2771988398798711 2.8948469249304924
19 0.01599504527414081 0.2604092704099782 2.8231124089818156
20 0.01443346420840794 0.2452178314863109 2.7521716402849536
21 0.013010390361380408 0.23142732484688572 2.6821772082357764
22 0.011716618661623511 0.2188700127895161 2.613260107148211
23 0.01054298334345033 0.20740249169474076 2.5455313279557785
24 0.009480461320090238 0.1969015794510232 2.479083475564902
25 0.008520270601682178 0.1872609925926802 2.4139923770886185
26 0.007653954650466084 0.17838864373943208 2.350318653556894
27 0.006873448990576966 0.17020443004414948 2.288109234200388
28 0.006171129551643589 0.16263841307924465 2.2273987980205643
29 0.0055398439761250905 0.15562931284743 2.168211132115795
30 0.004972927993713208 0.14912325542569305 2.1105604001848968
31 0.004464209301426325 0.14307272657982575 2.054452317848368
32 0.004008001402766395 0.13743569354822507 1.9998852339946347
33 0.0035990896932713095 0.13217486483085145 1.94685111935761
34 0.0032327118222185377 0.12725706377493576 1.89533646504484
35 0.0029045340671721453 0.12265269642358326 1.8453230948395014
36 0.0026106251636493325 0.11833529778472605 1.796788895865038
37 0.0023474287561003194 0.1142811436094078 1.749708472691137
38 0.002111735388896326 0.11046891710908824 1.704053730229054
39 0.0019006547413021023 0.10687942192015018 1.659794390860342
40 0.0017115886289087426 0.10349533413865247 1.616898451205898
41 0.001542205143935985 0.10030098747561803 1.5753325838053462
42 0.0013904141852039168 0.09728218658175071 1.5350624887677151
43 0.0012543445319198453 0.09442604440644058 1.4960532001954712
44 0.001132322540123302 0.09172084012532215 1.4582693518931789
45 0.0010228524832308216 0.08915589472192845 1.4216754065634711
46 0.0009245985154672638 0.08672146176465256 1.3862358523775729
47 0.0008363682062692172 0.08440863129820435 1.3519153704936344
48 0.0007570975725858367 0.08220924508334473 1.3186789767897393
49 0.0006858375223400105 0.0801158216813815 1.286492140784054
50 0.0006217416144459708 0.07812149009997081 1.255320884435191
51 0.0005640550373111244 0.07621993090166956 1.22513186325337
52 0.0005121047075481924 0.07440532383250104 1.1958924319084037
53 0.000465290392783698 0.07267230115947666 1.1675706962943324
54 0.0004230767662557842 0.07101590601760471 1.140135553802548
55 0.00038498630579139414 0.06943155516172968 1.113556723365033
56 0.00035059295531218027 0.06791500559931304 1.087804766656177
57 0.0003195164729167392 0.0664623246492394 1.0628511016846338
58 0.0002914173955839589 0.06506986303077525 1.0386680098648362
59 0.00026599255646472933 0.06373423063747038 1.0152286375300679
60 0.00024297109645500889 0.062452274694361376 0.9925069927343084
61 0.0002221109171904302 0.061221060034388534 0.970477938087373
62 0.00020319552772005687 0.06003785126237379 0.9491171802761319
63 0.00018603124187644712 0.05890009660298124 0.928401256842825
64 0.00017044468774983073 0.05780541325343102 0.9083075207187596
65 0.00015628059469733417 0.05675157408289656 0.888814122947117
66 0.0001433998269838965 0.05573649553893828 0.8698999939713922
67 0.000131677636475811 0.05475822663739699 0.851544823815389
68 0.0001210021098104801 0.05381493892621385 0.8337290414360267
69 0.00011127278816889374 0.05290491732593799 0.816433793490827
70 0.00010239944020341108 0.052026551760464126 0.7996409227273046
71 9.430097084560427e-05 0.05117832950101303 0.7833329461710345
72 8.69044506596575e-05 0.05035882815470028 0.7674930332624718
73 8.014425213762156e-05 0.049566709236382206 0.7521049840692156
74 7.396128087401647e-05 0.04880071226894923 0.7371532076799812
75 6.830229092781713e-05 0.048059649362966535 0.7226227008687127
76 6.311927489727598e-05 0.047342400231634336 0.7084990271017497
77 5.836892031342643e-05 0.046647907601537 0.6947682959474744
78 5.401212491613343e-05 0.04597517298364332 0.6814171429361731
79 5.0013564225528146e-05 0.04532325277256978 0.6684327099077357
80 4.634130557359129e-05 0.04469125464527933 0.6558026258760931
81 4.2966463426355824e-05 0.0440783342332053 0.6435149884317921
82 3.986289141637763e-05 0.04348369204430509 0.6315583456976807
83 3.7006907026451117e-05 0.04290657061379585 0.6199216788471825
84 3.437704532676585e-05 0.04234625186433562 0.6085943851899739
85 3.19538385757097e-05 0.041802054658215515 0.5975662618259241
86 2.9719618855451237e-05 0.04127333252574496 0.5868274898648376
87 2.765834123272775e-05 0.04075947155546341 0.576368619206757
88 2.5755425217751153e-05 0.04025988843311752 0.5661805538752851
89 2.3997612544099452e-05 0.039774028617517034 0.556254537894491
90 2.2372839513673187e-05 0.03930136464244139 0.5465821416984337
91 2.0870122346611397e-05 0.038841394534723836 0.537155249061113
92 1.9479454149439593e-05 0.03839364033950178 0.5279660445336988
93 1.819171226827819e-05 0.03795764674440171 0.5190070013751609
94 1.699857492998204e-05 0.037532979795131864 0.5102708699618934
95 1.5892446194648327e-05 0.03711922569559453 0.5017506666615603
96 1.4866388349821313e-05 0.036715989686209025 0.4934396631561729
97 1.3914060971524005e-05 0.03632289499466143 0.4853313761993091
98 1.3029665961361749e-05 0.03593958185377473 0.4774195577923891
99 1.2207897943606325e-05 0.03556570658162657 0.46969818576501343
100 1.1443899472471728e-05 0.03520094071943678 0.4621614547445299
101 1.0733220558698287e-05 0.03484497022310632 0.4548037675002175
102 1.0071782076918855e-05 0.034497494704616986 0.4476197266477441
103 9.455842661839927e-06 0.034158226719800296 0.44060412669986365
104 8.881968742693626e-06 0.033826891099256864 0.433751946449657
105 8.347007402288506e-06 0.03350322431945724 0.42705834167298223
106 7.848061779824534e-06 0.03318697391128313 0.4205186381371839
107 7.382468765896759e-06 0.032877897903476956 0.41412832490350066
108 6.947778764196264e-06 0.032575764298658855 0.40788304791101515
109 6.541737317683284e-06 0.0322803505797457 0.40177860383039443
110 6.162268417770431e-06 0.03199144324476751 0.3958109341760798
111 5.807459333593497e-06 0.031708837368224385 0.3899761196659894
112 5.47554681501008e-06 0.03143233618726266 0.38427037481820125
113 5.164904537771111e-06 0.03116175071107404 0.37869004277448537
114 4.8740316725507476e-06 0.030896899352035778 0.3732315903409408
115 4.601542471368166e-06 0.030637607577216154 0.3678916032363821
116 4.346156775542353e-06 0.030383707578966433 0.3626667815394924
117 4.106691358823312e-06 0.03013503796341055 0.3575539353261263
118 3.882052027859938e-06 0.0298914434557264 0.35254998048850206
119 3.6712264098024948e-06 0.029652774621189155 0.34765193472836675
120 3.473277363690699e-06 0.02941888760101753 0.3428569137165518
121 3.2873369584308317e-06 0.02918964386212931 0.33816212741166
122 3.1126009656916707e-06 0.02896490995997274 0.33356487653093647
123 2.9483238210157964e-06 0.02874455731365621 0.32906254916667604
124 2.793814010909083e-06 0.028528461992650488 0.32465261754181013
125 2.6484298476895054e-06 0.028316504514385606 0.32033263489859315
126 2.5115755974937585e-06 0.02810856965210896 0.3161002325145777
127 2.382697930098174e-06 0.027904546252412406 0.311953116840323
128 2.261282662146582e-06 0.027704327061874392 0.30788906675352945
129 2.146851768024991e-06 0.027507808562298657 0.3039059309245263
130 2.03896063501131e-06 0.027314890814064095 0.30000162528826885
131 1.937195541483882e-06 0.02712547730713101 0.2961741306182157
132 1.8411713389194308e-06 0.026939474819277564 0.2924214901976654
133 1.7505293201700472e-06 0.026756793281166785 0.2887418075843321
134 1.6649352580989988e-06 0.026577345647869212 0.2851332444641257
135 1.5840776000936546e-06 0.02640104777648935 0.2815940185902888
136 1.5076658052753938e-06 0.02622781830956548 0.2781224018042119
137 1.4354288124051002e-06 0.026057578563932583 0.2747167181344162
138 1.3671136275505212e-06 0.025890252424756552 0.2713753419703523
139 1.3024840215495857e-06 0.02572576624446562 0.2680966963078124
140 1.2413193281813194e-06 0.025564048746320962 0.2648792510628995
141 1.1834133347523167e-06 0.02540503093238382 0.26172152145163435
142 1.1285732575294606e-06 0.025248645995650618 0.2586220664324128
143 1.0766187951060221e-06 0.02509482923614089 0.25557948720865037
144 1.027381253384775e-06 0.024943517980735335 0.2525924257890726
145 9.807027364039606e-07 0.024794651506572847 0.24965956360322258
146 9.364353977251452e-07 0.024648170967826403 0.24677962016986577
147 8.944407475508216e-07 0.024504019325687822 0.24395135181607747
148 8.545890111481558e-07 0.024362141281401063 0.24117355044489588
149 8.167585345274832e-07 0.024222483212192662 0.2384450423495193
150 7.808352336632744e-07 0.024084993109956338 0.2357646870721156
151 7.467120838545067e-07 0.023949620522556753 0.233131376305398
152 7.142886461034156e-07 0.023816316497624782 0.23054403283520378
153 6.834706276489712e-07 0.02368503352872362 0.22800160952238957
154 6.541694740264103e-07 0.023555725503771687 0.22550308832243296
155 6.263019902387853e-07 0.023428347655614325 0.22304747934119945
156 5.997899888226273e-07 0.023302856514642162 0.22063381992540318
157 5.745599627691383e-07 0.02317920986335946 0.21826117378635362
158 5.505427814263232e-07 0.023057366692810808 0.21592863015564204
159 5.276734076575641e-07 0.022937287160779453 0.21363530297148103
160 5.058906346695118e-07 0.02281893255167504 0.21138033009446594
161 4.851368410479971e-07 0.02270226523803282 0.2091628725515804
162 4.6535776265596313e-07 0.02258724864355043 0.20698211380731987
163 4.465022801530843e-07 0.022473847207592157 0.20483725906085545
164 4.285222209936578e-07 0.022362026351094143 0.2027275345682062
165 4.113721748482626e-07 0.02225175244380743 0.2006521869884337
166 3.9500932147627653e-07 0.0221429927728189 0.19861048275291374
167 3.793932701512807e-07 0.022035715512293167 0.1966017074567809
168 3.644859098101959e-07 0.02192988969438137 0.1946251652716806
169 3.502512691602575e-07 0.021825485181245448 0.19268017837899964
170 3.3665538603606935e-07 0.02172247263814908 0.19076608642278106
171 3.236661853524681e-07 0.021620823507568773 0.18888224598156364
172 3.1125336504812763e-07 0.02152050998428103 0.18702803005841728
173 2.9938828946012547e-07 0.02142150499138343 0.18520282758847684
174 2.880438896113984e-07 0.021323782157209762 0.18340604296330595
175 2.771945699314292e-07 0.021227315793100995 0.18163709557145014
176 2.6681612096591107e-07 0.021132080871995952 0.17989541935456524
177 2.568856376637722e-07 0.021038053007807075 0.1781804623785328
178 2.4738144286004435e-07 0.020945208435548417 0.17649168641899818
179 2.382830156008248e-07 0.02085352399218449 0.17482856656079024
180 2.295709239822182e-07 0.020762977098170123 0.17319059081070418
181 2.212267621988027e-07 0.020673545739652802 0.17157725972314977
182 2.132330915190241e-07 0.020585208451310316 0.1699880860381879
183 2.0557338492511912e-07 0.020497944299797836 0.16842259433149753
184 1.9823197517383195e-07 0.020411732867779628 0.16688032067583367
185 1.9119400605145347e-07 0.02032655423852184 0.1653608123135552
186 1.8444538661267455e-07 0.020242388981023825 0.16386362733981766
187 1.7797274820751986e-07 0.020159218135666446 0.16238833439604253
188 1.7176340411430557e-07 0.02007702320035687 0.1609345123732908
189 1.65805311609223e-07 0.019995786117150135 0.15950175012518214
190 1.6008703631488312e-07 0.019915489259328817 0.15808964619001634
191 1.545977186810258e-07 0.0198361154189228 0.15669780852176682
192 1.4932704246066992e-07 0.019757647794652028 0.15532585422962905
193 1.4426520505432475e-07 0.019680069980275845 0.1539734093258192
194 1.394028896035471e-07 0.019603365953333236 0.1526401084813303
195 1.3473123872317024e-07 0.01952752006425899 0.1513255947893647
196 1.3024182976899228e-07 0.01945251702586138 0.15002951953617233
197 1.2592665154464257e-07 0.019378341903147717 0.1487515419790352
198 1.217780823577797e-07 0.01930498010348449 0.14749132913114782
199 1.1778886934175584e-07 0.01923241736707965 0.14624855555315386
200 1.1395210896443854e-07 0.019160639757774853 0.14502290315110775
201 1.1026122865104942e-07 0.019089633654136195 0.14381406098063904
202 1.0670996945268449e-07 0.019019385740832326 0.1426217250571061
203 1.0329236969665128e-07 0.018949883000289346 0.14144559817153352
204 1.0000274955891775e-07 0.01888111270461232 0.14028538971213506
205 9.683569650284183e-08 0.018813062407763672 0.13914081549123247
206 9.378605153195583e-08 0.018745719937989097 0.13801159757738646
207 9.084889620793943e-08 0.018679073390482026 0.13689746413256382
208 8.801954038804422e-08 0.018613111120278063 0.13579814925417086
209 8.529351063915091e-08 0.018547821735371135 0.13471339282178987
210 8.26665392883582e-08 0.01848319409004341 0.13364294034846105
211 8.013455407254036e-08 0.018419217278401456 0.1325865428363586
212 7.76936683516757e-08 0.018355880628111235 0.1315439566367151
213 7.534017185295471e-08 0.018293173694325048 0.13051494331385308
214 7.307052191473995e-08 0.018231086253793605 0.12949926951318902
215 7.088133520137165e-08 0.018169608299156804 0.1284967068330788
216 6.876937986161073e-08 0.018108730033407003 0.12750703170037891
217 6.673156810518984e-08 0.018048441864518826 0.12653002524960258
218 6.476494917351136e-08 0.01798873440023974 0.12556547320555325
219 6.286670268199797e-08 0.01792959844303593 0.12461316576932352
220 6.103413231297243e-08 0.017871024985188128 0.1236728975075505
221 5.926465983922535e-08 0.017813005204032353 0.12274446724482305
222 5.755581945962935e-08 0.017755530457340605 0.12182767795913974
223 5.5905252429280524e-08 0.01769859227883684 0.12092233668032035
224 5.4310701967699127e-08 0.017642182373843674 0.12002825439127672
225 5.277000842960489e-08 0.017586292615055434 0.11914524593205252
226 5.128110472370343e-08 0.017530915038433396 0.11827312990654412
227 4.984201196578427e-08 0.017476041839219122 0.1174117285918187
228 4.845083535323838e-08 0.017421665368062042 0.11656086784994746
229 4.710576024886224e-08 0.01736777812725749 0.11572037704227592
230 4.580504846252534e-08 0.017314372767091628 0.11489008894605493
231 4.454703471994495e-08 0.017261442082289736 0.11406983967335947
232 4.333012330843624e-08 0.017208979008564565 0.11325946859222409
233 4.215278489009346e-08 0.017156976619261473 0.1124588182499271
234 4.1013553473406786e-08 0.017105428122097293 0.111667734298357
235 3.991102353483762e-08 0.017054326855989864 0.11088606542139796
236 3.884384728235862e-08 0.0170036662879754 0.1101136632642722
237 3.78107320534217e-08 0.01695344001021087 0.10935038236478019
238 3.68104378402441e-08 0.01690364173705871 0.10859608008638091
239 3.584177493570535e-08 0.0168542653022513 0.10785061655305682
240 3.490360169352592e-08 0.016805304656132662 0.10711385458590965
241 3.3994822396752784e-08 0.016756753862975007 0.1063856596414352
242 3.3114385228912396e-08 0.016708607098367766 0.10566589975142696
243 3.2261280342504817e-08 0.01666085864667691 0.10495444546445992
244 3.1434538019808807e-08 0.016613502898572358 0.10425116978890801
245 3.0633226921245414e-08 0.016566534348621355 0.10355594813744923
246 2.985645241680998e-08 0.016519947592945887 0.1028686582730152
247 2.9103354996328046e-08 0.01647373732694207 0.10218918025614229
248 2.837310875452349e-08 0.016427898343059737 0.10151739639368344
249 2.7664919947105156e-08 0.01638242552864032 0.10085319118884084
250 2.6978025614284572e-08 0.016337313863811338 0.10019645129248124
251 2.6311692268330908e-08 0.016292558419435724 0.09954706545569654
252 2.5665214641952395e-08 0.01624815435511443 0.09890492448357366
253 2.5037914494465768e-08 0.016204096917240653 0.09826992119013901
254 2.4429139472877558e-08 0.01616038143710418 0.09764195035444366
255 2.3838262025154624e-08 0.016117003329044415 0.09702090867775671
256 2.3264678363105515e-08 0.01607395808865056 0.09640669474183523
257 2.2707807472430947e-08 0.01603124129100765 0.09579920896824005
258 2.216709016763006e-08 0.01598884858898709 0.09519835357866797
259 2.1641988189570946e-08 0.01594677571158036 0.09460403255627152
260 2.1131983343648263e-08 0.015905018462274653 0.09401615160793853
261 2.063657667655928e-08 0.015863572717469285 0.09343461812750457
262 2.0155287689832033e-08 0.015822434424931617 0.09285934115987232
263 1.9687653588335555e-08 0.01578159960229145 0.09229023136601229
264 1.923322856209376e-08 0.015741064335572704 0.09172720098882065
265 1.8791583099810792e-08 0.015700824777761396 0.09117016381981034
266 1.8362303332596996e-08 0.015660877147408842 0.09061903516661249
267 1.7944990406462113e-08 0.015621217727269118 0.09007373182126581
268 1.753925988221485e-08 0.015581842862969786 0.0895341720292724
269 1.7144741161477143e-08 0.015542748961714977 0.08900027545939888
270 1.6761076937586803e-08 0.01550393249101993 0.0884719631742028
271 1.638792267022354e-08 0.01546538997747608 0.0879491576012643
272 1.602494608265223e-08 0.015427118005545899 0.08743178250510415
273 1.5671826680532333e-08 0.015389113216386611 0.08691976295976957
274 1.532825529129473e-08 0.015351372306702034 0.08641302532206979
275 1.499393362313698e-08 0.015313892027621755 0.08591149720544412
276 1.4668573842734715e-08 0.015276669183606886 0.08541510745444529
277 1.4351898170811598e-08 0.015239700631381704 0.084923786119822
278 1.4043638494752203e-08 0.015202983278890433 0.08443746443418451
279 1.3743535997482312e-08 0.015166514084278533 0.083956074788238
280 1.3451340801878723e-08 0.015130290054897797 0.08347955070756848
281 1.3166811630006828e-08 0.015094308246334648 0.083007826829967
282 1.2889715476517949e-08 0.015058565761460982 0.08254083888327773
283 1.2619827295570972e-08 0.015023059749506995 0.08207852366375641
284 1.235692970067313e-08 0.014987787405155382 0.08162081901492577
285 1.2100812676864053e-08 0.014952745967656347 0.08116766380691498
286 1.1851273304694597e-08 0.01491793271996288 0.0807189979162707
287 1.1608115495478177e-08 0.014883344987885773 0.08027476220622728
288 1.1371149737317128e-08 0.014848980139267848 0.07983489850742467
289 1.1140192851430114e-08 0.0148148355831769 0.07939934959906206
290 1.0915067758329077e-08 0.014780908769116861 0.07896805919047654
291 1.0695603253415353e-08 0.014747197186256736 0.07854097190313562
292 1.0481633791584865e-08 0.014713698362676808 0.07811803325303326
293 1.027299928045127e-08 0.014680409864631724 0.07769918963347895
294 1.0069544881814465e-08 0.01464732929582998 0.07728438829827021
295 9.871120821018793e-09 0.014614454296729402 0.07687357734523846
296 9.677582203862096e-09 0.014581782543848234 0.07646670570015926
297 9.488788840732013e-09 0.014549311749091402 0.07606372310101733
298 9.304605077661279e-09 0.014517039659091605 0.07566458008261803
299 9.124899634007339e-09 0.014484964054564823 0.07526922796153608
300 8.94954544647558e-09 0.014453082749679916 0.07487761882139361
301 8.778419519217851e-09 0.014421393591441926 0.07448970549845903
302 8.611402779750451e-09 0.014389894459088766 0.07410544156755906
303 8.448379940447045e-09 0.01435858326350095 0.07372478132829606
304 8.289239365373216e-09 0.014327457946624045 0.07334767979156309
305 8.133872942239741e-09 0.014296516480903519 0.07297409266634962
306 7.982175959261682e-09 0.014265756868731697 0.07260397634683059
307 7.834046986719922e-09 0.014235177141906518 0.07223728789973204
308 7.689387763030777e-09 0.014204775361101797 0.07187398505196647
309 7.548103085138033e-09 0.014174549615348732 0.07151402617853166
310 7.410100703049835e-09 0.014144498021528345 0.0711573702906661
311 7.27529121835087e-09 0.014114618723874638 0.07080397702425552
312 7.143587986527511e-09 0.014084909893488167 0.07045380662848377
313 7.014907022950981e-09 0.014055369727859807 0.07010681995472286
314 6.889166912370107e-09 0.014025996450404447 0.06976297844565596
315 6.766288721771841e-09 0.013996788310004383 0.06942224412462808
316 6.646195916473863e-09 0.01396774358056218 0.06908457958521888
317 6.528814279319484e-09 0.013938860560562772 0.06874994798103251
318 6.414071832850558e-09 0.013910137572644591 0.06841831301569921
319 6.301898764339589e-09 0.013881572963179495 0.06808963893308376
320 6.192227353567247e-09 0.013853165101861296 0.06776389050769588
321 6.084991903236384e-09 0.013824912381302696 0.06744103303529791
322 5.980128671918308e-09 0.013796813216640417 0.06712103232370521
323 5.877575809431439e-09 0.01376886604514834 0.06680385468377453
324 5.777273294556811e-09 0.013741069325858462 0.06648946692057639
325 5.679162874998791e-09 0.013713421539189509 0.06617783632474679
326 5.58318800950339e-09 0.013685921186582996 0.06586893066401456
327 5.489293812050072e-09 0.01365856679014659 0.06556271817489982
328 5.397426998036615e-09 0.013631356892304589 0.06525916755458011
329 5.307535832379846e-09 0.01360429005545537 0.06495824795291989
330 5.219570079458335e-09 0.013577364861635627 0.06465992896466005
331 5.133480954826195e-09 0.013550579912191262 0.06436418062176359
332 5.0492210786300275e-09 0.013523933827454768 0.06407097338591396
333 4.966744430663926e-09 0.013497425246428963 0.06378027814116262
334 4.886006307000057e-09 0.01347105282647692 0.06349206618672253
335 4.806963278134934e-09 0.013444815243017971 0.06320630922990406
336 4.7295731485939555e-09 0.013418711189229623 0.06292297937919035
337 4.653794917939098e-09 0.013392739375755289 0.06264204913744892
338 4.579588743126915e-09 0.013366898530417667 0.0623634913952764
339 4.506915902166123e-09 0.013341187397937673 0.062087279424473604
340 4.435738759026089e-09 0.013315604739658779 0.06181338687164777
341 4.3660207297495516e-09 0.013290149333276643 0.06154178775193952
342 4.29772624972471e-09 0.013264819972573932 0.0612724564428714
343 4.230820742073666e-09 0.013239615467160203 0.06100536767831562
344 4.1652705871159066e-09 0.013214534642216735 0.06074049654257817
345 4.101043092867139e-09 0.013189576338246214 0.06047781846459691
346 4.038106466535409e-09 0.013164739410827152 0.06021730921225102
347 3.976429786977902e-09 0.013140022730372937 0.05995894488677946
348 3.915982978083292e-09 0.013115425181895438 0.05970270191730607
349 3.856736783045884e-09 0.013090945664773023 0.059448557055468906
350 3.798662739499111e-09 0.013066583092522937 0.059196487370151714
351 3.741733155477223e-09 0.013042336392577923 0.05894647024231513
352 3.6859210861752522e-09 0.013018204506066998 0.05869848335992568
353 3.6312003114784145e-09 0.012994186387600295 0.058452504712980316
354 3.5775453142333626e-09 0.012970281005057906 0.0582085125886245
355 3.5249312592346354e-09 0.012946487339382588 0.057966485566361886
356 3.4733339729007646e-09 0.012922804384376313 0.05772640251335353
357 3.4227299236154678e-09 0.01289923114650054 0.05748824257980485
358 3.3730962027102725e-09 0.012875766644680138 0.057251985194438415
359 3.3244105060658485e-09 0.012852409910110893 0.05701761006005072
360 3.276651116310185e-09 0.012829159986070517 0.05678509714915126
361 3.2297968855925684e-09 0.012806015927733077 0.05655442669968209
362 3.183827218913156e-09 0.012782976801986803 0.05632557921081623
363 3.1387220579886352e-09 0.012760041687255166 0.05609853543883327
364 3.0944618656352722e-09 0.012737209673321178 0.055873276393070465
365 3.051027610651311e-09 0.012714479861154846 0.055649783331947936
366 3.0084007531813572e-09 0.012691851362743726 0.05542803775906626
367 2.9665632305460768e-09 0.012669323300926483 0.05520802141937505
368 2.925497443521091e-09 0.012646894809229429 0.05498971629541097
369 2.8851862430496365e-09 0.012624565031705946 0.05477310460360389
370 2.845612917374044e-09 0.012602333122778774 0.05455816879064969
371 2.8067611795717043e-09 0.012580198247085062 0.054344891529948244
372 2.7686151554817077e-09 0.012558159579324164 0.05413325571810553
373 2.731159372008814e-09 0.012536216304108096 0.053923244471498266
374 2.6943787457919684e-09 0.012514367615814613 0.053714841122899974
375 2.65825857222497e-09 0.012492612718442866 0.05350802921816715
376 2.622784514817431e-09 0.012470950825471557 0.0533027925129844
377 2.5879425948845096e-09 0.012449381159719561 0.0530991149696672
378 2.5537191815544186e-09 0.012427902953208978 0.05289698075402131
379 2.5201009820830094e-09 0.012406515447030529 0.05269637423225755
380 2.487075032465195e-09 0.012385217891211291 0.0524972799679609
381 2.4546286883333076e-09 0.012364009544584696 0.05229968271911281
382 2.42274961613285e-09 0.012342889674662762 0.05210356743516572
383 2.391425784566432e-09 0.01232185755751051 0.0519089192541686
384 2.360645456297045e-09 0.012300912477622517 0.051715723499942697
385 2.3303971799021027e-09 0.012280053727801575 0.05152396567930634
386 2.300669782070003e-09 0.012259280609039408 0.05133363147934788
387 2.2714523600312627e-09 0.012238592430399412 0.05114470676474585
388 2.2427342742165416e-09 0.012217988508901358 0.05095717757513537
389 2.2145051411341567e-09 0.012197468169408055 0.050771030122519906
390 2.186754826459943e-09 0.012177030744513912 0.05058625078872749
391 2.159473438332568e-09 0.012156675574435356 0.050402826122910555
392 2.13265132084765e-09 0.012136402006903088 0.0502207428390885
393 2.1062790477442615e-09 0.012116209397056142 0.050039987813732166
394 2.0803474162776226e-09 0.012096097107337693 0.049860548083389446
395 2.0548474412720044e-09 0.012076064507392589 0.04968241084235117
396 2.029770349348071e-09 0.012056110973966602 0.049505563440356525
397 2.0051075733190883e-09 0.012036235890807313 0.04932999338033724
398 1.9808507467506196e-09 0.012016438648566642 0.04915568831619986
399 1.9569916986785033e-09 0.011996718644704977 0.04898263605064517
400 1.933522448480112e-09 0.011977075283396869 0.048810824533024356
401 1.910435200894033e-09 0.011957507975438268 0.048640241857230954
402 1.887722341183496e-09 0.01193801613815527 0.04847087625962801
403 1.8653764304390274e-09 0.011918599195314353 0.04830271611700979
404 1.8433902010159658e-09 0.011899256577034058 0.0481357499445974
405 1.8217565521026096e-09 0.011879987719698101 0.04796996639406753
406 1.8004685454149346e-09 0.011860792065869897 0.047805354251613946
407 1.7795194010139277e-09 0.01184166906420844 0.04764190243604086
408 1.7589024932417422e-09 0.011822618169385547 0.0474795999968878
409 1.738611346772985e-09 0.011803638842004431 0.047318436112585155
410 1.718639632777588e-09 0.011784730548519556 0.04715840008864012
411 1.6989811651918161e-09 0.011765892761157783 0.046999481355852135
412 1.6796298970941036e-09 0.01174712495784077 0.04684166946855758
413 1.660579917182486e-09 0.011728426622108594 0.04668495410290293
414 1.6418254463505415e-09 0.011709797243044589 0.04652932505514605
415 1.6233608343588235e-09 0.011691236315201362 0.046374772239984964
416 1.6051805565988867e-09 0.011672743338527981 0.04622128568891366
417 1.5872792109470907e-09 0.011654317818298307 0.04606885554860441
418 1.5696515147054719e-09 0.011635959265040434 0.0459174720793161
419 1.5522923016270516e-09 0.01161766719446725 0.04576712565332822
420 1.5351965190230367e-09 0.011599441127408074 0.0456178067533998
421 1.518359224949451e-09 0.011581280589741352 0.0454695059712531
422 1.5017755854708236e-09 0.011563185112328404 0.04532221400608142
423 1.485440871998625e-09 0.011545154230948184 0.04517592166308068
424 1.4693504587022275e-09 0.011527187486233069 0.04503061985200432
425 1.4534998199902294e-09 0.011509284423605612 0.04488629958574109
426 1.4378845280600558e-09 0.01149144459321629 0.04474295197891532
427 1.4225002505138192e-09 0.011473667549882193 0.04460056824650927
428 1.407342748038478e-09 0.011455952853026653 0.04445913970250717
429 1.3924078721484068e-09 0.011438300066619795 0.04431865775856055
430 1.3776915629885398e-09 0.011420708759119994 0.04417911392267448
431 1.3631898471963113e-09 0.011403178503416222 0.04404049979791432
432 1.3488988358206852e-09 0.011385708876771268 0.04390280708113275
433 1.3348147222965921e-09 0.011368299460765813 0.04376602756171644
434 1.3209337804731804e-09 0.011350949841243355 0.043630153120352386
435 1.3072523626943057e-09 0.011333659608255962 0.043495175727813196
436 1.293766897929756e-09 0.011316428356010835 0.04336108744376127
437 1.2804738899557404e-09 0.01129925568281767 0.0432278804155714
438 1.2673699155832298e-09 0.011282141191036816 0.04309554687717146
439 1.2544516229327694e-09 0.0112650844870282 0.04296407914790098
440 1.2417157297544313e-09 0.011248085181101012 0.042833469631387164
441 1.229159021791621e-09 0.011231142887464136 0.04270371081443813
442 1.2167783511874795e-09 0.01121425722417732 0.042574795265953
443 1.2045706349326784e-09 0.011197427813103069 0.04244671563584869
444 1.1925328533534215e-09 0.011180654279859228 0.04231946465400289
445 1.1806620486385256e-09 0.01116393625377229 0.042193035129213165
446 1.1689553234044695e-09 0.01114727336783138 0.04206741994817179
447 1.157409839297341e-09 0.011130665258642895 0.041942612074456036
448 1.146022815630651e-09 0.011114111566385839 0.0418186045475337
449 1.1347915280579995e-09 0.011097611934767777 0.04169539048178361
450 1.1237133072796237e-09 0.011081166010981455 0.04157296306553077
451 1.1127855377818854e-09 0.011064773445662032 0.041451315560096014
452 1.1020056566087714e-09 0.011048433892844942 0.04133044129885983
453 1.0913711521645254e-09 0.011032147009924364 0.041210333686340146
454 1.080879563046547e-09 0.01101591245761229 0.041090986197283866
455 1.0705284769077134e-09 0.010999729899898168 0.04097239237577184
456 1.0603155293473266e-09 0.010983599004009154 0.04085454583433716
457 1.050238402829886e-09 0.010967519440370907 0.04073744025309648
458 1.0402948256309215e-09 0.01095149088256895 0.0406210693788941
459 1.0304825708091605e-09 0.010935513007310596 0.040505427024458716
460 1.0207994552042927e-09 0.010919585494387396 0.04039050706757258
461 1.0112433384596413e-09 0.010903708026638138 0.040276303450252744
462 1.0018121220690682e-09 0.010887880289912354 0.04016281017794442
463 9.925037484474428e-10 0.010872101973034357 0.040050021318725995
464 9.833162000240516e-10 0.010856372767767773 0.0399379310025257
465 9.742474983583174e-10 0.01084069236878059 0.039826533420349676
466 9.652957032772336e-10 0.010825060473610678 0.03971582282352125
467 9.564589120339243e-10 0.0108094767826318 0.03960579352293118
468 9.477352584867674e-10 0.010793940999020105 0.03949643988829877
469 9.39122912298532e-10 0.010778452828721079 0.03938775634744368
470 9.306200781549882e-10 0.010763011980416964 0.03927973738556815
471 9.222249950024788e-10 0.01074761816549462 0.03917237754454957
472 9.139359353039463e-10 0.010732271098013849 0.03906567142224324
473 9.057512043129225e-10 0.010716970494676134 0.038959613671795
474 8.976691393650079e-10 0.010701716074793841 0.038854199000963784
475 8.896881091863844e-10 0.010686507560259812 0.03874942217145379
476 8.818065132189008e-10 0.010671344675517397 0.03864527799825611
477 8.740227809613067e-10 0.010656227147530891 0.03854176134899977
478 8.663353713262064e-10 0.010641154705756386 0.0384388671433119
479 8.587427720123232e-10 0.010626127082112994 0.03833659035218703
480 8.512434988916719e-10 0.010611144010954497 0.03823492599736521
481 8.438360954112568e-10 0.010596205229041361 0.0381338691507189
482 8.36519132008909e-10 0.010581310475513134 0.038033414933648535
483 8.292912055429084e-10 0.01056645949186122 0.0379335585164865
484 8.22150938735022e-10 0.010551652021902027 0.03783429511790947
485 8.150969796266191e-10 0.010536887811750459 0.03773562000435899
486 8.081280010475273e-10 0.01052216660979379 0.03763752848947007
487 8.012427000972977e-10 0.01050748816666587 0.03754001593350782
488 7.944397976385649e-10 0.010492852235221688 0.03744307774281183
489 7.877180378021894e-10 0.010478258570512265 0.03734670936924828
490 7.810761875038848e-10 0.010463706929759894 0.037250906309669624
491 7.745130359720377e-10 0.010449197072333702 0.0371556641053818
492 7.680273942864293e-10 0.01043472875972554 0.03706097834161863
493 7.61618094927593e-10 0.010420301755526195 0.03696684464702362
494 7.552839913365316e-10 0.010405915825401917 0.03687325869313877
495 7.490239574845312e-10 0.010391570737071244 0.03678021619390039
496 7.428368874528269e-10 0.010377266260282158 0.03668771290514189
497 7.367216950218617e-10 0.010363002166789518 0.036595744624103234
498 7.306773132699056e-10 0.010348778230332803 0.03650430718894717
499 7.24702694180799e-10 0.01033459422661414 0.03641339647828203
500 7.187968082605902e-10 0.010320449933276625 0.03632300841069096
501 7.129586441628488e-10 0.010306345129882929 0.036233138944267516
502 7.07187208322437e-10 0.01029227959789417 0.036143784076157634
503 7.014815245975324e-10 0.010278253120649077 0.036054939842107676
504 6.958406339196926e-10 0.010264265483343412 0.03596660231601861
505 6.902635939517695e-10 0.01025031647300967 0.035878767609506146
506 6.847494787534743e-10 0.010236405878497024 0.035791431871466856
507 6.792973784544098e-10 0.010222533490451552 0.03570459128764998
508 6.739063989343828e-10 0.010208699101296695 0.03561824208023506
509 6.685756615108239e-10 0.010194902505213993 0.035532380507415175
510 6.633043026331325e-10 0.010181143498124037 0.03544700286298567
511 6.580914735837876e-10 0.010167421877667697 0.035362105475938425
512 6.529363401860552e-10 0.010153737443187564 0.0352776847100615
513 6.478380825181303e-10 0.010140089995709645 0.035193736963544005
514 6.427958946335639e-10 0.01012647933792528 0.03511025866858629
515 6.378089842878152e-10 0.0101129052741733 0.03502724629101518
516 6.328765726707911e-10 0.010099367610422405 0.034944696329904386
517 6.279978941452188e-10 0.010085866154253767 0.03486260531719978
518 6.231721959907179e-10 0.010072400714843844 0.034780969817349676
519 6.183987381534352e-10 0.010058971102947433 0.03469978642693992
520 6.136767930011056e-10 0.010045577130880907 0.034619051774333734
521 6.09005645083414e-10 0.01003221861250569 0.03453876251931628
522 6.043845908975293e-10 0.010018895363211917 0.034458915352743855
523 5.998129386586878e-10 0.010005607199902317 0.03437950699619761
524 5.952900080757085e-10 0.009992353940976282 0.03430053420164179
525 5.908151301313218e-10 0.009979135406314153 0.0342219937510864
526 5.863876468671965e-10 0.009965951417261672 0.03414388245625423
527 5.820069111735592e-10 0.009952801796614662 0.034066197158252126
528 5.776722865832947e-10 0.009939686368603876 0.03398893472724659
529 5.733831470704198e-10 0.009926604958880033 0.033912092062143434
530 5.691388768528376e-10 0.00991355739449905 0.03383566609027165
531 5.649388701992601e-10 0.009900543503907443 0.033759653767071275
532 5.607825312402112e-10 0.009887563116927922 0.03368405207578522
533 5.566692737830123e-10 0.009874616064745155 0.03360885802715508
534 5.525985211306559e-10 0.009861702179891695 0.03353406865912084
535 5.485697059044818e-10 0.009848821296234114 0.0334596810365243
536 5.445822698705623e-10 0.00983597324895926 0.03338569225081637
537 5.406356637697166e-10 0.009823157874560727 0.03331209941976797
538 5.367293471510672e-10 0.009810375010825446 0.033238899687184714
539 5.328627882090572e-10 0.009797624496820482 0.033166090222625066
540 5.290354636238524e-10 0.009784906172879953 0.03309366822112214
541 5.252468584050457e-10 0.009772219880592138 0.03302163090290893
542 5.214964657385942e-10 0.00975956546278672 0.03294997551314706
543 5.177837868369091e-10 0.00974694276352219 0.03287869932165888
544 5.141083307920316e-10 0.009734351628073401 0.032807799622662906
545 5.10469614431825e-10 0.009721791902919283 0.03273727373451263
546 5.0686716217911e-10 0.009709263435730685 0.03266711899943851
547 5.033005059136811e-10 0.009696766075358377 0.032597332783293236
548 4.997691848371385e-10 0.00968429967182119 0.03252791247530009
549 4.962727453404695e-10 0.009671864076294305 0.032458855487804486
550 4.928107408743223e-10 0.009659459141097665 0.032390159256028575
551 4.893827318219068e-10 0.009647084719684548 0.03232182123782884
552 4.85988285374468e-10 0.009634740666630252 0.03225383891345675
553 4.826269754092706e-10 0.00962242683762093 0.03218620978532228
554 4.792983823700437e-10 0.009610143089442554 0.03211893137776042
555 4.760020931498262e-10 0.009597889279969993 0.0320520012368005
556 4.727377009761624e-10 0.009585665268156256 0.03198541692993834
557 4.695048052985953e-10 0.009573470914021822 0.031919176045911185
558 4.66303011678407e-10 0.00956130607864412 0.03185327619447545
559 4.6313193168055483e-10 0.009549170624147119 0.031787715006187066
560 4.5999118276775855e-10 0.009537064413691053 0.031722490132184575
561 4.568803881966878e-10 0.009524987311462254 0.03165759924397484
562 4.5379917691620615e-10 0.009512939182663107 0.03159304003322136
563 4.507471834676258e-10 0.009500919893502125 0.03152881021153512
564 4.477240478869284e-10 0.009488929311184136 0.031464907510268
565 4.447294156089114e-10 0.009476967303900585 0.031401329680308655
566 4.4176293737321486e-10 0.009465033740819945 0.03133807449188084
567 4.3882426913219266e-10 0.00945312849207825 0.031275139734344225
568 4.3591307196058103e-10 0.009441251428769719 0.03121252321599748
569 4.3302901196693467e-10 0.009429402422937506 0.03115022276388386
570 4.3017176020678384e-10 0.009417581347564548 0.03108823622359901
571 4.2734099259748036e-10 0.009405788076564508 0.0310265614591011
572 4.2453638983469577e-10 0.009394022484772845 0.03096519635252323
573 4.2175763731053435e-10 0.009382284447937967 0.030904138803988068
574 4.1900442503322755e-10 0.009370573842712488 0.030843386731424657
575 4.16276447548377e-10 0.009358890546644592 0.03078293807038744
576 4.135734038617119e-10 0.009347234438169493 0.03072279077387739
577 4.108949973633281e-10 0.009335605396600985 0.030662942812165268
578 4.0824093575337936e-10 0.009324003302123091 0.030603392172616983
579 4.056109309691884e-10 0.009312428035781818 0.030544136859520975
580 4.030046991137484e-10 0.009300879479476984 0.030485174893917652
581 4.0042196038558527e-10 0.009289357515954158 0.03042650431343082
582 3.978624390099526e-10 0.009277862028796673 0.030368123172101098
583 3.953258631713305e-10 0.009266392902417743 0.030310029540221262
584 3.9281196494720176e-10 0.009254950022052654 0.030252221504173536
585 3.9032048024307837e-10 0.009243533273751062 0.030194697166268755
586 3.878511487287523e-10 0.00923214254436936 0.03013745464458743
587 3.85403713775744e-10 0.009220777721563139 0.030080492072822627
588 3.8297792239592574e-10 0.00920943869377972 0.030023807600124696
589 3.8057352518129384e-10 0.009198125350250793 0.02996739939094779
590 3.781902762448664e-10 0.009186837580985117 0.029911265624898157
591 3.758279331626834e-10 0.00917557527676131 0.02985540449658418
592 3.734862569168857e-10 0.009164338329120713 0.029799814215468144
593 3.71165011839852e-10 0.00915312663036034 0.029744493005719727
594 3.6886396555937157e-10 0.009141940073525905 0.029689439106071153
595 3.6658288894482994e-10 0.009130778552404918 0.029634650769674028
596 3.643215560543892e-10 0.009119641961519863 0.029580126263957774
597 3.6207974408314056e-10 0.00910853019612145 0.029525863870489735
598 3.598572333122117e-10 0.009097443152181946 0.029471861884836848
599 3.5765380705880694e-10 0.009086380726388569 0.029418118616428894
600 3.554692516271608e-10 0.009075342816136955 0.029364632388423302
601 3.533033562603918e-10 0.00906432931952471 0.029311401537571512
602 3.5115591309323056e-10 0.009053340135345015 0.02925842441408681
603 3.490267171056109e-10 0.009042375163080311 0.029205699381513715
604 3.469155660771029e-10 0.009031434302896055 0.029153224816598784
605 3.4482226054217165e-10 0.009020517455634524 0.02910099910916292
606 3.4274660374624674e-10 0.009009624522808709 0.029049020661975105
607 3.406884016025847e-10 0.00899875540659627 0.028997287890627544
608 3.3864746264990796e-10 0.008987910009833545 0.028945799223412214
609 3.3662359801080597e-10 0.008977088236009635 0.0288945531011988
610 3.3461662135088444e-10 0.008966289989260542 0.028843547977314015
611 3.326263488386446e-10 0.008955515174363389 0.02879278231742224
612 3.3065259910608017e-10 0.008944763696730676 0.028742254599407508
613 3.2869519320997775e-10 0.008934035462404616 0.028691963313256807
614 3.267539545939069e-10 0.008923330378051528 0.02864190696094469
615 3.2482870905088355e-10 0.008912648350956278 0.028592084056319134
616 3.2291928468669855e-10 0.008901989289016806 0.0285424931249887
617 3.21025511883893e-10 0.008891353100738675 0.028493132704210923
618 3.1914722326637163e-10 0.008880739695229716 0.02844400134278194
619 3.172842536646386e-10 0.008870148982194691 0.028395097600927344
620 3.1543644008164646e-10 0.008859580871930048 0.028346420050194224
621 3.13603621659244e-10 0.008849035275318705 0.028297967273344403
622 3.117856396452126e-10 0.008838512103824907 0.02824973786424886
623 3.0998233736087915e-10 0.008828011269489122 0.028201730427783293
624 3.08193560169294e-10 0.008817532684923005 0.02815394357972482
625 3.064191554439642e-10 0.008807076263304401 0.028106375946649848
626 3.046589725381296e-10 0.008796641918372415 0.028059026165832997
627 3.0291286275457313e-10 0.008786229564422522 0.02801189288514718
628 3.0118067931595303e-10 0.008775839116301727 0.027964974762964747
629 2.994622773356489e-10 0.008765470489403793 0.02791827046805969
630 2.9775751378910995e-10 0.008755123599664487 0.027871778679510947
631 2.9606624748569797e-10 0.008744798363556915 0.027825498086606715
632 2.943883390410122e-10 0.00873449469808687 0.02777942738874982
633 2.9272365084969117e-10 0.00872421252078825 0.027733565295364093
634 2.9107204705867875e-10 0.008713951749718512 0.027687910525801784
635 2.894333935409476e-10 0.008703712303454183 0.027642461809251936
636 2.878075578696704e-10 0.008693494101086403 0.02759721788464978
637 2.861944092928309e-10 0.008683297062216532 0.027552177500587062
638 2.845938187082666e-10 0.008673121106951787 0.02750733941522337
639 2.8300565863913377e-10 0.008662966155900929 0.02746270239619838
640 2.8142980320978893e-10 0.008652832130169997 0.027418265220545086
641 2.798661281220765e-10 0.008642718951358085 0.027374026674603875
642 2.7831451063201585e-10 0.008632626541553149 0.027329985553937595
643 2.7677482952688306e-10 0.008622554823327883 0.027286140663247496
644 2.752469651026745e-10 0.008612503719735614 0.02724249081629005
645 2.7373079914195014e-10 0.008602473154306251 0.027199034835794684
646 2.722262148920465e-10 0.008592463051042266 0.027155771553382353
647 2.707330970436534e-10 0.008582473334414718 0.027112699809484993
648 2.692513317097486e-10 0.008572503929359331 0.027069818453265823
649 2.677808064048818e-10 0.008562554761272592 0.027027126342540474
650 2.6632141002480285e-10 0.008552625756007898 0.026984622343698958
651 2.64873032826428e-10 0.008542716839871746 0.026942305331628478
652 2.634355664081363e-10 0.008532827939619948 0.02690017418963699
653 2.620089036903921e-10 0.008522958982453895 0.02685822780937763
654 2.6059293889668674e-10 0.008513109896016858 0.026816465090773896
655 2.5918756753479327e-10 0.008503280608390321 0.026774884941945614
656 2.5779268637832916e-10 0.008493471048090357 0.026733486279135684
657 2.5640819344861994e-10 0.008483681144064028 0.02669226802663759
658 2.5503398799686147e-10 0.00847391082568584 0.02665122911672365
659 2.5366997048657063e-10 0.008464160022754212 0.026610368489574033
660 2.52316042576324e-10 0.008454428665487998 0.02656968509320649
661 2.5097210710277633e-10 0.008444716684523035 0.026529177883406835
662 2.4963806806395406e-10 0.008435024010908725 0.026488845823660116
663 2.4831383060282e-10 0.008425350576104646 0.026448687885082527
664 2.4699930099110357e-10 0.008415696311977219 0.026408703046354
665 2.456943866133921e-10 0.008406061150796375 0.026368890293651498
666 2.443989959514773e-10 0.008396445025232279 0.026329248620583
667 2.4311303856895464e-10 0.008386847868352079 0.026289777028122147
668 2.41836425096069e-10 0.00837726961361668 0.02625047452454358
669 2.405690672148032e-10 0.008367710194877566 0.02621134012535892
670 2.3931087764420457e-10 0.008358169546373632 0.02617237285325341
671 2.380617701259461e-10 0.008348647602728068 0.02613357173802321
672 2.368216594101171e-10 0.008339144298945259 0.026094935816513305
673 2.3559046124123966e-10 0.008329659570407717 0.026056464132556096
674 2.3436809234450733e-10 0.008320193352873055 0.02601815573691055
675 2.3315447041224073e-10 0.008310745582470969 0.025980009687202023
676 2.3194951409055875e-10 0.00830131619570027 0.025942025047862655
677 2.307531429662582e-10 0.008291905129425934 0.02590420089007239
678 2.2956527755390118e-10 0.008282512320876179 0.025866536291700572
679 2.283858392831052e-10 0.008273137707639579 0.02582903033724816
680 2.2721475048603284e-10 0.0082637812276622 0.02579168211779049
681 2.260519343850759e-10 0.008254442819244756 0.025754490730920638
682 2.248973150807345e-10 0.008245122421039816 0.02571745528069335
683 2.2375081753968254e-10 0.008235819972049007 0.025680574877569508
684 2.2261236758302104e-10 0.00822653541162027 0.025643848638361184
685 2.2148189187471285e-10 0.00821726867944512 0.025607275686177235
686 2.2035931791019717e-10 0.00820801971555596 0.02557085515036942
687 2.1924457400518053e-10 0.008198788460323393 0.025534586166479085
688 2.1813758928460034e-10 0.008189574854453568 0.025498467876184365
689 2.1703829367175953e-10 0.008180378838985569 0.025462499427247896
690 2.159466178776279e-10 0.008171200355288798 0.025426679973465087
691 2.148624933903078e-10 0.008162039345060412 0.025391008674612844
692 2.1378585246466194e-10 0.008152895750322757 0.025355484696398874
693 2.1271662811209958e-10 0.008143769513420855 0.025320107210411422
694 2.1165475409051913e-10 0.008134660577019892 0.02528487539406955
695 2.1060016489440382e-10 0.00812556888410274 0.02524978843057389
696 2.0955279574506826e-10 0.008116494377967498 0.025214845508857883
697 2.085125825810538e-10 0.00810743700222506 0.025180045823539485
698 2.0747946204866883e-10 0.008098396700796711 0.025145388574873372
699 2.0645337149267276e-10 0.008089373417911726 0.0251108729687036
700 2.054342489471009e-10 0.008080367098105017 0.025076498216416717
701 2.044220331262272e-10 0.008071377686214777 0.02504226353489536
702 2.03416663415664e-10 0.00806240512738017 0.025008168146472276
703 2.024180798635949e-10 0.008053449367039025 0.024974211278884825
704 2.0142622317213917e-10 0.008044510350925554 0.024940392165229884
705 2.0044103468884634e-10 0.008035588025068105 0.02490671004391923
706 1.9946245639831657e-10 0.008026682335786918 0.02487316415863533
707 1.9849043091394732e-10 0.008017793229691907 0.024839753758287557
708 1.9752490146980238e-10 0.008008920653680472 0.024806478096968863
709 1.9656581191260197e-10 0.008000064554935321 0.024773336433912826
710 1.9561310669383148e-10 0.007991224880922314 0.024740328033451144
711 1.9466673086196767e-10 0.007982401579388329 0.024707452164971538
712 1.937266300548191e-10 0.007973594598359147 0.02467470810287603
713 1.9279275049198047e-10 0.007964803886137361 0.02464209512653966
714 1.9186503896739731e-10 0.007956029391300287 0.024609612520269573
715 1.9094344284204052e-10 0.00794727106269792 0.024577259573264513
716 1.9002791003668857e-10 0.00793852884945089 0.02454503557957469
717 1.8911838902481494e-10 0.007929802700948436 0.024512939838062058
718 1.8821482882558036e-10 0.007921092566846418 0.024480971652360937
719 1.873171789969267e-10 0.007912398397065323 0.024449130330839036
720 1.8642538962877182e-10 0.0079037201417883 0.02441741518655884
721 1.8553941133630345e-10 0.007895057751459218 0.02438582553723935
722 1.8465919525337077e-10 0.007886411176780739 0.02435436070521823
723 1.8378469302597083e-10 0.007877780368712393 0.024323020017414244
724 1.8291585680583042e-10 0.007869165278468695 0.024291802805290124
725 1.820526392440799e-10 0.007860565857517262 0.02426070840481572
726 1.8119499348501844e-10 0.007851982057576954 0.02422973615643156
727 1.8034287315996925e-10 0.007843413830616031 0.024198885405012697
728 1.7949623238122262e-10 0.007834861128850325 0.024168155499832946
729 1.786550257360664e-10 0.007826323904741425 0.024137545794529425
730 1.7781920828090135e-10 0.007817802110994893 0.024107055647067437
731 1.7698873553544112e-10 0.0078092957005584706 0.02407668441970569
732 1.761635634769945e-10 0.007800804626620329 0.024046431478961836
733 1.7534364853482983e-10 0.007792328842607316 0.024016296195578338
734 1.7452894758461839e-10 0.007783868302183225 0.023986277944488633
735 1.7371941794295781e-10 0.007775422959247082 0.023956376104783652
736 1.7291501736197245e-10 0.0077669927679314445 0.023926590059678614
737 1.7211570402398997e-10 0.007758577682600714 0.023896919196480147
738 1.7132143653629357e-10 0.007750177657849466 0.023867362906553724
739 1.7053217392594775e-10 0.007741792648500798 0.02383792058529137
740 1.6974787563469688e-10 0.007733422609604683 0.02380859163207969
741 1.689685015139357e-10 0.0077250674964363455 0.02377937545026821
742 1.6819401181975009e-10 0.007716727264494652 0.02375027144713797
743 1.674243672080271e-10 0.0077084018695005125 0.023721279033870436
744 1.6665952872963333e-10 0.00770009126739529 0.023692397625516684
745 1.65899457825661e-10 0.007691795414339241 0.02366362664096689
746 1.6514411632273941e-10 0.007683514266709953 0.023634965502920078
747 1.64393466428412e-10 0.0076752477811008035 0.02360641363785414
748 1.6364747072657743e-10 0.007666995914319431 0.023577970475996163
749 1.629060921729939e-10 0.007658758623386221 0.023549635451292995
750 1.6216929409084518e-10 0.0076505358655328025 0.023521408001382103
751 1.6143704016636824e-10 0.007642327598200558 0.023493287567562682
752 1.60709294444541e-10 0.007634133779039148 0.023465273594767046
753 1.5998602132482926e-10 0.007625954365905052 0.023437365531532247
754 1.5926718555699177e-10 0.00761778931686011 0.023409562829971992
755 1.5855275223694322e-10 0.00760963859017009 0.023381864945748787
756 1.5784268680267374e-10 0.007601502144303261 0.02335427133804635
757 1.5713695503022354e-10 0.007593379937928979 0.02332678146954226
758 1.5643552302971317e-10 0.00758527192991629 0.023299394806380862
759 1.5573835724142716e-10 0.007577178079332535 0.023272110818146417
760 1.5504542443195107e-10 0.007569098345441977 0.02324492897783649
761 1.5435669169036138e-10 0.007561032687704436 0.023217848761835597
762 1.536721264244657e-10 0.007552981065773933 0.02319086964988905
763 1.5299169635709537e-10 0.007544943439497351 0.023163991125077082
764 1.523153695224466e-10 0.007536919768913105 0.02313721267378917
765 1.5164311426247173e-10 0.00752891001424982 0.023110533785698606
766 1.5097489922331885e-10 0.007520914135925027 0.023083953953737295
767 1.5031069335181886e-10 0.007512932094543867 0.02305747267407077
768 1.496504658920198e-10 0.007504963850897798 0.023031089446073436
769 1.4899418638176768e-10 0.007497009365963332 0.023004803772304044
770 1.4834182464933264e-10 0.0074890686009007655 0.022978615158481368
771 1.4769335081008001e-10 0.007481141517052924 0.022952523113460098
772 1.47048735263186e-10 0.007473228075943926 0.02292652714920696
773 1.464079486883968e-10 0.007465328239277948 0.02290062678077705
774 1.457709620428304e-10 0.007457441968938004 0.02287482152629036
775 1.451377465578211e-10 0.007449569226984733 0.02284911090690852
776 1.4450827373580544e-10 0.007441709975655198 0.022823494446811768
777 1.4388251534724934e-10 0.0074338641773617 0.022797971673176074
778 1.4326044342761568e-10 0.007426031794690596 0.02277254211615052
779 1.426420302743714e-10 0.007418212790401122 0.02274720530883484
780 1.4202724844403444e-10 0.0074104071274242395 0.02272196078725718
781 1.4141607074925884e-10 0.007402614768861483 0.02269680809035204
782 1.4080847025595813e-10 0.007394835677983816 0.02267174675993843
783 1.4020442028046638e-10 0.0073870698182305 0.022646776340698185
784 1.396038943867358e-10 0.007379317153207973 0.022621896380154497
785 1.3900686638357167e-10 0.007371577646688737 0.022597106428650635
786 1.384133103219018e-10 0.0073638512626102515 0.022572406039328814
787 1.378232004920829e-10 0.007356137965073842 0.022547794768109315
788 1.3723651142124068e-10 0.007348437718343612 0.022523272173669718
789 1.3665321787064454e-10 0.007340750486845368 0.02249883781742435
790 1.360732948331167e-10 0.0073330762351655485 0.022474491263503933
791 1.3549671753047396e-10 0.00732541492805017 0.022450232078735352
792 1.3492346141100259e-10 0.0073177665304037754 0.022426059832621643
793 1.3435350214696582e-10 0.007310131007288391 0.02240197409732215
794 1.337868156321428e-10 0.007302508323922494 0.02237797444763282
795 1.332233779793996e-10 0.00729489844567999 0.022354060460966732
796 1.3266316551829053e-10 0.007287301338089192 0.022330231717334715
797 1.3210615479269068e-10 0.007279716966831822 0.022306487799326195
798 1.3155232255845818e-10 0.007272145297742003 0.022282828292090186
799 1.310016457811263e-10 0.00726458629680527 0.02225925278331644
800 1.3045410163362465e-10 0.007257039930157592 0.022235760863216752
801 1.2990966749402932e-10 0.007249506164084389 0.02221235212450645
802 1.2936832094334156e-10 0.0072419849650195685 0.02218902616238603
803 1.288300397632943e-10 0.007234476299544569 0.02216578257452293
804 1.282948019341863e-10 0.007226980134387404 0.0221426209610335
805 1.277625856327437e-10 0.007219496436421722 0.02211954092446509
806 1.2723336923000818e-10 0.007212025172665869 0.022096542069778305
807 1.2670713128925172e-10 0.007204566310281957 0.02207362400432941
808 1.2618385056391734e-10 0.00719711981657495 0.022050786337852884
809 1.256635059955856e-10 0.007189685658991743 0.022028028682444124
810 1.251460767119666e-10 0.007182263805120261 0.022005350652542294
811 1.2463154202491668e-10 0.007174854222688557 0.021982751864913327
812 1.2411988142847993e-10 0.007167456879563923 0.021960231938633043
813 1.23611074596954e-10 0.007160071743752003 0.02193779049507046
814 1.2310510138297965e-10 0.007152698783395917 0.02191542715787118
815 1.2260194181565444e-10 0.00714533796677539 0.02189314155294099
816 1.2210157609866895e-10 0.00713798926230589 0.021870933308429527
817 1.2160398460846664e-10 0.007130652638537772 0.02184880205471414
818 1.2110914789242574e-10 0.007123328064155423 0.02182674742438385
819 1.206170466670642e-10 0.007116015507976427 0.02180476905222347
820 1.2012766181626567e-10 0.007108714938950721 0.021782866575197825
821 1.1964097438952826e-10 0.007101426326159773 0.021761039632436145
822 1.19156965600234e-10 0.007094149638815752 0.021739287865216565
823 1.1867561682393936e-10 0.0070868848462607185 0.02171761091695075
824 1.181969095966871e-10 0.0070796319179658096 0.021696008433168656
825 1.1772082561333815e-10 0.007072390823530434 0.02167448006150343
826 1.1724734672592408e-10 0.0070651615326814835 0.02165302545167641
827 1.1677645494201923e-10 0.007057944015272531 0.021631644255482276
828 1.1630813242313281e-10 0.007050738241283053 0.021610336126774297
829 1.1584236148312029e-10 0.0070435441808176505 0.02158910072144973
830 1.1537912458661377e-10 0.007036361804105272 0.021567937697435313
831 1.1491840434747169e-10 0.0070291910814984536 0.021546846714672895
832 1.1446018352724669e-10 0.007022031983472555 0.021525827435105185
833 1.1400444503367209e-10 0.007014884480625004 0.0215048795226616
834 1.135511719191665e-10 0.007007748543674553 0.021484002643244248
835 1.131003473793562e-10 0.007000624143460528 0.021463196464714028
836 1.1265195475161536e-10 0.0069935112509421 0.02144246065687683
837 1.1220597751362345e-10 0.0069864098371975525 0.02142179489146986
838 1.1176239928193979e-10 0.00697931987342355 0.021401198842148066
839 1.113212038105954e-10 0.006972241330934426 0.021380672184470696
840 1.1088237498970105e-10 0.006965174181161464 0.02136021459588794
841 1.1044589684407205e-10 0.006958118395652188 0.02133982575572769
842 1.1001175353186937e-10 0.006951073946069665 0.021319505345182427
843 1.0957992934325673e-10 0.006944040804191802 0.021299253047296195
844 1.0915040869907327e-10 0.006937018941910655 0.021279068546951677
845 1.0872317614952214e-10 0.006930008331231741 0.02125895153085738
846 1.0829821637287456e-10 0.006923008944273361 0.021238901687534957
847 1.0787551417418861e-10 0.006916020753265917 0.02121891870730657
848 1.0745505448404347e-10 0.006909043730551243 0.021199002282282407
849 1.070368223572883e-10 0.006902077848581941 0.02117915210634828
850 1.0662080297180567e-10 0.006895123079920718 0.02115936787515333
851 1.0620698162728956e-10 0.00688817939723973 0.021139649286097822
852 1.0579534374403715e-10 0.006881246773319932 0.021119996038321036
853 1.0538587486175515e-10 0.0068743251810504296 0.021100407832689273
854 1.0497856063837973e-10 0.00686741459342784 0.021080884371783952
855 1.0457338684891024e-10 0.006860514983555659 0.021061425359889793
856 1.0417033938425593e-10 0.006853626324643619 0.021042030502983092
857 1.0376940425009661e-10 0.006846748590007075 0.02102269950872011
858 1.0337056756575607e-10 0.006839881753066374 0.021003432086425536
859 1.029738155630885e-10 0.00683302578734624 0.02098422794708105
860 1.0257913458537783e-10 0.006826180666475163 0.020965086803313993
861 1.0218651108624951e-10 0.00681934636418479 0.020946008369386086
862 1.0179593162859484e-10 0.006812522854309324 0.02092699236118229
863 1.0140738288350747e-10 0.00680571011078492 0.02090803849619971
864 1.0102085162923227e-10 0.006798908107649096 0.02088914649353661
865 1.0063632475012595e-10 0.0067921168190401395 0.020870316073881536
866 1.0025378923562948e-10 0.006785336219196526 0.02085154695950246
867 9.98732321792525e-11 0.006778566282456334 0.02083283887423609
868 9.949464077756867e-11 0.006771806983256671 0.020814191543477203
869 9.911800232922286e-11 0.006765058296133098 0.020795604694168097
870 9.874330423394959e-11 0.006758320195719066 0.02077707805478811
871 9.837053399160199e-11 0.006751592656745347 0.020758611355343223
872 9.799967920119248e-11 0.0067448756540394806 0.02074020432735577
873 9.76307275599435e-11 0.006738169162525211 0.020721856703854184
874 9.726366686234934e-11 0.006731473157221942 0.020703568219362856
875 9.689848499924824e-11 0.006724787613244187 0.020685338609892065
876 9.653516995690526e-11 0.006718112505801025 0.020667167612927993
877 9.61737098161049e-11 0.006711447810195566 0.020649054967422815
878 9.581409275125395e-11 0.006704793501824406 0.020631000413784847
879 9.545630702949485e-11 0.006698149556177108 0.02061300369386881
880 9.510034100982805e-11 0.006691515948835666 0.020595064550966137
881 9.474618314224482e-11 0.006684892655473983 0.020577182729795366
882 9.439382196686932e-11 0.006678279651857353 0.020559357976492616
883 9.40432461131103e-11 0.006671676913841946 0.02054159003860213
884 9.369444429882204e-11 0.006665084417374293 0.020523878665066886
885 9.334740532947471e-11 0.006658502138490779 0.02050622360621929
886 9.30021180973337e-11 0.006651930053317138 0.020488624613771943
887 9.265857158064822e-11 0.006645368138067956 0.020471081440808475
888 9.231675484284839e-11 0.006638816369046166 0.02045359384177444
889 9.197665703175164e-11 0.006632274722642559 0.02043616157246831
890 9.163826737877724e-11 0.006625743175335296 0.020418784390032495
891 9.130157519817007e-11 0.006619221703689417 0.02040146205294448
892 9.096656988623213e-11 0.006612710284356363 0.020384194321007992
893 9.063324092056311e-11 0.006606208894073491 0.02036698095534427
894 9.030157785930858e-11 0.006599717509663601 0.020349821718383353
895 8.99715703404169e-11 0.006593236108034463 0.020332716373855506
896 8.964320808090385e-11 0.006586764666178348 0.020315664686782635
897 8.931648087612522e-11 0.006580303161171562 0.020298666423469815
898 8.899137859905753e-11 0.006573851570173986 0.020281721351496883
899 8.866789119958614e-11 0.00656740987042861 0.020264829239710066
900 8.83460087038013e-11 0.006560978039261085 0.020247989858213706
901 8.802572121330174e-11 0.006554556054079266 0.020231202978362027
902 8.77070189045056e-11 0.0065481438923727635 0.020214468372750972
903 8.738989202796885e-11 0.006541741531712498 0.0201977858152101
904 8.707433090771103e-11 0.006535348949750258 0.020181155080794547
905 8.676032594054822e-11 0.006528966124218259 0.020164575945777054
906 8.64478675954327e-11 0.006522593032928703 0.020148048187640027
907 8.613694641280054e-11 0.006516229653773355 0.020131571585067704
908 8.58275530039253e-11 0.006509875964723102 0.02011514591793835
909 8.55196780502788e-11 0.00650353194382753 0.02009877096731651
910 8.521331230289903e-11 0.006497197569214502 0.020082446515445326
911 8.490844658176433e-11 0.0064908728190897335 0.02006617234573892
912 8.460507177517432e-11 0.006484557671736375 0.020049948242774833
913 8.43031788391375e-11 0.0064782521055145965 0.020033773992286508
914 8.40027587967652e-11 0.006471956098861175 0.02001764938115585
915 8.37038027376718e-11 0.006465669630289086 0.02000157419740581
916 8.340630181738132e-11 0.006459392678387093 0.01998554823019307
917 8.311024725674045e-11 0.006453125221819348 0.01996957126980073
918 8.281563034133737e-11 0.00644686723932499 0.019953643107631095
919 8.2522442420927e-11 0.006440618709717743 0.019937763536198503
920 8.223067490886188e-11 0.006434379611885525 0.01992193234912219
921 8.19403192815294e-11 0.006428149924790052 0.019906149341119228
922 8.165136707779452e-11 0.006421929627466452 0.0198904143079975
923 8.136380989844848e-11 0.006415718699022872 0.01987472704664875
924 8.107763940566317e-11 0.006409517118640099 0.019859087355041646
925 8.079284732245128e-11 0.006403324865571176 0.019843495032214952
926 8.05094254321318e-11 0.006397141919141021 0.019827949878270693
927 8.022736557780118e-11 0.006390968258746056 0.0198124516943674
928 7.994665966181003e-11 0.006384803863853825 0.019797000282713403
929 7.966729964524505e-11 0.0063786487140026285 0.01978159544656018
930 7.93892775474163e-11 0.006372502788801152 0.01976623699019573
931 7.911258544534994e-11 0.0063663660679281016 0.019750924718938027
932 7.883721547328591e-11 0.006360238531131839 0.019735658439128494
933 7.856315982218093e-11 0.006354120158230021 0.019720437958125548
934 7.829041073921647e-11 0.0063480109291092395 0.019705263084298184
935 7.80189605273117e-11 0.006341910823724666 0.019690133627019588
936 7.77488015446417e-11 0.006335819822099698 0.019675049396660833
937 7.747992620416024e-11 0.006329737904325608 0.019660010204584598
938 7.721232697312755e-11 0.006323665050561193 0.01964501586313893
939 7.694599637264274e-11 0.006317601241032429 0.01963006618565106
940 7.66809269771813e-11 0.006311546456032125 0.01961516098642127
941 7.641711141413696e-11 0.006305500675919582 0.019600300080716802
942 7.615454236336815e-11 0.006299463881120256 0.019585483284765788
943 7.58932125567494e-11 0.006293436052125416 0.019570710415751265
944 7.563311477772682e-11 0.006287417169491812 0.019555981291805205
945 7.537424186087833e-11 0.0062814072138413415 0.019541295732002594
946 7.511658669147817e-11 0.006275406165860718 0.019526653556355553
947 7.486014220506586e-11 0.006269414006301145 0.01951205458580752
948 7.460490138701947e-11 0.006263430715977989 0.019497498642227443
949 7.435085727213308e-11 0.006257456275770454 0.019482985548404042
950 7.409800294419842e-11 0.006251490666621261 0.01946851512804009
951 7.384633153559088e-11 0.006245533869536327 0.01945408720574677
952 7.359583622685948e-11 0.006239585865584451 0.019439701607038017
953 7.334651024632092e-11 0.006233646635896998 0.019425358158324968
954 7.30983468696577e-11 0.006227716161667581 0.019411056686910393
955 7.285133941952026e-11 0.0062217944241517555 0.019396797020983212
956 7.260548126513288e-11 0.0062158814046667085 0.01938257898961301
957 7.236076582190367e-11 0.006209977084590949 0.01936840242274463
958 7.211718655103838e-11 0.00620408144536401 0.01935426715119278
959 7.187473695915785e-11 0.006198194468486138 0.019340173006636676
960 7.163341059791937e-11 0.006192316135517995 0.019326119821614755
961 7.139320106364176e-11 0.006186446428080363 0.019312107429519384
962 7.115410199693404e-11 0.006180585327853843 0.019298135664591636
963 7.091610708232777e-11 0.00617473281657856 0.019284204361916097
964 7.067921004791302e-11 0.006168888876053871 0.019270313357415702
965 7.044340466497792e-11 0.006163053488138076 0.019256462487846623
966 7.020868474765151e-11 0.0061572266347481265 0.019242651590793167
967 6.997504415255032e-11 0.0061514082978593385 0.019228880504662742
968 6.974247677842835e-11 0.006145598459505108 0.01921514906868084
969 6.951097656583028e-11 0.006139797101776629 0.019201457122886057
970 6.928053749674815e-11 0.006134004206822606 0.019187804508125156
971 6.905115359428133e-11 0.006128219756848982 0.019174191066048146
972 6.882281892229988e-11 0.006122443734118653 0.01916061663910344
973 6.859552758511095e-11 0.006116676120951198 0.019147081070532975
974 6.836927372712866e-11 0.006110916899722603 0.01913358420436745
975 6.814405153254695e-11 0.006105166052864986 0.01912012588542153
976 6.791985522501553e-11 0.0060994235628663305 0.019106705959289115
977 6.769667906731917e-11 0.006093689412270211 0.019093324272338646
978 6.747451736105988e-11 0.006087963583675532 0.019079980671708432
979 6.725336444634216e-11 0.006082246059736255 0.019066675005302004
980 6.703321470146137e-11 0.006076536823161146 0.019053407121783526
981 6.681406254259479e-11 0.0060708358567135 0.019040176870573213
982 6.659590242349596e-11 0.006065143143210889 0.0190269841018428
983 6.637872883519172e-11 0.006059458665524903 0.01901382866651102
984 6.616253630568218e-11 0.0060537824065808885 0.019000710416239148
985 6.594731939964343e-11 0.0060481143493576976 0.018987629203426535
986 6.57330727181334e-11 0.006042454476887432 0.018974584881206215
987 6.551979089829997e-11 0.006036802772255192 0.0189615773034405
988 6.530746861309234e-11 0.0060311592185988225 0.018948606324716646
989 6.509610057097479e-11 0.0060255237991086695 0.01893567180034252
990 6.488568151564333e-11 0.00601989649702733 0.018922773586342312
991 6.467620622574489e-11 0.006014277295649405 0.018909911539452276
992 6.446766951459917e-11 0.006008666178321258 0.018897085517116493
993 6.426006622992313e-11 0.006003063128440769 0.01888429537748267
994 6.405339125355805e-11 0.005997468129457096 0.018871540979397958
995 6.384763950119921e-11 0.005991881164870437 0.018858822182404825
996 6.364280592212772e-11 0.005986302218231787 0.01884613884673691
997 6.343888549894551e-11 0.005980731273142704 0.018833490833314974
998 6.323587324731221e-11 0.005975168313255078 0.018820878003742804
999 6.303376421568472e-11 0.005969613322270887 0.018808300220303203
1000 6.28325534850591e-11 0.005964066283941978 0.018795757345953974
1001 6.263223616871497e-11 0.005958527182069824 0.018783249244323945
1002 6.243280741196227e-11 0.005952996000505306 0.018770775779709033
1003 6.223426239189016e-11 0.005947472723148475 0.018758336817068313
1004 6.203659631711848e-11 0.005941957333948333 0.01874593222202011
1005 6.183980442755134e-11 0.005936449816902605 0.018733561860838154
1006 6.164388199413306e-11 0.0059309501560575175 0.01872122560044772
1007 6.144882431860629e-11 0.005925458335507573 0.018708923308421818
1008 6.125462673327242e-11 0.005919974339395331 0.01869665485297741
1009 6.106128460075414e-11 0.005914498151911191 0.018684420102971642
1010 6.08687933137601e-11 0.00590902975729317 0.018672218927898096
1011 6.067714829485194e-11 0.00590356913982669 0.01866005119788309
1012 6.048634499621312e-11 0.005898116283844361 0.018647916783681984
1013 6.029637889942026e-11 0.005892671173725766 0.018635815556675532
1014 6.01072455152161e-11 0.005887233793897249 0.018623747388866223
1015 5.99189403832849e-11 0.005881804128831705 0.018611712152874677
1016 5.973145907202968e-11 0.005876382163048369 0.018599709721936062
1017 5.954479717835157e-11 0.005870967881112608 0.018587739969896527
1018 5.93589503274311e-11 0.00586556126763571 0.018575802771209664
1019 5.917391417251146e-11 0.0058601623072746835 0.01856389800093299
1020 5.898968439468377e-11 0.005854770984732048 0.01855202553472445
1021 5.880625670267415e-11 0.005849387284755634 0.018540185248838954
1022 5.862362683263302e-11 0.005844011192138379 0.01852837702012494
1023 5.844179054792585e-11 0.005838642691718122 0.018516600726020935
1024 5.826074363892613e-11 0.005833281768377413 0.01850485624455217
1025 5.8080481922810034e-11 0.005827928407043306 0.018493143454327197
1026 5.790100124335305e-11 0.005822582592687166 0.01848146223453454
1027 5.772229747072818e-11 0.0058172443103244684 0.01846981246493936
1028 5.7544366501306253e-11 0.00581191354501461 0.01845819402588015
1029 5.736720425745776e-11 0.005806590281860709 0.01844660679826544
1030 5.719080668735665e-11 0.005801274506009415 0.018435050663570558
1031 5.701516976478571e-11 0.005795966202650721 0.018423525503834352
1032 5.6840289488943694e-11 0.005790665357017766 0.018412031201655993
1033 5.66661618842543e-11 0.005785371954386648 0.01840056764019177
1034 5.6492783000176675e-11 0.00578008598007624 0.01838913470315191
1035 5.632014891101771e-11 0.005774807419448 0.01837773227479742
1036 5.614825571574582e-11 0.005769536257905782 0.01836636023993696
1037 5.597709953780668e-11 0.005764272480895658 0.01835501848392372
1038 5.580667652494013e-11 0.005759016073905728 0.018343706892652325
1039 5.563698284899917e-11 0.0057537670224659405 0.018332425352555762
1040 5.5468014705770164e-11 0.005748525312147911 0.018321173750602326
1041 5.529976831479485e-11 0.005743290928564741 0.018309951974292596
1042 5.5132239919193755e-11 0.0057380638573708365 0.018298759911656408
1043 5.496542578549135e-11 0.005732844084261737 0.01828759745124987
1044 5.479932220344249e-11 0.005727631594973931 0.01827646448215239
1045 5.463392548586054e-11 0.00572242637528468 0.01826536089396372
1046 5.446923196844689e-11 0.005717228411011849 0.018254286576801015
1047 5.4305238009622045e-11 0.005712037688013728 0.018243241421295926
1048 5.414193999035812e-11 0.005706854192188861 0.0182322253185917
1049 5.3979334314012754e-11 0.005701677909475871 0.0182212381603403
1050 5.381741740616466e-11 0.005696508825853294 0.018210279838699567
1051 5.365618571445023e-11 0.005691346927339403 0.018199350246330348
1052 5.349563570840191e-11 0.005686192199992044 0.0181884492763937
1053 5.3335763879287864e-11 0.005681044629908467 0.01817757682254808
1054 5.3176566739952813e-11 0.005675904203225155 0.018166732778946565
1055 5.301804082466056e-11 0.005670770906117664 0.01815591704023408
1056 5.2860182688937666e-11 0.005665644724800454 0.018145129501544656
1057 5.270298890941846e-11 0.005660525645526726 0.018134370058498692
1058 5.25464560836915e-11 0.00565541365458826 0.01812363860720025
1059 5.2390580830147294e-11 0.005650308738315251 0.018112935044234363
1060 5.223535978782718e-11 0.0056452108830761455 0.01810225926666435
1061 5.208078961627377e-11 0.0056401200752774884 0.018091611172029162
1062 5.192686699538246e-11 0.005635036301363758 0.018080990658340745
1063 5.177358862525422e-11 0.005629959547817209 0.018070397624081396
1064 5.162095122604971e-11 0.0056248898011577115 0.01805983196820118
1065 5.146895153784465e-11 0.005619827047942602 0.01804929359011533
1066 5.1317586320486294e-11 0.005614771274766523 0.018038782389701656
1067 5.116685235345115e-11 0.005609722468261267 0.01802829826729801
1068 5.101674643570404e-11 0.005604680615095623 0.018017841123699727
1069 5.0867265385558195e-11 0.0055996457019752265 0.01800741086015712
1070 5.071840604053669e-11 0.005594617715642407 0.01799700737837296
1071 5.057016525723467e-11 0.0055895966428760316 0.017986630580499974
1072 5.0422539911183354e-11 0.0055845824704913605 0.01797628036913839
1073 5.027552689671458e-11 0.005579575185339895 0.017965956647333463
1074 5.012912312682674e-11 0.0055745747743092275 0.01795565931857302
1075 4.9983325533052007e-11 0.005569581224322897 0.017945388286785057
1076 4.983813106532432e-11 0.005564594522340236 0.01793514345633531
1077 4.969353669184876e-11 0.005559614655356233 0.01792492473202486
1078 4.954953939897184e-11 0.0055546416104013795 0.01791473201908774
1079 4.940613619105295e-11 0.0055496753745415284 0.017904565223188593
1080 4.92633240903369e-11 0.005544715934877754 0.017894424250420288
1081 4.9121100136827457e-11 0.0055397632785462 0.01788430900730161
1082 4.897946138816192e-11 0.005534817392717947 0.017874219400774924
1083 4.883840491948683e-11 0.005529878264598865 0.017864155338203864
1084 4.8697927823334607e-11 0.005524945881429475 0.017854116727371052
1085 4.855802720950125e-11 0.005520020230484811 0.017844103476475807
1086 4.8418700204925097e-11 0.005515101299074276 0.017834115494131896
1087 4.827994395356647e-11 0.0055101890745415105 0.017824152689365273
1088 4.814175561628837e-11 0.005505283544264249 0.01781421497161184
1089 4.8004132370738224e-11 0.0055003846956541876 0.017804302250715245
1090 4.786707141123044e-11 0.0054954925161568476 0.017794414436924644
1091 4.773056994863011e-11 0.005490606993251438 0.017784551440892544
1092 4.759462521023749e-11 0.005485728114450723 0.01777471317367259
1093 4.745923443967362e-11 0.005480855867300889 0.017764899546717436
1094 4.7324394896766614e-11 0.0054759902393814106 0.01775511047187655
1095 4.7190103857439185e-11 0.005471131218304917 0.017745345861394115
1096 4.705635861359682e-11 0.005466278791717065 0.01773560562790688
1097 4.692315647301703e-11 0.005461432947296402 0.017725889684442057
1098 4.6790494759239456e-11 0.005456593672754246 0.01771619794441522
1099 4.665837081145684e-11 0.005451760955834543 0.017706530321628222
1100 4.652678198440693e-11 0.005446934784313753 0.01769688673026713
1101 4.6395725648265114e-11 0.00544211514600071 0.017687267084900146
1102 4.6265199188538185e-11 0.0054373020287365 0.017677671300475577
1103 4.613520000595874e-11 0.0054324954203943355 0.017668099292319807
1104 4.600572551638053e-11 0.005427695308879431 0.01765855097613525
1105 4.587677315067457e-11 0.005422901682128872 0.017649026267998375
1106 4.5748340354626257e-11 0.005418114528111497 0.017639525084357687
1107 4.56204245888331e-11 0.005413333834827771 0.01763004734203175
1108 4.549302332860343e-11 0.0054085595903096625 0.017620592958207223
1109 4.536613406385578e-11 0.005403791782620521 0.017611161850436888
1110 4.523975429901929e-11 0.005399030399854956 0.017601753936637717
1111 4.511388155293465e-11 0.005394275430138718 0.01759236913508893
1112 4.498851335875603e-11 0.005389526861628573 0.017583007364430078
1113 4.4863647263853716e-11 0.0053847846825121875 0.01757366854365913
1114 4.473928082971746e-11 0.005380048881008009 0.01756435259213057
1115 4.461541163186072e-11 0.005375319445365144 0.017555059429553516
1116 4.4492037259725574e-11 0.005370596363863246 0.01754578897598984
1117 4.4369155316588524e-11 0.005365879624812393 0.01753654115185232
1118 4.4246763419466715e-11 0.005361169216552973 0.017527315877902763
1119 4.412485919902532e-11 0.005356465127455571 0.017518113075250176
1120 4.400344029948548e-11 0.005351767345920848 0.01750893266534895
1121 4.3882504378532704e-11 0.005347075860379431 0.017499774569997018
1122 4.376204910722652e-11 0.005342390659291796 0.017490638711334064
1123 4.364207216991038e-11 0.0053377117311481604 0.017481525011839718
1124 4.3522571264122543e-11 0.0053330390644683616 0.017472433394331785
1125 4.3403544100507515e-11 0.005328372647801751 0.017463363781964458
1126 4.328498840272823e-11 0.005323712469727082 0.017454316098226553
1127 4.316690190737894e-11 0.005319058518852395 0.01744529026693977
1128 4.3049282363898745e-11 0.00531441078381491 0.017436286212256943
1129 4.293212753448589e-11 0.005309769253280918 0.01742730385866031
1130 4.281543519401261e-11 0.005305133915945668 0.0174183431309598
1131 4.269920312994071e-11 0.005300504760533265 0.01740940395429131
1132 4.2583429142237725e-11 0.0052958817757965525 0.017400486254115007
1133 4.246811104329391e-11 0.005291264950517013 0.017391589956213656
1134 4.235324665783959e-11 0.005286654273504654 0.017382714986690917
1135 4.223883382286357e-11 0.00528204973359791 0.0173738612719697
1136 4.212487038753166e-11 0.00527745131966353 0.01736502873879049
1137 4.2011354213106294e-11 0.005272859020596475 0.017356217314209707
1138 4.189828317286648e-11 0.005268272825319812 0.017347426925598063
1139 4.1785655152028485e-11 0.005263692722784611 0.017338657500638933
1140 4.167346804766711e-11 0.005259118701969843 0.017329908967326745
1141 4.1561719768637583e-11 0.005254550751882271 0.017321181253965357
1142 4.1450408235497997e-11 0.005249988861556353 0.017312474289166473
1143 4.133953138043244e-11 0.005245433020054139 0.01730378800184804
1144 4.122908714717468e-11 0.005240883216465166 0.017295122321232682
1145 4.111907349093235e-11 0.005236339439906364 0.017286477176846116
1146 4.100948837831184e-11 0.005231801679521949 0.017277852498515597
1147 4.0900329787243646e-11 0.005227269924483322 0.017269248216368372
1148 4.0791595706908466e-11 0.005222744163988979 0.017260664260830134
1149 4.068328413766361e-11 0.005218224387264403 0.017252100562623475
1150 4.0575393090970196e-11 0.005213710583561969 0.01724355705276639
1151 4.046792058932076e-11 0.005209202742160845 0.017235033662570738
1152 4.03608646661675e-11 0.005204700852366898 0.01722653032364075
1153 4.025422336585103e-11 0.005200204903512591 0.01721804696787153
1154 4.014799474352961e-11 0.005195714884956892 0.01720958352744756
1155 4.004217686510905e-11 0.005191230786085176 0.017201139934841223
1156 3.993676780717307e-11 0.005186752596309129 0.01719271612281135
1157 3.983176565691418e-11 0.005182280305066655 0.017184312024401745
1158 3.972716851206503e-11 0.0051778139018217794 0.01717592757293972
1159 3.962297448083046e-11 0.005173353376064557 0.01716756270203468
1160 3.951918168181982e-11 0.005168898717310978 0.017159217345576665
1161 3.941578824398e-11 0.0051644499151028735 0.01715089143773493
1162 3.931279230652884e-11 0.005160006959007824 0.017142584912956532
1163 3.9210192018889064e-11 0.005155569838619068 0.01713429770596491
1164 3.910798554062281e-11 0.0051511385435554094 0.017126029751758497
1165 3.9006171041366536e-11 0.005146713063461128 0.01711778098560932
1166 3.8904746700766356e-11 0.005142293388005884 0.017109551343061604
1167 3.880371070841407e-11 0.0051378795068846355 0.017101340759930417
1168 3.870306126378351e-11 0.0051334714098175424 0.017093149172300287
1169 3.860279657616739e-11 0.00512906908654988 0.017084976516523843
1170 3.850291486461462e-11 0.0051246725268519495 0.017076822729220467
1171 3.8403414357868135e-11 0.005120281720518988 0.017068687747274946
1172 3.830429329430313e-11 0.005115896657371083 0.017060571507836134
1173 3.820554992186583e-11 0.005111517327253083 0.017052473948315636
1174 3.810718249801262e-11 0.005107143720034513 0.017044395006386468
1175 3.8009189289649606e-11 0.005102775825609484 0.01703633461998175
1176 3.7911568573072824e-11 0.00509841363389661 0.017028292727293413
1177 3.7814318633908604e-11 0.00509405713483892 0.01702026926677088
1178 3.77174377670546e-11 0.005089706318403773 0.017012264177119794
1179 3.7620924276621215e-11 0.005085361174582775 0.01700427739730073
1180 3.752477647587334e-11 0.005081021693391694 0.01699630886652791
1181 3.74289926871726e-11 0.0050766878648703705 0.016988358524267954
1182 3.73335712419201e-11 0.005072359679082642 0.01698042631023861
1183 3.723851048049939e-11 0.005068037126116253 0.016972512164407486
1184 3.7143808752220124e-11 0.0050637201960827775 0.01696461602699084
1185 3.7049464415261823e-11 0.005059408879117533 0.016956737838452297
1186 3.695547583661836e-11 0.005055103165379499 0.01694887753950166
1187 3.686184139204255e-11 0.005050803045051236 0.01694103507109366
1188 3.6768559465991404e-11 0.005046508508338802 0.016933210374426747
1189 3.667562845157155e-11 0.005042219545471677 0.016925403390941875
1190 3.65830467504853e-11 0.005037936146702674 0.01691761406232131
1191 3.6490812772976894e-11 0.005033658302307869 0.01690984233048742
1192 3.639892493777925e-11 0.00502938600258651 0.016902088137601506
1193 3.6307381672061076e-11 0.0050251192378609495 0.0168943514260626
1194 3.6216181411374294e-11 0.005020857998476557 0.016886632138506295
1195 3.612532259960199e-11 0.0050166022748016435 0.016878930217803578
1196 3.603480368890666e-11 0.005012352057227385 0.01687124560705968
1197 3.594462313967872e-11 0.005008107336167739 0.0168635782496129
1198 3.585477942048564e-11 0.005003868102059374 0.016855928089033474
1199 3.5765271008021145e-11 0.004999634345361586 0.016848295069122415
1200 3.56760963870551e-11 0.0049954060565562276 0.0168406791339104
1201 3.5587254050383424e-11 0.004991183226147627 0.01683308022765662
1202 3.5498742498778714e-11 0.004986965844662517 0.016825498294847672
1203 3.541056024094092e-11 0.004982753902649954 0.016817933280196446
1204 3.532270579344848e-11 0.004978547390681246 0.016810385128640998
1205 3.5235177680709945e-11 0.004974346299349877 0.016802853785343467
1206 3.514797443491564e-11 0.004970150619271432 0.016795339195688958
1207 3.5061094595990033e-11 0.0049659603410835244 0.016787841305284473
1208 3.497453671154414e-11 0.004961775455445719 0.016780360059957807
1209 3.488829933682848e-11 0.004957595953039464 0.016772895405756487
1210 3.4802381034686207e-11 0.004953421824568011 0.01676544728894669
1211 3.4716780375506704e-11 0.004949253060756347 0.016758015656012173
1212 3.4631495937179457e-11 0.004945089652351122 0.016750600453653234
1213 3.454652630504817e-11 0.004940931590120575 0.016743201628785634
1214 3.446187007186534e-11 0.004936778864854462 0.016735819128539556
1215 3.4377525837747096e-11 0.004932631467363985 0.016728452900258574
1216 3.429349221012837e-11 0.004928489388481723 0.016721102891498606
1217 3.420976780371836e-11 0.004924352619061557 0.016713769050026892
1218 3.4126351240456295e-11 0.004920221149978605 0.016706451323820964
1219 3.4043241149467604e-11 0.004916094972129148 0.016699149661067624
1220 3.396043616702026e-11 0.004911974076430561 0.016691864010161945
1221 3.387793493648156e-11 0.0049078584538212455 0.01668459431970625
1222 3.3795736108275076e-11 0.004903748095260557 0.016677340538509125
1223 3.371383833983803e-11 0.004899642991728738 0.0166701026155844
1224 3.363224029557896e-11 0.004895543134226853 0.016662880500150187
1225 3.355094064683554e-11 0.0048914485137767135 0.016655674141627885
1226 3.346993807183282e-11 0.0048873591214208135 0.01664848348964119
1227 3.338923125564185e-11 0.0048832749482222645 0.016641308494015142
1228 3.330881889013827e-11 0.004879195985264723 0.016634149104775134
1229 3.3228699673961576e-11 0.004875122223652329 0.01662700527214597
1230 3.314887231247438e-11 0.004871053654509636 0.016619876946550892
1231 3.306933551772216e-11 0.004866990268981545 0.016612764078610644
1232 3.29900880083931e-11 0.0048629320582332415 0.01660566661914252
1233 3.291112850977831e-11 0.004858879013450125 0.01659858451915941
1234 3.28324557537324e-11 0.004854831125837747 0.016591517729868884
1235 3.2754068478634167e-11 0.004850788386621746 0.016584466202672257
1236 3.2675965429347594e-11 0.004846750787047781 0.016577429889163647
1237 3.259814535718322e-11 0.004842718318381466 0.016570408741129073
1238 3.2520607019859704e-11 0.004838690971908313 0.016563402710545537
1239 3.2443349181465624e-11 0.004834668738933656 0.01655641174958011
1240 3.236637061242158e-11 0.004830651610782598 0.016549435810589024
1241 3.2289670089442635e-11 0.004826639578799945 0.01654247484611679
1242 3.2213246395500775e-11 0.00482263263435014 0.01653552880889527
1243 3.2137098319787925e-11 0.004818630768817203 0.01652859765184283
1244 3.206122465767896e-11 0.004814633973604664 0.016521681328063403
1245 3.198562421069523e-11 0.004810642240135511 0.016514779790845667
1246 3.191029578646805e-11 0.004806655559852115 0.016507892993662125
1247 3.183523819870266e-11 0.00480267392421618 0.016501020890168253
1248 3.176045026714236e-11 0.0047986973247086725 0.016494163434201636
1249 3.1685930817532836e-11 0.004794725752829768 0.0164873205797811
1250 3.16116786815868e-11 0.004790759200098785 0.01648049228110586
1251 3.153769269694887e-11 0.004786797658054127 0.01647367849255467
1252 3.146397170716062e-11 0.004782841118253219 0.01646687916868497
1253 3.1390514561625955e-11 0.004778889572272454 0.016460094264232054
1254 3.1317320115576705e-11 0.004774943011707128 0.01645332373410823
1255 3.1244387230038294e-11 0.004771001428171379 0.016446567533401978
1256 3.1171714771795986e-11 0.004767064813298135 0.016439825617377134
1257 3.109930161336095e-11 0.004763133158739048 0.01643309794147206
1258 3.1027146632936893e-11 0.004759206456164439 0.01642638446129883
1259 3.0955248714386716e-11 0.004755284697263239 0.016419685132642407
1260 3.088360674719942e-11 0.004751367873742929 0.016412999911459836
1261 3.0812219626457394e-11 0.004747455977329486 0.016406328753879446
1262 3.07410862528037e-11 0.004743548999767321 0.01639967161620004
1263 3.06702055324097e-11 0.004739646932819226 0.0163930284548901
1264 3.059957637694293e-11 0.004735749768266312 0.016386399226586995
1265 3.05291977035351e-11 0.004731857497907956 0.0163797838880962
1266 3.0459068434750383e-11 0.004727970113561745 0.0163731823963905
1267 3.038918749855384e-11 0.0047240876070634135 0.01636659470860922
1268 3.0319553828280154e-11 0.004720209970266795 0.01636002078205745
1269 3.0250166362602465e-11 0.004716337195043762 0.016353460574205256
1270 3.0181024045501515e-11 0.004712469273284168 0.01634691404268694
1271 3.011212582623493e-11 0.0047086061968958 0.016340381145300262
1272 3.0043470659306744e-11 0.0047047479578043155 0.016333861840005674
1273 2.997505750443709e-11 0.004700894547953192 0.01632735608492558
1274 2.9906885326532166e-11 0.004697045959303672 0.016320863838343587
1275 2.9838953095654294e-11 0.004693202183834704 0.016314385058703747
1276 2.977125978699225e-11 0.004689363213542895 0.01630791970460982
1277 2.9703804380831786e-11 0.004685529040442452 0.016301467734824535
1278 2.963658586252629e-11 0.00468169965656513 0.01629502910826885
1279 2.956960322246782e-11 0.004677875053960177 0.016288603784021246
1280 2.9502855456058006e-11 0.004674055224694284 0.016282191721316962
1281 2.9436341563679474e-11 0.0046702401608515265 0.016275792879547304
1282 2.9370060550667246e-11 0.004666429854533319 0.016269407218258904
1283 2.930401142728051e-11 0.004662624297858355 0.016263034697153032
1284 2.9238193208674305e-11 0.004658823482962561 0.016256675276084858
1285 2.91726049148717e-11 0.004655027401999039 0.016250328915062763
1286 2.9107245570735956e-11 0.004651236047138018 0.016243995574247626
1287 2.9042114205942885e-11 0.0046474494105668 0.01623767521395213
1288 2.8977209854953506e-11 0.004643667484489711 0.01623136779464006
1289 2.8912531556986764e-11 0.0046398902611280496 0.01622507327692561
1290 2.8848078355992497e-11 0.004636117732720032 0.016218791621572717
1291 2.8783849300624527e-11 0.004632349891520746 0.016212522789494338
1292 2.871984344421398e-11 0.004628586729802099 0.016206266741751806
1293 2.8656059844742724e-11 0.0046248282398527645 0.016200023439554127
1294 2.859249756481703e-11 0.004621074413978137 0.016193792844257315
1295 2.8529155671641393e-11 0.004617325244500277 0.01618757491736373
1296 2.8466033236992503e-11 0.004613580723757868 0.016181369620521392
1297 2.8403129337193375e-11 0.004609840844106157 0.016175176915523337
1298 2.8340443053087753e-11 0.004606105597916915 0.016168996764306953
1299 2.8277973470014497e-11 0.004602374977578382 0.016162829128953313
1300 2.8215719677782302e-11 0.004598648975495221 0.016156673971686533
1301 2.815368077064451e-11 0.004594927584088467 0.01615053125487313
1302 2.8091855847274078e-11 0.004591210795795481 0.01614440094102135
1303 2.8030244010738673e-11 0.004587498603069896 0.016138282992780556
1304 2.7968844368476108e-11 0.004583790998381579 0.01613217737294057
1305 2.7907656032269648e-11 0.004580087974216571 0.016126084044431038
1306 2.784667811822379e-11 0.0045763895230770514 0.016120002970320818
1307 2.778590974673989e-11 0.0045726956374812795 0.016113934113817327
1308 2.7725350042492218e-11 0.004569006309963555 0.016107877438265923
1309 2.7664998134403984e-11 0.004565321533074168 0.01610183290714929
1310 2.7604853155623586e-11 0.004561641299379349 0.01609580048408681
1311 2.7544914243501017e-11 0.00455796560146123 0.016089780132833943
1312 2.748518053956447e-11 0.004554294431917792 0.016083771817281642
1313 2.742565118949693e-11 0.004550627783362816 0.016077775501455713
1314 2.736632534311312e-11 0.004546965648425845 0.016071791149516228
1315 2.730720215433644e-11 0.004543308019752133 0.01606581872575691
1316 2.724828078117607e-11 0.004539654890002598 0.01605985819460453
1317 2.7189560385704377e-11 0.0045360062518537796 0.016053909520618335
1318 2.7131040134034266e-11 0.004532362097997791 0.01604797266848943
1319 2.707271919629679e-11 0.004528722421142279 0.0160420476030402
1320 2.7014596746618836e-11 0.004525087214010369 0.016036134289223722
1321 2.695667196310101e-11 0.0045214564693406315 0.016030232692123163
1322 2.689894402779567e-11 0.004517830179887029 0.016024342776951233
1323 2.6841412126685052e-11 0.004514208338418878 0.016018464509049587
1324 2.6784075449659495e-11 0.004510590937720796 0.016012597853888238
1325 2.6726933190495903e-11 0.004506977970592667 0.016006742777065004
1326 2.6669984546836347e-11 0.004503369429849591 0.016000899244304936
1327 2.66132287201667e-11 0.004499765308321843 0.01599506722145975
1328 2.6556664915795473e-11 0.004496165598854829 0.015989246674507265
1329 2.6500292342832804e-11 0.004492570294309043 0.015983437569550833
1330 2.644411021416949e-11 0.004488979387560021 0.015977639872818795
1331 2.6388117746456313e-11 0.004485392871498302 0.015971853550663925
1332 2.633231416008325e-11 0.00448181073902938 0.015966078569562867
1333 2.6276698679159122e-11 0.00447823298307367 0.015960314896115598
1334 2.62212705314911e-11 0.004474659596566454 0.015954562497044876
1335 2.6166028948564482e-11 0.004471090572457849 0.0159488213391957
1336 2.6110973165522563e-11 0.0044675259037127565 0.015943091389534775
1337 2.605610242114666e-11 0.004463965583310827 0.015937372615149964
1338 2.600141595783616e-11 0.004460409604246412 0.015931664983249758
1339 2.5946913021588826e-11 0.004456857959528528 0.015925968461162742
1340 2.5892592861981178e-11 0.004453310642180812 0.015920283016337074
1341 2.583845473214895e-11 0.0044497676452414795 0.015914608616339955
1342 2.5784497888767704e-11 0.004446228961763286 0.01590894522885709
1343 2.5730721592033593e-11 0.004442694584813483 0.015903292821692196
1344 2.5677125105644167e-11 0.004439164507473777 0.015897651362766455
1345 2.5623707696779446e-11 0.004435638722840293 0.01589202082011802
1346 2.5570468636082892e-11 0.00443211722402353 0.015886401161901483
1347 2.5517407197642734e-11 0.004428600004148321 0.015880792356387393
1348 2.546452265897317e-11 0.0044250870563537935 0.015875194371961707
1349 2.5411814300995935e-11 0.004421578373793329 0.015869607177125322
1350 2.535928140802178e-11 0.004418073949634524 0.01586403074049356
1351 2.5306923267732184e-11 0.004414573777059148 0.015858465030795656
1352 2.5254739171161116e-11 0.004411077849263106 0.01585291001687428
1353 2.520272841267691e-11 0.004407586159456399 0.015847365667685024
1354 2.515089028996438e-11 0.004404098700863083 0.015841831952295927
1355 2.5099224104006818e-11 0.004400615466721233 0.01583630883988697
1356 2.5047729159068293e-11 0.004397136450282898 0.015830796299749598
1357 2.4996404762675976e-11 0.0043936616448140686 0.015825294301286232
1358 2.4945250225602584e-11 0.004390191043594636 0.015819802814009784
1359 2.489426486184897e-11 0.00438672463991835 0.015814321807543188
1360 2.484344798862672e-11 0.004383262427092787 0.015808851251618898
1361 2.4792798926340994e-11 0.004379804398439306 0.015803391116078442
1362 2.474231699857341e-11 0.004376350547293014 0.01579794137087194
1363 2.4692001532064906e-11 0.004372900867002725 0.01579250198605761
1364 2.464185185669902e-11 0.004369455350930926 0.015787072931801344
1365 2.4591867305484887e-11 0.0043660139924537366 0.0157816541783762
1366 2.4542047214540655e-11 0.004362576784960871 0.01577624569616196
1367 2.4492390923076867e-11 0.004359143721855606 0.015770847455644672
1368 2.44428977733799e-11 0.004355714796554733 0.01576545942741619
1369 2.439356711079562e-11 0.004352290002488531 0.0157600815821737
1370 2.434439828371302e-11 0.004348869333100727 0.015754713890719287
1371 2.4295390643548084e-11 0.0043454527818484546 0.015749356323959473
1372 2.424654354472762e-11 0.004342040342202224 0.015744008852904768
1373 2.4197856344673302e-11 0.004338632007645882 0.01573867144866923
1374 2.4149328403785723e-11 0.004335227771676572 0.015733344082470013
1375 2.4100959085428607e-11 0.0043318276278047066 0.015728026725626926
1376 2.4052747755913063e-11 0.004328431569553924 0.01572271934956199
1377 2.4004693784482017e-11 0.004325039590461055 0.01571742192579901
1378 2.395679654329459e-11 0.004321651684076088 0.015712134425963118
1379 2.390905540741076e-11 0.004318267843962126 0.01570685682178037
1380 2.3861469754775962e-11 0.0043148880636953635 0.015701589085077287
1381 2.381403896620585e-11 0.004311512336865041 0.015696331187780434
1382 2.3766762425371197e-11 0.004308140657073415 0.015691083101916
1383 2.3719639518782705e-11 0.004304773017935718 0.015685844799609366
1384 2.3672669635776182e-11 0.004301409413080128 0.015680616253084683
1385 2.3625852168497524e-11 0.004298049836147733 0.015675397434664447
1386 2.3579186511887978e-11 0.004294694280792492 0.01567018831676908
1387 2.3532672063669458e-11 0.004291342740681205 0.015664988871916526
1388 2.34863082243299e-11 0.004287995209493477 0.015659799072721824
1389 2.344009439710877e-11 0.004284651680921686 0.0156546188918967
1390 2.339402998798251e-11 0.00428131214867094 0.015649448302249153
1391 2.3348114405650292e-11 0.004277976606459054 0.01564428727668304
1392 2.330234706151974e-11 0.004274645048016509 0.015639135788197697
1393 2.3256727369692674e-11 0.00427131746708642 0.015633993809887493
1394 2.321125474695108e-11 0.0042679938574245015 0.015628861314941466
1395 2.316592861274304e-11 0.004264674212799036 0.0156237382766429
1396 2.3120748389168838e-11 0.004261358526990838 0.015618624668368927
1397 2.3075713500967094e-11 0.004258046793793223 0.015613520463590144
1398 2.3030823375500982e-11 0.00425473900701197 0.015608425635870204
1399 2.2986077442744565e-11 0.0042514351604652926 0.015603340158865431
1400 2.2941475135269193e-11 0.0042481352479838055 0.015598264006324431
1401 2.2897015888229962e-11 0.00424483926341049 0.015593197152087693
1402 2.2852699139352272e-11 0.00424154720060066 0.015588139570087213
1403 2.2808524328918474e-11 0.004238259053421934 0.015583091234346104
1404 2.2764490899754578e-11 0.0042349748157541976 0.015578052118978211
1405 2.272059829721704e-11 0.004231694481489573 0.015573022198187734
1406 2.2676845969179633e-11 0.004228418044532388 0.015568001446268846
1407 2.263323336602043e-11 0.0042251454987991405 0.015562989837605316
1408 2.258975994060878e-11 0.004221876838218471 0.015557987346670134
1409 2.254642514829245e-11 0.004218612056731125 0.015552993948025139
1410 2.25032284468848e-11 0.004215351148289929 0.015548009616320642
1411 2.2460169296652003e-11 0.004212094106859749 0.01554303432629506
1412 2.241724716030039e-11 0.0042088409264174655 0.015538068052774542
1413 2.2374461502963888e-11 0.004205591600951941 0.015533110770672614
1414 2.2331811792191442e-11 0.004202346124463987 0.015528162454989797
1415 2.2289297497934607e-11 0.004199104490966335 0.015523223080813262
1416 2.224691809253517e-11 0.004195866694483602 0.015518292623316455
1417 2.2204673050712816e-11 0.004192632729052263 0.015513371057758749
1418 2.2162561849552927e-11 0.004189402588720617 0.015508458359485075
1419 2.21205839684944e-11 0.004186176267548757 0.015503554503925572
1420 2.2078738889317588e-11 0.004182953759608544 0.015498659466595233
1421 2.203702609613224e-11 0.0041797350589835676 0.01549377322309355
1422 2.1995445075365598e-11 0.004176520159769121 0.015488895749104167
1423 2.1953995315750487e-11 0.004173309056072171 0.015484027020394529
1424 2.1912676308313523e-11 0.004170101742011327 0.01547916701281553
1425 2.1871487546363357e-11 0.004166898211716809 0.015474315702301176
1426 2.1830428525479026e-11 0.004163698459330418 0.015469473064868233
1427 2.1789498743498315e-11 0.004160502479005508 0.01546463907661589
1428 2.174869770050625e-11 0.004157310264906956 0.015459813713725411
1429 2.1708024898823625e-11 0.004154121811211127 0.015454996952459811
1430 2.166747984299557e-11 0.004150937112105853 0.015450188769163499
1431 2.1627062039780264e-11 0.004147756161790397 0.015445389140261955
1432 2.1586770998137613e-11 0.004144578954475426 0.015440598042261392
1433 2.1546606229218072e-11 0.00414140548438298 0.015435815451748427
1434 2.1506567246351493e-11 0.004138235745746444 0.015431041345389742
1435 2.1466653565036063e-11 0.0041350697328105205 0.015426275699931765
1436 2.1426864702927263e-11 0.0041319074398311955 0.015421518492200333
1437 2.138720017982693e-11 0.004128748861075716 0.015416769699100365
1438 2.13476595176724e-11 0.004125593990822556 0.01541202929761555
1439 2.1308242240525645e-11 0.0041224428233613926 0.01540729726480801
1440 2.126894787456253e-11 0.004119295352993072 0.015402573577817985
1441 2.1229775948062105e-11 0.004116151574029582 0.015397858213863518
1442 2.119072599139597e-11 0.0041130114807940285 0.015393151150240121
1443 2.115179753701767e-11 0.0041098750676206 0.015388452364320472
1444 2.1112990119452263e-11 0.004106742328854547 0.015383761833554095
1445 2.1074303275285767e-11 0.004103613258852147 0.015379079535467046
1446 2.1035736543154798e-11 0.00410048785198068 0.0153744054476616
1447 2.0997289463736258e-11 0.0040973661026184015 0.015369739547815937
1448 2.095896157973703e-11 0.0040942480051545105 0.015365081813683842
1449 2.0920752435883785e-11 0.004091133553989127 0.01536043222309439
1450 2.0882661578912764e-11 0.00408802274353326 0.015355790753951638
1451 2.0844688557559742e-11 0.004084915568208783 0.015351157384234322
1452 2.0806832922549953e-11 0.004081812022448401 0.015346532091995558
1453 2.0769094226588083e-11 0.004078712100695633 0.01534191485536253
1454 2.0731472024348387e-11 0.004075615797404776 0.015337305652536201
1455 2.069396587246477e-11 0.004072523107040882 0.015332704461791
1456 2.0656575329520994e-11 0.004069434024079728 0.015328111261474538
1457 2.0619299956040894e-11 0.004066348543007792 0.015323526030007303
1458 2.0582139314478694e-11 0.004063266658322226 0.015318948745882362
1459 2.0545092969209343e-11 0.004060188364530825 0.01531437938766508
1460 2.0508160486518917e-11 0.004057113656152005 0.015309817933992817
1461 2.0471341434595075e-11 0.004054042527714776 0.015305264363574636
1462 2.043463538351758e-11 0.004050974973758713 0.015300718655191024
1463 2.0398041905248845e-11 0.004047910988833929 0.015296180787693594
1464 2.036156057362458e-11 0.004044850567501052 0.015291650740004803
1465 2.032519096434444e-11 0.004041793704331199 0.015287128491117663
1466 2.0288932654962723e-11 0.004038740393905944 0.015282614020095458
1467 2.0252785224879218e-11 0.0040356906308172975 0.01527810730607147
1468 2.0216748255329968e-11 0.00403264440966768 0.015273608328248676
1469 2.0180821329378167e-11 0.004029601725069894 0.015269117065899491
1470 2.0145004031905104e-11 0.004026562571647098 0.015264633498365477
1471 2.010929594960113e-11 0.004023526944032782 0.015260157605057069
1472 2.007369667095671e-11 0.004020494836870743 0.015255689365453297
1473 2.0038205786253477e-11 0.004017466244815058 0.015251228759101515
1474 2.0002822887555394e-11 0.004014441162530058 0.015246775765617119
1475 1.99675475686999e-11 0.004011419584690302 0.015242330364683284
1476 1.9932379425289173e-11 0.004008401505980554 0.015237892536050686
1477 1.9897318054681398e-11 0.004005386921095758 0.015233462259537237
1478 1.9862363055982108e-11 0.004002375824741011 0.015229039515027812
1479 1.9827514030035546e-11 0.003999368211631536 0.015224624282473988
1480 1.9792770579416102e-11 0.003996364076492662 0.015220216541893773
1481 1.975813230841977e-11 0.003993363414059795 0.01521581627337134
1482 1.97235988230557e-11 0.003990366219078396 0.015211423457056769
1483 1.9689169731037727e-11 0.003987372486303953 0.015207038073165778
1484 1.9654844641776026e-11 0.003984382210501961 0.01520266010197947
1485 1.9620623166368746e-11 0.003981395386447893 0.015198289523844062
1486 1.9586504917593756e-11 0.00397841200892718 0.015193926319170641
1487 1.955248950990033e-11 0.003975432072735179 0.015189570468434891
1488 1.9518576559401025e-11 0.003972455572677159 0.015185221952176845
1489 1.9484765683863475e-11 0.0039694825035682686 0.01518088075100063
1490 1.9451056502702296e-11 0.003966512860233514 0.015176546845574214
1491 1.9417448636971047e-11 0.003963546637507738 0.015172220216629147
1492 1.9383941709354165e-11 0.00396058383023559 0.015167900844960317
1493 1.935053534415904e-11 0.003957624433271509 0.015163588711425695
1494 1.9317229167308033e-11 0.0039546684414796945 0.015159283796946086
1495 1.9284022806330626e-11 0.003951715849734085 0.015154986082504884
1496 1.925091589035555e-11 0.0039487666529183325 0.015150695549147816
1497 1.921790805010303e-11 0.0039458208459257835 0.01514641217798271
1498 1.9184998917876968e-11 0.003942878423659448 0.01514213595017924
1499 1.9152188127557302e-11 0.003939939381031985 0.015137866846968688
1500 1.911947531459224e-11 0.0039370037129656706 0.015133604849643696
1501 1.9086860115990728e-11 0.00393407141439238 0.01512934993955803
1502 1.9054342170314773e-11 0.003931142480253562 0.015125102098126337
1503 1.9021921117671967e-11 0.0039282169055002165 0.015120861306823906
1504 1.8989596599707944e-11 0.003925294685092873 0.015116627547186429
1505 1.8957368259598933e-11 0.0039223758140015655 0.015112400800809767
1506 1.8925235742044323e-11 0.00391946028720581 0.015108181049349714
1507 1.889319869325929e-11 0.0039165480996945804 0.01510396827452176
1508 1.8861256760967446e-11 0.003913639246466289 0.015099762458100857
1509 1.8829409594393554e-11 0.003910733722528761 0.01509556358192119
1510 1.8797656844256234e-11 0.003907831522899213 0.015091371627875938
1511 1.8765998162760788e-11 0.003904932642604229 0.015087186577917057
1512 1.873443320359197e-11 0.00390203707667974 0.015083008414055033
1513 1.8702961621906862e-11 0.003899144820171001 0.015078837118358666
1514 1.8671583074327795e-11 0.0038962558681325692 0.01507467267295484
1515 1.864029721893525e-11 0.0038933702156282793 0.015070515060028296
1516 1.8609103715260833e-11 0.0038904878577312226 0.015066364261821409
1517 1.857800222428029e-11 0.003887608789523726 0.015062220260633953
1518 1.8546992408406574e-11 0.0038847330060973293 0.015058083038822898
1519 1.85160739314829e-11 0.0038818605025527616 0.015053952578802167
1520 1.84852464587759e-11 0.0038789912739999217 0.015049828863042425
1521 1.8454509656968753e-11 0.0038761253155578552 0.01504571187407086
1522 1.842386319415442e-11 0.003873262622354733 0.015041601594470962
1523 1.839330673982885e-11 0.0038704031895278285 0.0150374980068823
1524 1.8362839964884257e-11 0.0038675470122234968 0.015033401094000315
1525 1.8332462541602428e-11 0.003864694085597154 0.015029310838576088
1526 1.830217414364808e-11 0.0038618444048132542 0.01502522722341614
1527 1.8271974446062245e-11 0.003858997965045269 0.015021150231382216
1528 1.8241863125255646e-11 0.0038561547614756647 0.01501707984539106
1529 1.82118398590022e-11 0.0038533147892958835 0.015013016048414216
1530 1.818190432643247e-11 0.0038504780437063194 0.01500895882347781
1531 1.8152056208027198e-11 0.0038476445199162996 0.015004908153662337
1532 1.8122295185610875e-11 0.0038448142131440616 0.01500086402210246
1533 1.8092620942345288e-11 0.003841987118616733 0.01499682641198679
1534 1.806303316272321e-11 0.0038391632315703103 0.014992795306557689
1535 1.8033531532561998e-11 0.003836342547249638 0.014988770689111057
1536 1.8004115738997356e-11 0.003833525060908388 0.014984752542996131
1537 1.7974785470476997e-11 0.0038307107678090383 0.014980740851615278
1538 1.7945540416754425e-11 0.0038278996632228517 0.014976735598423786
1539 1.791638026888276e-11 0.003825091742429857 0.01497273676692967
1540 1.788730471920851e-11 0.0038222870007188275 0.014968744340693457
1541 1.7858313461365504e-11 0.00381948543338726 0.014964758303328007
1542 1.7829406190268735e-11 0.003816687035741356 0.014960778638498288
1543 1.780058260210828e-11 0.003813891803095998 0.014956805329921193
1544 1.7771842394343304e-11 0.0038110997307747316 0.014952838361365333
1545 1.7743185265695998e-11 0.003808310814109746 0.014948877716650842
1546 1.7714610916145666e-11 0.0038055250484418514 0.014944923379649186
1547 1.768611904692271e-11 0.0038027424291204605 0.014940975334282954
1548 1.7657709360502778e-11 0.0037999629515035687 0.014937033564525679
1549 1.762938156060084e-11 0.003797186610957732 0.014933098054401628
1550 1.7601135352165375e-11 0.00379441340285805 0.014929168787985624
1551 1.757297044137251e-11 0.0037916433225881423 0.014925245749402844
1552 1.754488653562025e-11 0.003788876365540133 0.014921328922828624
1553 1.7516883343522746e-11 0.0037861125271146275 0.01491741829248828
1554 1.7488960574904533e-11 0.003783351802720694 0.014913513842656913
1555 1.7461117940794848e-11 0.0037805941877758443 0.014909615557659217
1556 1.743335515342194e-11 0.0037778396777060127 0.014905723421869289
1557 1.7405671926207496e-11 0.0037750882679455384 0.014901837419710453
1558 1.7378067973760957e-11 0.0037723399539371454 0.014897957535655062
1559 1.7350543011874003e-11 0.0037695947311319217 0.014894083754224319
1560 1.7323096757514956e-11 0.003766852594989302 0.014890216059988085
1561 1.729572892882331e-11 0.003764113540977047 0.014886354437564708
1562 1.7268439245104194e-11 0.003761377564571225 0.014882498871620822
1563 1.724122742682295e-11 0.0037586446612561924 0.01487864934687118
1564 1.7214093195599692e-11 0.0037559148265245736 0.014874805848078468
1565 1.7187036274203868e-11 0.0037531880558772436 0.014870968360053116
1566 1.7160056386548947e-11 0.0037504643448233077 0.01486713686765313
1567 1.7133153257687028e-11 0.0037477436888800845 0.014863311355783906
1568 1.7106326613803536e-11 0.0037450260835730836 0.014859491809398055
1569 1.7079576182211945e-11 0.0037423115244359898 0.014855678213495224
1570 1.7052901691348473e-11 0.0037396000070106425 0.014851870553121914
1571 1.7026302870766904e-11 0.003736891526847019 0.014848068813371314
1572 1.6999779451133334e-11 0.0037341860795032135 0.014844272979383117
1573 1.6973331164221024e-11 0.00373148366054542 0.01484048303634335
1574 1.6946957742905233e-11 0.0037287842655479133 0.014836698969484202
1575 1.6920658921158085e-11 0.0037260878900930304 0.014832920764083844
1576 1.6894434434043484e-11 0.0037233945297711533 0.014829148405466265
1577 1.6868284017712025e-11 0.0037207041801806872 0.014825381879001091
1578 1.684220740939596e-11 0.003718016836928046 0.014821621170103423
1579 1.681620434740418e-11 0.0037153324956276327 0.014817866264233663
1580 1.6790274571117223e-11 0.0037126511519018205 0.014814117146897348
1581 1.67644178209823e-11 0.0037099728013809345 0.014810373803644977
1582 1.6738633838508335e-11 0.0037072974397032348 0.014806636220071842
1583 1.67129223662611e-11 0.0037046250625148982 0.014802904381817871
1584 1.6687283147858264e-11 0.003701955665469999 0.014799178274567448
1585 1.6661715927964578e-11 0.0036992892442304923 0.014795457884049259
1586 1.6636220452287013e-11 0.003696625794466196 0.014791743196036121
1587 1.661079646756995e-11 0.003693965311854772 0.01478803419634482
1588 1.6585443721590378e-11 0.0036913077920817093 0.014784330870835949
1589 1.6560161963153138e-11 0.0036886532308403053 0.014780633205413736
1590 1.6534950942086198e-11 0.0036860016238316495 0.014776941186025894
1591 1.6509810409235914e-11 0.0036833529667646054 0.014773254798663456
1592 1.6484740116462358e-11 0.0036807072553557917 0.014769574029360612
1593 1.6459739816634643e-11 0.003678064485329567 0.01476589886419455
1594 1.6434809263626273e-11 0.00367542465241801 0.014762229289285297
1595 1.6409948212310526e-11 0.003672787752360903 0.014758565290795559
1596 1.638515641855588e-11 0.003670153780905715 0.014754906854930569
1597 1.636043363922143e-11 0.003667522733807584 0.014751253967937923
1598 1.6335779632152328e-11 0.0036648946068293 0.014747606616107429
1599 1.631119415617527e-11 0.003662269395741287 0.014743964785770943
1600 1.6286676971093987e-11 0.003659647096321587 0.014740328463302222
1601 1.626222783768479e-11 0.0036570277043558408 0.014736697635116768
1602 1.6237846517692083e-11 0.003654411215637274 0.014733072287671671
1603 1.621353277382396e-11 0.003651797625966678 0.014729452407465458
1604 1.618928636974779e-11 0.003649186931152392 0.014725837981037942
1605 1.616510707008581e-11 0.00364657912701029 0.014722228994970067
1606 1.6140994640410792e-11 0.0036439742093637576 0.014718625435883759
1607 1.6116948847241656e-11 0.0036413721740436817 0.014715027290441772
1608 1.609296945803922e-11 0.0036387730168884296 0.014711434545347546
1609 1.606905624120184e-11 0.003636176733743834 0.01470784718734505
1610 1.6045208966061176e-11 0.003633583320463177 0.014704265203218637
1611 1.6021427402877907e-11 0.0036309927729071697 0.014700688579792896
1612 1.599771132283752e-11 0.0036284050869439407 0.0146971173039325
1613 1.5974060498046095e-11 0.003625820258449016 0.014693551362542067
1614 1.5950474701526113e-11 0.003623238283305304 0.014689990742566005
1615 1.5926953707212297e-11 0.0036206591574030784 0.01468643543098838
1616 1.5903497289947472e-11 0.0036180828766399615 0.014682885414832758
1617 1.5880105225478417e-11 0.00361550943692091 0.014679340681162067
1618 1.5856777290451772e-11 0.0036129388341581956 0.014675801217078448
1619 1.5833513262409973e-11 0.0036103710642713914 0.014672267009723121
1620 1.581031291978717e-11 0.0036078061231873547 0.014668738046276235
1621 1.578717604190519e-11 0.003605244006840209 0.014665214313956733
1622 1.5764102408969522e-11 0.003602684711171332 0.014661695800022204
1623 1.5741091802065314e-11 0.0036001282321293355 0.014658182491768743
1624 1.5718144003153384e-11 0.003597574565670051 0.014654674376530818
1625 1.5695258795066273e-11 0.003595023707756514 0.014651171441681123
1626 1.5672435961504307e-11 0.0035924756543589485 0.014647673674630447
1627 1.564967528703166e-11 0.003589930401454749 0.014644181062827524
1628 1.5626976557072478e-11 0.0035873879450284674 0.014640693593758906
1629 1.560433955790697e-11 0.003584848281071795 0.014637211254948825
1630 1.5581764076667568e-11 0.003582311405583548 0.014633734033959048
1631 1.55592499013351e-11 0.0035797773145696513 0.014630261918388754
1632 1.5536796820734925e-11 0.0035772460040431227 0.014626794895874389
1633 1.5514404624533172e-11 0.0035747174700240586 0.01462333295408953
1634 1.549207310323293e-11 0.0035721917085396156 0.014619876080744764
1635 1.546980204817051e-11 0.0035696687156239982 0.01461642426358754
1636 1.5447591251511675e-11 0.0035671484873184417 0.014612977490402045
1637 1.5425440506247915e-11 0.003564631019671196 0.014609535749009061
1638 1.540334960619277e-11 0.003562116308737512 0.01460609902726585
1639 1.53813183459781e-11 0.003559604350579624 0.014602667313066007
1640 1.535934652105044e-11 0.003557095141266737 0.014599240594339338
1641 1.5337433927667337e-11 0.0035545886768750105 0.01459581885905172
1642 1.531558036289373e-11 0.003552084953487541 0.014592402095204989
1643 1.5293785624598323e-11 0.0035495839671943513 0.014588990290836792
1644 1.5272049511449995e-11 0.0035470857140923705 0.01458558343402047
1645 1.525037182291421e-11 0.003544590190285422 0.014582181512864927
1646 1.5228752359249473e-11 0.0035420973918842092 0.014578784515514503
1647 1.520719092150377e-11 0.003539607315006297 0.014575392430148843
1648 1.518568731151105e-11 0.0035371199557760985 0.014572005244982776
1649 1.5164241331887714e-11 0.0035346353103248617 0.014568622948266184
1650 1.514285278602913e-11 0.003532153374790653 0.014565245528283881
1651 1.5121521478106162e-11 0.003529674145318342 0.01456187297335549
1652 1.5100247213061694e-11 0.003527197618059587 0.014558505271835309
1653 1.5079029796607225e-11 0.003524723789172822 0.014555142412112197
1654 1.5057869035219407e-11 0.003522252654823239 0.014551784382609444
1655 1.5036764736136685e-11 0.003519784211182776 0.014548431171784657
1656 1.5015716707355878e-11 0.0035173184544301 0.014545082768129623
1657 1.4994724757628815e-11 0.003514855380750594 0.014541739160170207
1658 1.4973788696458992e-11 0.0035123949863363423 0.01453840033646621
1659 1.495290833409823e-11 0.003509937267386116 0.014535066285611267
1660 1.4932083481543337e-11 0.0035074822201053577 0.01453173699623271
1661 1.4911313950532838e-11 0.0035050298407061672 0.01452841245699146
1662 1.489059955354366e-11 0.003502580125407288 0.014525092656581905
1663 1.4869940103787867e-11 0.0035001330704340925 0.01452177758373178
1664 1.484933541520941e-11 0.003497688672018567 0.014518467227202044
1665 1.4828785302480904e-11 0.0034952469263992998 0.014515161575786776
1666 1.480828958100036e-11 0.0034928078298214625 0.014511860618313041
1667 1.4787848066888015e-11 0.003490371378536801 0.014508564343640786
1668 1.476746057698314e-11 0.003487937568803616 0.014505272740662715
1669 1.474712692884084e-11 0.003485506396886755 0.014501985798304178
1670 1.4726846940728922e-11 0.003483077859057592 0.014498703505523056
1671 1.470662043162474e-11 0.003480651951594018 0.014495425851309644
1672 1.4686447221212065e-11 0.0034782286707804246 0.014492152824686537
1673 1.4666327129877963e-11 0.0034758080129076913 0.014488884414708516
1674 1.4646259978709714e-11 0.0034733899742731703 0.014485620610462435
1675 1.462624558949173e-11 0.0034709745511806735 0.01448236140106711
1676 1.4606283784702466e-11 0.003468561739940459 0.014479106775673198
1677 1.4586374387511404e-11 0.003466151536869217 0.0144758567234631
1678 1.4566517221775976e-11 0.0034637439382900538 0.014472611233650836
1679 1.4546712112038555e-11 0.003461338940532482 0.014469370295481936
1680 1.4526958883523471e-11 0.0034589365399324053 0.014466133898233336
1681 1.4507257362134005e-11 0.0034565367328321024 0.014462902031213264
1682 1.4487607374449383e-11 0.0034541395155802163 0.014459674683761128
1683 1.446800874772185e-11 0.003451744884531739 0.014456451845247409
1684 1.4448461309873702e-11 0.0034493528360480005 0.014453233505073548
1685 1.4428964889494364e-11 0.003446963366496651 0.014450019652671849
1686 1.4409519315837462e-11 0.003444576472251652 0.014446810277505356
1687 1.4390124418817909e-11 0.0034421921496932584 0.014443605369067757
1688 1.4370780029009034e-11 0.0034398103952080097 0.014440404916883271
1689 1.4351485977639685e-11 0.003437431205188713 0.014437208910506542
1690 1.433224209659138e-11 0.0034350545760344314 0.014434017339522534
1691 1.4313048218395449e-11 0.0034326805041504705 0.014430830193546424
1692 1.4293904176230194e-11 0.0034303089859483646 0.014427647462223497
1693 1.4274809803918093e-11 0.0034279400178458637 0.014424469135229046
1694 1.4255764935922957e-11 0.0034255735962669203 0.014421295202268257
1695 1.423676940734716e-11 0.003423209717641676 0.014418125653076114
1696 1.4217823053928853e-11 0.0034208483784064496 0.014414960477417294
1697 1.4198925712039197e-11 0.0034184895750037224 0.014411799665086059
1698 1.4180077218679595e-11 0.0034161333038821256 0.014408643205906155
1699 1.4161277411478989e-11 0.0034137795614964284 0.014405491089730717
1700 1.414252612869108e-11 0.0034114283443075232 0.014402343306442153
1701 1.4123823209191669e-11 0.0034090796487824143 0.014399199845952056
1702 1.4105168492475916e-11 0.003406733471394203 0.014396060698201096
1703 1.4086561818655673e-11 0.003404389808622078 0.014392925853158918
1704 1.406800302845679e-11 0.0034020486569512984 0.014389795300824043
1705 1.4049491963216493e-11 0.0033997100128731845 0.014386669031223775
1706 1.4031028464880691e-11 0.0033973738728851027 0.014383547034414088
1707 1.4012612376001359e-11 0.0033950402334904537 0.014380429300479539
1708 1.3994243539733933e-11 0.003392709091198661 0.014377315819533163
1709 1.3975921799834657e-11 0.0033903804425251542 0.014374206581716377
1710 1.3957647000658033e-11 0.003388054283991361 0.01437110157719888
1711 1.3939418987154202e-11 0.0033857306121246916 0.01436800079617856
1712 1.3921237604866393e-11 0.003383409423458528 0.01436490422888139
1713 1.3903102699928332e-11 0.0033810907145322105 0.014361811865561337
1714 1.3885014119061748e-11 0.0033787744818910247 0.014358723696500264
1715 1.3866971709573772e-11 0.0033764607220861894 0.014355639712007831
1716 1.3848975319354458e-11 0.003374149431674845 0.014352559902421404
1717 1.3831024796874266e-11 0.0033718406072200404 0.014349484258105958
1718 1.3813119991181549e-11 0.0033695342452907204 0.014346412769453979
1719 1.3795260751900069e-11 0.0033672303424617136 0.014343345426885375
1720 1.377744692922654e-11 0.00336492889531372 0.01434028222084738
1721 1.3759678373928138e-11 0.003362629900433299 0.014337223141814457
1722 1.3741954937340078e-11 0.0033603333544128568 0.014334168180288214
1723 1.3724276471363142e-11 0.0033580392538506347 0.014331117326797297
1724 1.3706642828461275e-11 0.003355747595350696 0.014328070571897307
1725 1.3689053861659159e-11 0.003353458375522914 0.014325027906170709
1726 1.3671509424539816e-11 0.003351171590982962 0.014321989320226733
1727 1.3654009371242202e-11 0.0033488872383522976 0.014318954804701287
1728 1.3636553556458838e-11 0.0033466053142581532 0.014315924350256868
1729 1.361914183543343e-11 0.003344325815333524 0.014312897947582465
1730 1.3601774063958518e-11 0.0033420487382171547 0.014309875587393477
1731 1.3584450098373115e-11 0.003339774079553527 0.014306857260431615
1732 1.3567169795560392e-11 0.0033375018359928506 0.014303842957464815
1733 1.3549933012945331e-11 0.003335232004191048 0.014300832669287151
1734 1.3532739608492412e-11 0.0033329645808097452 0.014297826386718743
1735 1.3515589440703344e-11 0.003330699562516258 0.014294824100605676
1736 1.3498482368614727e-11 0.003328436945983581 0.014291825801819898
1737 1.3481418251795775e-11 0.003326176727890377 0.014288831481259139
1738 1.3464396950346076e-11 0.0033239189049209623 0.014285841129846828
1739 1.344741832489332e-11 0.0033216634737652977 0.014282854738532004
1740 1.3430482236591042e-11 0.0033194104311189752 0.014279872298289224
1741 1.3413588547116391e-11 0.0033171597736832074 0.014276893800118484
1742 1.3396737118667885e-11 0.003314911498164815 0.014273919235045123
1743 1.337992781396321e-11 0.003312665601276216 0.014270948594119743
1744 1.3363160496237015e-11 0.0033104220797354135 0.014267981868418126
1745 1.3346435029238726e-11 0.0033081809302659844 0.01426501904904115
1746 1.3329751277230321e-11 0.0033059421495970683 0.014262060127114692
1747 1.3313109104984185e-11 0.0033037057344633544 0.014259105093789557
1748 1.3296508377780954e-11 0.0033014716816050734 0.014256153940241387
1749 1.3279948961407315e-11 0.003299239987767982 0.014253206657670579
1750 1.3263430722153929e-11 0.003297010649703354 0.014250263237302203
1751 1.3246953526813226e-11 0.003294783664167969 0.014247323670385918
1752 1.3230517242677344e-11 0.0032925590279240993 0.014244387948195889
1753 1.3214121737535949e-11 0.0032903367377395 0.0142414560620307
1754 1.3197766879674189e-11 0.003288116790387399 0.014238528003213279
1755 1.3181452537870572e-11 0.0032858991826464823 0.014235603763090814
1756 1.3165178581394883e-11 0.0032836839113008854 0.014232683333034669
1757 1.3148944880006102e-11 0.003281470973140182 0.014229766704440304
1758 1.3132751303950362e-11 0.0032792603649593713 0.014226853868727197
1759 1.3116597723958874e-11 0.0032770520835588685 0.01422394481733876
1760 1.310048401124589e-11 0.003274846125744492 0.01422103954174226
1761 1.3084410037506666e-11 0.0032726424883274554 0.01421813803342874
1762 1.306837567491542e-11 0.0032704411681243515 0.014215240283912937
1763 1.305238079612334e-11 0.0032682421619571467 0.014212346284733203
1764 1.3036425274256557e-11 0.0032660454666531657 0.014209456027451427
1765 1.3020508982914165e-11 0.0032638510790450838 0.01420656950365296
1766 1.3004631796166215e-11 0.003261658995970913 0.01420368670494653
1767 1.2988793588551746e-11 0.0032594692142739936 0.014200807622964167
1768 1.2972994235076805e-11 0.0032572817308029823 0.014197932249361127
1769 1.2957233611212497e-11 0.00325509654241184 0.01419506057581581
1770 1.2941511592893032e-11 0.0032529136459598248 0.01419219259402969
1771 1.2925828056513774e-11 0.0032507330383114764 0.014189328295727227
1772 1.2910182878929317e-11 0.003248554716336609 0.014186467672655804
1773 1.2894575937451556e-11 0.003246378676910298 0.01418361071658564
1774 1.2879007109847767e-11 0.0032442049169128712 0.014180757419309723
1775 1.2863476274338705e-11 0.0032420334332298973 0.014177907772643722
1776 1.2847983309596722e-11 0.0032398642227521755 0.014175061768425925
1777 1.283252809474384e-11 0.0032376972823757247 0.014172219398517153
1778 1.2817110509349907e-11 0.0032355326090017724 0.014169380654800695
1779 1.2801730433430702e-11 0.003233370199536745 0.014166545529182223
1780 1.2786387747446097e-11 0.003231210050892256 0.01416371401358973
1781 1.2771082332298183e-11 0.003229052159985098 0.014160886099973444
1782 1.2755814069329429e-11 0.003226896523737229 0.014158061780305764
1783 1.2740582840320841e-11 0.003224743139075764 0.014155241046581179
1784 1.272538852749016e-11 0.003222592002932963 0.014152423890816203
1785 1.2710231013490013e-11 0.0032204431122462235 0.014149610305049297
1786 1.2695110181406104e-11 0.0032182964639580667 0.014146800281340792
1787 1.2680025914755418e-11 0.0032161520550161287 0.014143993811772827
1788 1.2664978097484441e-11 0.003214009882373151 0.01414119088844927
1789 1.2649966613967345e-11 0.003211869942986968 0.01413839150349565
1790 1.2634991349004236e-11 0.0032097322338204993 0.014135595649059082
1791 1.262005218781937e-11 0.0032075967518417365 0.0141328033173082
1792 1.2605149016059387e-11 0.003205463494023735 0.014130014500433082
1793 1.2590281719791583e-11 0.003203332457344604 0.014127229190645185
1794 1.257545018550214e-11 0.0032012036387874952 0.01412444738017727
1795 1.2560654300094387e-11 0.003199077035340592 0.01412166906128333
1796 1.2545893950887092e-11 0.003196952643997101 0.014118894226238528
1797 1.253116902561273e-11 0.003194830461755243 0.01411612286733912
1798 1.2516479412415764e-11 0.0031927104856182384 0.014113354976902392
1799 1.2501824999850948e-11 0.0031905927125943016 0.014110590547266584
1800 1.248720567688162e-11 0.003188477139696629 0.014107829570790825
1801 1.2472621332878028e-11 0.0031863637639433897 0.014105072039855069
1802 1.2458071857615647e-11 0.003184252582357713 0.014102317946860022
1803 1.2443557141273472e-11 0.003182143591967683 0.014099567284227071
1804 1.2429077074432406e-11 0.0031800367898063247 0.014096820044398224
1805 1.2414631548073558e-11 0.003177932172911596 0.014094076219836037
1806 1.2400220453576603e-11 0.003175829738326377 0.014091335803023549
1807 1.2385843682718147e-11 0.0031737294830984602 0.014088598786464212
1808 1.2371501127670087e-11 0.003171631404280542 0.014085865162681831
1809 1.2357192680997987e-11 0.003169535498930211 0.014083134924220494
1810 1.2342918235659437e-11 0.0031674417641099403 0.0140804080636445
1811 1.2328677685002464e-11 0.0031653501968870734 0.014077684573538305
1812 1.231447092276392e-11 0.0031632607943338203 0.014074964446506449
1813 1.2300297843067867e-11 0.0031611735535272438 0.014072247675173488
1814 1.2286158340424019e-11 0.003159088471549252 0.014069534252183939
1815 1.2272052309726118e-11 0.0031570055454865856 0.014066824170202203
1816 1.225797964625038e-11 0.0031549247724308115 0.014064117421912513
1817 1.224394024565394e-11 0.0031528461494783125 0.01406141400001886
1818 1.2229934003973243e-11 0.003150769673730276 0.014058713897244926
1819 1.2215960817622531e-11 0.003148695342292685 0.014056017106334036
1820 1.2202020583392274e-11 0.003146623152276311 0.014053323620049076
1821 1.2188113198447644e-11 0.0031445531007967004 0.014050633431172443
1822 1.2174238560326961e-11 0.0031424851849741683 0.014047946532505974
1823 1.2160396566940195e-11 0.0031404194019337872 0.014045262916870891
1824 1.2146587116567402e-11 0.0031383557488053786 0.014042582577107726
1825 1.213281010785726e-11 0.0031362942227235032 0.014039905506076271
1826 1.2119065439825526e-11 0.0031342348208274508 0.01403723169665551
1827 1.2105353011853548e-11 0.0031321775402612315 0.014034561141743555
1828 1.2091672723686774e-11 0.0031301223781735666 0.014031893834257589
1829 1.2078024475433271e-11 0.0031280693317178787 0.014029229767133802
1830 1.2064408167562245e-11 0.0031260183980522838 0.014026568933327332
1831 1.205082370090255e-11 0.0031239695743395784 0.014023911325812198
1832 1.203727097664123e-11 0.0031219228577472344 0.014021256937581246
1833 1.2023749896322096e-11 0.0031198782454473876 0.014018605761646088
1834 1.2010260361844213e-11 0.003117835734616829 0.014015957791037035
1835 1.1996802275460498e-11 0.0031157953224369953 0.014013313018803044
1836 1.1983375539776268e-11 0.0031137570060939604 0.014010671438011654
1837 1.1969980057747798e-11 0.0031117207827784247 0.014008033041748929
1838 1.1956615732680909e-11 0.003109686649685708 0.014005397823119397
1839 1.1943282468229545e-11 0.0031076546040157394 0.014002765775245991
1840 1.1929980168394349e-11 0.003105624642973047 0.014000136891269993
1841 1.1916708737521258e-11 0.0031035967637667514 0.013997511164350966
1842 1.1903468080300118e-11 0.003101570963610554 0.013994888587666706
1843 1.1890258101763278e-11 0.0030995472397227293 0.013992269154413182
1844 1.1877078707284193e-11 0.0030975255893261173 0.013989652857804468
1845 1.1863929802576065e-11 0.0030955060096481105 0.0139870396910727
1846 1.1850811293690437e-11 0.003093488497920649 0.013984429647468008
1847 1.1837723087015846e-11 0.0030914730513802095 0.013981822720258455
1848 1.1824665089276459e-11 0.003089459667267797 0.013979218902729995
1849 1.1811637207530713e-11 0.0030874483428289354 0.013976618188186404
1850 1.1798639349169955e-11 0.003085439075313659 0.013974020569949227
1851 1.1785671421917106e-11 0.0030834318619765034 0.013971426041357718
1852 1.1772733333825315e-11 0.003081426700076496 0.013968834595768788
1853 1.175982499327663e-11 0.003079423586877149 0.013966246226556945
1854 1.1746946308980688e-11 0.0030774225196464494 0.013963660927114244
1855 1.1734097189973356e-11 0.00307542349565685 0.013961078690850223
1856 1.1721277545615444e-11 0.0030734265121852614 0.013958499511191852
1857 1.1708487285591397e-11 0.0030714315665130417 0.01395592338158348
1858 1.1695726319907987e-11 0.0030694386559259905 0.013953350295486779
1859 1.1682994558892998e-11 0.003067447777714338 0.013950780246380681
1860 1.1670291913193955e-11 0.0030654589291727362 0.013948213227761332
1861 1.1657618293776836e-11 0.003063472107600252 0.013945649233142036
1862 1.1644973611924778e-11 0.0030614873103003565 0.013943088256053197
1863 1.1632357779236822e-11 0.0030595045345809184 0.013940530290042271
1864 1.1619770707626639e-11 0.0030575237777541943 0.013937975328673708
1865 1.1607212309321244e-11 0.0030555450371368195 0.013935423365528894
1866 1.1594682496859777e-11 0.003053568310049801 0.013932874394206108
1867 1.1582181183092214e-11 0.0030515935938185074 0.013930328408320458
1868 1.1569708281178158e-11 0.003049620885772662 0.013927785401503837
1869 1.1557263704585563e-11 0.0030476501832463333 0.013925245367404865
1870 1.1544847367089527e-11 0.0030456814835779253 0.013922708299688835
1871 1.1532459182771032e-11 0.0030437147841101716 0.013920174192037662
1872 1.152009906601576e-11 0.003041750082190127 0.013917643038149836
1873 1.1507766931512828e-11 0.0030397873751691552 0.013915114831740356
1874 1.1495462694253617e-11 0.003037826660402925 0.013912589566540696
1875 1.1483186269530546e-11 0.0030358679352513987 0.013910067236298741
1876 1.1470937572935854e-11 0.0030339111970788253 0.013907547834778737
1877 1.1458716520360426e-11 0.0030319564432537333 0.013905031355761238
1878 1.1446523027992605e-11 0.0030300036711489193 0.013902517793043068
1879 1.1434357012316969e-11 0.0030280528781414418 0.01390000714043725
1880 1.1422218390113197e-11 0.003026104061612612 0.013897499391772969
1881 1.1410107078454862e-11 0.0030241572189479878 0.013894994540895518
1882 1.1398022994708272e-11 0.003022212347537362 0.01389249258166625
1883 1.1385966056531295e-11 0.003020269444774756 0.013889993507962516
1884 1.13739361818722e-11 0.0030183285080584124 0.01388749731367763
1885 1.136193328896852e-11 0.003016389534790786 0.013885003992720808
1886 1.1349957296345882e-11 0.003014452522378534 0.013882513539017132
1887 1.1338008122816865e-11 0.0030125174682325106 0.013880025946507482
1888 1.1326085687479856e-11 0.0030105843697677574 0.013877541209148499
1889 1.1314189909717927e-11 0.003008653224403495 0.01387505932091253
1890 1.1302320709197703e-11 0.003006724029563117 0.013872580275787584
1891 1.1290478005868242e-11 0.003004796782674178 0.013870104067777288
1892 1.1278661719959886e-11 0.003002871481168391 0.013867630690900822
1893 1.126687177198318e-11 0.0030009481224816136 0.01386516013919288
1894 1.1255108082727734e-11 0.002999026704053844 0.013862692406703627
1895 1.124337057326115e-11 0.0029971072233292116 0.01386022748749864
1896 1.1231659164927879e-11 0.0029951896777559686 0.013857765375658866
1897 1.1219973779348175e-11 0.0029932740647864832 0.013855306065280579
1898 1.1208314338416956e-11 0.0029913603818772306 0.01385284955047532
1899 1.1196680764302766e-11 0.0029894486264887858 0.013850395825369866
1900 1.1185072979446649e-11 0.0029875387960858154 0.013847944884106164
1901 1.1173490906561089e-11 0.00298563088813707 0.013845496720841297
1902 1.116193446862895e-11 0.002983724900115375 0.013843051329747433
1903 1.1150403588902392e-11 0.0029818208294976256 0.013840608705011775
1904 1.1138898190901823e-11 0.002979918673764776 0.013838168840836527
1905 1.1127418198414832e-11 0.002978018430401833 0.013835731731438828
1906 1.1115963535495145e-11 0.0029761200968978483 0.013833297371050726
1907 1.1104534126461552e-11 0.0029742236707459096 0.013830865753919116
1908 1.1093129895896906e-11 0.0029723291494431346 0.013828436874305704
1909 1.1081750768647045e-11 0.0029704365304906617 0.013826010726486957
1910 1.1070396669819763e-11 0.002968545811393643 0.013823587304754055
1911 1.1059067524783798e-11 0.0029666569896612373 0.013821166603412852
1912 1.1047763259167791e-11 0.0029647700628066013 0.013818748616783824
1913 1.103648379885928e-11 0.002962885028346882 0.013816333339202033
1914 1.1025229070003665e-11 0.0029610018838032086 0.013813920765017073
1915 1.1013998999003196e-11 0.0029591206267006874 0.013811510888593026
1916 1.1002793512515988e-11 0.0029572412545683913 0.013809103704308425
1917 1.0991612537454994e-11 0.002955363764939353 0.013806699206556205
1918 1.0980456000987014e-11 0.0029534881553505586 0.013804297389743654
1919 1.0969323830531698e-11 0.002951614423342939 0.013801898248292374
1920 1.0958215953760564e-11 0.002949742566461361 0.013799501776638244
1921 1.0947132298596e-11 0.0029478725822546232 0.013797107969231356
1922 1.0936072793210286e-11 0.002946004468275446 0.013794716820535994
1923 1.0925037366024624e-11 0.002944138222080464 0.013792328325030575
1924 1.0914025945708148e-11 0.00294227384123022 0.013789942477207613
1925 1.0903038461176978e-11 0.0029404113232891563 0.013787559271573676
1926 1.0892074841593237e-11 0.0029385506658256085 0.013785178702649337
1927 1.0881135016364096e-11 0.0029366918664117956 0.013782800764969138
1928 1.0870218915140816e-11 0.002934834922623816 0.013780425453081543
1929 1.0859326467817793e-11 0.002932979832041638 0.013778052761548898
1930 1.0848457604531626e-11 0.0029311265922490927 0.013775682684947384
1931 1.0837612255660146e-11 0.0029292752008338663 0.013773315217866984
1932 1.0826790351821497e-11 0.002927425655387494 0.01377095035491143
1933 1.0815991823873191e-11 0.002925577953505351 0.013768588090698168
1934 1.0805216602911176e-11 0.002923732092786647 0.01376622841985831
1935 1.079446462026891e-11 0.002921888070834418 0.013763871337036602
1936 1.0783735807516452e-11 0.0029200458852555178 0.013761516836891379
1937 1.0773030096459508e-11 0.002918205533660614 0.013759164914094516
1938 1.076234741913855e-11 0.0029163670136641774 0.013756815563331398
1939 1.0751687707827882e-11 0.0029145303228844763 0.01375446877930087
1940 1.0741050895034733e-11 0.0029126954589435696 0.013752124556715197
1941 1.0730436913498355e-11 0.002910862419467298 0.01374978289030003
1942 1.0719845696189148e-11 0.0029090312020852794 0.013747443774794362
1943 1.0709277176307716e-11 0.0029072018044308994 0.013745107204950483
1944 1.0698731287284015e-11 0.002905374224141305 0.013742773175533947
1945 1.068820796277645e-11 0.0029035484588573984 0.013740441681323524
1946 1.0677707136670985e-11 0.0029017245062238285 0.01373811271711117
1947 1.066722874308026e-11 0.0028999023638889843 0.013735786277701972
1948 1.0656772716342737e-11 0.002898082029504988 0.013733462357914129
1949 1.0646338991021794e-11 0.002896263500727688 0.013731140952578892
1950 1.0635927501904885e-11 0.0028944467752166506 0.013728822056540538
1951 1.0625538184002653e-11 0.0028926318506351557 0.013726505664656323
1952 1.0615170972548078e-11 0.002890818724650187 0.01372419177179645
1953 1.0604825802995608e-11 0.0028890073949324265 0.01372188037284402
1954 1.0594502611020326e-11 0.0028871978591562468 0.013719571462695004
1955 1.0584201332517075e-11 0.002885390114999705 0.013717265036258197
1956 1.0573921903599616e-11 0.0028835841601445346 0.01371496108845518
1957 1.0563664260599795e-11 0.00288177999227614 0.013712659614220284
1958 1.055342834006669e-11 0.002879977609083588 0.013710360608500548
1959 1.054321407876579e-11 0.002878177008259602 0.01370806406625569
1960 1.0533021413678143e-11 0.002876378187500556 0.013705769982458052
1961 1.0522850281999539e-11 0.0028745811445064647 0.01370347835209258
1962 1.0512700621139679e-11 0.002872785876980979 0.013701189170156778
1963 1.0502572368721352e-11 0.002870992382631378 0.013698902431660664
1964 1.0492465462579631e-11 0.002869200659168565 0.013696618131626748
1965 1.0482379840761029e-11 0.002867410704307057 0.01369433626508998
1966 1.0472315441522708e-11 0.0028656225157649793 0.013692056827097716
1967 1.046227220333167e-11 0.002863836091264059 0.01368977981270969
1968 1.0452250064863936e-11 0.0028620514285296176 0.013687505216997964
1969 1.0442248965003758e-11 0.002860268525290566 0.013685233035046897
1970 1.0432268842842829e-11 0.0028584873792793946 0.013682963261953113
1971 1.0422309637679468e-11 0.0028567079882321706 0.013680695892825456
1972 1.0412371289017838e-11 0.0028549303498885278 0.013678430922784958
1973 1.0402453736567164e-11 0.0028531544619916616 0.013676168346964801
1974 1.0392556920240937e-11 0.0028513803222883216 0.013673908160510284
1975 1.038268078015613e-11 0.0028496079285288056 0.013671650358578778
1976 1.0372825256632437e-11 0.002847837278466953 0.013669394936339702
1977 1.0362990290191495e-11 0.0028460683698601375 0.013667141888974478
1978 1.035317582155609e-11 0.002844301200469261 0.013664891211676501
1979 1.0343381791649426e-11 0.002842535768058747 0.013662642899651101
1980 1.0333608141594318e-11 0.002840772070396534 0.013660396948115503
1981 1.0323854812712456e-11 0.002839010105254069 0.013658153352298797
1982 1.0314121746523653e-11 0.002837249870406299 0.013655912107441905
1983 1.0304408884745077e-11 0.0028354913636316685 0.013653673208797543
1984 1.0294716169290488e-11 0.0028337345827121087 0.01365143665163018
1985 1.0285043542269512e-11 0.002831979525433034 0.013649202431216012
1986 1.0275390945986876e-11 0.0028302261895833346 0.01364697054284292
1987 1.026575832294169e-11 0.00282847457295537 0.013644740981810444
1988 1.0256145615826682e-11 0.002826724673344961 0.013642513743429743
1989 1.0246552767527478e-11 0.0028249764885513867 0.01364028882302356
1990 1.0236979721121855e-11 0.0028232300163773746 0.013638066215926186
1991 1.0227426419879018e-11 0.0028214852546290963 0.01363584591748343
1992 1.0217892807258884e-11 0.00281974220111616 0.013633627923052585
1993 1.0208378826911335e-11 0.002818000853651604 0.01363141222800239
1994 1.0198884422675521e-11 0.002816261210051892 0.013629198827713003
1995 1.0189409538579118e-11 0.002814523268136905 0.013626987717575954
1996 1.0179954118837643e-11 0.002812787025729934 0.01362477889299413
1997 1.0170518107853709e-11 0.002811052480657678 0.013622572349381728
1998 1.0161101450216346e-11 0.0028093196307502322 0.013620368082164224
1999 1.0151704090700275e-11 0.002807588473841086 0.013618166086778344
2000 1.0142325974265216e-11 0.0028058590077671137 0.013615966358672026
2001 1.0132967046055179e-11 0.002804131230368571 0.01361376889330439
2002 1.0123627251397764e-11 0.0028024051394890856 0.013611573686145701
2003 1.01143065358035e-11 0.0028006807329756544 0.013609380732677345
2004 1.0105004844965098e-11 0.002798958008678633 0.013607190028391782
2005 1.009572212475682e-11 0.002797236964451735 0.01360500156879253
2006 1.0086458321233754e-11 0.0027955175981520196 0.013602815349394124
2007 1.0077213380631149e-11 0.002793799907639891 0.01360063136572208
2008 1.0067987249363725e-11 0.002792083890779087 0.013598449613312868
2009 1.0058779874025015e-11 0.0027903695454366793 0.01359627008771388
2010 1.0049591201386665e-11 0.0027886568694830602 0.013594092784483397
2011 1.0040421178397777e-11 0.002786945860791941 0.013591917699190555
2012 1.0031269752184252e-11 0.002785236517240345 0.013589744827415314
2013 1.0022136870048102e-11 0.0027835288367086004 0.013587574164748432
2014 1.0013022479466806e-11 0.0027818228170803354 0.013585405706791426
2015 1.0003926528092633e-11 0.0027801184562424716 0.01358323944915654
2016 9.994848963752002e-12 0.0027784157520852177 0.013581075387466725
2017 9.98578973444481e-12 0.002776714702502063 0.01357891351735559
2018 9.976748788343807e-12 0.002775015305389773 0.01357675383446739
2019 9.967726073793915e-12 0.002773317558648382 0.013574596334456979
2020 9.9587215393116e-12 0.002771621460181186 0.013572441012989789
2021 9.94973513358423e-12 0.00276992700789474 0.013570287865741795
2022 9.94076680546942e-12 0.0027682341996988495 0.01356813688839948
2023 9.931816503994403e-12 0.0027665430335065645 0.013565988076659815
2024 9.9228841783554e-12 0.002764853507234174 0.01356384142623022
2025 9.913969777916981e-12 0.002763165618801201 0.013561696932828538
2026 9.905073252211439e-12 0.0027614793661303954 0.013559554592183005
2027 9.896194550938137e-12 0.002759794747147728 0.01355741440003221
2028 9.887333623962937e-12 0.002758111759782385 0.013555276352125084
2029 9.87849042131752e-12 0.0027564304019667626 0.01355314044422085
2030 9.869664893198802e-12 0.00275475067163646 0.013551006672089003
2031 9.860856989968305e-12 0.0027530725667302735 0.013548875031509285
2032 9.85206666215153e-12 0.0027513960851901927 0.01354674551827164
2033 9.843293860437376e-12 0.0027497212249613916 0.0135446181281762
2034 9.8345385356775e-12 0.002748047983992225 0.01354249285703325
2035 9.82580063888573e-12 0.002746376360234222 0.013540369700663194
2036 9.817080121237443e-12 0.0027447063516420787 0.01353824865489653
2037 9.808376934068981e-12 0.002743037956173656 0.013536129715573825
2038 9.799691028877027e-12 0.00274137117178997 0.013534012878545672
2039 9.79102235731804e-12 0.0027397059964551886 0.013531898139672677
2040 9.782370871207647e-12 0.0027380424281366242 0.013529785494825426
2041 9.773736522520027e-12 0.002736380464804729 0.013527674939884446
2042 9.765119263387357e-12 0.0027347201044330893 0.01352556647074019
2043 9.756519046099208e-12 0.002733061344998419 0.013523460083292997
2044 9.747935823101958e-12 0.0027314041844805543 0.013521355773453073
2045 9.739369546998215e-12 0.002729748620862448 0.013519253537140456
2046 9.730820170546228e-12 0.0027280946521301636 0.013517153370284989
2047 9.722287646659328e-12 0.00272644227627287 0.013515055268826296
2048 9.713771928405331e-12 0.0027247914912828354 0.013512959228713747
2049 9.70527296900598e-12 0.0027231422951554227 0.013510865245906434
2050 9.696790721836373e-12 0.002721494685889082 0.013508773316373148
2051 9.688325140424373e-12 0.002719848661485346 0.013506683436092336
2052 9.679876178450089e-12 0.0027182042199488253 0.013504595601052091
2053 9.671443789745265e-12 0.0027165613592872004 0.013502509807250115
2054 9.66302792829273e-12 0.0027149200775112184 0.013500426050693686
2055 9.654628548225866e-12 0.0027132803726346868 0.013498344327399648
2056 9.646245603828015e-12 0.002711642242674467 0.013496264633394364
2057 9.637879049531965e-12 0.0027100056856504697 0.013494186964713703
2058 9.629528839919338e-12 0.002708370699585649 0.013492111317403003
2059 9.621194929720113e-12 0.0027067372825059963 0.013490037687517052
2060 9.612877273812017e-12 0.002705105432440537 0.013487966071120055
2061 9.604575827220017e-12 0.0027034751474213216 0.01348589646428561
2062 9.596290545115762e-12 0.0027018464254834227 0.013483828863096682
2063 9.588021382817036e-12 0.002700219264664929 0.01348176326364557
2064 9.579768295787251e-12 0.0026985936630069397 0.01347969966203389
2065 9.571531239634857e-12 0.0026969696185535586 0.013477638054372541
2066 9.563310170112858e-12 0.0026953471293518884 0.01347557843678168
2067 9.55510504311826e-12 0.002693726193452027 0.013473520805390701
2068 9.54691581469154e-12 0.0026921068089070595 0.013471465156338201
2069 9.538742441016115e-12 0.0026904889737730552 0.013469411485771958
2070 9.530584878417827e-12 0.002688872686109061 0.013467359789848903
2071 9.5224430833644e-12 0.002687257943977096 0.013465310064735093
2072 9.514317012464952e-12 0.002685644745442146 0.013463262306605692
2073 9.506206622469446e-12 0.002684033088572159 0.013461216511644938
2074 9.498111870268177e-12 0.0026824229714380384 0.013459172676046113
2075 9.490032712891277e-12 0.0026808143921136394 0.013457130796011534
2076 9.48196910750818e-12 0.0026792073486757617 0.01345509086775251
2077 9.47392101142713e-12 0.0026776018392041462 0.013453052887489329
2078 9.465888382094645e-12 0.002675997861781468 0.01345101685145122
2079 9.45787117709504e-12 0.002674395414493332 0.013448982755876339
2080 9.449869354149905e-12 0.002672794495428267 0.013446950597011738
2081 9.441882871117612e-12 0.0026711951026777213 0.013444920371113344
2082 9.433911685992809e-12 0.0026695972343360568 0.013442892074445927
2083 9.42595575690592e-12 0.0026680008885005438 0.01344086570328308
2084 9.418015042122649e-12 0.0026664060632713557 0.013438841253907196
2085 9.410089500043486e-12 0.0026648127567515637 0.013436818722609434
2086 9.402179089203235e-12 0.002663220967047132 0.013434798105689708
2087 9.394283768270486e-12 0.0026616306922669125 0.01343277939945665
2088 9.386403496047163e-12 0.0026600419305226396 0.013430762600227596
2089 9.378538231467993e-12 0.002658454679928924 0.013428747704328543
2090 9.370687933600075e-12 0.002656868938603249 0.01342673470809415
2091 9.362852561642371e-12 0.0026552847046659644 0.013424723607867698
2092 9.355032074925206e-12 0.0026537019762402805 0.013422714400001064
2093 9.347226432909824e-12 0.0026521207514522654 0.013420707080854704
2094 9.339435595187894e-12 0.002650541028430838 0.013418701646797624
2095 9.331659521481039e-12 0.002648962805307764 0.013416698094207362
2096 9.323898171640363e-12 0.0026473860802176496 0.013414696419469957
2097 9.316151505645974e-12 0.002645810851297937 0.01341269661897993
2098 9.30841948360654e-12 0.002644237116688899 0.013410698689140261
2099 9.300702065758779e-12 0.0026426648745336337 0.013408702626362356
2100 9.292999212467021e-12 0.0026410941229780614 0.013406708427066033
2101 9.285310884222763e-12 0.002639524860170917 0.013404716087679501
2102 9.277637041644155e-12 0.0026379570842637455 0.013402725604639322
2103 9.269977645475597e-12 0.0026363907934108984 0.013400736974390403
2104 9.262332656587236e-12 0.0026348259857695267 0.013398750193385963
2105 9.254702035974546e-12 0.002633262659499578 0.013396765258087513
2106 9.24708574475784e-12 0.0026317008127637893 0.013394782164964833
2107 9.239483744181853e-12 0.0026301404437276835 0.013392800910495951
2108 9.231895995615262e-12 0.0026285815505595637 0.013390821491167115
2109 9.224322460550248e-12 0.0026270241314305088 0.01338884390347277
2110 9.216763100602062e-12 0.002625468184514368 0.013386868143915544
2111 9.209217877508556e-12 0.002623913707987756 0.013384894209006215
2112 9.201686753129766e-12 0.0026223607000300485 0.013382922095263693
2113 9.194169689447441e-12 0.0026208091588233763 0.013380951799214995
2114 9.186666648564628e-12 0.0026192590825526206 0.013378983317395225
2115 9.179177592705228e-12 0.0026177104694054087 0.013377016646347552
2116 9.171702484213548e-12 0.002616163317572109 0.013375051782623182
2117 9.16424128555389e-12 0.002614617625245826 0.013373088722781345
2118 9.156793959310089e-12 0.0026130733906223947 0.013371127463389263
2119 9.149360468185106e-12 0.002611530611900377 0.013369168001022131
2120 9.141940775000588e-12 0.002609989287281056 0.0133672103322631
2121 9.134534842696442e-12 0.002608449414968431 0.013365254453703247
2122 9.127142634330414e-12 0.002606910993169212 0.01336330036194156
2123 9.119764113077652e-12 0.0026053740200928177 0.01336134805358491
2124 9.112399242230304e-12 0.002603838493951368 0.013359397525248033
2125 9.105047985197074e-12 0.002602304412959679 0.013357448773553507
2126 9.09771030550283e-12 0.0026007717753352617 0.013355501795131734
2127 9.090386166788157e-12 0.0025992405792983116 0.013353556586620907
2128 9.083075532808957e-12 0.0025977108230717085 0.013351613144667002
2129 9.075778367436047e-12 0.0025961825048810105 0.013349671465923751
2130 9.068494634654717e-12 0.002594655622954448 0.013347731547052617
2131 9.06122429856435e-12 0.0025931301755229208 0.013345793384722776
2132 9.053967323377991e-12 0.002591606160819991 0.013343856975611098
2133 9.046723673421946e-12 0.0025900835770818822 0.013341922316402122
2134 9.039493313135378e-12 0.0025885624225474692 0.013339989403788034
2135 9.032276207069908e-12 0.002587042695458278 0.013338058234468651
2136 9.025072319889195e-12 0.00258552439405848 0.013336128805151393
2137 9.01788161636856e-12 0.002584007516594886 0.013334201112551269
2138 9.01070406139457e-12 0.0025824920613169416 0.013332275153390855
2139 9.00353961996464e-12 0.0025809780264767243 0.013330350924400268
2140 8.996388257186641e-12 0.002579465410328937 0.013328428422317148
2141 8.989249938278503e-12 0.0025779542111309048 0.01332650764388664
2142 8.98212462856783e-12 0.002576444427142568 0.01332458858586137
2143 8.9750122934915e-12 0.0025749360566264807 0.013322671245001427
2144 8.967912898595266e-12 0.0025734290978478036 0.013320755618074337
2145 8.960826409533398e-12 0.002571923549074301 0.013318841701855051
2146 8.953752792068259e-12 0.0025704194085763347 0.013316929493125918
2147 8.946692012069949e-12 0.0025689166746268605 0.013315018988676668
2148 8.939644035515908e-12 0.002567415345501424 0.013313110185304391
2149 8.932608828490527e-12 0.0025659154194781542 0.013311203079813514
2150 8.925586357184786e-12 0.0025644168948377607 0.013309297669015787
2151 8.918576587895855e-12 0.0025629197698635283 0.013307393949730255
2152 8.911579487026736e-12 0.0025614240428413126 0.013305491918783248
2153 8.90459502108587e-12 0.002559929712059535 0.013303591573008354
2154 8.897623156686762e-12 0.002558436775809179 0.013301692909246396
2155 8.890663860547632e-12 0.0025569452323837855 0.013299795924345421
2156 8.883717099491009e-12 0.0025554550800794486 0.013297900615160679
2157 8.876782840443382e-12 0.00255396631719481 0.013296006978554592
2158 8.869861050434822e-12 0.0025524789420310547 0.01329411501139675
2159 8.862951696598629e-12 0.002550992952891908 0.013292224710563884
2160 8.856054746170953e-12 0.002549508348083628 0.013290336072939845
2161 8.84917016649042e-12 0.0025480251259150056 0.013288449095415586
2162 8.842297924997794e-12 0.002546543284697356 0.013286563774889144
2163 8.835437989235584e-12 0.0025450628227445156 0.013284680108265615
2164 8.828590326847718e-12 0.002543583738372838 0.013282798092457148
2165 8.821754905579157e-12 0.0025421060299011893 0.01328091772438291
2166 8.814931693275565e-12 0.002540629695650944 0.013279039000969078
2167 8.808120657882914e-12 0.002539154733945979 0.013277161919148819
2168 8.801321767447167e-12 0.0025376811431126727 0.013275286475862262
2169 8.794534990113904e-12 0.002536208921479896 0.013273412668056489
2170 8.78776029412798e-12 0.002534738067379011 0.013271540492685514
2171 8.780997647833167e-12 0.002533268579143866 0.013269669946710262
2172 8.77424701967181e-12 0.002531800455110792 0.01326780102709855
2173 8.767508378184472e-12 0.0025303336936185953 0.01326593373082507
2174 8.760781692009593e-12 0.002528868293008557 0.013264068054871365
2175 8.754066929883143e-12 0.0025274042516244257 0.01326220399622582
2176 8.747364060638283e-12 0.0025259415678124146 0.01326034155188364
2177 8.740673053205034e-12 0.002524480239921197 0.013258480718846827
2178 8.73399387660989e-12 0.002523020266301902 0.013256621494124165
2179 8.727326499975535e-12 0.0025215616453081093 0.013254763874731202
2180 8.720670892520473e-12 0.0025201043752958465 0.013252907857690231
2181 8.714027023558693e-12 0.0025186484546235836 0.013251053440030273
2182 8.707394862499344e-12 0.0025171938816522287 0.013249200618787057
2183 8.700774378846393e-12 0.0025157406547451243 0.013247349391003005
2184 8.694165542198294e-12 0.0025142887722680437 0.013245499753727207
2185 8.68756832224765e-12 0.0025128382325891848 0.01324365170401541
2186 8.680982688780897e-12 0.002511389034079167 0.01324180523893
2187 8.674408611677951e-12 0.0025099411751110276 0.013239960355539976
2188 8.667846060911914e-12 0.0025084946540602166 0.013238117050920945
2189 8.66129500654872e-12 0.0025070494693045925 0.013236275322155095
2190 8.654755418746815e-12 0.0025056056192244184 0.013234435166331177
2191 8.648227267756842e-12 0.0025041631022023575 0.013232596580544494
2192 8.641710523921301e-12 0.0025027219166234693 0.013230759561896873
2193 8.63520515767425e-12 0.0025012820608752056 0.01322892410749666
2194 8.628711139540976e-12 0.0024998435333474056 0.013227090214458698
2195 8.622228440137657e-12 0.0024984063324322925 0.013225257879904298
2196 8.61575703017107e-12 0.002496970456524469 0.013223427100961239
2197 8.609296880438269e-12 0.002495535904020913 0.013221597874763744
2198 8.602847961826258e-12 0.0024941026733209725 0.013219770198452458
2199 8.59641024531169e-12 0.0024926707628263635 0.01321794406917444
2200 8.589983701960544e-12 0.0024912401709411653 0.013216119484083133
2201 8.583568302927813e-12 0.0024898108960718147 0.01321429644033836
2202 8.577164019457208e-12 0.0024883829366271044 0.0132124749351063
2203 8.570770822880838e-12 0.002486956291018176 0.013210654965559475
2204 8.56438868461889e-12 0.002485530957658519 0.013208836528876725
2205 8.558017576179354e-12 0.002484106934963965 0.013207019622243204
2206 8.551657469157686e-12 0.002482684221352684 0.013205204242850349
2207 8.545308335236514e-12 0.00248126281524518 0.013203390387895874
2208 8.538970146185349e-12 0.0024798427150642876 0.01320157805458375
2209 8.53264287386025e-12 0.0024784239192351667 0.013199767240124182
2210 8.52632649020356e-12 0.002477006426185299 0.013197957941733604
2211 8.52002096724357e-12 0.0024755902343444854 0.013196150156634652
2212 8.513726277094266e-12 0.0024741753421448406 0.013194343882056156
2213 8.507442391954989e-12 0.0024727617480207885 0.013192539115233118
2214 8.501169284110144e-12 0.002471349450409059 0.013190735853406693
2215 8.494906925928936e-12 0.0024699384477486846 0.013188934093824182
2216 8.488655289865041e-12 0.002468528738480996 0.013187133833739009
2217 8.482414348456344e-12 0.0024671203210496176 0.013185335070410706
2218 8.476184074324608e-12 0.0024657131939004634 0.013183537801104896
2219 8.469964440175215e-12 0.0024643073554817332 0.013181742023093275
2220 8.46375541879687e-12 0.00246290280424391 0.013179947733653606
2221 8.457556983061313e-12 0.0024614995386397537 0.013178154930069689
2222 8.451369105923007e-12 0.002460097557124299 0.01317636360963135
2223 8.445191760418906e-12 0.002458696858154851 0.013174573769634438
2224 8.439024919668103e-12 0.00245729744019098 0.013172785407380783
2225 8.432868556871608e-12 0.00245589930169452 0.013170998520178206
2226 8.42672264531202e-12 0.0024545024411295638 0.013169213105340485
2227 8.42058715835326e-12 0.0024531068569624568 0.013167429160187349
2228 8.4144620694403e-12 0.0024517125476617965 0.013165646682044459
2229 8.408347352098868e-12 0.002450319511698427 0.01316386566824339
2230 8.402242979935182e-12 0.002448927747545435 0.013162086116121623
2231 8.396148926635663e-12 0.0024475372536781454 0.01316030802302252
2232 8.390065165966665e-12 0.0024461480285741196 0.013158531386295318
2233 8.383991671774193e-12 0.0024447600707131496 0.013156756203295103
2234 8.377928417983637e-12 0.002443373378577255 0.013154982471382805
2235 8.371875378599496e-12 0.0024419879506506793 0.013153210187925176
2236 8.365832527705094e-12 0.002440603785419885 0.013151439350294773
2237 8.359799839462328e-12 0.0024392208813735503 0.013149669955869954
2238 8.353777288111387e-12 0.002437839237002567 0.013147902002034847
2239 8.34776484797048e-12 0.0024364588508000336 0.013146135486179348
2240 8.341762493435567e-12 0.0024350797212612536 0.013144370405699097
2241 8.335770198980117e-12 0.002433701846883731 0.01314260675799547
2242 8.329787939154802e-12 0.0024323252261671674 0.013140844540475557
2243 8.32381568858725e-12 0.002430949857613456 0.013139083750552151
2244 8.317853421981793e-12 0.0024295757397266807 0.013137324385643733
2245 8.311901114119193e-12 0.0024282028710131106 0.013135566443174457
2246 8.305958739856373e-12 0.002426831249981196 0.013133809920574134
2247 8.300026274126172e-12 0.0024254608751415655 0.01313205481527822
2248 8.294103691937072e-12 0.0024240917450070224 0.013130301124727798
2249 8.288190968372942e-12 0.0024227238580925405 0.013128548846369563
2250 8.282288078592773e-12 0.0024213572129152595 0.013126797977655806
2251 8.276394997830437e-12 0.0024199918079944828 0.013125048516044405
2252 8.270511701394428e-12 0.0024186276418516734 0.013123300458998812
2253 8.26463816466759e-12 0.0024172647130104494 0.013121553803988025
2254 8.258774363106881e-12 0.0024159030199965813 0.013119808548486588
2255 8.25292027224311e-12 0.0024145425613379865 0.01311806468997457
2256 8.247075867680678e-12 0.002413183335564729 0.013116322225937546
2257 8.241241125097352e-12 0.0024118253412090127 0.013114581153866597
2258 8.235416020244002e-12 0.0024104685768051785 0.013112841471258282
2259 8.22960052894433e-12 0.0024091130408897005 0.013111103175614631
2260 8.223794627094651e-12 0.002407758732001184 0.013109366264443123
2261 8.217998290663627e-12 0.0024064056486803593 0.013107630735256679
2262 8.21221149569204e-12 0.00240505378947008 0.01310589658557365
2263 8.206434218292529e-12 0.0024037031529153185 0.013104163812917794
2264 8.200666434649344e-12 0.0024023537375631628 0.013102432414818269
2265 8.194908121018116e-12 0.002401005541962812 0.013100702388809615
2266 8.189159253725601e-12 0.0023996585646655737 0.013098973732431744
2267 8.183419809169452e-12 0.002398312804224859 0.013097246443229921
2268 8.177689763817964e-12 0.0023969682591961816 0.013095520518754756
2269 8.171969094209841e-12 0.0023956249281371516 0.013093795956562184
2270 8.166257776953949e-12 0.002394282809607472 0.013092072754213454
2271 8.160555788729099e-12 0.0023929419021689368 0.013090350909275118
2272 8.15486310628378e-12 0.0023916022043854266 0.013088630419319012
2273 8.149179706435942e-12 0.0023902637148229045 0.013086911281922247
2274 8.143505566072752e-12 0.0023889264320494136 0.01308519349466719
2275 8.137840662150373e-12 0.0023875903546350724 0.013083477055141455
2276 8.132184971693708e-12 0.002386255481152072 0.01308176196093789
2277 8.12653847179619e-12 0.0023849218101746725 0.013080048209654563
2278 8.120901139619526e-12 0.002383589340279199 0.01307833579889474
2279 8.115272952393497e-12 0.002382258070044038 0.013076624726266887
2280 8.10965388741569e-12 0.0023809279980496344 0.013074914989384644
2281 8.104043922051296e-12 0.0023795991228784882 0.013073206585866812
2282 8.098443033732877e-12 0.0023782714431151504 0.013071499513337352
2283 8.092851199960123e-12 0.0023769449573462194 0.013069793769425356
2284 8.087268398299647e-12 0.0023756196641603385 0.013068089351765046
2285 8.081694606384746e-12 0.0023742955621481906 0.01306638625799575
2286 8.076129801915178e-12 0.0023729726499024974 0.013064684485761905
2287 8.070573962656937e-12 0.0023716509260180126 0.013062984032713021
2288 8.065027066442025e-12 0.0023703303890915224 0.013061284896503688
2289 8.059489091168247e-12 0.0023690110377218385 0.013059587074793554
2290 8.053960014798964e-12 0.002367692870509796 0.013057890565247312
2291 8.048439815362896e-12 0.00236637588605825 0.01305619536553469
2292 8.04292847095388e-12 0.002365060082972073 0.013054501473330437
2293 8.037425959730666e-12 0.0023637454598581494 0.013052808886314306
2294 8.0319322599167e-12 0.002362432015325375 0.013051117602171048
2295 8.026447349799891e-12 0.00236111974798465 0.013049427618590398
2296 8.020971207732412e-12 0.002359808656448879 0.013047738933267057
2297 8.015503812130459e-12 0.002358498739332965 0.01304605154390068
2298 8.01004514147407e-12 0.0023571899952538086 0.01304436544819587
2299 8.004595174306886e-12 0.002355882422830301 0.01304268064386216
2300 7.999153889235942e-12 0.002354576020683324 0.013040997128614003
2301 7.993721264931448e-12 0.002353270787435746 0.013039314900170754
2302 7.988297280126597e-12 0.002351966721712417 0.01303763395625666
2303 7.982881913617336e-12 0.002350663822140166 0.013035954294600857
2304 7.977475144262159e-12 0.002349362087347799 0.01303427591293734
2305 7.972076950981908e-12 0.0023480615159660934 0.013032598809004968
2306 7.966687312759547e-12 0.002346762106627797 0.013030922980547439
2307 7.961306208639965e-12 0.0023454638579676226 0.013029248425313283
2308 7.95593361772977e-12 0.0023441667686222452 0.013027575141055852
2309 7.950569519197067e-12 0.0023428708372303 0.0130259031255333
2310 7.945213892271276e-12 0.0023415760624323784 0.013024232376508574
2311 7.939866716242902e-12 0.002340282442871023 0.01302256289174941
2312 7.934527970463352e-12 0.0023389899771907264 0.013020894669028308
2313 7.929197634344719e-12 0.0023376986640379267 0.01301922770612253
2314 7.923875687359586e-12 0.002336408502061006 0.01301756200081408
2315 7.91856210904081e-12 0.0023351194899102843 0.013015897550889695
2316 7.913256878981347e-12 0.002333831626238019 0.01301423435414084
2317 7.90795997683402e-12 0.0023325449096983997 0.013012572408363681
2318 7.902671382311349e-12 0.002331259338947546 0.01301091171135909
2319 7.897391075185328e-12 0.0023299749126435027 0.013009252260932618
2320 7.892119035287239e-12 0.002328691629446239 0.013007594054894494
2321 7.886855242507456e-12 0.0023274094880176436 0.013005937091059608
2322 7.881599676795248e-12 0.0023261284870215223 0.013004281367247501
2323 7.876352318158562e-12 0.0023248486251235935 0.013002626881282349
2324 7.871113146663858e-12 0.0023235699009914864 0.013000973630992957
2325 7.865882142435905e-12 0.0023222923132947366 0.012999321614212746
2326 7.860659285657569e-12 0.002321015860704784 0.012997670828779739
2327 7.855444556569644e-12 0.002319740541894969 0.012996021272536549
2328 7.850237935470646e-12 0.0023184663555405284 0.012994372943330371
2329 7.84503940271663e-12 0.002317193300318594 0.012992725839012972
2330 7.83984893872099e-12 0.0023159213749081894 0.01299107995744067
2331 7.834666523954268e-12 0.002314650577990224 0.012989435296474328
2332 7.829492138943971e-12 0.002313380908247493 0.01298779185397935
2333 7.824325764274379e-12 0.0023121123643646733 0.012986149627825651
2334 7.819167380586364e-12 0.002310844945028319 0.012984508615887671
2335 7.814016968577191e-12 0.00230957864892686 0.012982868816044341
2336 7.808874509000326e-12 0.0023083134747505975 0.012981230226179079
2337 7.803739982665276e-12 0.002307049421191703 0.012979592844179785
2338 7.798613370437378e-12 0.002305786486944212 0.012977956667938825
2339 7.793494653237631e-12 0.002304524670704024 0.012976321695353015
2340 7.788383812042493e-12 0.0023032639711688973 0.01297468792432362
2341 7.783280827883717e-12 0.0023020043870384463 0.012973055352756332
2342 7.77818568184815e-12 0.002300745917014139 0.012971423978561264
2343 7.773098355077575e-12 0.0022994885597992926 0.012969793799652945
2344 7.768018828768503e-12 0.002298232314099072 0.012968164813950297
2345 7.76294708417201e-12 0.002296977178620487 0.01296653701937663
2346 7.757883102593547e-12 0.002295723152072386 0.012964910413859635
2347 7.752826865392775e-12 0.0022944702331654573 0.012963284995331366
2348 7.747778353983362e-12 0.0022932184206122218 0.01296166076172823
2349 7.742737549832834e-12 0.0022919677131270338 0.012960037710990985
2350 7.737704434462377e-12 0.0022907181094260743 0.012958415841064717
2351 7.732678989446654e-12 0.002289469608227351 0.012956795149898831
2352 7.727661196413656e-12 0.002288222208250694 0.01295517563544705
2353 7.722651037044504e-12 0.002286975908217752 0.012953557295667394
2354 7.71764849307328e-12 0.0022857307068519907 0.012951940128522174
2355 7.712653546286866e-12 0.002284486602878688 0.012950324131977983
2356 7.707666178524736e-12 0.0022832435950249333 0.012948709304005677
2357 7.702686371678825e-12 0.0022820016820196227 0.012947095642580375
2358 7.697714107693331e-12 0.0022807608625934565 0.01294548314568144
2359 7.692749368564542e-12 0.0022795211354789354 0.012943871811292472
2360 7.687792136340678e-12 0.002278282499410359 0.012942261637401297
2361 7.682842393121716e-12 0.0022770449531238227 0.012940652621999959
2362 7.677900121059215e-12 0.0022758084953572134 0.012939044763084703
2363 7.67296530235615e-12 0.0022745731248502068 0.012937438058655971
2364 7.668037919266752e-12 0.0022733388403442653 0.012935832506718392
2365 7.663117954096322e-12 0.002272105640582634 0.012934228105280764
2366 7.658205389201077e-12 0.002270873524310339 0.012932624852356049
2367 7.653300206987978e-12 0.0022696424902741833 0.012931022745961362
2368 7.648402389914567e-12 0.0022684125372227438 0.012929421784117963
2369 7.643511920488813e-12 0.002267183663906369 0.012927821964851247
2370 7.638628781268913e-12 0.002265955869077176 0.012926223286190723
2371 7.633752954863158e-12 0.0022647291514890475 0.012924625746170017
2372 7.628884423929761e-12 0.002263503509897629 0.012923029342826856
2373 7.624023171176696e-12 0.0022622789430603242 0.012921434074203061
2374 7.619169179361524e-12 0.0022610554497362947 0.01291983993834453
2375 7.614322431291238e-12 0.0022598330286864553 0.012918246933301231
2376 7.609482909822116e-12 0.0022586116786734722 0.0129166550571272
2377 7.604650597859536e-12 0.002257391398461759 0.012915064307880518
2378 7.599825478357835e-12 0.0022561721868174737 0.012913474683623314
2379 7.595007534320131e-12 0.002254954042508518 0.012911886182421738
2380 7.590196748798184e-12 0.0022537369643045313 0.012910298802345972
2381 7.585393104892222e-12 0.00225252095097689 0.0129087125414702
2382 7.580596585750794e-12 0.0022513060012987044 0.012907127397872612
2383 7.575807174570608e-12 0.002250092114044815 0.012905543369635394
2384 7.571024854596363e-12 0.002248879287991789 0.012903960454844703
2385 7.566249609120617e-12 0.00224766752191792 0.012902378651590675
2386 7.561481421483606e-12 0.0022464568146032225 0.012900797957967404
2387 7.556720275073114e-12 0.0022452471648294306 0.01289921837207294
2388 7.551966153324297e-12 0.002244038571379994 0.012897639892009276
2389 7.547219039719536e-12 0.0022428310330400766 0.012896062515882331
2390 7.542478917788298e-12 0.0022416245485965534 0.012894486241801957
2391 7.537745771106951e-12 0.0022404191168380054 0.012892911067881908
2392 7.533019583298653e-12 0.0022392147365547198 0.012891336992239854
2393 7.52830033803316e-12 0.0022380114065386858 0.01288976401299735
2394 7.523588019026705e-12 0.002236809125583591 0.01288819212827984
2395 7.518882610041829e-12 0.002235607892484821 0.01288662133621664
2396 7.514184094887242e-12 0.0022344077060394534 0.012885051634940936
2397 7.509492457417666e-12 0.0022332085650462576 0.012883483022589766
2398 7.50480768153369e-12 0.002232010468305691 0.012881915497304016
2399 7.500129751181618e-12 0.002230813414619896 0.012880349057228409
2400 7.49545865035333e-12 0.002229617402792698 0.012878783700511496
2401 7.490794363086121e-12 0.0022284224316296017 0.012877219425305645
2402 7.486136873462567e-12 0.0022272284999377886 0.012875656229767036
2403 7.481486165610373e-12 0.002226035606526115 0.012874094112055647
2404 7.476842223702225e-12 0.002224843750205108 0.012872533070335247
2405 7.472205031955647e-12 0.002223652929786963 0.012870973102773384
2406 7.467574574632857e-12 0.0022224631440855426 0.01286941420754138
2407 7.462950836040624e-12 0.002221274391916371 0.012867856382814322
2408 7.458333800530115e-12 0.002220086672096633 0.012866299626771044
2409 7.453723452496769e-12 0.0022188999834451724 0.012864743937594129
2410 7.449119776380142e-12 0.002217714324782486 0.012863189313469896
2411 7.444522756663764e-12 0.002216529694930725 0.012861635752588389
2412 7.439932377875005e-12 0.0022153460927136883 0.012860083253143367
2413 7.435348624584922e-12 0.002214163516956822 0.012858531813332299
2414 7.430771481408137e-12 0.002212981966487217 0.012856981431356352
2415 7.426200933002671e-12 0.0022118014401336043 0.01285543210542038
2416 7.421636964069833e-12 0.0022106219367263548 0.012853883833732926
2417 7.41707955935406e-12 0.002209443455097474 0.012852336614506197
2418 7.412528703642782e-12 0.0022082659940806026 0.012850790445956063
2419 7.407984381766296e-12 0.0022070895525110102 0.012849245326302054
2420 7.403446578597612e-12 0.0022059141292255944 0.01284770125376734
2421 7.39891527905233e-12 0.0022047397230628785 0.012846158226578731
2422 7.394390468088497e-12 0.0022035663328630077 0.012844616242966666
2423 7.389872130706457e-12 0.0022023939574677483 0.012843075301165192
2424 7.385360251948746e-12 0.0022012225957204826 0.01284153539941198
2425 7.38085481689993e-12 0.0022000522464662073 0.012839996535948294
2426 7.37635581068648e-12 0.0021988829085515323 0.01283845870901899
2427 7.371863218476642e-12 0.002197714580824676 0.012836921916872511
2428 7.367377025480295e-12 0.002196547262135463 0.012835386157760875
2429 7.36289721694883e-12 0.002195380951335323 0.012833851429939666
2430 7.358423778174995e-12 0.002194215647277286 0.012832317731668022
2431 7.353956694492792e-12 0.0021930513488159806 0.012830785061208638
2432 7.349495951277313e-12 0.0021918880548076323 0.012829253416827741
2433 7.345041533944639e-12 0.00219072576411006 0.012827722796795095
2434 7.340593427951687e-12 0.0021895644755826732 0.012826193199383986
2435 7.33615161879609e-12 0.002188404188086469 0.012824664622871214
2436 7.331716092016068e-12 0.002187244900484031 0.012823137065537088
2437 7.32728683319029e-12 0.0021860866116395258 0.012821610525665413
2438 7.322863827937758e-12 0.0021849293204187 0.012820085001543484
2439 7.318447061917658e-12 0.0021837730256888794 0.012818560491462077
2440 7.314036520829257e-12 0.002182617726318963 0.012817036993715442
2441 7.309632190411758e-12 0.002181463421179424 0.01281551450660129
2442 7.305234056444173e-12 0.002180310109142306 0.012813993028420793
2443 7.300842104745213e-12 0.002179157789081219 0.012812472557478567
2444 7.296456321173137e-12 0.002178006459871339 0.012810953092082668
2445 7.29207669162564e-12 0.0021768561203894038 0.012809434630544583
2446 7.287703202039737e-12 0.0021757067695137118 0.012807917171179226
2447 7.283335838391617e-12 0.002174558406124118 0.012806400712304919
2448 7.278974586696524e-12 0.0021734110291020325 0.012804885252243393
2449 7.274619433008653e-12 0.0021722646373304186 0.012803370789319781
2450 7.270270363420998e-12 0.0021711192296937883 0.0128018573218626
2451 7.265927364065248e-12 0.002169974805078201 0.012800344848203755
2452 7.2615904211116515e-12 0.0021688313623712606 0.01279883336667852
2453 7.257259520768905e-12 0.0021676889004621134 0.012797322875625535
2454 7.252934649284021e-12 0.0021665474182414454 0.0127958133733868
2455 7.2486157929422235e-12 0.00216540691460148 0.012794304858307666
2456 7.2443029380668096e-12 0.002164267388435975 0.012792797328736824
2457 7.239996071019027e-12 0.0021631288386402205 0.012791290783026297
2458 7.235695178197974e-12 0.0021619912641110363 0.012789785219531436
2459 7.231400246040454e-12 0.0021608546637467683 0.012788280636610907
2460 7.227111261020878e-12 0.002159719036447289 0.012786777032626689
2461 7.222828209651131e-12 0.002158584381113991 0.012785274405944059
2462 7.218551078480471e-12 0.0021574506966497886 0.012783772754931593
2463 7.214279854095385e-12 0.002156317981959112 0.01278227207796115
2464 7.210014523119489e-12 0.002155186235947907 0.012780772373407866
2465 7.205755072213412e-12 0.0021540554575236307 0.01277927363965015
2466 7.201501488074666e-12 0.002152925645595251 0.01277777587506967
2467 7.19725375743755e-12 0.002151796799073242 0.012776279078051353
2468 7.193011867073011e-12 0.0021506689168695847 0.012774783246983373
2469 7.188775803788546e-12 0.002149541997897761 0.01277328838025714
2470 7.184545554428079e-12 0.002148416041072754 0.012771794476267301
2471 7.180321105871842e-12 0.0021472910453110426 0.01277030153341172
2472 7.176102445036272e-12 0.0021461670095306033 0.012768809550091484
2473 7.171889558873884e-12 0.002145043932650904 0.012767318524710882
2474 7.167682434373171e-12 0.0021439218135929023 0.01276582845567741
2475 7.163481058558482e-12 0.002142800651279045 0.012764339341401757
2476 7.159285418489912e-12 0.0021416804446332638 0.012762851180297794
2477 7.15509550126318e-12 0.0021405611925809738 0.012761363970782572
2478 7.150911294009533e-12 0.0021394428940490714 0.012759877711276311
2479 7.1467327838956225e-12 0.0021383255479659295 0.012758392400202396
2480 7.1425599581234e-12 0.0021372091532613985 0.012756908035987367
2481 7.13839280393001e-12 0.0021360937088668024 0.012755424617060914
2482 7.134231308587663e-12 0.0021349792137149355 0.012753942141855866
2483 7.130075459403541e-12 0.0021338656667400607 0.012752460608808186
2484 7.125925243719682e-12 0.0021327530668779075 0.012750980016356963
2485 7.121780648912872e-12 0.00213164141306567 0.012749500362944404
2486 7.1176416623945326e-12 0.002130530704242003 0.012748021647015826
2487 7.113508271610623e-12 0.0021294209393470224 0.012746543867019655
2488 7.109380464041515e-12 0.0021283121173222984 0.012745067021407408
2489 7.1052582272018956e-12 0.002127204237110858 0.012743591108633691
2490 7.101141548640661e-12 0.002126097297657179 0.012742116127156195
2491 7.097030415940804e-12 0.0021249912979071886 0.012740642075435684
2492 7.0929248167193106e-12 0.0021238862368082633 0.012739168951935987
2493 7.0888247386270566e-12 0.002122782113309224 0.012737696755123998
2494 7.084730169348687e-12 0.0021216789263603345 0.012736225483469657
2495 7.080641096602539e-12 0.0021205766749132983 0.012734755135445957
2496 7.076557508140506e-12 0.002119475357921258 0.012733285709528926
2497 7.072479391747952e-12 0.0021183749743387925 0.012731817204197622
2498 7.068406735243604e-12 0.0021172755231219126 0.012730349617934131
2499 7.064339526479437e-12 0.002116177003228062 0.012728882949223553
2500 7.060277753340588e-12 0.002115079413616112 0.012727417196553998
2501 7.0562214037452355e-12 0.002113982753246361 0.012725952358416582
2502 7.052170465644507e-12 0.0021128870210805318 0.012724488433305411
2503 7.048124927022375e-12 0.00211179221608177 0.012723025419717586
2504 7.0440847758955465e-12 0.0021106983372146397 0.012721563316153183
2505 7.04005000031338e-12 0.0021096053834451234 0.01272010212111526
2506 7.036020588357756e-12 0.0021085133537406178 0.012718641833109837
2507 7.03199652814301e-12 0.002107422247069934 0.0127171824506459
2508 7.027977807815797e-12 0.0021063320624032916 0.012715723972235382
2509 7.023964415555009e-12 0.0021052427987123205 0.012714266396393168
2510 7.019956339571682e-12 0.002104154454970056 0.012712809721637082
2511 7.015953568108878e-12 0.002103067030150937 0.01271135394648788
2512 7.011956089441606e-12 0.0021019805232308044 0.012709899069469247
2513 7.007963891876702e-12 0.0021008949331868974 0.012708445089107786
2514 7.0039769637527364e-12 0.0020998102589978537 0.01270699200393301
2515 6.999995293439932e-12 0.002098726499643705 0.012705539812477344
2516 6.9960188693400426e-12 0.002097643654105876 0.012704088513276106
2517 6.992047679886263e-12 0.0020965617213671815 0.012702638104867508
2518 6.988081713543139e-12 0.002095480700411824 0.012701188585792646
2519 6.984120958806465e-12 0.002094400590225392 0.012699739954595498
2520 6.980165404203187e-12 0.0020933213897948587 0.012698292209822912
2521 6.976215038291309e-12 0.002092243098108578 0.012696845350024605
2522 6.97226984965979e-12 0.0020911657141562817 0.012695399373753146
2523 6.9683298269284544e-12 0.002090089236929081 0.012693954279563961
2524 6.964394958747899e-12 0.0020890136654194602 0.012692510066015322
2525 6.960465233799385e-12 0.0020879389986212782 0.012691066731668334
2526 6.9565406407947595e-12 0.0020868652355297613 0.012689624275086941
2527 6.95262116847635e-12 0.0020857923751415063 0.012688182694837907
2528 6.948706805616874e-12 0.002084720416454476 0.012686741989490817
2529 6.944797541019347e-12 0.0020836493584679957 0.01268530215761807
2530 6.940893363516985e-12 0.002082579200182753 0.012683863197794869
2531 6.936994261973116e-12 0.0020815099406007952 0.012682425108599217
2532 6.933100225281082e-12 0.0020804415787255264 0.01268098788861191
2533 6.9292112423641455e-12 0.0020793741135617066 0.012679551536416526
2534 6.925327302175411e-12 0.0020783075441154486 0.012678116050599432
2535 6.921448393697713e-12 0.002077241869394215 0.01267668142974976
2536 6.917574505943534e-12 0.002076177088406818 0.012675247672459412
2537 6.913705627954927e-12 0.0020751132001634166 0.012673814777323052
2538 6.909841748803398e-12 0.0020740502036755122 0.012672382742938096
2539 6.905982857589827e-12 0.0020729880979559506 0.012670951567904707
2540 6.9021289434443945e-12 0.0020719268820189166 0.012669521250825795
2541 6.898279995526458e-12 0.002070866554879933 0.012668091790306998
2542 6.894436003024493e-12 0.002069807115555858 0.012666663184956687
2543 6.8905969551559836e-12 0.0020687485630648847 0.012665235433385953
2544 6.8867628411673465e-12 0.002067690896426536 0.012663808534208605
2545 6.882933650333844e-12 0.0020666341146616655 0.012662382486041165
2546 6.879109371959472e-12 0.002065578216792453 0.012660957287502854
2547 6.8752899953768955e-12 0.002064523201842405 0.01265953293721559
2548 6.871475509947349e-12 0.0020634690688363494 0.012658109433803981
2549 6.867665905060567e-12 0.002062415816800435 0.01265668677589533
2550 6.8638611701346655e-12 0.002061363444762131 0.012655264962119604
2551 6.860061294616081e-12 0.0020603119517502216 0.012653843991109453
2552 6.856266267979481e-12 0.0020592613367948066 0.012652423861500192
2553 6.852476079727659e-12 0.0020582115989272983 0.012651004571929792
2554 6.84869071939147e-12 0.002057162737180419 0.012649586121038881
2555 6.844910176529737e-12 0.0020561147505882005 0.012648168507470737
2556 6.841134440729161e-12 0.0020550676381859787 0.012646751729871277
2557 6.837363501604247e-12 0.002054021399010396 0.012645335786889058
2558 6.833597348797198e-12 0.002052976032099395 0.01264392067717526
2559 6.829835971977856e-12 0.0020519315364922203 0.012642506399383692
2560 6.826079360843598e-12 0.0020508879112294126 0.01264109295217078
2561 6.822327505119267e-12 0.0020498451553528094 0.01263968033419556
2562 6.818580394557072e-12 0.002048803267905542 0.012638268544119676
2563 6.8148380189365154e-12 0.0020477622479320337 0.012636857580607367
2564 6.811100368064316e-12 0.002046722094477997 0.012635447442325474
2565 6.807367431774308e-12 0.0020456828065904325 0.012634038127943418
2566 6.803639199927376e-12 0.0020446443833176263 0.012632629636133208
2567 6.799915662411356e-12 0.0020436068237091485 0.012631221965569423
2568 6.796196809140973e-12 0.002042570126815851 0.012629815114929218
2569 6.792482630057741e-12 0.002041534291689863 0.01262840908289231
2570 6.788773115129887e-12 0.0020404993173845946 0.01262700386814097
2571 6.785068254352285e-12 0.0020394652029547293 0.012625599469360031
2572 6.781368037746347e-12 0.0020384319474562244 0.012624195885236866
2573 6.777672455359964e-12 0.002037399549946309 0.012622793114461388
2574 6.7739814972674135e-12 0.002036368009483482 0.012621391155726048
2575 6.770295153569296e-12 0.0020353373251275086 0.012619990007725826
2576 6.766613414392434e-12 0.00203430749593942 0.012618589669158227
2577 6.762936269889805e-12 0.0020332785209815113 0.01261719013872327
2578 6.7592637102404565e-12 0.0020322503993173376 0.012615791415123487
2579 6.755595725649434e-12 0.002031223130011715 0.012614393497063918
2580 6.751932306347695e-12 0.002030196712130716 0.012612996383252102
2581 6.748273442592034e-12 0.00202917114474167 0.012611600072398073
2582 6.744619124665014e-12 0.0020281464269131574 0.012610204563214359
2583 6.740969342874863e-12 0.0020271225577150128 0.012608809854415964
2584 6.7373240875554204e-12 0.002026099536218318 0.012607415944720375
2585 6.7336833490660436e-12 0.0020250773614954036 0.012606022832847548
2586 6.730047117791544e-12 0.002024056032619846 0.012604630517519906
2587 6.7264153841421085e-12 0.002023035548666464 0.012603238997462338
2588 6.722788138553212e-12 0.002022015908711319 0.012601848271402184
2589 6.719165371485547e-12 0.0020209971118317124 0.012600458338069234
2590 6.7155470734249515e-12 0.0020199791571061817 0.012599069196195724
2591 6.7119332348823194e-12 0.0020189620436145018 0.012597680844516323
2592 6.708323846393543e-12 0.00201794577043768 0.01259629328176814
2593 6.704718898519429e-12 0.0020169303366579564 0.012594906506690708
2594 6.7011183818456275e-12 0.002015915741358801 0.012593520518025985
2595 6.697522286982553e-12 0.0020149019836249115 0.012592135314518348
2596 6.6939306045653026e-12 0.002013889062542212 0.012590750894914578
2597 6.690343325253592e-12 0.00201287697719785 0.012589367257963864
2598 6.686760439731686e-12 0.0020118657266801955 0.0125879844024178
2599 6.6831819387083026e-12 0.0020108553100788395 0.012586602327030369
2600 6.6796078129165694e-12 0.002009845726484591 0.012585221030557946
2601 6.676038053113927e-12 0.002008836974989474 0.01258384051175929
2602 6.672472650082072e-12 0.002007829054686729 0.012582460769395544
2603 6.668911594626865e-12 0.002006821964670808 0.012581081802230215
2604 6.6653548775782736e-12 0.0020058157040373737 0.012579703609029184
2605 6.661802489790295e-12 0.002004810271883298 0.012578326188560692
2606 6.658254422140883e-12 0.0020038056673066596 0.012576949539595338
2607 6.6547106655318795e-12 0.002002801889406742 0.012575573660906073
2608 6.6511712108889395e-12 0.0020017989372840325 0.012574198551268194
2609 6.647636049161457e-12 0.0020007968100402185 0.01257282420945934
2610 6.644105171322506e-12 0.0019997955067781866 0.01257145063425949
2611 6.640578568368755e-12 0.001998795026602022 0.012570077824450947
2612 6.637056231320402e-12 0.0019977953686170047 0.012568705778818344
2613 6.633538151221105e-12 0.0019967965319296083 0.012567334496148632
2614 6.630024319137911e-12 0.0019957985156474987 0.012565963975231078
2615 6.626514726161191e-12 0.0019948013188795313 0.01256459421485726
2616 6.6230093634045645e-12 0.0019938049407357493 0.012563225213821064
2617 6.6195082220048195e-12 0.001992809380327383 0.012561856970918666
2618 6.6160112931218665e-12 0.001991814636766847 0.012560489484948544
2619 6.612518567938658e-12 0.001990820709167737 0.012559122754711466
2620 6.609030037661111e-12 0.0019898275966448308 0.01255775677901048
2621 6.605545693518045e-12 0.001988835298314084 0.01255639155665091
2622 6.602065526761126e-12 0.0019878438132926294 0.012555027086440362
2623 6.598589528664784e-12 0.0019868531406987753 0.01255366336718871
2624 6.595117690526146e-12 0.001985863279652003 0.012552300397708086
2625 6.5916500036649676e-12 0.001984874229272966 0.012550938176812883
2626 6.5881864594235735e-12 0.0019838859886834857 0.01254957670331975
2627 6.584727049166787e-12 0.0019828985570065527 0.012548215976047581
2628 6.581271764281858e-12 0.001981911933366323 0.012546855993817517
2629 6.577820596178405e-12 0.001980926116888116 0.012545496755452938
2630 6.574373536288335e-12 0.001979941106698414 0.012544138259779453
2631 6.570930576065789e-12 0.0019789569019248603 0.012542780505624901
2632 6.5674917069870736e-12 0.0019779735016962566 0.012541423491819347
2633 6.5640569205505935e-12 0.001976990905142561 0.012540067217195073
2634 6.5606262082767845e-12 0.0019760091113948863 0.012538711680586574
2635 6.557199561708048e-12 0.0019750281195854993 0.012537356880830554
2636 6.553776972408696e-12 0.001974047928847818 0.012536002816765923
2637 6.550358431964869e-12 0.0019730685383164102 0.012534649487233788
2638 6.546943931984478e-12 0.001972089947126991 0.012533296891077449
2639 6.543533464097146e-12 0.0019711121544164216 0.012531945027142395
2640 6.540127019954138e-12 0.0019701351593227074 0.012530593894276302
2641 6.536724591228297e-12 0.0019691589609849972 0.012529243491329022
2642 6.53332616961398e-12 0.0019681835585435795 0.012527893817152582
2643 6.529931746827002e-12 0.001967208951139882 0.012526544870601184
2644 6.5265413146045564e-12 0.0019662351379164692 0.012525196650531187
2645 6.523154864705158e-12 0.0019652621180170416 0.012523849155801112
2646 6.5197723889085944e-12 0.0019642898905864337 0.012522502385271637
2647 6.516393879015848e-12 0.0019633184547706113 0.012521156337805593
2648 6.513019326849034e-12 0.001962347809716669 0.012519811012267953
2649 6.5096487242513405e-12 0.0019613779545728308 0.012518466407525831
2650 6.506282063086965e-12 0.0019604088884884485 0.012517122522448477
2651 6.502919335241059e-12 0.0019594406106139967 0.012515779355907275
2652 6.499560532619655e-12 0.0019584731201010733 0.012514436906775733
2653 6.496205647149607e-12 0.0019575064161023985 0.012513095173929479
2654 6.492854670778547e-12 0.001956540497771812 0.012511754156246264
2655 6.489507595474798e-12 0.0019555753642642704 0.012510413852605949
2656 6.4861644132273264e-12 0.001954611014735847 0.012509074261890503
2657 6.482825116045674e-12 0.001953647448343729 0.012507735382983994
2658 6.4794896959599175e-12 0.001952684664246217 0.012506397214772598
2659 6.476158145020576e-12 0.0019517226616027213 0.012505059756144576
2660 6.472830455298574e-12 0.0019507614395737627 0.012503723005990282
2661 6.469506618885174e-12 0.0019498009973209682 0.012502386963202154
2662 6.4661866278919216e-12 0.0019488413340070718 0.012501051626674711
2663 6.462870474450574e-12 0.0019478824487959101 0.012499716995304546
2664 6.459558150713055e-12 0.0019469243408524234 0.012498383067990325
2665 6.456249648851382e-12 0.0019459670093426515 0.012497049843632776
2666 6.452944961057622e-12 0.001945010453433733 0.012495717321134695
2667 6.4496440795438226e-12 0.001944054672293905 0.012494385499400932
2668 6.446346996541952e-12 0.0019430996650924984 0.012493054377338391
2669 6.443053704303847e-12 0.0019421454309999386 0.012491723953856023
2670 6.43976419510115e-12 0.0019411919691877436 0.012490394227864824
2671 6.436478461225248e-12 0.0019402392788285207 0.012489065198277825
2672 6.433196494987223e-12 0.0019392873590959668 0.012487736864010097
2673 6.429918288717795e-12 0.0019383362091648653 0.012486409223978739
2674 6.4266438347672545e-12 0.001937385828211085 0.012485082277102877
2675 6.423373125505408e-12 0.0019364362154115785 0.012483756022303656
2676 6.420106153321527e-12 0.0019354873699443803 0.012482430458504239
2677 6.4168429106242856e-12 0.0019345392909886053 0.012481105584629802
2678 6.413583389841703e-12 0.0019335919777244467 0.012479781399607528
2679 6.410327583421092e-12 0.0019326454293331751 0.012478457902366603
2680 6.407075483829003e-12 0.0019316996449971363 0.012477135091838216
2681 6.403827083551162e-12 0.0019307546238997494 0.01247581296695555
2682 6.400582375092414e-12 0.0019298103652255056 0.012474491526653773
2683 6.39734135097667e-12 0.0019288668681599664 0.012473170769870045
2684 6.394104003746858e-12 0.0019279241318897623 0.012471850695543506
2685 6.390870325964852e-12 0.0019269821556025905 0.012470531302615271
2686 6.387640310211431e-12 0.0019260409384872135 0.012469212590028433
2687 6.38441394908622e-12 0.0019251004797334577 0.01246789455672805
2688 6.381191235207631e-12 0.0019241607785322116 0.012466577201661146
2689 6.3779721612128086e-12 0.0019232218340754239 0.012465260523776703
2690 6.374756719757581e-12 0.0019222836455561024 0.012463944522025663
2691 6.371544903516401e-12 0.0019213462121683118 0.012462629195360918
2692 6.368336705182299e-12 0.0019204095331071724 0.012461314542737308
2693 6.365132117466812e-12 0.0019194736075688586 0.012460000563111613
2694 6.3619311330999436e-12 0.0019185384347505969 0.012458687255442556
2695 6.3587337448301095e-12 0.0019176040138506644 0.01245737461869079
2696 6.355539945424081e-12 0.0019166703440683874 0.012456062651818901
2697 6.352349727666928e-12 0.0019157374246041399 0.012454751353791402
2698 6.349163084361978e-12 0.0019148052546593412 0.012453440723574728
2699 6.3459800083307456e-12 0.0019138738334364554 0.012452130760137228
2700 6.342800492412898e-12 0.0019129431601389885 0.01245082146244917
2701 6.3396245294661854e-12 0.0019120132339714882 0.012449512829482728
2702 6.336452112366407e-12 0.001911084054139541 0.012448204860211986
2703 6.333283234007339e-12 0.001910155619849771 0.012446897553612923
2704 6.330117887300694e-12 0.0019092279303098395 0.01244559090866342
2705 6.326956065176065e-12 0.0019083009847284415 0.012444284924343246
2706 6.323797760580886e-12 0.001907374782315306 0.012442979599634066
2707 6.320642966480353e-12 0.0019064493222811923 0.012441674933519423
2708 6.3174916758573955e-12 0.0019055246038378903 0.012440370924984743
2709 6.314343881712618e-12 0.0019046006261982178 0.012439067573017326
2710 6.311199577064255e-12 0.0019036773885760196 0.01243776487660635
2711 6.308058754948115e-12 0.0019027548901861654 0.012436462834742862
2712 6.304921408417521e-12 0.0019018331302445486 0.012435161446419768
2713 6.301787530543275e-12 0.0019009121079680842 0.012433860710631836
2714 6.298657114413598e-12 0.0018999918225747082 0.012432560626375693
2715 6.295530153134081e-12 0.0018990722732833748 0.012431261192649815
2716 6.292406639827632e-12 0.0018981534593140558 0.012429962408454526
2717 6.289286567634439e-12 0.0018972353798877388 0.012428664272791998
2718 6.286169929711906e-12 0.0018963180342264256 0.01242736678466624
2719 6.2830567192346095e-12 0.0018954014215531304 0.012426069943083099
2720 6.279946929394243e-12 0.0018944855410918783 0.012424773747050252
2721 6.276840553399585e-12 0.0018935703920677045 0.012423478195577209
2722 6.27373758447642e-12 0.0018926559737066514 0.012422183287675298
2723 6.270638015867527e-12 0.0018917422852357682 0.012420889022357677
2724 6.267541840832591e-12 0.001890829325883109 0.012419595398639311
2725 6.264449052648189e-12 0.0018899170948777316 0.012418302415536984
2726 6.261359644607716e-12 0.001889005591449695 0.012417010072069285
2727 6.25827361002135e-12 0.0018880948148300586 0.01241571836725661
2728 6.255190942216e-12 0.0018871847642508803 0.012414427300121154
2729 6.252111634535262e-12 0.0018862754389452159 0.012413136869686913
2730 6.2490356803393565e-12 0.0018853668381471162 0.01241184707497967
2731 6.245963073005103e-12 0.001884458961091627 0.012410557915027003
2732 6.242893805925859e-12 0.0018835518070147862 0.012409269388858274
2733 6.239827872511471e-12 0.0018826453751536226 0.012407981495504627
2734 6.236765266188231e-12 0.0018817396647461552 0.012406694233998983
2735 6.233705980398829e-12 0.0018808346750313904 0.012405407603376035
2736 6.230650008602305e-12 0.001879930405249322 0.01240412160267225
2737 6.227597344274001e-12 0.0018790268546409286 0.012402836230925857
2738 6.2245479809055225e-12 0.001878124022448172 0.012401551487176853
2739 6.221501912004684e-12 0.001877221907913996 0.012400267370466992
2740 6.218459131095458e-12 0.001876320510282326 0.01239898387983978
2741 6.2154196317179445e-12 0.0018754198287980657 0.012397701014340479
2742 6.2123834074283095e-12 0.0018745198627070964 0.012396418773016097
2743 6.2093504517987465e-12 0.0018736206112562757 0.012395137154915385
2744 6.206320758417426e-12 0.001872722073693436 0.012393856159088834
2745 6.203294320888456e-12 0.0018718242492673824 0.012392575784588673
2746 6.2002711328318325e-12 0.001870927137227892 0.012391296030468861
2747 6.197251187883386e-12 0.0018700307368257122 0.012390016895785085
2748 6.194234479694756e-12 0.0018691350473125587 0.01238873837959476
2749 6.1912210019333365e-12 0.001868240067941115 0.012387460480957025
2750 6.188210748282223e-12 0.0018673457979650296 0.012386183198932733
2751 6.185203712440173e-12 0.0018664522366389161 0.012384906532584452
2752 6.182199888121565e-12 0.0018655593832183504 0.012383630480976458
2753 6.17919926905635e-12 0.0018646672369598697 0.012382355043174737
2754 6.176201848990016e-12 0.0018637757971209713 0.012381080218246982
2755 6.173207621683527e-12 0.001862885062960111 0.012379806005262579
2756 6.170216580913292e-12 0.0018619950337367011 0.012378532403292612
2757 6.1672287204711145e-12 0.0018611057087111105 0.01237725941140986
2758 6.164244034164156e-12 0.0018602170871446608 0.012375987028688785
2759 6.161262515814887e-12 0.0018593291682996275 0.012374715254205543
2760 6.158284159261036e-12 0.0018584419514392364 0.012373444087037963
2761 6.1553089583555656e-12 0.0018575554358276631 0.012372173526265556
2762 6.152336906966611e-12 0.001856669620730032 0.012370903570969507
2763 6.149367998977442e-12 0.0018557845054124143 0.012369634220232672
2764 6.146402228286429e-12 0.001854900089141826 0.012368365473139574
2765 6.143439588806982e-12 0.0018540163711862276 0.012367097328776397
2766 6.140480074467534e-12 0.0018531333508145218 0.012365829786230994
2767 6.137523679211469e-12 0.0018522510272965531 0.012364562844592865
2768 6.134570396997099e-12 0.001851369399903105 0.012363296502953168
2769 6.131620221797615e-12 0.0018504884679058997 0.012362030760404707
2770 6.128673147601048e-12 0.0018496082305775958 0.012360765616041939
2771 6.125729168410226e-12 0.0018487286871917879 0.012359501068960957
2772 6.1227882782427276e-12 0.0018478498370230042 0.012358237118259497
2773 6.11985047113085e-12 0.0018469716793467056 0.01235697376303693
2774 6.116915741121549e-12 0.0018460942134392842 0.012355711002394259
2775 6.113984082276425e-12 0.0018452174385780622 0.012354448835434115
2776 6.111055488671658e-12 0.0018443413540412898 0.012353187261260756
2777 6.108129954397972e-12 0.001843465959108144 0.01235192627898006
2778 6.1052074735605964e-12 0.0018425912530587278 0.012350665887699524
2779 6.102288040279228e-12 0.0018417172351740685 0.012349406086528259
2780 6.0993716486879924e-12 0.0018408439047361154 0.012348146874576992
2781 6.096458292935393e-12 0.00183997126102774 0.012346888250958055
2782 6.093547967184277e-12 0.0018390993033327331 0.012345630214785387
2783 6.0906406656117924e-12 0.0018382280309358046 0.012344372765174527
2784 6.087736382409342e-12 0.0018373574431225813 0.01234311590124261
2785 6.0848351117825636e-12 0.0018364875391796063 0.01234185962210837
2786 6.081936847951266e-12 0.0018356183183943365 0.01234060392689213
2787 6.0790415851493995e-12 0.0018347497800551425 0.012339348814715798
2788 6.076149317625012e-12 0.0018338819234513062 0.01233809428470287
2789 6.073260039640226e-12 0.0018330147478730198 0.012336840335978424
2790 6.070373745471178e-12 0.0018321482526113843 0.012335586967669116
2791 6.067490429407986e-12 0.0018312824369584085 0.012334334178903174
2792 6.0646100857547115e-12 0.0018304173002070077 0.0123330819688104
2793 6.0617327088293224e-12 0.0018295528416510014 0.012331830336522161
2794 6.058858292963654e-12 0.0018286890605851132 0.012330579281171395
2795 6.0559868325033615e-12 0.0018278259563049683 0.012329328801892595
2796 6.053118321807888e-12 0.0018269635281070928 0.012328078897821813
2797 6.0502527552504255e-12 0.0018261017752889122 0.012326829568096657
2798 6.047390127217882e-12 0.0018252406971487499 0.012325580811856291
2799 6.044530432110831e-12 0.0018243802929858262 0.012324332628241423
2800 6.041673664343481e-12 0.0018235205621002567 0.012323085016394305
2801 6.038819818343627e-12 0.0018226615037930508 0.012321837975458732
2802 6.035968888552633e-12 0.0018218031173661108 0.012320591504580038
2803 6.033120869425374e-12 0.0018209454021222305 0.012319345602905093
2804 6.030275755430206e-12 0.001820088357365093 0.012318100269582298
2805 6.0274335410489355e-12 0.0018192319823992702 0.012316855503761586
2806 6.024594220776763e-12 0.001818376276530222 0.012315611304594411
2807 6.021757789122264e-12 0.0018175212390642934 0.012314367671233754
2808 6.018924240607338e-12 0.0018166668693087144 0.01231312460283411
2809 6.016093569767185e-12 0.0018158131665715982 0.012311882098551497
2810 6.0132657711502605e-12 0.0018149601301619403 0.012310640157543441
2811 6.010440839318239e-12 0.0018141077593896162 0.012309398778968984
2812 6.0076187688459676e-12 0.0018132560535653811 0.012308157961988666
2813 6.004799554321451e-12 0.0018124050120008684 0.012306917705764538
2814 6.001983190345794e-12 0.0018115546340085878 0.012305678009460147
2815 5.999169671533171e-12 0.0018107049189019244 0.012304438872240538
2816 5.996358992510801e-12 0.0018098558659951375 0.01230320029327225
2817 5.993551147918899e-12 0.0018090074746033597 0.012301962271723319
2818 5.990746132410636e-12 0.001808159744042594 0.01230072480676326
2819 5.987943940652117e-12 0.0018073126736297142 0.012299487897563076
2820 5.98514456732234e-12 0.0018064662626824626 0.012298251543295257
2821 5.982348007113148e-12 0.0018056205105194492 0.012297015743133766
2822 5.9795542547292124e-12 0.0018047754164601502 0.012295780496254044
2823 5.976763304887982e-12 0.001803930979824907 0.012294545801833003
2824 5.97397515231965e-12 0.001803087199934924 0.012293311659049023
2825 5.971189791767131e-12 0.0018022440761122683 0.012292078067081956
2826 5.96840721798601e-12 0.0018014016076798684 0.012290845025113111
2827 5.965627425744515e-12 0.001800559793961512 0.012289612532325262
2828 5.962850409823481e-12 0.0017997186342818454 0.012288380587902638
2829 5.960076165016313e-12 0.0017988781279663726 0.012287149191030921
2830 5.9573046861289505e-12 0.0017980382743414526 0.012285918340897246
2831 5.954535967979842e-12 0.0017971990727343001 0.012284688036690198
2832 5.9517700053999e-12 0.001796360522472982 0.012283458277599807
2833 5.9490067932324675e-12 0.0017955226228864186 0.012282229062817542
2834 5.946246326333282e-12 0.0017946853733043799 0.01228100039153631
2835 5.943488599570452e-12 0.0017938487730574859 0.012279772262950461
2836 5.940733607824412e-12 0.0017930128214772047 0.012278544676255774
2837 5.9379813459878926e-12 0.0017921775178958513 0.01227731763064946
2838 5.935231808965883e-12 0.0017913428616465868 0.012276091125330152
2839 5.932484991675602e-12 0.0017905088520634167 0.012274865159497916
2840 5.929740889046464e-12 0.0017896754884811894 0.012273639732354234
2841 5.92699949602003e-12 0.001788842770235596 0.012272414843102004
2842 5.924260807550005e-12 0.001788010696663167 0.012271190490945546
2843 5.921524818602175e-12 0.0017871792671012741 0.012269966675090588
2844 5.918791524154391e-12 0.0017863484808881259 0.012268743394744272
2845 5.916060919196524e-12 0.0017855183373627682 0.012267520649115142
2846 5.913332998730442e-12 0.0017846888358650829 0.01226629843741315
2847 5.910607757769969e-12 0.0017838599757357858 0.012265076758849644
2848 5.907885191340864e-12 0.0017830317563164264 0.012263855612637379
2849 5.905165294480767e-12 0.0017822041769493856 0.012262634997990495
2850 5.902448062239185e-12 0.0017813772369778757 0.012261414914124531
2851 5.8997334896774475e-12 0.0017805509357459383 0.01226019536025641
2852 5.897021571868689e-12 0.001779725272598443 0.012258976335604447
2853 5.8943123038978025e-12 0.0017789002468810867 0.01225775783938834
2854 5.891605680861412e-12 0.0017780758579403917 0.012256539870829166
2855 5.888901697867833e-12 0.0017772521051237055 0.01225532242914938
2856 5.886200350037058e-12 0.0017764289877791987 0.012254105513572814
2857 5.8835016325007085e-12 0.001775606505255864 0.012252889123324673
2858 5.880805540402006e-12 0.0017747846569035144 0.012251673257631528
2859 5.878112068895737e-12 0.0017739634420727835 0.012250457915721318
2860 5.87542121314824e-12 0.0017731428601151233 0.012249243096823348
2861 5.8727329683373524e-12 0.0017723229103828026 0.012248028800168285
2862 5.870047329652386e-12 0.0017715035922289066 0.012246815024988152
2863 5.867364292294097e-12 0.0017706849050073347 0.012245601770516326
2864 5.864683851474654e-12 0.001769866848072801 0.012244389035987542
2865 5.862006002417601e-12 0.001769049420780831 0.01224317682063788
2866 5.859330740357836e-12 0.0017682326224877614 0.012241965123704767
2867 5.8566580605415795e-12 0.0017674164525507397 0.012240753944426981
2868 5.853987958226332e-12 0.001766600910327722 0.012239543282044634
2869 5.8513204286808495e-12 0.0017657859951774714 0.012238333135799181
2870 5.848655467185116e-12 0.001764971706459558 0.012237123504933412
2871 5.84599306903032e-12 0.0017641580435343567 0.012235914388691453
2872 5.843333229518794e-12 0.0017633450057630473 0.012234705786318755
2873 5.840675943964026e-12 0.0017625325925076111 0.012233497697062107
2874 5.8380212076905874e-12 0.001761720803130832 0.012232290120169612
2875 5.835369016034139e-12 0.001760909636996294 0.012231083054890705
2876 5.8327193643413726e-12 0.0017600990934683804 0.012229876500476135
2877 5.830072247969995e-12 0.0017592891719122726 0.012228670456177971
2878 5.8274276622887e-12 0.001758479871693949 0.012227464921249596
2879 5.824785602677128e-12 0.0017576711921801838 0.012226259894945704
2880 5.822146064525839e-12 0.0017568631327385454 0.012225055376522298
2881 5.819509043236297e-12 0.0017560556927373957 0.01222385136523669
2882 5.816874534220822e-12 0.0017552488715458891 0.012222647860347496
2883 5.814242532902559e-12 0.0017544426685339705 0.012221444861114627
2884 5.811613034715469e-12 0.0017536370830723753 0.012220242366799298
2885 5.808986035104279e-12 0.001752832114532627 0.01221904037666402
2886 5.8063615295244675e-12 0.0017520277622870368 0.012217838889972594
2887 5.803739513442224e-12 0.0017512240257087028 0.012216637905990115
2888 5.801119982334426e-12 0.0017504209041715076 0.012215437423982966
2889 5.798502931688607e-12 0.001749618397050118 0.012214237443218812
2890 5.795888357002935e-12 0.0017488165037199837 0.012213037962966605
2891 5.793276253786165e-12 0.0017480152235573364 0.012211838982496575
2892 5.790666617557637e-12 0.0017472145559391883 0.01221064050108023
2893 5.788059443847223e-12 0.0017464145002433309 0.012209442517990351
2894 5.785454728195311e-12 0.0017456150558483338 0.012208245032500996
2895 5.7828524661527754e-12 0.0017448162221335444 0.012207048043887489
2896 5.780252653280936e-12 0.0017440179984790848 0.012205851551426419
2897 5.777655285151554e-12 0.0017432203842658535 0.012204655554395644
2898 5.775060357346792e-12 0.0017424233788755218 0.012203460052074287
2899 5.772467865459169e-12 0.001741626981690534 0.012202265043742722
2900 5.769877805091558e-12 0.0017408311920941051 0.012201070528682585
2901 5.76729017185714e-12 0.0017400360094702212 0.012199876506176766
2902 5.764704961379395e-12 0.0017392414332036371 0.012198682975509408
2903 5.762122169292046e-12 0.0017384474626798757 0.012197489935965899
2904 5.759541791239062e-12 0.0017376540972852271 0.01219629738683288
2905 5.756963822874611e-12 0.0017368613364067468 0.012195105327398233
2906 5.754388259863035e-12 0.0017360691794322549 0.012193913756951082
2907 5.751815097878821e-12 0.0017352776257503351 0.012192722674781787
2908 5.74924433260659e-12 0.001734486674750334 0.012191532080181953
2909 5.746675959741041e-12 0.0017336963258223592 0.01219034197244441
2910 5.744109974986952e-12 0.0017329065783572776 0.012189152350863226
2911 5.741546374059134e-12 0.001732117431746716 0.012187963214733696
2912 5.738985152682413e-12 0.0017313288853830593 0.012186774563352341
2913 5.736426306591601e-12 0.0017305409386594486 0.012185586396016912
2914 5.733869831531465e-12 0.0017297535909697808 0.012184398712026374
2915 5.731315723256704e-12 0.0017289668417087081 0.012183211510680915
2916 5.72876397753192e-12 0.0017281806902716354 0.012182024791281939
2917 5.726214590131602e-12 0.00172739513605472 0.012180838553132067
2918 5.72366755684008e-12 0.001726610178454871 0.01217965279553513
2919 5.721122873451511e-12 0.001725825816869747 0.012178467517796167
2920 5.718580535769853e-12 0.0017250420506977563 0.012177282719221428
2921 5.716040539608838e-12 0.0017242588793380548 0.012176098399118367
2922 5.713502880791935e-12 0.0017234763021905456 0.012174914556795636
2923 5.7109675551523465e-12 0.0017226943186558772 0.012173731191563095
2924 5.7084345585329544e-12 0.001721912928135443 0.012172548302731795
2925 5.705903886786311e-12 0.0017211321300313798 0.012171365889613981
2926 5.7033755357746104e-12 0.001720351923746567 0.012170183951523094
2927 5.700849501369665e-12 0.0017195723086846258 0.012169002487773766
2928 5.6983257794528764e-12 0.0017187932842499176 0.012167821497681815
2929 5.695804365915208e-12 0.0017180148498475425 0.012166640980564246
2930 5.693285256657159e-12 0.0017172370048833393 0.012165460935739244
2931 5.690768447588745e-12 0.0017164597487638838 0.01216428136252618
2932 5.688253934629471e-12 0.0017156830808964878 0.0121631022602456
2933 5.685741713708291e-12 0.001714907000689198 0.012161923628219223
2934 5.6832317807636116e-12 0.001714131507550795 0.01216074546576995
2935 5.6807241317432406e-12 0.0017133566008907925 0.012159567772221847
2936 5.678218762604376e-12 0.001712582280119435 0.012158390546900152
2937 5.675715669313571e-12 0.001711808544647699 0.012157213789131267
2938 5.673214847846714e-12 0.001711035393887289 0.01215603749824276
2939 5.670716294189007e-12 0.0017102628272506397 0.012154861673563357
2940 5.6682200043349384e-12 0.0017094908441509119 0.012153686314422952
2941 5.66572597428826e-12 0.0017087194440019934 0.012152511420152591
2942 5.663234200061951e-12 0.0017079486262184973 0.012151336990084475
2943 5.660744677678207e-12 0.0017071783902157611 0.012150163023551958
2944 5.658257403168407e-12 0.0017064087354098452 0.012148989519889544
2945 5.655772372573099e-12 0.0017056396612175324 0.012147816478432886
2946 5.65328958194196e-12 0.0017048711670563264 0.012146643898518784
2947 5.650809027333788e-12 0.001704103252344451 0.012145471779485181
2948 5.648330704816464e-12 0.0017033359165008494 0.012144300120671159
2949 5.645854610466933e-12 0.0017025691589451825 0.012143128921416939
2950 5.643380740371189e-12 0.0017018029790978276 0.012141958181063884
2951 5.640909090624236e-12 0.001701037376379879 0.012140787898954487
2952 5.638439657330067e-12 0.0017002723502131448 0.012139618074432371
2953 5.635972436601651e-12 0.0016995079000201474 0.012138448706842296
2954 5.6335074245609024e-12 0.001698744025224122 0.012137279795530146
2955 5.631044617338643e-12 0.0016979807252490151 0.012136111339842926
2956 5.628584011074605e-12 0.001697217999519484 0.01213494333912877
2957 5.6261256019173944e-12 0.0016964558474608965 0.012133775792736936
2958 5.6236693860244565e-12 0.0016956942684993278 0.012132608700017792
2959 5.6212153595620684e-12 0.0016949332620615608 0.012131442060322826
2960 5.618763518705314e-12 0.001694172827575086 0.012130275873004644
2961 5.616313859638049e-12 0.0016934129644680987 0.012129110137416958
2962 5.6138663785528875e-12 0.0016926536721694986 0.012127944852914595
2963 5.611421071651179e-12 0.0016918949501088891 0.012126780018853487
2964 5.608977935142982e-12 0.0016911367977165757 0.012125615634590673
2965 5.606536965247042e-12 0.0016903792144235662 0.012124451699484295
2966 5.604098158190762e-12 0.001689622199661568 0.012123288212893595
2967 5.601661510210199e-12 0.0016888657528629884 0.012122125174178917
2968 5.5992270175500165e-12 0.0016881098734609326 0.0121209625827017
2969 5.596794676463473e-12 0.0016873545608892032 0.012119800437824476
2970 5.5943644832124036e-12 0.0016865998145822996 0.012118638738910873
2971 5.59193643406719e-12 0.0016858456339754167 0.012117477485325604
2972 5.589510525306739e-12 0.0016850920185044428 0.012116316676434475
2973 5.587086753218463e-12 0.0016843389676059605 0.012115156311604374
2974 5.5846651140982594e-12 0.0016835864807172444 0.012113996390203278
2975 5.582245604250483e-12 0.0016828345572762603 0.012112836911600242
2976 5.57982821998792e-12 0.0016820831967216641 0.0121116778751654
2977 5.577412957631779e-12 0.0016813323984928017 0.012110519280269965
2978 5.5749998135116535e-12 0.0016805821620297068 0.012109361126286225
2979 5.572588783965514e-12 0.0016798324867731008 0.012108203412587542
2980 5.570179865339674e-12 0.001679083372164391 0.012107046138548346
2981 5.567773053988776e-12 0.0016783348176456704 0.01210588930354414
2982 5.565368346275766e-12 0.0016775868226597164 0.012104732906951491
2983 5.562965738571873e-12 0.0016768393866499897 0.012103576948148034
2984 5.560565227256584e-12 0.001676092509060633 0.012102421426512461
2985 5.558166808717621e-12 0.0016753461893364706 0.012101266341424529
2986 5.5557704793509306e-12 0.0016746004269230076 0.012100111692265051
2987 5.553376235560648e-12 0.0016738552212664278 0.012098957478415898
2988 5.550984073759091e-12 0.001673110571813594 0.012097803699259996
2989 5.548593990366722e-12 0.0016723664780120464 0.012096650354181324
2990 5.546205981812138e-12 0.0016716229393100015 0.012095497442564907
2991 5.543820044532037e-12 0.0016708799551563513 0.01209434496379682
2992 5.541436174971223e-12 0.0016701375250006624 0.012093192917264189
2993 5.539054369582548e-12 0.001669395648293175 0.012092041302355177
2994 5.536674624826913e-12 0.0016686543244848018 0.012090890118458989
2995 5.5342969371732526e-12 0.0016679135530271272 0.012089739364965876
2996 5.531921303098496e-12 0.0016671733333724062 0.01208858904126712
2997 5.529547719087561e-12 0.0016664336649735636 0.012087439146755046
2998 5.527176181633316e-12 0.0016656945472841925 0.012086289680823004
2999 5.5248066872365844e-12 0.001664955979758554 0.012085140642865384
3000 5.522439232406106e-12 0.0016642179618515762 0.012083992032277604
3001 5.520073813658508e-12 0.001663480493018853 0.012082843848456105
3002 5.517710427518304e-12 0.0016627435727166423 0.012081696090798358
3003 5.515349070517871e-12 0.001662007200401867 0.012080548758702857
3004 5.512989739197411e-12 0.0016612713755321128 0.012079401851569117
3005 5.510632430104949e-12 0.0016605360975656268 0.012078255368797673
3006 5.508277139796307e-12 0.0016598013659613173 0.012077109309790076
3007 5.505923864835078e-12 0.001659067180178753 0.012075963673948897
3008 5.503572601792614e-12 0.0016583335396781617 0.012074818460677716
3009 5.501223347248e-12 0.001657600443920429 0.012073673669381127
3010 5.4988760977880345e-12 0.0016568678923670982 0.012072529299464733
3011 5.49653085000721e-12 0.001656135884480369 0.012071385350335143
3012 5.494187600507702e-12 0.0016554044197230955 0.012070241821399978
3013 5.4918463458993294e-12 0.0016546734975587873 0.012069098712067856
3014 5.489507082799555e-12 0.0016539431174516072 0.012067956021748403
3015 5.4871698078334455e-12 0.00165321327886637 0.012066813749852238
3016 5.48483451763368e-12 0.001652483981268543 0.012065671895790988
3017 5.482501208840491e-12 0.001651755224124243 0.012064530458977265
3018 5.48016987810168e-12 0.0016510270069002375 0.01206338943882468
3019 5.47784052207258e-12 0.0016502993290639426 0.01206224883474784
3020 5.475513137416039e-12 0.0016495721900834218 0.012061108646162335
3021 5.4731877208024e-12 0.0016488455894273862 0.012059968872484747
3022 5.470864268909487e-12 0.001648119526565192 0.012058829513132644
3023 5.46854277842258e-12 0.0016473940009668416 0.01205769056752458
3024 5.466223246034395e-12 0.0016466690121029806 0.012056552035080092
3025 5.463905668445071e-12 0.0016459445594448983 0.012055413915219694
3026 5.461590042362141e-12 0.0016452206424645262 0.012054276207364883
3027 5.459276364500522e-12 0.0016444972606344376 0.01205313891093813
3028 5.456964631582484e-12 0.0016437744134278453 0.01205200202536288
3029 5.454654840337653e-12 0.0016430521003186027 0.012050865550063555
3030 5.452346987502964e-12 0.0016423303207812009 0.012049729484465544
3031 5.4500410698226595e-12 0.0016416090742907693 0.012048593827995209
3032 5.447737084048272e-12 0.0016408883603230742 0.012047458580079877
3033 5.4454350269385925e-12 0.0016401681783545176 0.01204632374014784
3034 5.4431348952596634e-12 0.0016394485278621361 0.012045189307628356
3035 5.440836685784755e-12 0.0016387294083236009 0.012044055281951644
3036 5.438540395294344e-12 0.0016380108192172158 0.012042921662548882
3037 5.436246020576101e-12 0.0016372927600219178 0.012041788448852207
3038 5.43395355842487e-12 0.0016365752302172746 0.012040655640294712
3039 5.431663005642643e-12 0.0016358582292834846 0.012039523236310443
3040 5.429374359038549e-12 0.0016351417567013753 0.0120383912363344
3041 5.4270876154288425e-12 0.0016344258119524034 0.012037259639802539
3042 5.4248027716368654e-12 0.0016337103945186532 0.012036128446151755
3043 5.422519824493043e-12 0.0016329955038828356 0.012034997654819895
3044 5.42023877083486e-12 0.0016322811395282875 0.012033867265245751
3045 5.417959607506846e-12 0.0016315673009389714 0.012032737276869057
3046 5.415682331360553e-12 0.0016308539875994734 0.012031607689130489
3047 5.413406939254547e-12 0.0016301411989950033 0.012030478501471664
3048 5.411133428054381e-12 0.0016294289346113929 0.012029349713335137
3049 5.408861794632575e-12 0.0016287171939350956 0.0120282213241644
3050 5.4065920358686026e-12 0.0016280059764531855 0.012027093333403877
3051 5.404324148648872e-12 0.0016272952816533566 0.012025965740498922
3052 5.402058129866715e-12 0.0016265851090239219 0.012024838544895828
3053 5.399793976422355e-12 0.0016258754580538118 0.01202371174604181
3054 5.3975316852228955e-12 0.001625166328232574 0.012022585343385008
3055 5.395271253182313e-12 0.001624457719050373 0.012021459336374498
3056 5.3930126772214196e-12 0.0016237496299979877 0.012020333724460267
3057 5.390755954267864e-12 0.0016230420605668117 0.012019208507093234
3058 5.388501081256102e-12 0.0016223350102488527 0.012018083683725232
3059 5.386248055127389e-12 0.0016216284785367308 0.012016959253809016
3060 5.3839968728297466e-12 0.0016209224649236776 0.012015835216798255
3061 5.381747531317959e-12 0.0016202169689035365 0.012014711572147533
3062 5.3795000275535525e-12 0.0016195119899707598 0.012013588319312348
3063 5.377254358504773e-12 0.0016188075276204104 0.012012465457749106
3064 5.375010521146584e-12 0.0016181035813481585 0.012011342986915129
3065 5.372768512460626e-12 0.0016174001506502821 0.01201022090626864
3066 5.37052832943521e-12 0.001616697235023666 0.012009099215268769
3067 5.3682899690653135e-12 0.0016159948339658007 0.012007977913375552
3068 5.366053428352549e-12 0.0016152929469747813 0.01200685700004993
3069 5.363818704305144e-12 0.0016145915735493077 0.012005736474753741
3070 5.361585793937936e-12 0.0016138907131886826 0.012004616336949723
3071 5.35935469427235e-12 0.0016131903653928106 0.012003496586101513
3072 5.3571254023363785e-12 0.0016124905296621983 0.012002377221673645
3073 5.354897915164568e-12 0.0016117912054979526 0.01200125824313154
3074 5.352672229797997e-12 0.0016110923924017807 0.012000139649941517
3075 5.350448343284271e-12 0.0016103940898759882 0.011999021441570784
3076 5.3482262526774956e-12 0.001609696297423479 0.011997903617487437
3077 5.3460059550382645e-12 0.0016089990145477541 0.01199678617716046
3078 5.343787447433639e-12 0.0016083022407529111 0.011995669120059725
3079 5.3415707269371324e-12 0.0016076059755436433 0.01199455244565598
3080 5.339355790628703e-12 0.0016069102184252378 0.011993436153420862
3081 5.337142635594717e-12 0.0016062149689035764 0.011992320242826886
3082 5.334931258927958e-12 0.001605520226485134 0.011991204713347447
3083 5.332721657727593e-12 0.0016048259906769771 0.011990089564456817
3084 5.330513829099158e-12 0.0016041322609867638 0.011988974795630141
3085 5.328307770154547e-12 0.0016034390369227423 0.011987860406343441
3086 5.3261034780119905e-12 0.0016027463179937513 0.011986746396073607
3087 5.3239009497960375e-12 0.0016020541037092175 0.0119856327642984
3088 5.32170018263756e-12 0.001601362393579156 0.011984519510496455
3089 5.319501173673702e-12 0.0016006711871141693 0.011983406634147266
3090 5.317303920047896e-12 0.0015999804838254452 0.0119822941347312
3091 5.315108418909823e-12 0.0015992902832247583 0.01198118201172948
3092 5.312914667415413e-12 0.0015986005848244668 0.011980070264624196
3093 5.310722662726825e-12 0.001597911388137513 0.011978958892898302
3094 5.308532402012422e-12 0.001597222692677423 0.011977847896035601
3095 5.306343882446765e-12 0.001596534497958304 0.01197673727352076
3096 5.3041571012105984e-12 0.0015958468034948453 0.0119756270248393
3097 5.3019720554908304e-12 0.0015951596088023164 0.011974517149477597
3098 5.29978874248051e-12 0.0015944729133965665 0.011973407646922878
3099 5.2976071593788295e-12 0.0015937867167940243 0.011972298516663222
3100 5.295427303391089e-12 0.001593101018511696 0.011971189758187555
3101 5.293249171728697e-12 0.001592415818067165 0.01197008137098565
3102 5.29107276160914e-12 0.0015917311149785914 0.01196897335454813
3103 5.28889807025598e-12 0.0015910469087647113 0.011967865708366455
3104 5.286725094898838e-12 0.0015903631989448348 0.011966758431932937
3105 5.284553832773373e-12 0.0015896799850388466 0.011965651524740722
3106 5.282384281121266e-12 0.0015889972665672045 0.0119645449862838
3107 5.280216437190204e-12 0.0015883150430509388 0.011963438816056993
3108 5.278050298233877e-12 0.0015876333140116515 0.011962333013555964
3109 5.2758858615119486e-12 0.001586952078971515 0.01196122757827721
3110 5.273723124290048e-12 0.0015862713374532721 0.011960122509718061
3111 5.271562083839755e-12 0.0015855910889802345 0.01195901780737668
3112 5.269402737438578e-12 0.0015849113330762823 0.011957913470752056
3113 5.267245082369947e-12 0.0015842320692658635 0.011956809499344008
3114 5.2650891159231965e-12 0.0015835532970739927 0.011955705892653183
3115 5.2629348353935535e-12 0.00158287501602625 0.011954602650181055
3116 5.260782238082111e-12 0.0015821972256487818 0.011953499771429918
3117 5.258631321295828e-12 0.0015815199254682977 0.01195239725590289
3118 5.256482082347503e-12 0.0015808431150120717 0.011951295103103908
3119 5.25433451855577e-12 0.0015801667938079404 0.011950193312537733
3120 5.25218862724507e-12 0.0015794909613843025 0.011949091883709935
3121 5.25004440574565e-12 0.0015788156172701177 0.011947990816126908
3122 5.247901851393545e-12 0.0015781407609949064 0.011946890109295857
3123 5.245760961530557e-12 0.0015774663920887486 0.0119457897627248
3124 5.243621733504244e-12 0.0015767925100822829 0.011944689775922567
3125 5.241484164667905e-12 0.0015761191145067064 0.011943590148398795
3126 5.2393482523805706e-12 0.0015754462048937728 0.011942490879663934
3127 5.2372139940069896e-12 0.0015747737807757932 0.01194139196922924
3128 5.2350813869175985e-12 0.0015741018416856342 0.011940293416606771
3129 5.232950428488524e-12 0.001573430387156717 0.01193919522130939
3130 5.230821116101565e-12 0.0015727594167230172 0.011938097382850767
3131 5.228693447144174e-12 0.001572088929919064 0.011936999900745366
3132 5.226567419009441e-12 0.0015714189262799388 0.01193590277450845
3133 5.22444302909609e-12 0.001570749405341275 0.011934806003656087
3134 5.2223202748084625e-12 0.0015700803666392575 0.011933709587705137
3135 5.220199153556492e-12 0.0015694118097106212 0.011932613526173256
3136 5.218079662755694e-12 0.0015687437340926502 0.011931517818578888
3137 5.215961799827165e-12 0.001568076139323178 0.011930422464441275
3138 5.213845562197559e-12 0.0015674090249405857 0.01192932746328045
3139 5.211730947299064e-12 0.0015667423904838014 0.01192823281461723
3140 5.209617952569403e-12 0.0015660762354923004 0.01192713851797322
3141 5.2075065754518134e-12 0.0015654105595061028 0.011926044572870812
3142 5.2053968133950375e-12 0.0015647453620657745 0.011924950978833183
3143 5.20328866385331e-12 0.0015640806427124252 0.011923857735384296
3144 5.201182124286332e-12 0.0015634164009877079 0.011922764842048891
3145 5.199077192159267e-12 0.0015627526364338183 0.01192167229835249
3146 5.1969738649427334e-12 0.0015620893485934946 0.011920580103821393
3147 5.194872140112768e-12 0.001561426537010015 0.011919488257982674
3148 5.1927720151508415e-12 0.001560764201227199 0.01191839676036419
3149 5.190673487543824e-12 0.0015601023407894052 0.011917305610494562
3150 5.188576554783981e-12 0.0015594409552415315 0.011916214807903195
3151 5.186481214368953e-12 0.0015587800441290137 0.011915124352120256
3152 5.184387463801752e-12 0.0015581196069978246 0.011914034242676685
3153 5.1822953005907414e-12 0.0015574596433944742 0.011912944479104192
3154 5.180204722249628e-12 0.001556800152866008 0.011911855060935256
3155 5.178115726297434e-12 0.0015561411349600067 0.011910765987703116
3156 5.176028310258503e-12 0.0015554825892245855 0.011909677258941776
3157 5.173942471662474e-12 0.001554824515208393 0.011908588874186008
3158 5.1718582080442805e-12 0.0015541669124606112 0.011907500832971341
3159 5.169775516944114e-12 0.0015535097805309537 0.011906413134834063
3160 5.167694395907442e-12 0.0015528531189696656 0.011905325779311225
3161 5.165614842484966e-12 0.0015521969273275228 0.011904238765940628
3162 5.163536854232628e-12 0.001551541205155831 0.011903152094260835
3163 5.161460428711593e-12 0.001550885952006425 0.011902065763811163
3164 5.159385563488229e-12 0.0015502311674316688 0.011900979774131678
3165 5.157312256134102e-12 0.0015495768509844528 0.0118998941247632
3166 5.155240504225958e-12 0.0015489230022181955 0.011898808815247297
3167 5.153170305345713e-12 0.0015482696206868408 0.011897723845126289
3168 5.15110165708044e-12 0.001547616705944859 0.01189663921394324
3169 5.149034557022357e-12 0.0015469642575472444 0.011895554921241964
3170 5.14696900276881e-12 0.001546312275049516 0.011894470966567015
3171 5.144904991922264e-12 0.0015456607580077149 0.011893387349463692
3172 5.142842522090292e-12 0.0015450097059784061 0.011892304069478037
3173 5.140781590885557e-12 0.001544359118518676 0.011891221126156832
3174 5.1387221959258004e-12 0.001543708995186132 0.011890138519047595
3175 5.136664334833834e-12 0.0015430593355389023 0.011889056247698582
3176 5.1346080052375236e-12 0.0015424101391356341 0.01188797431165879
3177 5.132553204769777e-12 0.0015417614055354943 0.011886892710477947
3178 5.130499931068536e-12 0.0015411131342981676 0.011885811443706516
3179 5.128448181776752e-12 0.0015404653249838564 0.011884730510895688
3180 5.126397954542385e-12 0.0015398179771532801 0.011883649911597391
3181 5.124349247018392e-12 0.001539171090367674 0.011882569645364278
3182 5.122302056862709e-12 0.0015385246641887883 0.011881489711749734
3183 5.1202563817382385e-12 0.0015378786981788883 0.01188041011030787
3184 5.118212219312836e-12 0.0015372331919007536 0.011879330840593517
3185 5.116169567259302e-12 0.0015365881449176764 0.011878251902162235
3186 5.114128423255373e-12 0.0015359435567934617 0.011877173294570307
3187 5.1120887849837004e-12 0.001535299427092426 0.011876095017374735
3188 5.110050650131846e-12 0.001534655755379398 0.011875017070133245
3189 5.108014016392261e-12 0.0015340125412197153 0.011873939452404276
3190 5.105978881462289e-12 0.0015333697841792258 0.01187286216374699
3191 5.103945243044137e-12 0.0015327274838242866 0.011871785203721263
3192 5.101913098844871e-12 0.0015320856397217633 0.011870708571887684
3193 5.099882446576405e-12 0.0015314442514390283 0.011869632267807557
3194 5.097853283955491e-12 0.0015308033185439615 0.011868556291042899
3195 5.095825608703696e-12 0.0015301628406049483 0.011867480641156433
3196 5.09379941854741e-12 0.0015295228171908805 0.0118664053177116
3197 5.0917747112178185e-12 0.0015288832478711537 0.011865330320272545
3198 5.089751484450891e-12 0.001528244132215668 0.01186425564840412
3199 5.087729735987375e-12 0.001527605469794827 0.011863181301671879
3200 5.0857094635727755e-12 0.001526967260179537 0.011862107279642084
3201 5.0836906649573614e-12 0.001526329502941206 0.0118610335818817
3202 5.081673337896138e-12 0.0015256921976517434 0.011859960207958396
3203 5.079657480148831e-12 0.0015250553438835594 0.011858887157440533
3204 5.0776430894799e-12 0.0015244189412095635 0.011857814429897182
3205 5.075630163658498e-12 0.001523782989203165 0.011856742024898104
3206 5.07361870045848e-12 0.0015231474874382713 0.011855669942013763
3207 5.071608697658373e-12 0.0015225124354892882 0.01185459818081531
3208 5.069600153041389e-12 0.0015218778329311182 0.011853526740874597
3209 5.067593064395391e-12 0.0015212436793391605 0.011852455621764168
3210 5.065587429512893e-12 0.0015206099742893096 0.011851384823057254
3211 5.063583246191052e-12 0.0015199767173579555 0.011850314344327784
3212 5.061580512231637e-12 0.0015193439081219824 0.011849244185150367
3213 5.0595792254410465e-12 0.0015187115461587684 0.011848174345100307
3214 5.0575793836302685e-12 0.001518079631046185 0.011847104823753589
3215 5.055580984614893e-12 0.0015174481623625952 0.011846035620686885
3216 5.053584026215091e-12 0.0015168171396868543 0.011844966735477556
3217 5.0515885062555944e-12 0.0015161865625983085 0.011843898167703636
3218 5.049594422565699e-12 0.001515556430676794 0.011842829916943848
3219 5.047601772979252e-12 0.0015149267435026373 0.011841761982777595
3220 5.045610555334631e-12 0.001514297500656653 0.011840694364784955
3221 5.0436207674747404e-12 0.001513668701720145 0.011839627062546687
3222 5.041632407246996e-12 0.0015130403462749042 0.011838560075644223
3223 5.039645472503323e-12 0.0015124124339032086 0.011837493403659676
3224 5.037659961100133e-12 0.0015117849641878229 0.011836427046175827
3225 5.035675870898314e-12 0.0015111579367119965 0.011835361002776129
3226 5.033693199763232e-12 0.0015105313510594646 0.011834295273044712
3227 5.031711945564715e-12 0.0015099052068144464 0.011833229856566374
3228 5.029732106177033e-12 0.0015092795035616443 0.011832164752926583
3229 5.027753679478896e-12 0.0015086542408862444 0.011831099961711474
3230 5.025776663353439e-12 0.0015080294183739146 0.011830035482507847
3231 5.023801055688216e-12 0.001507405035610805 0.01182897131490317
3232 5.0218268543751865e-12 0.001506781092183546 0.011827907458485576
3233 5.019854057310699e-12 0.0015061575876792485 0.011826843912843858
3234 5.01788266239549e-12 0.0015055345216855032 0.01182578067756747
3235 5.015912667534671e-12 0.0015049118937903797 0.011824717752246533
3236 5.013944070637711e-12 0.0015042897035824258 0.011823655136471819
3237 5.011976869618436e-12 0.0015036679506506673 0.011822592829834765
3238 5.010011062395013e-12 0.0015030466345846067 0.011821530831927463
3239 5.008046646889934e-12 0.0015024257549742233 0.011820469142342659
3240 5.00608362103002e-12 0.0015018053114099715 0.011819407760673755
3241 5.004121982746392e-12 0.0015011853034827816 0.011818346686514805
3242 5.002161729974483e-12 0.0015005657307840573 0.01181728591946052
3243 5.000202860654006e-12 0.0014999465929056769 0.011816225459106258
3244 4.998245372728952e-12 0.0014993278894399914 0.011815165305048026
3245 4.996289264147587e-12 0.0014987096199798244 0.011814105456882483
3246 4.994334532862427e-12 0.0014980917841184711 0.011813045914206932
3247 4.992381176830241e-12 0.0014974743814496982 0.011811986676619325
3248 4.990429194012035e-12 0.0014968574115677427 0.011810927743718258
3249 4.988478582373036e-12 0.0014962408740673114 0.01180986911510297
3250 4.986529339882698e-12 0.0014956247685435806 0.011808810790373346
3251 4.984581464514677e-12 0.001495009094592195 0.011807752769129912
3252 4.982634954246824e-12 0.0014943938518092675 0.011806695050973832
3253 4.980689807061173e-12 0.0014937790397913779 0.01180563763550691
3254 4.9787460209439474e-12 0.0014931646581355731 0.011804580522331591
3255 4.9768035938855245e-12 0.0014925507064393656 0.011803523711050956
3256 4.974862523880444e-12 0.0014919371843007338 0.011802467201268721
3257 4.972922808927385e-12 0.0014913240913181202 0.011801410992589235
3258 4.9709844470291675e-12 0.001490711427090432 0.011800355084617482
3259 4.969047436192737e-12 0.0014900991912170402 0.011799299476959079
3260 4.9671117744291566e-12 0.0014894873832977775 0.011798244169220276
3261 4.965177459753596e-12 0.00148887600293294 0.011797189161007951
3262 4.9632444901853166e-12 0.0014882650497232849 0.011796134451929612
3263 4.96131286374767e-12 0.0014876545232700299 0.011795080041593393
3264 4.9593825784680845e-12 0.001487044423174854 0.011794025929608057
3265 4.957453632378058e-12 0.0014864347490398952 0.011792972115582993
3266 4.955526023513136e-12 0.0014858255004677513 0.011791918599128213
3267 4.95359974991292e-12 0.0014852166770614778 0.01179086537985435
3268 4.9516748096210455e-12 0.001484608278424588 0.011789812457372666
3269 4.949751200685181e-12 0.0014840003041610532 0.011788759831295039
3270 4.9478289211570054e-12 0.0014833927538753003 0.011787707501233969
3271 4.945907969092209e-12 0.001482785627172213 0.011786655466802572
3272 4.943988342550482e-12 0.0014821789236571297 0.011785603727614585
3273 4.942070039595505e-12 0.0014815726429358441 0.011784552283284361
3274 4.940153058294931e-12 0.0014809667846146033 0.011783501133426867
3275 4.938237396720399e-12 0.0014803613483001087 0.011782450277657688
3276 4.93632305294749e-12 0.001479756333599514 0.011781399715593019
3277 4.9344100250557505e-12 0.0014791517401204254 0.011780349446849667
3278 4.9324983111286614e-12 0.0014785475674709008 0.011779299471045055
3279 4.930587909253636e-12 0.0014779438152594485 0.01177824978779721
3280 4.928678817522015e-12 0.0014773404830950281 0.011777200396724773
3281 4.926771034029043e-12 0.0014767375705870484 0.011776151297446986
3282 4.924864556873882e-12 0.0014761350773453673 0.011775102489583706
3283 4.922959384159581e-12 0.0014755330029802916 0.011774053972755393
3284 4.921055513993072e-12 0.001474931347102576 0.01177300574658311
3285 4.919152944485168e-12 0.0014743301093234225 0.011771957810688521
3286 4.917251673750548e-12 0.0014737292892544798 0.0117709101646939
3287 4.915351699907748e-12 0.001473128886507843 0.011769862808222117
3288 4.913453021079155e-12 0.0014725289006960523 0.011768815740896645
3289 4.911555635390984e-12 0.0014719293314320932 0.01176776896234155
3290 4.909659540973295e-12 0.0014713301783293952 0.011766722472181504
3291 4.907764735959959e-12 0.0014707314410018315 0.011765676270041773
3292 4.905871218488663e-12 0.0014701331190637185 0.011764630355548217
3293 4.9039789867008915e-12 0.0014695352121298156 0.011763584728327293
3294 4.902088038741929e-12 0.0014689377198153233 0.011762539388006052
3295 4.90019837276084e-12 0.001468340641735884 0.011761494334212136
3296 4.898309986910469e-12 0.001467743977507581 0.011760449566573782
3297 4.896422879347426e-12 0.001467147726746937 0.011759405084719817
3298 4.8945370482320765e-12 0.0014665518890709143 0.011758360888279657
3299 4.892652491728533e-12 0.0014659564640969146 0.011757316976883304
3300 4.890769208004652e-12 0.0014653614514427778 0.01175627335016135
3301 4.888887195232015e-12 0.0014647668507267813 0.011755230007744975
3302 4.88700645158593e-12 0.00146417266156764 0.01175418694926594
3303 4.8851269752454215e-12 0.001463578883584505 0.011753144174356597
3304 4.883248764393206e-12 0.0014629855163969636 0.011752101682649873
3305 4.8813718172157075e-12 0.001462392559625038 0.011751059473779284
3306 4.879496131903029e-12 0.0014618000128891863 0.011750017547378925
3307 4.877621706648957e-12 0.0014612078758102997 0.011748975903083471
3308 4.8757485396509415e-12 0.0014606161480097033 0.011747934540528176
3309 4.873876629110101e-12 0.0014600248291091556 0.011746893459348874
3310 4.8720059732312e-12 0.0014594339187308466 0.011745852659181977
3311 4.870136570222646e-12 0.0014588434164973989 0.011744812139664471
3312 4.86826841829648e-12 0.0014582533220318663 0.011743771900433913
3313 4.866401515668374e-12 0.0014576636349577332 0.011742731941128444
3314 4.864535860557611e-12 0.0014570743548989143 0.011741692261386768
3315 4.862671451187083e-12 0.0014564854814797534 0.011740652860848166
3316 4.860808285783288e-12 0.0014558970143250236 0.01173961373915249
3317 4.858946362576309e-12 0.0014553089530599261 0.011738574895940162
3318 4.857085679799818e-12 0.0014547212973100904 0.011737536330852174
3319 4.8552262356910585e-12 0.001454134046701572 0.011736498043530082
3320 4.853368028490838e-12 0.0014535472008608546 0.011735460033616012
3321 4.851511056443524e-12 0.0014529607594148466 0.011734422300752657
3322 4.84965531779703e-12 0.0014523747219908826 0.011733384844583269
3323 4.847800810802817e-12 0.0014517890882167221 0.011732347664751673
3324 4.845947533715877e-12 0.0014512038577205485 0.011731310760902251
3325 4.844095484794718e-12 0.0014506190301309693 0.011730274132679947
3326 4.842244662301373e-12 0.0014500346050770154 0.01172923777973027
3327 4.84039506450138e-12 0.0014494505821881396 0.011728201701699284
3328 4.8385466896637756e-12 0.0014488669610942175 0.011727165898233617
3329 4.836699536061087e-12 0.0014482837414255458 0.01172613036898045
3330 4.834853601969324e-12 0.001447700922812842 0.011725095113587524
3331 4.8330088856679735e-12 0.0014471185048872445 0.011724060131703138
3332 4.831165385439986e-12 0.0014465364872803105 0.01172302542297614
3333 4.82932309957177e-12 0.0014459548696240175 0.011721990987055937
3334 4.827482026353187e-12 0.0014453736515507608 0.011720956823592489
3335 4.825642164077533e-12 0.0014447928326933547 0.011719922932236303
3336 4.8238035110415494e-12 0.0014442124126850297 0.011718889312638444
3337 4.8219660655453935e-12 0.001443632391159434 0.011717855964450524
3338 4.82012982589265e-12 0.001443052767750633 0.011716822887324705
3339 4.818294790390299e-12 0.0014424735420931066 0.011715790080913694
3340 4.816460957348735e-12 0.0014418947138217506 0.01171475754487075
3341 4.814628325081742e-12 0.0014413162825718754 0.011713725278849675
3342 4.812796891906487e-12 0.0014407382479792055 0.01171269328250482
3343 4.810966656143517e-12 0.0014401606096798795 0.011711661555491073
3344 4.809137616116747e-12 0.0014395833673104483 0.011710630097463872
3345 4.807309770153456e-12 0.0014390065205078758 0.011709598908079195
3346 4.805483116584275e-12 0.0014384300689095377 0.011708567986993563
3347 4.803657653743188e-12 0.001437854012153221 0.011707537333864038
3348 4.801833379967506e-12 0.001437278349877124 0.011706506948348218
3349 4.80001029359788e-12 0.0014367030817198543 0.011705476830104243
3350 4.7981883929782755e-12 0.0014361282073204304 0.01170444697879079
3351 4.796367676455979e-12 0.001435553726318279 0.011703417394067071
3352 4.7945481423815855e-12 0.0014349796383532362 0.011702388075592839
3353 4.792729789108981e-12 0.001434405943065546 0.011701359023028374
3354 4.790912614995351e-12 0.0014338326400958595 0.011700330236034496
3355 4.7890966184011585e-12 0.0014332597290852352 0.011699301714272555
3356 4.787281797690148e-12 0.0014326872096751381 0.011698273457404434
3357 4.785468151229334e-12 0.001432115081507439 0.01169724546509255
3358 4.783655677388989e-12 0.0014315433442244135 0.011696217736999847
3359 4.78184437454263e-12 0.0014309719974687429 0.011695190272789795
3360 4.780034241067033e-12 0.0014304010408835125 0.011694163072126399
3361 4.778225275342206e-12 0.0014298304741122113 0.011693136134674187
3362 4.776417475751387e-12 0.0014292602967987311 0.011692109460098214
3363 4.774610840681037e-12 0.0014286905085873674 0.011691083048064061
3364 4.772805368520838e-12 0.0014281211091228165 0.011690056898237837
3365 4.771001057663677e-12 0.0014275520980501775 0.011689031010286172
3366 4.769197906505637e-12 0.0014269834750149494 0.011688005383876217
3367 4.767395913446e-12 0.0014264152396630326 0.011686980018675647
3368 4.765595076887228e-12 0.001425847391640727 0.011685954914352658
3369 4.763795395234964e-12 0.0014252799305947326 0.011684930070575963
3370 4.76199686689802e-12 0.0014247128561721474 0.011683905487014798
3371 4.7601994902883765e-12 0.0014241461680204682 0.011682881163338916
3372 4.758403263821164e-12 0.0014235798657875897 0.011681857099218587
3373 4.756608185914664e-12 0.0014230139491218036 0.011680833294324598
3374 4.7548142549903015e-12 0.0014224484176717988 0.011679809748328251
3375 4.7530214694726304e-12 0.0014218832710866602 0.011678786460901362
3376 4.751229827789331e-12 0.001421318509015868 0.01167776343171626
3377 4.7494393283712085e-12 0.0014207541311092987 0.01167674066044579
3378 4.747649969652177e-12 0.0014201901370172224 0.011675718146763304
3379 4.745861750069256e-12 0.001419626526390304 0.011674695890342672
3380 4.744074668062565e-12 0.0014190632988796018 0.011673673890858268
3381 4.742288722075311e-12 0.001418500454136567 0.011672652147984979
3382 4.740503910553787e-12 0.0014179379918130436 0.011671630661398199
3383 4.7387202319473574e-12 0.0014173759115612672 0.011670609430773828
3384 4.7369376847084654e-12 0.001416814213033866 0.011669588455788278
3385 4.7351562672926025e-12 0.0014162528958838578 0.011668567736118459
3386 4.733375978158327e-12 0.0014156919597646518 0.011667547271441791
3387 4.731596815767242e-12 0.0014151314043300467 0.0116665270614362
3388 4.729818778583984e-12 0.001414571229234231 0.011665507105780105
3389 4.728041865076234e-12 0.0014140114341317821 0.01166448740415244
3390 4.7262660737146946e-12 0.0014134520186776653 0.011663467956232633
3391 4.7244914029730864e-12 0.0014128929825272345 0.011662448761700615
3392 4.722717851328144e-12 0.0014123343253362303 0.011661429820236812
3393 4.720945417259607e-12 0.0014117760467607806 0.011660411131522153
3394 4.719174099250217e-12 0.0014112181464573995 0.011659392695238066
3395 4.7174038957857005e-12 0.0014106606240829867 0.011658374511066471
3396 4.7156348053547744e-12 0.0014101034792948276 0.011657356578689788
3397 4.713866826449134e-12 0.001409546711750592 0.01165633889779093
3398 4.7120999575634435e-12 0.0014089903211083345 0.01165532146805331
3399 4.710334197195331e-12 0.0014084343070264926 0.011654304289160825
3400 4.7085695438453874e-12 0.0014078786691638881 0.011653287360797874
3401 4.706805996017146e-12 0.0014073234071797253 0.011652270682649343
3402 4.705043552217084e-12 0.0014067685207335902 0.011651254254400606
3403 4.703282210954626e-12 0.0014062140094854507 0.011650238075737536
3404 4.701521970742116e-12 0.0014056598730956564 0.011649222146346488
3405 4.6997628300948285e-12 0.0014051061112249372 0.011648206465914308
3406 4.6980047875309525e-12 0.0014045527235344035 0.011647191034128332
3407 4.696247841571584e-12 0.0014039997096855453 0.011646175850676376
3408 4.694491990740723e-12 0.0014034470693402314 0.011645160915246748
3409 4.6927372335652675e-12 0.00140289480216071 0.011644146227528237
3410 4.690983568575007e-12 0.0014023429078096074 0.01164313178721012
3411 4.689230994302615e-12 0.0014017913859499273 0.011642117593982156
3412 4.687479509283633e-12 0.0014012402362450506 0.011641103647534583
3413 4.685729112056481e-12 0.0014006894583587354 0.011640089947558125
3414 4.683979801162441e-12 0.0014001390519551152 0.011639076493743987
3415 4.68223157514565e-12 0.0013995890166987 0.01163806328578385
3416 4.680484432553099e-12 0.0013990393522543747 0.01163705032336988
3417 4.678738371934623e-12 0.0013984900582873988 0.011636037606194721
3418 4.676993391842888e-12 0.001397941134463406 0.011635025133951489
3419 4.675249490833397e-12 0.001397392580448404 0.011634012906333781
3420 4.673506667464469e-12 0.0013968443959087738 0.011633000923035666
3421 4.671764920297251e-12 0.0013962965805112686 0.011631989183751693
3422 4.6700242478956925e-12 0.0013957491339230143 0.011630977688176882
3423 4.6682846488265524e-12 0.0013952020558115085 0.011629966436006728
3424 4.6665461216593914e-12 0.0013946553458446195 0.011628955426937199
3425 4.6648086649665555e-12 0.0013941090036905873 0.011627944660664734
3426 4.663072277323179e-12 0.0013935630290180217 0.011626934136886242
3427 4.661336957307174e-12 0.001393017421495902 0.011625923855299104
3428 4.659602703499229e-12 0.0013924721807935777 0.01162491381560117
3429 4.657869514482794e-12 0.001391927306580766 0.011623904017490758
3430 4.6561373888440846e-12 0.0013913827985275531 0.011622894460666654
3431 4.654406325172066e-12 0.0013908386563043934 0.011621885144828112
3432 4.652676322058455e-12 0.0013902948795821077 0.01162087606967485
3433 4.6509473780977056e-12 0.001389751468031884 0.011619867234907055
3434 4.649219491887011e-12 0.0013892084213252768 0.011618858640225375
3435 4.647492662026286e-12 0.0013886657391342066 0.011617850285330923
3436 4.645766887118173e-12 0.0013881234211309595 0.011616842169925274
3437 4.644042165768031e-12 0.0013875814669881863 0.011615834293710466
3438 4.64231849658393e-12 0.0013870398763789018 0.011614826656389
3439 4.640595878176646e-12 0.0013864986489764857 0.011613819257663839
3440 4.638874309159647e-12 0.0013859577844546806 0.011612812097238401
3441 4.637153788149089e-12 0.001385417282487592 0.011611805174816563
3442 4.6354343137638256e-12 0.0013848771427496882 0.011610798490102665
3443 4.6337158846253796e-12 0.0013843373649157999 0.011609792042801501
3444 4.6319984993579515e-12 0.0013837979486611188 0.011608785832618321
3445 4.630282156588413e-12 0.001383258893661198 0.011607779859258836
3446 4.628566854946284e-12 0.0013827201995919513 0.011606774122429204
3447 4.626852593063753e-12 0.0013821818661296525 0.011605768621836045
3448 4.625139369575649e-12 0.001381643892950935 0.011604763357186427
3449 4.623427183119451e-12 0.0013811062797327918 0.011603758328187875
3450 4.621716032335267e-12 0.001380569026152574 0.011602753534548363
3451 4.6200059158658455e-12 0.0013800321318879916 0.011601748975976319
3452 4.618296832356553e-12 0.0013794955966171122 0.011600744652180622
3453 4.61658878045538e-12 0.0013789594200183605 0.011599740562870596
3454 4.614881758812923e-12 0.0013784236017705183 0.011598736707756019
3455 4.613175766082387e-12 0.0013778881415527236 0.01159773308654711
3456 4.61147080091958e-12 0.0013773530390444708 0.011596729698954542
3457 4.609766861982906e-12 0.001376818293925609 0.011595726544689431
3458 4.608063947933362e-12 0.0013762839058763428 0.011594723623463343
3459 4.606362057434524e-12 0.0013757498745772313 0.011593720934988287
3460 4.604661189152547e-12 0.0013752161997091872 0.011592718478976714
3461 4.60296134175616e-12 0.0013746828809534776 0.011591716255141524
3462 4.601262513916652e-12 0.0013741499179917222 0.011590714263196055
3463 4.599564704307875e-12 0.0013736173105058935 0.011589712502854087
3464 4.597867911606241e-12 0.0013730850581783157 0.011588710973829845
3465 4.5961721344907e-12 0.0013725531606916654 0.01158770967583799
3466 4.594477371642754e-12 0.0013720216177289702 0.011586708608593626
3467 4.592783621746437e-12 0.0013714904289736088 0.011585707771812295
3468 4.591090883488315e-12 0.0013709595941093096 0.011584707165209977
3469 4.589399155557484e-12 0.0013704291128201517 0.011583706788503092
3470 4.58770843664556e-12 0.0013698989847905634 0.011582706641408496
3471 4.586018725446665e-12 0.0013693692097053217 0.011581706723643477
3472 4.584330020657434e-12 0.0013688397872495524 0.011580707034925763
3473 4.58264232097701e-12 0.001368310717108729 0.011579707574973515
3474 4.580955625107024e-12 0.001367781998968673 0.011578708343505327
3475 4.5792699317516094e-12 0.0013672536325155527 0.011577709340240229
3476 4.577585239617373e-12 0.0013667256174358837 0.01157671056489768
3477 4.575901547413418e-12 0.0013661979534165274 0.011575712017197573
3478 4.574218853851303e-12 0.0013656706401446905 0.01157471369686023
3479 4.572537157645068e-12 0.0013651436773079264 0.011573715603606403
3480 4.570856457511217e-12 0.0013646170645941322 0.011572717737157276
3481 4.569176752168712e-12 0.0013640908016915496 0.011571720097234462
3482 4.567498040338958e-12 0.0013635648882887646 0.011570722683559997
3483 4.5658203207458224e-12 0.001363039324074707 0.011569725495856352
3484 4.564143592115601e-12 0.0013625141087386492 0.011568728533846417
3485 4.562467853177034e-12 0.0013619892419702065 0.011567731797253513
3486 4.5607931026612846e-12 0.0013614647234593362 0.011566735285801382
3487 4.559119339301948e-12 0.0013609405528963376 0.011565738999214195
3488 4.557446561835035e-12 0.0013604167299718513 0.011564742937216542
3489 4.555774768998971e-12 0.0013598932543768584 0.011563747099533438
3490 4.554103959534595e-12 0.0013593701258026805 0.011562751485890324
3491 4.552434132185142e-12 0.0013588473439409797 0.011561756096013056
3492 4.550765285696253e-12 0.0013583249084837567 0.011560760929627916
3493 4.5490974188159515e-12 0.001357802819123352 0.011559765986461601
3494 4.547430530294659e-12 0.0013572810755524448 0.011558771266241235
3495 4.545764618885171e-12 0.0013567596774640524 0.011557776768694352
3496 4.544099683342661e-12 0.0013562386245515297 0.011556782493548908
3497 4.542435722424675e-12 0.0013557179165085687 0.011555788440533277
3498 4.5407727348911275e-12 0.0013551975530291984 0.011554794609376251
3499 4.539110719504291e-12 0.0013546775338077847 0.011553800999807035
3500 4.537449675028789e-12 0.001354157858539029 0.011552807611555247
3501 4.535789600231602e-12 0.0013536385269179688 0.011551814444350925
3502 4.534130493882052e-12 0.001353119538639976 0.011550821497924517
3503 4.532472354751801e-12 0.0013526008934007577 0.011549828772006885
3504 4.5308151816148445e-12 0.0013520825908963552 0.011548836266329304
3505 4.529158973247503e-12 0.001351564630823143 0.011547843980623458
3506 4.527503728428432e-12 0.0013510470128778303 0.011546851914621447
3507 4.5258494459386e-12 0.0013505297367574578 0.011545860068055778
3508 4.524196124561284e-12 0.0013500128021593995 0.011544868440659368
3509 4.522543763082075e-12 0.0013494962087813615 0.011543877032165542
3510 4.520892360288863e-12 0.0013489799563213816 0.011542885842308035
3511 4.519241914971843e-12 0.0013484640444778285 0.011541894870820989
3512 4.517592425923497e-12 0.0013479484729494017 0.011540904117438952
3513 4.5159438919385955e-12 0.0013474332414351315 0.01153991358189688
3514 4.514296311814191e-12 0.0013469183496343778 0.01153892326393013
3515 4.512649684349612e-12 0.0013464037972468297 0.011537933163274469
3516 4.511004008346467e-12 0.0013458895839725063 0.011536943279666066
3517 4.509359282608629e-12 0.0013453757095117543 0.011535953612841494
3518 4.5077155059422276e-12 0.0013448621735652495 0.01153496416253773
3519 4.506072677155652e-12 0.0013443489758339952 0.011533974928492147
3520 4.504430795059549e-12 0.0013438361160193215 0.011532985910442526
3521 4.5027898584668054e-12 0.001343323593822886 0.011531997108127046
3522 4.501149866192557e-12 0.0013428114089466731 0.011531008521284287
3523 4.499510817054171e-12 0.001342299561092993 0.01153002014965323
3524 4.497872709871252e-12 0.0013417880499644811 0.011529031992973249
3525 4.496235543465627e-12 0.0013412768752640992 0.011528044050984121
3526 4.494599316661348e-12 0.0013407660366951328 0.01152705632342602
3527 4.492964028284686e-12 0.0013402555339611926 0.011526068810039515
3528 4.491329677164119e-12 0.0013397453667662127 0.01152508151056557
3529 4.489696262130339e-12 0.001339235534814451 0.01152409442474555
3530 4.4880637820162396e-12 0.0013387260378104886 0.011523107552321209
3531 4.4864322356569095e-12 0.0013382168754592293 0.011522120893034699
3532 4.4848016218896334e-12 0.0013377080474658997 0.011521134446628561
3533 4.483171939553875e-12 0.0013371995535360474 0.011520148212845732
3534 4.481543187491296e-12 0.0013366913933755419 0.01151916219142954
3535 4.479915364545723e-12 0.001336183566690574 0.011518176382123704
3536 4.478288469563168e-12 0.0013356760731876546 0.011517190784672338
3537 4.4766625013918e-12 0.0013351689125736157 0.011516205398819939
3538 4.475037458881962e-12 0.0013346620845556085 0.011515220224311399
3539 4.473413340886147e-12 0.001334155588841104 0.011514235260891995
3540 4.471790146259009e-12 0.0013336494251378916 0.011513250508307395
3541 4.4701678738573495e-12 0.0013331435931540794 0.011512265966303654
3542 4.4685465225401155e-12 0.0013326380925980943 0.011511281634627214
3543 4.466926091168391e-12 0.0013321329231786804 0.0115102975130249
3544 4.465306578605397e-12 0.0013316280846048993 0.011509313601243926
3545 4.463687983716491e-12 0.0013311235765861298 0.011508329899031894
3546 4.462070305369148e-12 0.0013306193988320669 0.011507346406136782
3547 4.460453542432968e-12 0.0013301155510527219 0.01150636312230696
3548 4.458837693779665e-12 0.0013296120329584216 0.011505380047291174
3549 4.45722275828307e-12 0.0013291088442598082 0.011504397180838557
3550 4.4556087348191185e-12 0.001328605984667839 0.011503414522698624
3551 4.453995622265846e-12 0.0013281034538937858 0.011502432072621268
3552 4.452383419503388e-12 0.001327601251649234 0.011501449830356765
3553 4.450772125413975e-12 0.0013270993776460834 0.011500467795655769
3554 4.449161738881921e-12 0.0013265978315965465 0.011499485968269312
3555 4.447552258793631e-12 0.0013260966132131492 0.01149850434794881
3556 4.445943684037584e-12 0.0013255957222087292 0.011497522934446053
3557 4.444336013504339e-12 0.001325095158296437 0.01149654172751321
3558 4.442729246086521e-12 0.0013245949211897344 0.011495560726902825
3559 4.441123380678823e-12 0.0013240950106023946 0.011494579932367818
3560 4.439518416177993e-12 0.0013235954262485014 0.011493599343661485
3561 4.437914351482844e-12 0.0013230961678424497 0.011492618960537496
3562 4.436311185494239e-12 0.001322597235098944 0.0114916387827499
3563 4.434708917115083e-12 0.0013220986277329982 0.01149065881005311
3564 4.433107545250328e-12 0.0013216003454599359 0.01148967904220192
3565 4.431507068806969e-12 0.0013211023879953893 0.011488699478951495
3566 4.429907486694028e-12 0.0013206047550552995 0.011487720120057367
3567 4.428308797822566e-12 0.0013201074463559152 0.011486740965275449
3568 4.4267110011056545e-12 0.001319610461613793 0.011485762014362013
3569 4.4251140954584e-12 0.0013191138005457968 0.011484783267073709
3570 4.423518079797922e-12 0.0013186174628690977 0.011483804723167554
3571 4.4219229530433456e-12 0.0013181214483011729 0.011482826382400932
3572 4.420328714115806e-12 0.0013176257565598055 0.011481848244531594
3573 4.4187353619384445e-12 0.0013171303873630847 0.011480870309317662
3574 4.417142895436402e-12 0.001316635340429405 0.011479892576517626
3575 4.4155513135368116e-12 0.0013161406154774658 0.011478915045890338
3576 4.4139606151687955e-12 0.0013156462122262712 0.011477937717195017
3577 4.412370799263464e-12 0.0013151521303951294 0.01147696059019125
3578 4.4107818647539e-12 0.0013146583697036516 0.01147598366463898
3579 4.409193810575172e-12 0.0013141649298717536 0.01147500694029852
3580 4.4076066356643256e-12 0.0013136718106196534 0.011474030416930552
3581 4.406020338960365e-12 0.0013131790116678718 0.01147305409429611
3582 4.40443491940426e-12 0.0013126865327372317 0.011472077972156595
3583 4.402850375938945e-12 0.001312194373548858 0.01147110205027377
3584 4.4012667075093015e-12 0.0013117025338241764 0.011470126328409753
3585 4.39968391306217e-12 0.0013112110132849147 0.01146915080632703
3586 4.398101991546336e-12 0.0013107198116531005 0.011468175483788444
3587 4.396520941912524e-12 0.0013102289286510622 0.011467200360557194
3588 4.3949407631134e-12 0.001309738364001428 0.01146622543639684
3589 4.3933614541035645e-12 0.0013092481174271252 0.0114652507110713
3590 4.391783013839544e-12 0.0013087581886513805 0.011464276184344849
3591 4.390205441279798e-12 0.0013082685773977195 0.011463301855982119
3592 4.388628735384699e-12 0.0013077792833899658 0.011462327725748095
3593 4.387052895116542e-12 0.0013072903063522411 0.011461353793408121
3594 4.385477919439534e-12 0.001306801646008965 0.011460380058727895
3595 4.3839038073197924e-12 0.0013063133020848542 0.01145940652147347
3596 4.382330557725338e-12 0.001305825274304922 0.011458433181411253
3597 4.380758169626092e-12 0.0013053375623944777 0.011457460038308002
3598 4.379186641993872e-12 0.001304850166079128 0.011456487091930827
3599 4.377615973802386e-12 0.001304363085084774 0.011455514342047193
3600 4.376046164027236e-12 0.001303876319137613 0.011454541788424914
3601 4.374477211645903e-12 0.0013033898679641368 0.011453569430832158
3602 4.372909115637753e-12 0.0013029037312911316 0.011452597269037442
3603 4.371341874984024e-12 0.0013024179088456781 0.01145162530280963
3604 4.3697754886678225e-12 0.001301932400355151 0.011450653531917935
3605 4.368209955674131e-12 0.0013014472055472182 0.011449681956131923
3606 4.366645274989791e-12 0.0013009623241498406 0.011448710575221505
3607 4.365081445603504e-12 0.0013004777558912716 0.01144773938895694
3608 4.363518466505826e-12 0.0012999935005000576 0.011446768397108831
3609 4.361956336689169e-12 0.001299509557705036 0.011445797599448132
3610 4.360395055147787e-12 0.0012990259272353366 0.01144482699574614
3611 4.358834620877783e-12 0.00129854260882038 0.011443856585774497
3612 4.357275032877096e-12 0.0012980596021898775 0.011442886369305192
3613 4.355716290145505e-12 0.0012975769070738313 0.011441916346110555
3614 4.354158391684613e-12 0.0012970945232025335 0.01144094651596326
3615 4.352601336497857e-12 0.0012966124503065656 0.011439976878636324
3616 4.351045123590497e-12 0.0012961306881167992 0.011439007433903109
3617 4.3494897519696085e-12 0.001295649236364394 0.011438038181537312
3618 4.347935220644089e-12 0.0012951680947807986 0.01143706912131298
3619 4.346381528624642e-12 0.0012946872630977503 0.011436100253004492
3620 4.344828674923784e-12 0.0012942067410472737 0.011435131576386573
3621 4.343276658555835e-12 0.0012937265283616813 0.011434163091234288
3622 4.341725478536915e-12 0.0012932466247735721 0.011433194797323038
3623 4.3401751338849366e-12 0.001292767030015833 0.011432226694428562
3624 4.338625623619609e-12 0.0012922877438216363 0.011431258782326939
3625 4.337076946762424e-12 0.0012918087659244406 0.011430291060794582
3626 4.3355291023366646e-12 0.0012913300960579908 0.011429323529608243
3627 4.333982089367396e-12 0.0012908517339563163 0.011428356188545014
3628 4.332435906881453e-12 0.0012903736793537317 0.011427389037382314
3629 4.330890553907448e-12 0.0012898959319848368 0.011426422075897905
3630 4.3293460294757645e-12 0.0012894184915845147 0.01142545530386988
3631 4.3278023326185474e-12 0.001288941357887933 0.011424488721076667
3632 4.326259462369704e-12 0.0012884645306305426 0.011423522327297025
3633 4.324717417764902e-12 0.0012879880095480775 0.011422556122310048
3634 4.323176197841557e-12 0.0012875117943765546 0.011421590105895161
3635 4.321635801638846e-12 0.0012870358848522734 0.011420624277832124
3636 4.320096228197683e-12 0.0012865602807118155 0.011419658637901026
3637 4.318557476560726e-12 0.001286084981692044 0.011418693185882286
3638 4.317019545772379e-12 0.0012856099875301027 0.011417727921556655
3639 4.315482434878777e-12 0.001285135297963418 0.011416762844705214
3640 4.313946142927781e-12 0.0012846609127296958 0.01141579795510937
3641 4.312410668968987e-12 0.0012841868315669224 0.011414833252550861
3642 4.310876012053715e-12 0.0012837130542133642 0.011413868736811755
3643 4.309342171234998e-12 0.001283239580407567 0.011412904407674439
3644 4.3078091455675974e-12 0.0012827664098883566 0.011411940264921639
3645 4.306276934107975e-12 0.0012822935423948366 0.011410976308336398
3646 4.30474553591431e-12 0.0012818209776663896 0.011410012537702088
3647 4.303214950046489e-12 0.0012813487154426768 0.011409048952802411
3648 4.301685175566098e-12 0.0012808767554636363 0.011408085553421389
3649 4.300156211536415e-12 0.0012804050974694848 0.011407122339343366
3650 4.2986280570224244e-12 0.0012799337412007152 0.011406159310353015
3651 4.297100711090789e-12 0.0012794626863980975 0.011405196466235328
3652 4.295574172809867e-12 0.0012789919328026781 0.011404233806775622
3653 4.294048441249706e-12 0.0012785214801557796 0.01140327133175954
3654 4.2925235154820204e-12 0.0012780513281990002 0.011402309040973039
3655 4.2909993945802115e-12 0.0012775814766742134 0.011401346934202403
3656 4.289476077619348e-12 0.0012771119253235676 0.011400385011234235
3657 4.287953563676173e-12 0.0012766426738894865 0.011399423271855457
3658 4.286431851829088e-12 0.0012761737221146671 0.011398461715853311
3659 4.284910941158166e-12 0.0012757050697420815 0.01139750034301536
3660 4.283390830745135e-12 0.0012752367165149746 0.011396539153129485
3661 4.281871519673373e-12 0.0012747686621768651 0.011395578145983883
3662 4.280353007027916e-12 0.0012743009064715447 0.01139461732136707
3663 4.278835291895447e-12 0.0012738334491430767 0.011393656679067877
3664 4.277318373364289e-12 0.0012733662899357982 0.011392696218875453
3665 4.275802250524414e-12 0.0012728994285943172 0.011391735940579266
3666 4.274286922467429e-12 0.0012724328648635135 0.011390775843969097
3667 4.272772388286571e-12 0.0012719665984885376 0.011389815928835041
3668 4.271258647076711e-12 0.0012715006292148118 0.011388856194967508
3669 4.2697456979343454e-12 0.0012710349567880287 0.011387896642157223
3670 4.2682335399576016e-12 0.0012705695809541507 0.011386937270195225
3671 4.266722172246216e-12 0.0012701045014594104 0.011385978078872865
3672 4.265211593901549e-12 0.0012696397180503097 0.011385019067981804
3673 4.263701804026573e-12 0.00126917523047362 0.01138406023731402
3674 4.262192801725867e-12 0.0012687110384763814 0.011383101586661799
3675 4.2606845861056205e-12 0.0012682471418059024 0.011382143115817736
3676 4.259177156273624e-12 0.0012677835402097595 0.011381184824574743
3677 4.257670511339271e-12 0.0012673202334357975 0.011380226712726036
3678 4.256164650413545e-12 0.0012668572212321287 0.011379268780065144
3679 4.254659572609032e-12 0.0012663945033471317 0.011378311026385904
3680 4.253155277039895e-12 0.0012659320795294527 0.01137735345148246
3681 4.2516517628218926e-12 0.0012654699495280046 0.011376396055149266
3682 4.250149029072365e-12 0.0012650081130919659 0.011375438837181083
3683 4.248647074910229e-12 0.0012645465699707811 0.011374481797372979
3684 4.247145899455979e-12 0.0012640853199141601 0.011373524935520327
3685 4.2456455018316776e-12 0.0012636243626720778 0.011372568251418807
3686 4.2441458811609594e-12 0.001263163697994774 0.011371611744864403
3687 4.24264703656903e-12 0.0012627033256327536 0.011370655415653406
3688 4.241148967182651e-12 0.0012622432453367849 0.011369699263582413
3689 4.239651672130145e-12 0.0012617834568579003 0.01136874328844832
3690 4.238155150541392e-12 0.0012613239599473956 0.01136778749004833
3691 4.236659401547825e-12 0.0012608647543568298 0.01136683186817995
3692 4.235164424282423e-12 0.001260405839838025 0.011365876422640987
3693 4.233670217879717e-12 0.0012599472161430648 0.011364921153229552
3694 4.232176781475773e-12 0.001259488883024296 0.011363966059744055
3695 4.230684114208204e-12 0.0012590308402343274 0.01136301114198321
3696 4.229192215216159e-12 0.0012585730875260283 0.01136205639974603
3697 4.22770108364031e-12 0.0012581156246525298 0.011361101832831828
3698 4.226210718622872e-12 0.001257658451367224 0.011360147441040217
3699 4.2247211193075806e-12 0.0012572015674237632 0.011359193224171112
3700 4.223232284839693e-12 0.0012567449725760598 0.011358239182024723
3701 4.2217442143659896e-12 0.0012562886665782862 0.011357285314401557
3702 4.220256907034766e-12 0.0012558326491848748 0.011356331621102422
3703 4.218770361995837e-12 0.0012553769201505169 0.011355378101928425
3704 4.21728457840052e-12 0.0012549214792301623 0.011354424756680966
3705 4.215799555401641e-12 0.0012544663261790196 0.01135347158516174
3706 4.214315292153538e-12 0.0012540114607525559 0.011352518587172745
3707 4.21283178781204e-12 0.0012535568827064959 0.011351565762516266
3708 4.211349041534477e-12 0.0012531025917968223 0.011350613110994886
3709 4.209867052479673e-12 0.0012526485877797748 0.011349660632411482
3710 4.208385819807948e-12 0.0012521948704118501 0.011348708326569227
3711 4.206905342681109e-12 0.0012517414394498014 0.011347756193271588
3712 4.2054256202624435e-12 0.0012512882946506389 0.011346804232322321
3713 4.203946651716727e-12 0.0012508354357716278 0.011345852443525479
3714 4.202468436210209e-12 0.00125038286257029 0.011344900826685402
3715 4.200990972910619e-12 0.0012499305748044016 0.011343949381606726
3716 4.1995142609871515e-12 0.0012494785722319945 0.011342998108094374
3717 4.19803829961048e-12 0.0012490268546113553 0.011342047005953563
3718 4.196563087952742e-12 0.0012485754217010248 0.011341096074989801
3719 4.195088625187533e-12 0.0012481242732597978 0.011340145315008881
3720 4.193614910489918e-12 0.0012476734090467233 0.011339194725816891
3721 4.1921419430364126e-12 0.0012472228288211032 0.011338244307220205
3722 4.190669722004985e-12 0.0012467725323424927 0.011337294059025482
3723 4.1891982465750625e-12 0.0012463225193707003 0.011336343981039675
3724 4.187727515927515e-12 0.0012458727896657862 0.011335394073070023
3725 4.18625752924466e-12 0.0012454233429880631 0.01133444433492405
3726 4.184788285710255e-12 0.0012449741790980962 0.011333494766409566
3727 4.1833197845094936e-12 0.0012445252977567013 0.011332545367334667
3728 4.181852024829015e-12 0.001244076698724946 0.01133159613750774
3729 4.1803850058568835e-12 0.0012436283817641486 0.011330647076737452
3730 4.178918726782595e-12 0.0012431803466358782 0.011329698184832756
3731 4.177453186797074e-12 0.0012427325931019541 0.011328749461602887
3732 4.1759883850926614e-12 0.001242285120924446 0.011327800906857364
3733 4.174524320863131e-12 0.0012418379298656723 0.011326852520405994
3734 4.1730609933036665e-12 0.0012413910196882017 0.011325904302058864
3735 4.171598401610873e-12 0.0012409443901548515 0.011324956251626342
3736 4.170136544982759e-12 0.0012404980410286879 0.01132400836891908
3737 4.168675422618753e-12 0.0012400519720730254 0.011323060653748012
3738 4.167215033719683e-12 0.0012396061830514272 0.011322113105924353
3739 4.165755377487779e-12 0.0012391606737277036 0.011321165725259595
3740 4.164296453126672e-12 0.0012387154438659124 0.011320218511565514
3741 4.162838259841393e-12 0.0012382704932303592 0.011319271464654163
3742 4.1613807968383645e-12 0.0012378258215855963 0.011318324584337876
3743 4.159924063325403e-12 0.0012373814286964224 0.011317377870429267
3744 4.158468058511711e-12 0.0012369373143278825 0.011316431322741224
3745 4.157012781607882e-12 0.001236493478245268 0.011315484941086919
3746 4.155558231825889e-12 0.0012360499202141153 0.011314538725279799
3747 4.154104408379082e-12 0.0012356066400002065 0.011313592675133585
3748 4.1526513104821915e-12 0.0012351636373695686 0.01131264679046228
3749 4.1511989373513265e-12 0.0012347209120884737 0.01131170107108016
3750 4.149747288203956e-12 0.0012342784639234382 0.011310755516801775
3751 4.148296362258926e-12 0.0012338362926412228 0.011309810127441955
3752 4.146846158736452e-12 0.0012333943980088317 0.011308864902815803
3753 4.1453966768580975e-12 0.0012329527797935128 0.011307919842738694
3754 4.1439479158468006e-12 0.0012325114377627574 0.011306974947026281
3755 4.142499874926851e-12 0.0012320703716842997 0.011306030215494488
3756 4.141052553323893e-12 0.0012316295813261163 0.011305085647959515
3757 4.139605950264918e-12 0.0012311890664564265 0.01130414124423783
3758 4.138160064978276e-12 0.0012307488268436914 0.011303197004146177
3759 4.136714896693649e-12 0.001230308862256614 0.011302252927501569
3760 4.135270444642074e-12 0.0012298691724641384 0.011301309014121293
3761 4.133826708055927e-12 0.0012294297572354503 0.01130036526382291
3762 4.132383686168914e-12 0.0012289906163399761 0.011299421676424242
3763 4.130941378216081e-12 0.0012285517495473825 0.011298478251743389
3764 4.129499783433804e-12 0.0012281131566275769 0.011297534989598719
3765 4.128058901059791e-12 0.0012276748373507061 0.011296591889808867
3766 4.126618730333069e-12 0.0012272367914871569 0.01129564895219274
3767 4.125179270494005e-12 0.0012267990188075553 0.011294706176569514
3768 4.123740520784265e-12 0.0012263615190827664 0.011293763562758628
3769 4.122302480446851e-12 0.0012259242920838944 0.011292821110579793
3770 4.12086514872607e-12 0.0012254873375822813 0.011291878819852988
3771 4.119428524867549e-12 0.0012250506553495076 0.011290936690398455
3772 4.117992608118219e-12 0.0012246142451573917 0.011289994722036706
3773 4.116557397726322e-12 0.00122417810677799 0.011289052914588515
3774 4.115122892941398e-12 0.0012237422399835954 0.011288111267874924
3775 4.1136890930142985e-12 0.0012233066445467384 0.01128716978171724
3776 4.112255997197172e-12 0.0012228713202401859 0.011286228455937035
3777 4.110823604743454e-12 0.0012224362668369414 0.011285287290356143
3778 4.109391914907889e-12 0.0012220014841102446 0.011284346284796668
3779 4.107960926946496e-12 0.0012215669718335708 0.011283405439080968
3780 4.106530640116599e-12 0.0012211327297806309 0.011282464753031672
3781 4.1051010536767905e-12 0.001220698757725371 0.011281524226471665
3782 4.1036721668869625e-12 0.0012202650554419725 0.011280583859224102
3783 4.1022439790082745e-12 0.001219831622704851 0.011279643651112392
3784 4.1008164893031704e-12 0.0012193984592886566 0.011278703601960208
3785 4.099389697035366e-12 0.0012189655649682736 0.011277763711591485
3786 4.097963601469852e-12 0.00121853293951882 0.011276823979830418
3787 4.096538201872891e-12 0.0012181005827156474 0.011275884406501464
3788 4.095113497512007e-12 0.0012176684943343405 0.011274944991429336
3789 4.0936894876559944e-12 0.001217236674150717 0.01127400573443901
3790 4.092266171574906e-12 0.0012168051219408275 0.011273066635355718
3791 4.090843548540054e-12 0.0012163738374809546 0.01127212769400495
3792 4.089421617824014e-12 0.001215942820547613 0.01127118891021246
3793 4.088000378700605e-12 0.0012155120709175496 0.011270250283804253
3794 4.0865798304449055e-12 0.0012150815883677421 0.011269311814606595
3795 4.08515997233324e-12 0.0012146513726754005 0.011268373502446005
3796 4.083740803643181e-12 0.0012142214236179644 0.011267435347149263
3797 4.08232232365354e-12 0.0012137917409731052 0.011266497348543401
3798 4.0809045316443774e-12 0.0012133623245187241 0.01126555950645571
3799 4.07948742689699e-12 0.0012129331740329524 0.011264621820713737
3800 4.078071008693908e-12 0.0012125042892941515 0.01126368429114528
3801 4.0766552763188985e-12 0.0012120756700809117 0.011262746917578392
3802 4.07524022905696e-12 0.001211647316172053 0.011261809699841386
3803 4.073825866194315e-12 0.0012112192273466247 0.01126087263776282
3804 4.072412187018412e-12 0.0012107914033839039 0.011259935731171507
3805 4.070999190817929e-12 0.0012103638440633965 0.011258998979896519
3806 4.06958687688276e-12 0.0012099365491648369 0.011258062383767174
3807 4.068175244504024e-12 0.001209509518468187 0.011257125942613046
3808 4.066764292974049e-12 0.0012090827517536363 0.01125618965626396
3809 4.06535402158638e-12 0.0012086562488016013 0.01125525352454999
3810 4.0639444296357745e-12 0.0012082300093927258 0.011254317547301464
3811 4.062535516418194e-12 0.0012078040333078804 0.011253381724348959
3812 4.061127281230809e-12 0.0012073783203281618 0.0112524460555233
3813 4.059719723371994e-12 0.001206952870234893 0.011251510540655566
3814 4.0583128421413225e-12 0.0012065276828096226 0.011250575179577083
3815 4.056906636839573e-12 0.0012061027578341254 0.011249639972119427
3816 4.0555011067687116e-12 0.0012056780950904012 0.01124870491811442
3817 4.054096251231899e-12 0.0012052536943606752 0.011247770017394132
3818 4.052692069533496e-12 0.001204829555427397 0.011246835269790886
3819 4.0512885609790444e-12 0.0012044056780732405 0.011245900675137248
3820 4.0498857248752785e-12 0.0012039820620811045 0.011244966233266034
3821 4.0484835605301055e-12 0.001203558707234111 0.0112440319440103
3822 4.047082067252629e-12 0.0012031356133156061 0.011243097807203358
3823 4.045681244353123e-12 0.0012027127801091594 0.01124216382267876
3824 4.044281091143041e-12 0.0012022902073985631 0.011241229990270303
3825 4.042881606935009e-12 0.001201867894967833 0.011240296309812032
3826 4.04148279104282e-12 0.001201445842601207 0.011239362781138231
3827 4.040084642781448e-12 0.001201024050083145 0.011238429404083436
3828 4.038687161467026e-12 0.0012006025171983298 0.011237496178482421
3829 4.037290346416853e-12 0.0012001812437316655 0.011236563104170205
3830 4.035894196949396e-12 0.0011997602294682775 0.011235630180982054
3831 4.034498712384276e-12 0.0011993394741935126 0.011234697408753472
3832 4.033103892042275e-12 0.0011989189776929385 0.01123376478732021
3833 4.0317097352453244e-12 0.0011984987397523441 0.011232832316518252
3834 4.0303162413165136e-12 0.0011980787601577382 0.011231899996183833
3835 4.028923409580086e-12 0.0011976590386953497 0.011230967826153428
3836 4.0275312393614236e-12 0.0011972395751516274 0.011230035806263748
3837 4.026139729987063e-12 0.0011968203693132398 0.011229103936351749
3838 4.024748880784686e-12 0.0011964014209670751 0.011228172216254627
3839 4.023358691083105e-12 0.0011959827299002402 0.011227240645809815
3840 4.021969160212282e-12 0.0011955642959000604 0.011226309224854989
3841 4.020580287503309e-12 0.00119514611875408 0.01122537795322806
3842 4.019192072288418e-12 0.0011947281982500613 0.011224446830767183
3843 4.017804513900964e-12 0.0011943105341759854 0.011223515857310745
3844 4.016417611675439e-12 0.0011938931263200502 0.011222585032697373
3845 4.0150313649474635e-12 0.001193475974470672 0.011221654356765936
3846 4.013645773053778e-12 0.0011930590784164832 0.011220723829355534
3847 4.012260835332252e-12 0.0011926424379463335 0.01121979345030551
3848 4.010876551121866e-12 0.0011922260528492898 0.011218863219455437
3849 4.009492919762729e-12 0.0011918099229146354 0.011217933136645129
3850 4.00810994059606e-12 0.001191394047931869 0.011217003201714633
3851 4.006727612964195e-12 0.0011909784276907059 0.011216073414504233
3852 4.0053459362105795e-12 0.0011905630619810765 0.011215143774854448
3853 4.003964909679768e-12 0.001190147950593127 0.01121421428260603
3854 4.002584532717424e-12 0.001189733093317218 0.011213284937599969
3855 4.001204804670314e-12 0.0011893184899439261 0.011212355739677483
3856 3.9998257248863066e-12 0.0011889041402640414 0.011211426688680028
3857 3.998447292714372e-12 0.0011884900440685686 0.011210497784449292
3858 3.997069507504579e-12 0.0011880762011487267 0.011209569026827196
3859 3.9956923686080875e-12 0.0011876626112959487 0.011208640415655892
3860 3.994315875377157e-12 0.0011872492743018805 0.011207711950777766
3861 3.992940027165136e-12 0.0011868361899583816 0.011206783632035436
3862 3.991564823326463e-12 0.0011864233580575246 0.01120585545927175
3863 3.9901902632166584e-12 0.0011860107783915946 0.011204927432329785
3864 3.9888163461923324e-12 0.0011855984507530893 0.011203999551052852
3865 3.98744307161118e-12 0.0011851863749347187 0.011203071815284495
3866 3.986070438831974e-12 0.0011847745507294048 0.011202144224868482
3867 3.984698447214563e-12 0.0011843629779302815 0.011201216779648814
3868 3.983327096119871e-12 0.0011839516563306937 0.01120028947946972
3869 3.981956384909901e-12 0.001183540585724198 0.011199362324175656
3870 3.980586312947722e-12 0.0011831297659045616 0.01119843531361131
3871 3.979216879597481e-12 0.0011827191966657623 0.0111975084476216
3872 3.9778480842243835e-12 0.0011823088778019886 0.011196581726051666
3873 3.976479926194702e-12 0.0011818988091076392 0.011195655148746878
3874 3.975112404875779e-12 0.0011814889903773228 0.011194728715552837
3875 3.9737455196360075e-12 0.0011810794214058575 0.011193802426315364
3876 3.9723792698448485e-12 0.0011806701019882711 0.011192876280880512
3877 3.9710136548728084e-12 0.0011802610319198 0.011191950279094556
3878 3.9696486740914635e-12 0.0011798522109958904 0.011191024420804
3879 3.96828432687343e-12 0.0011794436390121963 0.011190098705855573
3880 3.966920612592382e-12 0.0011790353157645807 0.011189173134096227
3881 3.96555753062303e-12 0.0011786272410491145 0.011188247705373138
3882 3.964195080341146e-12 0.0011782194146620765 0.011187322419533711
3883 3.9628332611235346e-12 0.0011778118363999534 0.01118639727642557
3884 3.961472072348047e-12 0.001177404506059439 0.011185472275896566
3885 3.960111513393573e-12 0.0011769974234374348 0.01118454741779477
3886 3.958751583640039e-12 0.0011765905883310483 0.01118362270196848
3887 3.957392282468411e-12 0.001176184000537594 0.011182698128266215
3888 3.9560336092606865e-12 0.0011757776598545933 0.011181773696536716
3889 3.954675563399892e-12 0.0011753715660797733 0.011180849406628947
3890 3.953318144270083e-12 0.0011749657190110669 0.01117992525839209
3891 3.951961351256345e-12 0.0011745601184466128 0.011179001251675551
3892 3.95060518374479e-12 0.0011741547641847554 0.01117807738632896
3893 3.9492496411225504e-12 0.0011737496560240432 0.011177153662202163
3894 3.947894722777781e-12 0.0011733447937632311 0.011176230079145229
3895 3.9465404280996514e-12 0.0011729401772012774 0.011175306637008444
3896 3.9451867564783536e-12 0.0011725358061373454 0.011174383335642314
3897 3.943833707305091e-12 0.0011721316803708028 0.011173460174897567
3898 3.94248127997208e-12 0.0011717277997012204 0.011172537154625146
3899 3.941129473872552e-12 0.0011713241639283738 0.011171614274676217
3900 3.939778288400744e-12 0.001170920772852241 0.011170691534902164
3901 3.938427722951901e-12 0.0011705176262730036 0.011169768935154586
3902 3.9370777769222695e-12 0.0011701147239910462 0.011168846475285299
3903 3.9357284497091e-12 0.0011697120658069563 0.011167924155146336
3904 3.934379740710647e-12 0.001169309651521523 0.011167001974589951
3905 3.933031649326163e-12 0.0011689074809357386 0.011166079933468614
3906 3.931684174955894e-12 0.0011685055538507966 0.011165158031635007
3907 3.9303373170010856e-12 0.0011681038700680926 0.011164236268942033
3908 3.928991074863973e-12 0.0011677024293892235 0.011163314645242808
3909 3.927645447947779e-12 0.0011673012316159876 0.01116239316039066
3910 3.926300435656724e-12 0.0011669002765503837 0.011161471814239139
3911 3.924956037396004e-12 0.0011664995639946122 0.011160550606642002
3912 3.9236122525718125e-12 0.0011660990937510732 0.011159629537453229
3913 3.922269080591317e-12 0.0011656988656223676 0.011158708606527006
3914 3.920926520862664e-12 0.001165298879411296 0.011157787813717734
3915 3.919584572794988e-12 0.0011648991349208588 0.011156867158880032
3916 3.918243235798397e-12 0.0011644996319542563 0.011155946641868728
3917 3.91690250928397e-12 0.0011641003703148879 0.011155026262538864
3918 3.915562392663759e-12 0.0011637013498063513 0.01115410602074569
3919 3.914222885350797e-12 0.0011633025702324441 0.011153185916344677
3920 3.912883986759071e-12 0.001162904031397162 0.011152265949191498
3921 3.911545696303553e-12 0.001162505733104699 0.011151346119142045
3922 3.910208013400167e-12 0.0011621076751594473 0.011150426426052417
3923 3.908870937465802e-12 0.0011617098573659971 0.011149506869778922
3924 3.9075344679183155e-12 0.001161312279529136 0.011148587450178086
3925 3.906198604176518e-12 0.0011609149414538488 0.011147668167106635
3926 3.904863345660179e-12 0.0011605178429453182 0.011146749020421511
3927 3.903528691790028e-12 0.001160120983808923 0.011145830009979865
3928 3.902194641987741e-12 0.0011597243638502388 0.011144911135639054
3929 3.900861195675953e-12 0.001159327982875038 0.011143992397256648
3930 3.899528352278248e-12 0.0011589318406892892 0.011143073794690423
3931 3.898196111219152e-12 0.001158535937099157 0.01114215532779836
3932 3.8968644719241444e-12 0.0011581402719110013 0.011141236996438656
3933 3.895533433819646e-12 0.0011577448449313777 0.011140318800469708
3934 3.894202996333021e-12 0.0011573496559670372 0.011139400739750123
3935 3.892873158892576e-12 0.0011569547048249258 0.011138482814138716
3936 3.891543920927554e-12 0.001156559991312184 0.011137565023494509
3937 3.890215281868138e-12 0.0011561655152361472 0.011136647367676727
3938 3.888887241145435e-12 0.001155771276404345 0.0111357298465448
3939 3.887559798191502e-12 0.0011553772746245013 0.01113481245995837
3940 3.886232952439317e-12 0.0011549835097045334 0.011133895207777278
3941 3.884906703322787e-12 0.0011545899814525528 0.011132978089861571
3942 3.883581050276752e-12 0.001154196689676864 0.011132061106071504
3943 3.882255992736977e-12 0.0011538036341859643 0.011131144256267536
3944 3.880931530140148e-12 0.0011534108147885447 0.011130227540310327
3945 3.879607661923872e-12 0.0011530182312934887 0.01112931095806074
3946 3.878284387526682e-12 0.0011526258835098723 0.011128394509379845
3947 3.876961706388025e-12 0.0011522337712469633 0.011127478194128914
3948 3.8756396179482695e-12 0.001151841894314222 0.011126562012169423
3949 3.874318121648693e-12 0.0011514502525213008 0.011125645963363047
3950 3.872997216931492e-12 0.0011510588456780425 0.011124730047571668
3951 3.871676903239768e-12 0.0011506676735944822 0.011123814264657365
3952 3.870357180017538e-12 0.0011502767360808458 0.01112289861448242
3953 3.869038046709722e-12 0.00114988603294755 0.01112198309690932
3954 3.867719502762151e-12 0.001149495564005202 0.011121067711800749
3955 3.866401547621554e-12 0.0011491053290645999 0.011120152459019591
3956 3.865084180735565e-12 0.0011487153279367316 0.011119237338428933
3957 3.863767401552723e-12 0.0011483255604327748 0.011118322349892063
3958 3.862451209522458e-12 0.0011479360263640973 0.011117407493272464
3959 3.861135604095102e-12 0.0011475467255422566 0.011116492768433822
3960 3.859820584721878e-12 0.0011471576577789988 0.011115578175240021
3961 3.85850615085491e-12 0.0011467688228862594 0.011114663713555148
3962 3.857192301947209e-12 0.001146380220676163 0.011113749383243481
3963 3.855879037452677e-12 0.0011459918509610222 0.011112835184169504
3964 3.8545663568260965e-12 0.0011456037135533388 0.01111192111619789
3965 3.8532542595231515e-12 0.001145215808265802 0.01111100717919352
3966 3.851942745000403e-12 0.0011448281349112892 0.011110093373021468
3967 3.850631812715289e-12 0.0011444406933028657 0.011109179697547
3968 3.8493214621261374e-12 0.0011440534832537837 0.011108266152635585
3969 3.84801169269215e-12 0.001143666504577483 0.011107352738152885
3970 3.846702503873409e-12 0.0011432797570875906 0.01110643945396476
3971 3.8453938951308735e-12 0.0011428932405979201 0.011105526299937267
3972 3.844085865926374e-12 0.0011425069549224722 0.011104613275936655
3973 3.842778415722616e-12 0.001142120899875433 0.011103700381829371
3974 3.8414715439831766e-12 0.0011417350752711756 0.011102787617482058
3975 3.840165250172499e-12 0.0011413494809242584 0.01110187498276155
3976 3.838859533755899e-12 0.0011409641166494257 0.01110096247753488
3977 3.837554394199552e-12 0.0011405789822616075 0.011100050101669272
3978 3.8362498309705014e-12 0.0011401940775759188 0.011099137855032144
3979 3.834945843536649e-12 0.0011398094024076598 0.011098225737491106
3980 3.833642431366762e-12 0.0011394249565723157 0.011097313748913967
3981 3.832339593930465e-12 0.001139040739885556 0.011096401889168722
3982 3.831037330698238e-12 0.0011386567521632343 0.011095490158123564
3983 3.829735641141416e-12 0.0011382729932213887 0.011094578555646873
3984 3.8284345247321945e-12 0.0011378894628762415 0.011093667081607228
3985 3.827133980943613e-12 0.0011375061609441982 0.011092755735873393
3986 3.8258340092495655e-12 0.0011371230872418482 0.011091844518314327
3987 3.824534609124795e-12 0.001136740241585964 0.011090933428799181
3988 3.82323578004489e-12 0.001136357623793501 0.011090022467197294
3989 3.821937521486283e-12 0.0011359752336815977 0.011089111633378196
3990 3.820639832926257e-12 0.0011355930710675753 0.011088200927211609
3991 3.819342713842929e-12 0.0011352111357689372 0.011087290348567444
3992 3.8180461637152645e-12 0.0011348294276033693 0.011086379897315804
3993 3.816750182023062e-12 0.0011344479463887389 0.011085469573326977
3994 3.815454768246964e-12 0.0011340666919430957 0.011084559376471447
3995 3.814159921868441e-12 0.0011336856640846704 0.01108364930661988
3996 3.812865642369798e-12 0.0011333048626318758 0.011082739363643132
3997 3.8115719292341804e-12 0.0011329242874033047 0.011081829547412252
3998 3.810278781945554e-12 0.001132543938217732 0.011080919857798471
3999 3.808986199988723e-12 0.0011321638148941123 0.011080010294673212
4000 3.807694182849311e-12 0.0011317839172515813 0.011079100857908083
4001 3.8064027300137755e-12 0.0011314042451094544 0.011078191547374881
4002 3.805111840969395e-12 0.0011310247982872276 0.011077282362945591
4003 3.80382151520427e-12 0.0011306455766045766 0.011076373304492381
4004 3.802531752207322e-12 0.001130266579881357 0.01107546437188761
4005 3.801242551468289e-12 0.0011298878079376029 0.011074555565003816
4006 3.799953912477736e-12 0.0011295092605935286 0.011073646883713732
4007 3.798665834727038e-12 0.0011291309376695268 0.01107273832789027
4008 3.797378317708379e-12 0.001128752838986169 0.011071829897406528
4009 3.796091360914769e-12 0.0011283749643642054 0.011070921592135791
4010 3.79480496384002e-12 0.0011279973136245646 0.011070013411951527
4011 3.793519125978756e-12 0.0011276198865883536 0.01106910535672739
4012 3.7922338468264134e-12 0.0011272426830768567 0.011068197426337217
4013 3.790949125879229e-12 0.0011268657029115362 0.011067289620655028
4014 3.789664962634249e-12 0.001126488945914032 0.01106638193955503
4015 3.78838135658932e-12 0.0011261124119061612 0.011065474382911607
4016 3.787098307243095e-12 0.0011257361007099178 0.011064566950599333
4017 3.785815814095026e-12 0.0011253600121474733 0.011063659642492962
4018 3.7845338766453604e-12 0.0011249841460411751 0.011062752458467428
4019 3.783252494395146e-12 0.0011246085022135475 0.011061845398397848
4020 3.781971666846226e-12 0.001124233080487291 0.011060938462159525
4021 3.780691393501244e-12 0.001123857880685282 0.011060031649627943
4022 3.779411673863621e-12 0.0011234829026305732 0.01105912496067876
4023 3.778132507437587e-12 0.0011231081461463923 0.011058218395187827
4024 3.776853893728153e-12 0.0011227336110561426 0.011057311953031166
4025 3.775575832241116e-12 0.0011223592971834032 0.011056405634084984
4026 3.774298322483064e-12 0.0011219852043519273 0.011055499438225667
4027 3.773021363961366e-12 0.0011216113323856435 0.011054593365329782
4028 3.771744956184178e-12 0.001121237681108655 0.011053687415274073
4029 3.770469098660441e-12 0.0011208642503452387 0.01105278158793547
4030 3.7691937908998704e-12 0.0011204910399198469 0.011051875883191077
4031 3.767919032412964e-12 0.0011201180496571044 0.011050970300918178
4032 3.7666448227109955e-12 0.0011197452793818112 0.011050064840994234
4033 3.765371161306013e-12 0.0011193727289189397 0.011049159503296888
4034 3.764098047710845e-12 0.0011190003980936364 0.011048254287703958
4035 3.762825481439088e-12 0.0011186282867312206 0.011047349194093444
4036 3.761553462005111e-12 0.0011182563946571847 0.01104644422234352
4037 3.7602819889240546e-12 0.0011178847216971942 0.011045539372332536
4038 3.759011061711822e-12 0.0011175132676770863 0.011044634643939023
4039 3.757740679885095e-12 0.0011171420324228715 0.011043730037041689
4040 3.756470842961311e-12 0.0011167710157607316 0.011042825551519416
4041 3.7552015504586766e-12 0.001116400217517021 0.011041921187251265
4042 3.753932801896154e-12 0.0011160296375182651 0.011041016944116466
4043 3.752664596793477e-12 0.0011156592755911618 0.011040112821994436
4044 3.751396934671128e-12 0.0011152891315625796 0.011039208820764757
4045 3.750129815050355e-12 0.0011149192052595585 0.011038304940307192
4046 3.748863237453159e-12 0.001114549496509309 0.011037401180501678
4047 3.747597201402302e-12 0.0011141800051392128 0.011036497541228329
4048 3.746331706421293e-12 0.001113810730976822 0.011035594022367428
4049 3.745066752034399e-12 0.0011134416738498591 0.011034690623799439
4050 3.7438023377666345e-12 0.0011130728335862164 0.011033787345404996
4051 3.7425384631437624e-12 0.0011127042100139565 0.011032884187064905
4052 3.741275127692297e-12 0.0011123358029613113 0.01103198114866015
4053 3.740012330939498e-12 0.0011119676122566826 0.011031078230071887
4054 3.738750072413366e-12 0.0011115996377286418 0.01103017543118144
4055 3.737488351642655e-12 0.0011112318792059288 0.011029272751870312
4056 3.7362271681568476e-12 0.0011108643365174526 0.011028370192020175
4057 3.734966521486181e-12 0.0011104970094922913 0.011027467751512875
4058 3.7337064111616216e-12 0.001110129897959691 0.01102656543023043
4059 3.732446836714882e-12 0.0011097630017490665 0.011025663228055028
4060 3.731187797678403e-12 0.001109396320690001 0.01102476114486903
4061 3.729929293585368e-12 0.0011090298546122446 0.011023859180554966
4062 3.728671323969687e-12 0.0011086636033457162 0.011022957334995538
4063 3.7274138883660056e-12 0.0011082975667205022 0.011022055608073619
4064 3.726156986309705e-12 0.0011079317445668556 0.011021153999672254
4065 3.7249006173368845e-12 0.0011075661367151973 0.011020252509674653
4066 3.723644780984383e-12 0.0011072007429961147 0.011019351137964201
4067 3.72238947678976e-12 0.0011068355632403626 0.011018449884424452
4068 3.7211347042913026e-12 0.0011064705972788616 0.011017548748939126
4069 3.719880463028021e-12 0.0011061058449426992 0.011016647731392118
4070 3.718626752539651e-12 0.0011057413060631285 0.011015746831667488
4071 3.717373572366644e-12 0.0011053769804715695 0.011014846049649465
4072 3.716120922050173e-12 0.0011050128679996074 0.011013945385222445
4073 3.714868801132132e-12 0.001104648968478993 0.011013044838270996
4074 3.7136172091551285e-12 0.0011042852817416424 0.01101214440867985
4075 3.712366145662486e-12 0.0011039218076196375 0.011011244096333908
4076 3.7111156101982455e-12 0.0011035585459452247 0.01101034390111824
4077 3.709865602307156e-12 0.0011031954965508152 0.01100944382291808
4078 3.708616121534682e-12 0.001102832659268985 0.011008543861618831
4079 3.707367167426997e-12 0.001102470033932475 0.011007644017106064
4080 3.7061187395309805e-12 0.0011021076203741895 0.011006744289265511
4081 3.704870837394225e-12 0.0011017454184271973 0.011005844677983078
4082 3.703623460565023e-12 0.0011013834279247309 0.011004945183144831
4083 3.702376608592374e-12 0.0011010216487001864 0.011004045804637002
4084 3.7011302810259814e-12 0.0011006600805871243 0.01100314654234599
4085 3.699884477416251e-12 0.0011002987234192672 0.01100224739615836
4086 3.69863919731429e-12 0.0010999375770305013 0.01100134836596084
4087 3.697394440271905e-12 0.001099576641254876 0.011000449451640328
4088 3.696150205841598e-12 0.0010992159159266027 0.010999550653083879
4089 3.694906493576566e-12 0.0010988554008800559 0.010998651970178713
4090 3.6936633030307055e-12 0.001098495095949772 0.010997753402812218
4091 3.692420633758604e-12 0.00109813500097045 0.010996854950871944
4092 3.691178485315548e-12 0.0010977751157769508 0.010995956614245607
4093 3.689936857257508e-12 0.001097415440204297 0.010995058392821081
4094 3.688695749141145e-12 0.0010970559740876727 0.010994160286486405
4095 3.687455160523816e-12 0.0010966967172624234 0.010993262295129785
4096 3.686215090963559e-12 0.001096337669564056 0.010992364418639586
4097 3.684975540019095e-12 0.0010959788308282383 0.010991466656904331
4098 3.68373650724984e-12 0.0010956202008907988 0.010990569009812715
4099 3.6824979922158845e-12 0.001095261779587727 0.010989671477253587
4100 3.6812599944780015e-12 0.0010949035667551722 0.010988774059115957
4101 3.6800225135976494e-12 0.0010945455622294452 0.010987876755289
4102 3.678785549136962e-12 0.0010941877658470155 0.010986979565662051
4103 3.677549100658753e-12 0.0010938301774445131 0.010986082490124605
4104 3.676313167726516e-12 0.0010934727968587282 0.01098518552856632
4105 3.67507774990442e-12 0.0010931156239266098 0.010984288680877016
4106 3.673842846757304e-12 0.0010927586584852666 0.010983391946946667
4107 3.672608457850681e-12 0.0010924019003719662 0.01098249532666541
4108 3.671374582750742e-12 0.0010920453494241353 0.010981598819923544
4109 3.670141221024342e-12 0.0010916890054793597 0.010980702426611526
4110 3.6689083722390014e-12 0.0010913328683753835 0.010979806146619966
4111 3.667676035962918e-12 0.001090976937950109 0.010978909979839642
4112 3.666444211764956e-12 0.0010906212140415975 0.010978013926161488
4113 3.665212899214635e-12 0.0010902656964880675 0.010977117985476592
4114 3.663982097882149e-12 0.0010899103851278959 0.010976222157676208
4115 3.662751807338348e-12 0.001089555279799617 0.010975326442651739
4116 3.661522027154751e-12 0.0010892003803419227 0.010974430840294754
4117 3.6602927569035285e-12 0.0010888456865936623 0.010973535350496975
4118 3.659063996157519e-12 0.0010884911983938422 0.010972639973150284
4119 3.6578357444902134e-12 0.0010881369155816257 0.010971744708146717
4120 3.656608001475759e-12 0.0010877828379963325 0.010970849555378468
4121 3.655380766688963e-12 0.0010874289654774398 0.010969954514737892
4122 3.654154039705279e-12 0.0010870752978645805 0.010969059586117491
4123 3.652927820100822e-12 0.0010867218349975441 0.010968164769409932
4124 3.651702107452357e-12 0.0010863685767162757 0.010967270064508037
4125 3.650476901337297e-12 0.0010860155228608768 0.01096637547130478
4126 3.649252201333704e-12 0.001085662673271604 0.010965480989693292
4127 3.648028007020289e-12 0.0010853100277888699 0.01096458661956686
4128 3.646804317976409e-12 0.0010849575862532422 0.010963692360818924
4129 3.645581133782067e-12 0.0010846053485054441 0.01096279821334308
4130 3.644358454017911e-12 0.001084253314386353 0.01096190417703308
4131 3.643136278265227e-12 0.0010839014837370018 0.010961010251782827
4132 3.641914606105951e-12 0.001083549856398578 0.010960116437486381
4133 3.640693437122654e-12 0.001083198432212423 0.010959222734037955
4134 3.6394727708985526e-12 0.0010828472110200329 0.010958329141331918
4135 3.638252607017491e-12 0.0010824961926630577 0.010957435659262786
4136 3.6370329450639625e-12 0.0010821453769833014 0.010956542287725237
4137 3.635813784623088e-12 0.0010817947638227213 0.010955649026614096
4138 3.6345951252806274e-12 0.001081444353023429 0.010954755875824344
4139 3.633376966622975e-12 0.0010810941444276889 0.010953862835251113
4140 3.632159308237152e-12 0.0010807441378779187 0.010952969904789688
4141 3.6309421497108106e-12 0.0010803943332166894 0.010952077084335501
4142 3.6297254906322385e-12 0.001080044730286724 0.010951184373784145
4143 3.628509330590348e-12 0.0010796953289308989 0.010950291773031359
4144 3.6272936691746763e-12 0.0010793461289922428 0.01094939928197303
4145 3.626078505975394e-12 0.0010789971303139365 0.010948506900505205
4146 3.6248638405832913e-12 0.001078648332739313 0.010947614628524076
4147 3.6236496725897864e-12 0.001078299736111858 0.01094672246592599
4148 3.622436001586918e-12 0.0010779513402752075 0.01094583041260744
4149 3.621222827167348e-12 0.0010776031450731507 0.010944938468465074
4150 3.620010148924355e-12 0.0010772551503496271 0.010944046633395686
4151 3.6187979664518375e-12 0.001076907355948728 0.01094315490729622
4152 3.6175862793443134e-12 0.0010765597617146952 0.01094226329006377
4153 3.616375087196922e-12 0.0010762123674919219 0.010941371781595587
4154 3.6151643896054116e-12 0.0010758651731249517 0.010940480381789061
4155 3.613954186166149e-12 0.0010755181784584792 0.010939589090541737
4156 3.6127444764761123e-12 0.0010751713833373493 0.010938697907751305
4157 3.6115352601328893e-12 0.0010748247876065566 0.010937806833315605
4158 3.610326536734686e-12 0.0010744783911112458 0.010936915867132628
4159 3.6091183058803095e-12 0.0010741321936967123 0.010936025009100507
4160 3.6079105671691846e-12 0.0010737861952084002 0.01093513425911753
4161 3.606703320201339e-12 0.0010734403954919037 0.01093424361708213
4162 3.6054965645774087e-12 0.0010730947943929663 0.010933353082892887
4163 3.6042902998986307e-12 0.00107274939175748 0.010932462656448526
4164 3.6030845257668524e-12 0.0010724041874314867 0.010931572337647924
4165 3.601879241784521e-12 0.0010720591812611768 0.010930682126390102
4166 3.6006744475546857e-12 0.0010717143730928891 0.010929792022574228
4167 3.5994701426809964e-12 0.0010713697627731114 0.010928902026099616
4168 3.5982663267677073e-12 0.001071025350148479 0.01092801213686573
4169 3.5970629994196627e-12 0.0010706811350657762 0.010927122354772173
4170 3.5958601602423128e-12 0.0010703371173719349 0.0109262326797187
4171 3.5946578088417003e-12 0.0010699932969140346 0.010925343111605212
4172 3.5934559448244626e-12 0.0010696496735393027 0.01092445365033175
4173 3.5922545677978297e-12 0.001069306247095114 0.0109235642957985
4174 3.5910536773696263e-12 0.0010689630174289912 0.010922675047905799
4175 3.589853273148274e-12 0.001068619984388603 0.010921785906554127
4176 3.5886533547427777e-12 0.0010682771478217658 0.010920896871644105
4177 3.587453921762737e-12 0.001067934507576442 0.010920007943076503
4178 3.5862549738183338e-12 0.001067592063500742 0.010919119120752229
4179 3.5850565105203456e-12 0.0010672498154429215 0.010918230404572342
4180 3.5838585314801293e-12 0.0010669077632513829 0.010917341794438038
4181 3.5826610363096348e-12 0.0010665659067746747 0.010916453290250665
4182 3.5814640246213874e-12 0.0010662242458614913 0.010915564891911705
4183 3.5802674960285005e-12 0.0010658827803606728 0.010914676599322787
4184 3.5790714501446686e-12 0.0010655415101212048 0.010913788412385685
4185 3.5778758865841654e-12 0.0010652004349922188 0.010912900331002312
4186 3.576680804961847e-12 0.001064859554822991 0.010912012355074725
4187 3.575486204893148e-12 0.0010645188694629432 0.010911124484505125
4188 3.5742920859940802e-12 0.001064178378761642 0.010910236719195852
4189 3.5730984478812307e-12 0.001063838082568799 0.01090934905904939
4190 3.571905290171763e-12 0.0010634979807342697 0.010908461503968365
4191 3.570712612483416e-12 0.0010631580731080544 0.010907574053855541
4192 3.5695204144345054e-12 0.001062818359540298 0.010906686708613831
4193 3.568328695643912e-12 0.0010624788398812895 0.010905799468146281
4194 3.5671374557310916e-12 0.0010621395139814615 0.010904912332356081
4195 3.5659466943160675e-12 0.0010618003816913906 0.01090402530114656
4196 3.5647564110194378e-12 0.0010614614428617972 0.010903138374421192
4197 3.563566605462362e-12 0.0010611226973435447 0.010902251552083584
4198 3.5623772772665703e-12 0.0010607841449876401 0.010901364834037489
4199 3.5611884260543596e-12 0.0010604457856452333 0.010900478220186798
4200 3.560000051448589e-12 0.0010601076191676172 0.01089959171043554
4201 3.5588121530726806e-12 0.001059769645406228 0.010898705304687886
4202 3.5576247305506225e-12 0.0010594318642126437 0.010897819002848143
4203 3.556437783506961e-12 0.0010590942754385858 0.010896932804820758
4204 3.555251311566806e-12 0.0010587568789359172 0.01089604671051032
4205 3.5540653143558283e-12 0.0010584196745566435 0.010895160719821554
4206 3.5528797915002527e-12 0.001058082662152912 0.010894274832659322
4207 3.5516947426268684e-12 0.0010577458415770118 0.01089338904892863
4208 3.5505101673630123e-12 0.0010574092126813736 0.010892503368534614
4209 3.549326065336583e-12 0.00105707277531857 0.010891617791382553
4210 3.54814243617603e-12 0.0010567365293413149 0.01089073231737786
4211 3.546959279510361e-12 0.001056400474602463 0.010889846946426092
4212 3.545776594969133e-12 0.0010560646109550103 0.010888961678432937
4213 3.5445943821824525e-12 0.0010557289382520936 0.010888076513304222
4214 3.543412640780977e-12 0.00105539345634699 0.010887191450945908
4215 3.5422313703959163e-12 0.0010550581650931182 0.010886306491264099
4216 3.541050570659026e-12 0.0010547230643440362 0.010885421634165029
4217 3.539870241202612e-12 0.0010543881539534427 0.010884536879555073
4218 3.538690381659524e-12 0.0010540534337751763 0.01088365222734074
4219 3.537510991663156e-12 0.0010537189036632156 0.010882767677428675
4220 3.5363320708474496e-12 0.001053384563471679 0.010881883229725659
4221 3.5351536188468837e-12 0.0010530504130548239 0.010880998884138605
4222 3.533975635296484e-12 0.001052716452267048 0.010880114640574565
4223 3.5327981198318185e-12 0.0010523826809628878 0.010879230498940727
4224 3.5316210720889915e-12 0.001052049098997019 0.01087834645914441
4225 3.5304444917046485e-12 0.001051715706224256 0.01087746252109307
4226 3.5292683783159755e-12 0.0010513825024995528 0.010876578684694299
4227 3.5280927315606907e-12 0.001051049487678001 0.010875694949855819
4228 3.5269175510770492e-12 0.001050716661614831 0.010874811316485487
4229 3.5257428365038462e-12 0.0010503840241654118 0.010873927784491297
4230 3.524568587480409e-12 0.00105005157518525 0.010873044353781376
4231 3.5233948036465946e-12 0.0010497193145299912 0.010872161024263981
4232 3.5222214846427978e-12 0.0010493872420554177 0.010871277795847508
4233 3.5210486301099396e-12 0.0010490553576174503 0.01087039466844048
4234 3.519876239689475e-12 0.0010487236610721468 0.010869511641951558
4235 3.5187043130233856e-12 0.0010483921522757025 0.010868628716289531
4236 3.5175328497541867e-12 0.00104806083108445 0.010867745891363327
4237 3.51636184952491e-12 0.001047729697354859 0.010866863167081997
4238 3.5151913119791255e-12 0.001047398750943536 0.010865980543354734
4239 3.5140212367609225e-12 0.0010470679917072246 0.010865098020090856
4240 3.512851623514914e-12 0.0010467374195028047 0.010864215597199816
4241 3.511682471886241e-12 0.0010464070341872922 0.010863333274591198
4242 3.5105137815205637e-12 0.0010460768356178398 0.010862451052174718
4243 3.5093455520640645e-12 0.0010457468236517368 0.010861568929860222
4244 3.508177783163444e-12 0.0010454169981464075 0.010860686907557687
4245 3.5070104744659304e-12 0.0010450873589594124 0.010859804985177223
4246 3.505843625619262e-12 0.0010447579059484479 0.01085892316262907
4247 3.5046772362716937e-12 0.0010444286389713457 0.010858041439823591
4248 3.5035113060720055e-12 0.0010440995578860728 0.010857159816671291
4249 3.502345834669486e-12 0.0010437706625507316 0.010856278293082798
4250 3.5011808217139417e-12 0.0010434419528235592 0.01085539686896887
4251 3.5000162668556953e-12 0.001043113428562928 0.0108545155442404
4252 3.498852169745578e-12 0.001042785089627345 0.010853634318808404
4253 3.497688530034939e-12 0.0010424569358754518 0.010852753192584033
4254 3.4965253473756297e-12 0.0010421289671660242 0.010851872165478563
4255 3.495362621420018e-12 0.0010418011833579724 0.0108509912374034
4256 3.494200351820978e-12 0.0010414735843103414 0.010850110408270077
4257 3.4930385382318935e-12 0.0010411461698823091 0.01084922967799026
4258 3.4918771803066583e-12 0.0010408189399331881 0.01084834904647574
4259 3.4907162776996693e-12 0.0010404918943224242 0.01084746851363844
4260 3.4895558300658297e-12 0.0010401650329095965 0.010846588079390406
4261 3.488395837060549e-12 0.0010398383555544183 0.010845707743643818
4262 3.487236298339734e-12 0.0010395118621167355 0.010844827506310975
4263 3.486077213559803e-12 0.0010391855524565276 0.010843947367304313
4264 3.4849185823776684e-12 0.001038859426433906 0.010843067326536388
4265 3.483760404450749e-12 0.0010385334839091158 0.010842187383919887
4266 3.4826026794369557e-12 0.0010382077247425346 0.01084130753936762
4267 3.4814454069947096e-12 0.001037882148794672 0.01084042779279253
4268 3.4802885867829228e-12 0.0010375567559261709 0.010839548144107682
4269 3.4791322184610044e-12 0.0010372315459978053 0.010838668593226268
4270 3.4779763016888637e-12 0.0010369065188704817 0.010837789140061609
4271 3.476820836126898e-12 0.0010365816744052386 0.010836909784527145
4272 3.4756658214360086e-12 0.0010362570124632458 0.010836030526536452
4273 3.4745112572775837e-12 0.0010359325329058052 0.010835151366003224
4274 3.4733571433135078e-12 0.0010356082355943497 0.010834272302841284
4275 3.472203479206155e-12 0.0010352841203904437 0.01083339333696458
4276 3.4710502646183906e-12 0.001034960187155783 0.010832514468287183
4277 3.4698974992135667e-12 0.0010346364357521937 0.01083163569672329
4278 3.4687451826555285e-12 0.0010343128660416333 0.01083075702218722
4279 3.4675933146086103e-12 0.00103398947788619 0.010829878444593426
4280 3.466441894737632e-12 0.001033666271148082 0.010828999963856476
4281 3.4652909227078993e-12 0.0010333432456896587 0.010828121579891067
4282 3.464140398185204e-12 0.0010330204013733993 0.010827243292612018
4283 3.46299032083582e-12 0.001032697738061913 0.010826365101934271
4284 3.4618406903265045e-12 0.0010323752556179392 0.010825487007772892
4285 3.4606915063245045e-12 0.0010320529539043469 0.010824609010043073
4286 3.459542768497543e-12 0.001031730832784135 0.01082373110866013
4287 3.458394476513824e-12 0.0010314088921204317 0.010822853303539496
4288 3.457246630042032e-12 0.0010310871317764949 0.010821975594596732
4289 3.4560992287513337e-12 0.0010307655516157111 0.010821097981747524
4290 3.4549522723113726e-12 0.0010304441515015964 0.010820220464907675
4291 3.453805760392269e-12 0.0010301229312977957 0.010819343043993115
4292 3.4526596926646227e-12 0.0010298018908680828 0.010818465718919895
4293 3.4515140687995055e-12 0.0010294810300763599 0.010817588489604188
4294 3.450368888468464e-12 0.0010291603487866576 0.010816711355962287
4295 3.44922415134352e-12 0.0010288398468631357 0.010815834317910607
4296 3.4480798570971688e-12 0.0010285195241700811 0.010814957375365688
4297 3.446936005402378e-12 0.0010281993805719095 0.010814080528244188
4298 3.4457925959325896e-12 0.0010278794159331644 0.010813203776462891
4299 3.4446496283617117e-12 0.001027559630118517 0.010812327119938696
4300 3.4435071023641206e-12 0.001027240022992766 0.010811450558588625
4301 3.442365017614669e-12 0.0010269205944208374 0.010810574092329824
4302 3.4412233737886704e-12 0.0010266013442677855 0.010809697721079555
4303 3.4400821705619115e-12 0.0010262822723987907 0.010808821444755206
4304 3.438941407610642e-12 0.001025963378679161 0.01080794526327428
4305 3.437801084611578e-12 0.0010256446629743315 0.010807069176554404
4306 3.436661201241898e-12 0.0010253261251498636 0.01080619318451332
4307 3.4355217571792456e-12 0.001025007765071446 0.010805317287068893
4308 3.4343827521017275e-12 0.0010246895826048932 0.010804441484139107
4309 3.4332441856879106e-12 0.0010243715776161462 0.010803565775642064
4310 3.4321060576168266e-12 0.0010240537499712722 0.010802690161495987
4311 3.4309683675679665e-12 0.001023736099536465 0.01080181464161922
4312 3.4298311152212804e-12 0.0010234186261780436 0.01080093921593022
4313 3.42869430025718e-12 0.0010231013297624535 0.010800063884347573
4314 3.4275579223565303e-12 0.0010227842101562651 0.010799188646789972
4315 3.4264219812006527e-12 0.001022467267226175 0.010798313503176232
4316 3.4252864764713324e-12 0.0010221505008390047 0.010797438453425292
4317 3.4241514078508032e-12 0.0010218339108617012 0.010796563497456202
4318 3.4230167750217533e-12 0.0010215174971613364 0.01079568863518813
4319 3.4218825776673273e-12 0.0010212012596051072 0.010794813866540368
4320 3.420748815471123e-12 0.0010208851980603353 0.010793939191432319
4321 3.4196154881171884e-12 0.001020569312394467 0.010793064609783505
4322 3.418482595290023e-12 0.0010202536024750733 0.010792190121513567
4323 3.417350136674582e-12 0.0010199380681698495 0.010791315726542263
4324 3.4162181119562615e-12 0.0010196227093466148 0.010790441424789467
4325 3.415086520820915e-12 0.001019307525873313 0.01078956721617517
4326 3.4139553629548398e-12 0.0010189925176180116 0.01078869310061948
4327 3.4128246380447835e-12 0.0010186776844489025 0.010787819078042623
4328 3.411694345777936e-12 0.0010183630262343003 0.010786945148364938
4329 3.410564485841933e-12 0.001018048542842644 0.010786071311506879
4330 3.4094350579248548e-12 0.0010177342341424955 0.010785197567389018
4331 3.408306061715231e-12 0.00101742010000254 0.010784323915932044
4332 3.4071774969020283e-12 0.0010171061402915866 0.01078345035705676
4333 3.4060493631746583e-12 0.0010167923548785665 0.010782576890684082
4334 3.404921660222972e-12 0.0010164787436325342 0.010781703516735045
4335 3.4037943877372672e-12 0.0010161653064226664 0.0107808302351308
4336 3.402667545408274e-12 0.001015852043118263 0.010779957045792607
4337 3.4015411329271653e-12 0.001015538953588746 0.010779083948641846
4338 3.4004151499855544e-12 0.00101522603770366 0.010778210943600009
4339 3.399289596275492e-12 0.0010149132953326718 0.010777338030588706
4340 3.3981644714894664e-12 0.0010146007263455701 0.01077646520952966
4341 3.3970397753203953e-12 0.0010142883306122653 0.010775592480344704
4342 3.3959155074616358e-12 0.0010139761080027896 0.010774719842955787
4343 3.3947916676069833e-12 0.0010136640583872972 0.010773847297284976
4344 3.393668255450661e-12 0.0010133521816360635 0.010772974843254445
4345 3.3925452706873277e-12 0.0010130404776194854 0.010772102480786486
4346 3.3914227130120745e-12 0.0010127289462080811 0.010771230209803502
4347 3.3903005821204238e-12 0.0010124175872724896 0.010770358030228012
4348 3.3891788777083247e-12 0.0010121064006834712 0.010769485941982642
4349 3.388057599472162e-12 0.001011795386311907 0.010768613944990136
4350 3.3869367471087483e-12 0.0010114845440287981 0.010767742039173352
4351 3.385816320315324e-12 0.0010111738737052674 0.010766870224455258
4352 3.3846963187895516e-12 0.001010863375212557 0.01076599850075893
4353 3.383576742229529e-12 0.0010105530484220305 0.010765126868007563
4354 3.3824575903337753e-12 0.0010102428932051706 0.010764255326124463
4355 3.3813388628012334e-12 0.0010099329094335804 0.010763383875033042
4356 3.3802205593312737e-12 0.001009623096978983 0.010762512514656831
4357 3.37910267962369e-12 0.0010093134557132212 0.010761641244919469
4358 3.377985223378699e-12 0.001009003985508257 0.010760770065744708
4359 3.3768681902969336e-12 0.0010086946862361728 0.010759898977056405
4360 3.375751580079457e-12 0.0010083855577691693 0.010759027978778537
4361 3.374635392427747e-12 0.001008076599979567 0.010758157070835186
4362 3.373519627043704e-12 0.0010077678127398055 0.010757286253150547
4363 3.372404283629651e-12 0.0010074591959224432 0.010756415525648929
4364 3.3712893618883212e-12 0.0010071507494001574 0.010755544888254745
4365 3.370174861522869e-12 0.001006842473045744 0.01075467434089252
4366 3.369060782236869e-12 0.0010065343667321179 0.010753803883486892
4367 3.367947123734311e-12 0.0010062264303323117 0.01075293351596261
4368 3.3668338857195926e-12 0.001005918663719477 0.010752063238244526
4369 3.365721067897534e-12 0.0010056110667668828 0.010751193050257606
4370 3.3646086699733706e-12 0.0010053036393479168 0.01075032295192693
4371 3.3634966916527424e-12 0.0010049963813360844 0.010749452943177676
4372 3.362385132641709e-12 0.0010046892926050086 0.010748583023935143
4373 3.3612739926467357e-12 0.00100438237302843 0.01074771319412473
4374 3.3601632713747036e-12 0.001004075622480207 0.010746843453671948
4375 3.3590529685329065e-12 0.0010037690408343154 0.010745973802502423
4376 3.3579430838290394e-12 0.001003462627964848 0.01074510424054188
4377 3.3568336169712125e-12 0.001003156383746015 0.010744234767716158
4378 3.355724567667942e-12 0.0010028503080521435 0.010743365383951204
4379 3.3546159356281494e-12 0.0010025444007576772 0.010742496089173069
4380 3.353507720561164e-12 0.001002238661737177 0.010741626883307915
4381 3.352399922176722e-12 0.0010019330908653198 0.010740757766282014
4382 3.3512925401849626e-12 0.0010016276880168995 0.01073988873802174
4383 3.3501855742964346e-12 0.001001322453066826 0.010739019798453583
4384 3.3490790242220814e-12 0.0010010173858901257 0.01073815094750413
4385 3.3479728896732547e-12 0.0010007124863619407 0.010737282185100084
4386 3.346867170361712e-12 0.0010004077543575296 0.01073641351116825
4387 3.345761865999606e-12 0.0010001031897522662 0.010735544925635544
4388 3.344656976299493e-12 0.0009997987924216403 0.010734676428428984
4389 3.343552500974324e-12 0.0009994945622412575 0.010733808019475695
4390 3.3424484397374578e-12 0.0009991904990868388 0.010732939698702912
4391 3.3413447923026457e-12 0.00099888660283422 0.010732071466037975
4392 3.3402415583840414e-12 0.000998582873359353 0.01073120332140833
4393 3.339138737696191e-12 0.0009982793105383035 0.01073033526474153
4394 3.3380363299540445e-12 0.0009979759142472535 0.010729467295965233
4395 3.33693433487294e-12 0.0009976726843624992 0.010728599415007202
4396 3.33583275216861e-12 0.000997369620760451 0.010727731621795305
4397 3.334731581557187e-12 0.0009970667233176343 0.010726863916257517
4398 3.333630822755193e-12 0.0009967639919106893 0.010725996298321917
4399 3.332530475479545e-12 0.00099646142641637 0.01072512876791669
4400 3.3314305394475495e-12 0.0009961590267115448 0.010724261324970126
4401 3.330331014376909e-12 0.000995856792673196 0.010723393969410619
4402 3.329231899985712e-12 0.00099555472417842 0.010722526701166668
4403 3.3281331959924425e-12 0.0009952528211044265 0.010721659520166878
4404 3.3270349021159722e-12 0.0009949510833285396 0.01072079242633996
4405 3.3259370180755557e-12 0.0009946495107281963 0.010719925419614721
4406 3.324839543590847e-12 0.0009943481031809477 0.010719058499920085
4407 3.323742478381877e-12 0.0009940468605644575 0.010718191667185068
4408 3.322645822169065e-12 0.000993745782756503 0.010717324921338794
4409 3.321549574673223e-12 0.0009934448696349745 0.010716458262310494
4410 3.320453735615539e-12 0.0009931441210778754 0.010715591690029497
4411 3.3193583047175955e-12 0.0009928435369633214 0.010714725204425242
4412 3.3182632817013483e-12 0.000992543117169541 0.010713858805427263
4413 3.317168666289146e-12 0.0009922428615748756 0.010712992492965204
4414 3.316074458203712e-12 0.0009919427700577788 0.010712126266968809
4415 3.314980657168157e-12 0.0009916428424968165 0.010711260127367924
4416 3.313887262905968e-12 0.0009913430787706664 0.010710394074092498
4417 3.312794275141021e-12 0.000991043478758119 0.010709528107072586
4418 3.3117016935975614e-12 0.0009907440423380762 0.010708662226238341
4419 3.3106095180002215e-12 0.000990444769389552 0.010707796431520021
4420 3.3095177480740074e-12 0.0009901456597916716 0.010706930722847985
4421 3.308426383544306e-12 0.0009898467134236727 0.010706065100152692
4422 3.3073354241368783e-12 0.0009895479301649038 0.010705199563364706
4423 3.306244869577868e-12 0.0009892493098948246 0.010704334112414693
4424 3.3051547195937905e-12 0.0009889508524930063 0.01070346874723342
4425 3.3040649739115313e-12 0.000988652557839131 0.01070260346775175
4426 3.30297563225836e-12 0.000988354425812992 0.010701738273900656
4427 3.301886694361912e-12 0.0009880564562944926 0.010700873165611205
4428 3.3007981599502008e-12 0.0009877586491636478 0.010700008142814568
4429 3.2997100287516113e-12 0.0009874610043005831 0.010699143205442017
4430 3.2986223004948956e-12 0.000987163521585534 0.010698278353424922
4431 3.2975349749091863e-12 0.0009868662008988465 0.010697413586694758
4432 3.296448051723978e-12 0.000986569042120977 0.010696548905183097
4433 3.2953615306691396e-12 0.0009862720451324913 0.010695684308821613
4434 3.2942754114749085e-12 0.0009859752098140661 0.010694819797542079
4435 3.2931896938718864e-12 0.0009856785360464874 0.010693955371276365
4436 3.29210437759105e-12 0.000985382023710651 0.010693091029956449
4437 3.2910194623637373e-12 0.0009850856726875627 0.0106922267735144
4438 3.289934947921655e-12 0.0009847894828583373 0.010691362601882389
4439 3.2888508339968818e-12 0.0009844934541041997 0.010690498514992694
4440 3.2877671203218524e-12 0.0009841975863064832 0.010689634512777683
4441 3.2866838066293676e-12 0.0009839018793466308 0.010688770595169823
4442 3.285600892652595e-12 0.0009836063331061945 0.010687906762101686
4443 3.284518378125068e-12 0.0009833109474668346 0.01068704301350594
4444 3.2834362627806807e-12 0.000983015722310321 0.010686179349315353
4445 3.2823545463536867e-12 0.0009827206575185315 0.01068531576946279
4446 3.2812732285787025e-12 0.0009824257529734528 0.010684452273881213
4447 3.2801923091907045e-12 0.0009821310085571802 0.010683588862503686
4448 3.2791117879250302e-12 0.000981836424151917 0.010682725535263365
4449 3.2780316645173797e-12 0.0009815419996399746 0.010681862292093515
4450 3.2769519387038067e-12 0.0009812477349037726 0.010680999132927487
4451 3.275872610220724e-12 0.0009809536298258392 0.010680136057698734
4452 3.2747936788049074e-12 0.0009806596842888093 0.010679273066340813
4453 3.2737151441934824e-12 0.0009803658981754261 0.010678410158787368
4454 3.2726370061239387e-12 0.0009800722713685403 0.01067754733497215
4455 3.2715592643341145e-12 0.0009797788037511103 0.010676684594828999
4456 3.2704819185622047e-12 0.0009794854952062013 0.010675821938291856
4457 3.269404968546761e-12 0.0009791923456169867 0.01067495936529476
4458 3.2683284140266874e-12 0.0009788993548667459 0.010674096875771841
4459 3.2672522547412425e-12 0.000978606522838866 0.010673234469657336
4460 3.2661764904300382e-12 0.000978313849416841 0.01067237214688557
4461 3.265101120833033e-12 0.0009780213344842714 0.010671509907390967
4462 3.2640261456905417e-12 0.000977728977924864 0.010670647751108046
4463 3.2629515647432286e-12 0.0009774367796224332 0.010669785677971423
4464 3.261877377732108e-12 0.0009771447394608986 0.010668923687915811
4465 3.2608035843985494e-12 0.0009768528573242874 0.010668061780876023
4466 3.259730184484261e-12 0.0009765611330967319 0.01066719995678696
4467 3.2586571777313045e-12 0.0009762695666624711 0.010666338215583618
4468 3.25758456388209e-12 0.0009759781579058497 0.010665476557201096
4469 3.2565123426793736e-12 0.0009756869067113184 0.010664614981574585
4470 3.2554405138662592e-12 0.0009753958129634332 0.01066375348863937
4471 3.254369077186194e-12 0.0009751048765468562 0.010662892078330832
4472 3.2532980323829706e-12 0.000974814097346355 0.010662030750584445
4473 3.252227379200731e-12 0.0009745234752468022 0.010661169505335782
4474 3.2511571173839575e-12 0.0009742330101331759 0.010660308342520509
4475 3.250087246677469e-12 0.0009739427018905593 0.01065944726207438
4476 3.2490177668264435e-12 0.0009736525504041408 0.010658586263933257
4477 3.2479486775763866e-12 0.0009733625555592132 0.010657725348033083
4478 3.2468799786731532e-12 0.0009730727172411747 0.010656864514309904
4479 3.2458116698629366e-12 0.000972783035335528 0.010656003762699855
4480 3.2447437508922693e-12 0.0009724935097278804 0.010655143093139167
4481 3.243676221508025e-12 0.0009722041403039437 0.010654282505564163
4482 3.2426090814574173e-12 0.0009719149269495337 0.010653421999911261
4483 3.2415423304879973e-12 0.000971625869550571 0.010652561576116973
4484 3.240475968347654e-12 0.0009713369679930801 0.010651701234117903
4485 3.2394099947846176e-12 0.0009710482221631893 0.010650840973850752
4486 3.238344409547451e-12 0.0009707596319471309 0.010649980795252308
4487 3.237279212385053e-12 0.0009704711972312411 0.010649120698259457
4488 3.236214403046662e-12 0.0009701829179019597 0.010648260682809175
4489 3.2351499812818466e-12 0.0009698947938458301 0.010647400748838532
4490 3.2340859468405127e-12 0.0009696068249494991 0.01064654089628469
4491 3.233022299472902e-12 0.0009693190110997169 0.010645681125084905
4492 3.231959038929587e-12 0.0009690313521833368 0.010644821435176524
4493 3.2308961649614703e-12 0.0009687438480873152 0.010643961826496984
4494 3.2298336773197924e-12 0.0009684564986987117 0.010643102298983818
4495 3.22877157575612e-12 0.0009681693039046887 0.01064224285257465
4496 3.227709860022357e-12 0.0009678822635925113 0.010641383487207194
4497 3.2266485298707332e-12 0.0009675953776495473 0.010640524202819258
4498 3.2255875850538064e-12 0.0009673086459632671 0.01063966499934874
4499 3.2245270253244686e-12 0.0009670220684212435 0.010638805876733628
4500 3.223466850435937e-12 0.0009667356449111516 0.010637946834912005
4501 3.2224070601417615e-12 0.0009664493753207688 0.010637087873822044
4502 3.221347654195813e-12 0.0009661632595379746 0.010636228993402008
4503 3.2202886323522953e-12 0.0009658772974507503 0.010635370193590251
4504 3.2192299943657346e-12 0.0009655914889471793 0.010634511474325219
4505 3.2181717399909866e-12 0.0009653058339154469 0.01063365283554545
4506 3.21711386898323e-12 0.0009650203322438396 0.010632794277189567
4507 3.2160563810979677e-12 0.0009647349838207458 0.010631935799196291
4508 3.214999276091026e-12 0.0009644497885346553 0.010631077401504426
4509 3.2139425537185595e-12 0.0009641647462741592 0.010630219084052872
4510 3.21288621373704e-12 0.00096387985692795 0.010629360846780615
4511 3.2118302559032655e-12 0.000963595120384821 0.010628502689626734
4512 3.210774679974353e-12 0.0009633105365336667 0.010627644612530395
4513 3.209719485707744e-12 0.0009630261052634824 0.010626786615430855
4514 3.2086646728612006e-12 0.0009627418264633644 0.010625928698267463
4515 3.207610241192803e-12 0.0009624577000225093 0.010625070860979654
4516 3.206556190460953e-12 0.0009621737258302145 0.010624213103506955
4517 3.205502520424369e-12 0.000961889903775878 0.01062335542578898
4518 3.2044492308420916e-12 0.0009616062337489979 0.010622497827765432
4519 3.2033963214734715e-12 0.0009613227156391725 0.010621640309376103
4520 3.202343792078185e-12 0.0009610393493361006 0.010620782870560874
4521 3.2012916424162253e-12 0.0009607561347295807 0.010619925511259717
4522 3.2002398722478946e-12 0.0009604730717095111 0.01061906823141269
4523 3.1991884813338174e-12 0.0009601901601658904 0.010618211030959938
4524 3.1981374694349313e-12 0.0009599073999888165 0.0106173539098417
4525 3.1970868363124876e-12 0.0009596247910684869 0.010616496867998296
4526 3.1960365817280547e-12 0.0009593423332951991 0.010615639905370141
4527 3.194986705443515e-12 0.0009590600265593493 0.010614783021897736
4528 3.1939372072210586e-12 0.0009587778707514333 0.010613926217521667
4529 3.192888086823192e-12 0.000958495865762046 0.010613069492182608
4530 3.191839344012734e-12 0.0009582140114818814 0.010612212845821326
4531 3.190790978552815e-12 0.0009579323078017324 0.01061135627837867
4532 3.1897429902068724e-12 0.0009576507546124908 0.010610499789795577
4533 3.1886953787386586e-12 0.000957369351805147 0.010609643380013073
4534 3.1876481439122336e-12 0.0009570880992707903 0.010608787048972272
4535 3.186601285491966e-12 0.0009568069969006081 0.010607930796614371
4536 3.1855548032425333e-12 0.0009565260445858867 0.010607074622880658
4537 3.1845086969289233e-12 0.0009562452422180104 0.010606218527712504
4538 3.1834629663164295e-12 0.0009559645896884618 0.010605362511051371
4539 3.1824176111706544e-12 0.0009556840868888217 0.010604506572838806
4540 3.181372631257504e-12 0.0009554037337107686 0.010603650713016438
4541 3.180328026343191e-12 0.0009551235300460793 0.010602794931525989
4542 3.1792837961942356e-12 0.0009548434757866279 0.010601939228309262
4543 3.1782399405774632e-12 0.0009545635708243864 0.010601083603308149
4544 3.1771964592600036e-12 0.0009542838150514246 0.01060022805646463
4545 3.176153352009287e-12 0.0009540042083599093 0.010599372587720764
4546 3.1751106185930485e-12 0.0009537247506421053 0.0105985171970187
4547 3.174068258779329e-12 0.000953445441790374 0.010597661884300674
4548 3.1730262723364693e-12 0.0009531662816971741 0.010596806649509004
4549 3.171984659033112e-12 0.0009528872702550618 0.010595951492586096
4550 3.1709434186382038e-12 0.0009526084073566898 0.010595096413474442
4551 3.1699025509209904e-12 0.0009523296928948076 0.010594241412116618
4552 3.168862055651016e-12 0.0009520511267622618 0.010593386488455281
4553 3.167821932598127e-12 0.0009517727088519954 0.01059253164243318
4554 3.166782181532467e-12 0.0009514944390570478 0.010591676873993143
4555 3.165742802224478e-12 0.000951216317270555 0.010590822183078084
4556 3.164703794444905e-12 0.0009509383433857495 0.010589967569631004
4557 3.163665157964785e-12 0.0009506605172959595 0.010589113033594987
4558 3.162626892555455e-12 0.0009503828388946098 0.0105882585749132
4559 3.1615889979885483e-12 0.0009501053080752208 0.010587404193528896
4560 3.160551474035993e-12 0.0009498279247314093 0.01058654988938541
4561 3.159514320470015e-12 0.0009495506887568873 0.010585695662426163
4562 3.1584775370631354e-12 0.000949273600045463 0.01058484151259466
4563 3.157441123588166e-12 0.0009489966584910401 0.010583987439834488
4564 3.1564050798182175e-12 0.0009487198639876176 0.010583133444089317
4565 3.1553694055266907e-12 0.00094844321642929 0.010582279525302904
4566 3.154334100487283e-12 0.0009481667157102471 0.010581425683419085
4567 3.1532991644739815e-12 0.000947890361724774 0.010580571918381784
4568 3.1522645972610656e-12 0.0009476141543672506 0.010579718230135005
4569 3.1512303986231093e-12 0.000947338093532152 0.010578864618622836
4570 3.1501965683349733e-12 0.0009470621791140482 0.010578011083789446
4571 3.1491631061718103e-12 0.0009467864110076037 0.010577157625579089
4572 3.148130011909064e-12 0.0009465107891075782 0.0105763042439361
4573 3.14709728532247e-12 0.0009462353133088254 0.010575450938804902
4574 3.1460649261880487e-12 0.000945959983506294 0.010574597710129993
4575 3.145032934282113e-12 0.0009456847995950266 0.010573744557855959
4576 3.1440013093812584e-12 0.0009454097614701603 0.010572891481927462
4577 3.142970051262374e-12 0.0009451348690269263 0.010572038482289254
4578 3.1419391597026324e-12 0.0009448601221606499 0.010571185558886163
4579 3.14090863447949e-12 0.0009445855207667505 0.010570332711663098
4580 3.1398784753706986e-12 0.0009443110647407412 0.010569479940565058
4581 3.138848682154288e-12 0.0009440367539782288 0.010568627245537116
4582 3.1378192546085734e-12 0.000943762588374914 0.010567774626524426
4583 3.136790192512156e-12 0.000943488567826591 0.010566922083472229
4584 3.1357614956439235e-12 0.0009432146922291473 0.010566069616325844
4585 3.1347331637830453e-12 0.0009429409614785639 0.010565217225030673
4586 3.1337051967089743e-12 0.0009426673754709152 0.010564364909532198
4587 3.1326775942014443e-12 0.0009423939341023685 0.01056351266977598
4588 3.1316503560404708e-12 0.0009421206372691843 0.010562660505707663
4589 3.1306234820063565e-12 0.0009418474848677161 0.010561808417272974
4590 3.1295969718796823e-12 0.00094157447679441 0.010560956404417718
4591 3.1285708254413077e-12 0.0009413016129458052 0.01056010446708778
4592 3.127545042472373e-12 0.0009410288932185335 0.010559252605229127
4593 3.1265196227542996e-12 0.0009407563175093192 0.010558400818787804
4594 3.125494566068789e-12 0.0009404838857149793 0.01055754910770994
4595 3.1244698721978213e-12 0.0009402115977324227 0.010556697471941741
4596 3.123445540923653e-12 0.000939939453458651 0.010555845911429496
4597 3.1224215720288186e-12 0.0009396674527907578 0.010554994426119568
4598 3.121397965296133e-12 0.0009393955956259289 0.010554143015958408
4599 3.1203747205086854e-12 0.0009391238818614418 0.010553291680892541
4600 3.119351837449841e-12 0.0009388523113946661 0.010552440420868572
4601 3.1183293159032425e-12 0.0009385808841230632 0.010551589235833188
4602 3.1173071556528087e-12 0.0009383095999441861 0.010550738125733154
4603 3.116285356482732e-12 0.0009380384587556796 0.010549887090515313
4604 3.115263918177482e-12 0.0009377674604552795 0.010549036130126591
4605 3.1142428405217957e-12 0.0009374966049408134 0.010548185244513987
4606 3.1132221233006927e-12 0.0009372258921102002 0.010547334433624586
4607 3.112201766299459e-12 0.00093695532186145 0.010546483697405545
4608 3.111181769303655e-12 0.0009366848940926635 0.010545633035804105
4609 3.1101621320991138e-12 0.000936414608702033 0.010544782448767581
4610 3.109142854471943e-12 0.0009361444655878416 0.010543931936243372
4611 3.1081239362085163e-12 0.000935874464648463 0.01054308149817895
4612 3.10710537709548e-12 0.0009356046057823618 0.010542231134521868
4613 3.1060871769197543e-12 0.0009353348888880931 0.010541380845219758
4614 3.1050693354685242e-12 0.0009350653138643026 0.010540530630220328
4615 3.104051852529249e-12 0.0009347958806097262 0.010539680489471367
4616 3.1030347278896527e-12 0.0009345265890231904 0.010538830422920737
4617 3.1020179613377294e-12 0.0009342574390036119 0.010537980430516382
4618 3.101001552661742e-12 0.0009339884304499973 0.010537130512206321
4619 3.0999855016502203e-12 0.0009337195632614436 0.010536280667938653
4620 3.09896980809196e-12 0.0009334508373371375 0.010535430897661551
4621 3.0979544717760255e-12 0.0009331822525763556 0.010534581201323268
4622 3.096939492491747e-12 0.0009329138088784643 0.010533731578872135
4623 3.095924870028721e-12 0.0009326455061429193 0.010532882030256558
4624 3.0949106041768046e-12 0.0009323773442692666 0.010532032555425019
4625 3.0938966947261275e-12 0.0009321093231571411 0.01053118315432608
4626 3.092883141467079e-12 0.0009318414427062671 0.010530333826908378
4627 3.091869944190314e-12 0.0009315737028164583 0.010529484573120628
4628 3.0908571026867464e-12 0.0009313061033876176 0.010528635392911618
4629 3.089844616747561e-12 0.0009310386443197368 0.010527786286230217
4630 3.0888324861642028e-12 0.0009307713255128971 0.010526937253025372
4631 3.0878207107283747e-12 0.000930504146867268 0.010526088293246099
4632 3.086809290232048e-12 0.0009302371082831085 0.010525239406841497
4633 3.085798224467449e-12 0.0009299702096607658 0.010524390593760737
4634 3.0847875132270683e-12 0.0009297034509006757 0.010523541853953067
4635 3.0837771563036534e-12 0.0009294368319033627 0.01052269318736781
4636 3.0827671534902165e-12 0.0009291703525694397 0.010521844593954367
4637 3.0817575045800233e-12 0.000928904012799608 0.010520996073662211
4638 3.0807482093666055e-12 0.0009286378124946571 0.010520147626440894
4639 3.0797392676437503e-12 0.0009283717515554646 0.010519299252240044
4640 3.0787306792055007e-12 0.0009281058298829961 0.01051845095100936
4641 3.0777224438461613e-12 0.0009278400473783054 0.01051760272269862
4642 3.0767145613602953e-12 0.0009275744039425338 0.01051675456725768
4643 3.0757070315427175e-12 0.0009273088994769108 0.010515906484636463
4644 3.0746998541885e-12 0.000927043533882753 0.01051505847478497
4645 3.0736930290929754e-12 0.0009267783070614652 0.010514210537653283
4646 3.0726865560517284e-12 0.0009265132189145394 0.01051336267319155
4647 3.071680434860596e-12 0.000926248269343555 0.010512514881349995
4648 3.0706746653156793e-12 0.0009259834582501787 0.010511667162078926
4649 3.0696692472133252e-12 0.0009257187855361644 0.010510819515328713
4650 3.068664180350134e-12 0.0009254542511033532 0.010509971941049806
4651 3.0676594645229667e-12 0.0009251898548536732 0.01050912443919273
4652 3.0666550995289325e-12 0.0009249255966891393 0.010508277009708085
4653 3.0656510851653895e-12 0.0009246614765118536 0.010507429652546538
4654 3.064647421229957e-12 0.0009243974942240047 0.01050658236765884
4655 3.0636441075205e-12 0.0009241336497278679 0.010505735154995808
4656 3.062641143835136e-12 0.0009238699429258049 0.010504888014508338
4657 3.0616385299722293e-12 0.0009236063737202643 0.010504040946147392
4658 3.0606362657303996e-12 0.0009233429420137805 0.010503193949864013
4659 3.0596343509085166e-12 0.0009230796477089749 0.010502347025609315
4660 3.0586327853056973e-12 0.0009228164907085545 0.010501500173334486
4661 3.0576315687213125e-12 0.0009225534709153128 0.010500653392990788
4662 3.056630700954976e-12 0.0009222905882321291 0.010499806684529553
4663 3.0556301818065527e-12 0.0009220278425619688 0.010498960047902189
4664 3.0546300110761547e-12 0.000921765233807883 0.010498113483060175
4665 3.053630188564142e-12 0.0009215027618730085 0.010497266989955064
4666 3.052630714071119e-12 0.000921240426660568 0.01049642056853848
4667 3.0516315873979402e-12 0.0009209782280738696 0.01049557421876212
4668 3.0506328083457038e-12 0.000920716166016307 0.010494727940577755
4669 3.0496343767157567e-12 0.0009204542403913591 0.010493881733937229
4670 3.048636292309691e-12 0.0009201924511025902 0.010493035598792458
4671 3.0476385549293402e-12 0.00091993079805365 0.010492189535095427
4672 3.046641164376783e-12 0.0009196692811482729 0.010491343542798195
4673 3.0456441204543496e-12 0.0009194079002902786 0.010490497621852899
4674 3.0446474229646047e-12 0.0009191466553835721 0.010489651772211738
4675 3.0436510717103565e-12 0.0009188855463321425 0.010488805993826986
4676 3.0426550664946614e-12 0.0009186245730400642 0.010487960286650992
4677 3.0416594071208177e-12 0.0009183637354114961 0.010487114650636176
4678 3.0406640933923613e-12 0.0009181030333506815 0.010486269085735024
4679 3.039669125113077e-12 0.0009178424667619484 0.010485423591900104
4680 3.0386745020869833e-12 0.0009175820355497093 0.010484578169084045
4681 3.0376802241183428e-12 0.000917321739618461 0.010483732817239551
4682 3.0366862910116587e-12 0.0009170615788727843 0.010482887536319398
4683 3.0356927025716737e-12 0.0009168015532173442 0.010482042326276433
4684 3.0346994586033715e-12 0.0009165416625568899 0.010481197187063574
4685 3.0337065589119753e-12 0.0009162819067962545 0.01048035211863381
4686 3.032714003302946e-12 0.0009160222858403549 0.0104795071209402
4687 3.0317217915819786e-12 0.0009157627995941917 0.01047866219393587
4688 3.030729923555015e-12 0.0009155034479628495 0.010477817337574026
4689 3.0297383990282307e-12 0.0009152442308514963 0.010476972551807939
4690 3.028747217808034e-12 0.0009149851481653836 0.010476127836590946
4691 3.0277563797010754e-12 0.0009147261998098465 0.010475283191876461
4692 3.0267658845142396e-12 0.0009144673856903035 0.010474438617617965
4693 3.0257757320546494e-12 0.0009142087057122558 0.01047359411376901
4694 3.0247859221296636e-12 0.0009139501597812885 0.010472749680283222
4695 3.0237964545468713e-12 0.0009136917478030694 0.010471905317114288
4696 3.0228073291141025e-12 0.0009134334696833491 0.010471061024215973
4697 3.0218185456394157e-12 0.0009131753253279616 0.010470216801542106
4698 3.0208301039311094e-12 0.0009129173146428236 0.01046937264904659
4699 3.0198420037977103e-12 0.0009126594375339342 0.010468528566683394
4700 3.018854245047984e-12 0.0009124016939073755 0.01046768455440656
4701 3.0178668274909257e-12 0.000912144083669312 0.010466840612170198
4702 3.016879750935759e-12 0.0009118866067259906 0.010465996739928483
4703 3.0158930151919483e-12 0.0009116292629837409 0.010465152937635665
4704 3.014906620069185e-12 0.0009113720523489744 0.010464309205246063
4705 3.013920565377391e-12 0.0009111149747281851 0.010463465542714061
4706 3.0129348509267223e-12 0.0009108580300279488 0.010462621949994115
4707 3.0119494765275607e-12 0.000910601218154924 0.010461778427040746
4708 3.01096444199052e-12 0.0009103445390158502 0.010460934973808548
4709 3.0099797471264464e-12 0.0009100879925175496 0.01046009159025218
4710 3.0089953917464157e-12 0.0009098315785669258 0.010459248276326376
4711 3.0080113756617277e-12 0.0009095752970709642 0.01045840503198593
4712 3.007027698683916e-12 0.000909319147936732 0.01045756185718571
4713 3.0060443606247412e-12 0.0009090631310713776 0.010456718751880652
4714 3.005061361296189e-12 0.000908807246382131 0.010455875716025756
4715 3.0040787005104746e-12 0.0009085514937763037 0.010455032749576093
4716 3.0030963780800397e-12 0.000908295873161288 0.010454189852486803
4717 3.002114393817552e-12 0.0009080403844445578 0.01045334702471309
4718 3.001132747535911e-12 0.0009077850275336681 0.01045250426621023
4719 3.000151439048232e-12 0.0009075298023362546 0.010451661576933564
4720 2.9991704681678645e-12 0.0009072747087600343 0.010450818956838503
4721 2.998189834708381e-12 0.0009070197467128048 0.010449976405880523
4722 2.9972095384835756e-12 0.0009067649161024448 0.010449133924015168
4723 2.9962295793074726e-12 0.0009065102168369131 0.010448291511198051
4724 2.9952499569943143e-12 0.0009062556488242497 0.01044744916738485
4725 2.9942706713585707e-12 0.0009060012119725747 0.010446606892531312
4726 2.9932917222149336e-12 0.0009057469061900888 0.010445764686593249
4727 2.992313109378317e-12 0.000905492731385073 0.010444922549526541
4728 2.99133483266386e-12 0.0009052386874658885 0.010444080481287137
4729 2.9903568918869185e-12 0.0009049847743409769 0.010443238481831046
4730 2.989379286863077e-12 0.0009047309919188597 0.010442396551114352
4731 2.9884020174081404e-12 0.0009044773401081385 0.010441554689093203
4732 2.9874250833381295e-12 0.0009042238188174945 0.01044071289572381
4733 2.986448484469291e-12 0.0009039704279556893 0.010439871170962456
4734 2.9854722206180893e-12 0.0009037171674315638 0.010439029514765484
4735 2.984496291601208e-12 0.0009034640371540388 0.010438187927089308
4736 2.983520697235555e-12 0.0009032110370321147 0.010437346407890407
4737 2.9825454373382505e-12 0.0009029581669748713 0.010436504957125324
4738 2.981570511726641e-12 0.0009027054268914678 0.010435663574750674
4739 2.980595920218286e-12 0.0009024528166911426 0.010434822260723129
4740 2.979621662630966e-12 0.0009022003362832139 0.010433981014999434
4741 2.978647738782678e-12 0.0009019479855770786 0.010433139837536397
4742 2.9776741484916327e-12 0.0009016957644822127 0.010432298728290889
4743 2.976700891576265e-12 0.0009014436729081715 0.01043145768721985
4744 2.9757279678552233e-12 0.0009011917107645891 0.010430616714280286
4745 2.974755377147374e-12 0.0009009398779611782 0.010429775809429269
4746 2.9737831192717945e-12 0.0009006881744077305 0.01042893497262393
4747 2.9728111940477816e-12 0.0009004366000141165 0.01042809420382147
4748 2.971839601294848e-12 0.0009001851546902852 0.010427253502979157
4749 2.970868340832721e-12 0.0008999338383462639 0.010426412870054321
4750 2.9698974124813378e-12 0.0008996826508921588 0.010425572305004356
4751 2.9689268160608584e-12 0.000899431592238154 0.010424731807786724
4752 2.9679565513916492e-12 0.0008991806622945122 0.01042389137835895
4753 2.9669866182942913e-12 0.0008989298609715738 0.01042305101667862
4754 2.96601701658958e-12 0.0008986791881797578 0.01042221072270339
4755 2.965047746098524e-12 0.0008984286438295611 0.010421370496390978
4756 2.9640788066423457e-12 0.0008981782278315588 0.01042053033769917
4757 2.963110198042478e-12 0.0008979279400964031 0.010419690246585811
4758 2.96214192012056e-12 0.0008976777805348249 0.010418850223008811
4759 2.961173972698452e-12 0.0008974277490576321 0.010418010266926148
4760 2.96020635559822e-12 0.0008971778455757107 0.010417170378295862
4761 2.9592390686421393e-12 0.0008969280700000239 0.010416330557076053
4762 2.9582721116527014e-12 0.0008966784222416127 0.010415490803224894
4763 2.957305484452599e-12 0.0008964289022115951 0.010414651116700611
4764 2.956339186864745e-12 0.0008961795098211669 0.010413811497461505
4765 2.9553732187122496e-12 0.0008959302449816005 0.010412971945465928
4766 2.9544075798184385e-12 0.0008956811076042459 0.010412132460672303
4767 2.9534422700068495e-12 0.00089543209760053 0.01041129304303912
4768 2.952477289101221e-12 0.0008951832148819567 0.010410453692524923
4769 2.951512636925505e-12 0.0008949344593601067 0.010409614409088327
4770 2.9505483133038576e-12 0.000894685830946638 0.010408775192688006
4771 2.9495843180606454e-12 0.0008944373295532847 0.010407936043282702
4772 2.948620651020438e-12 0.0008941889550918581 0.010407096960831213
4773 2.947657312008014e-12 0.0008939407074742457 0.010406257945292404
4774 2.946694300848357e-12 0.0008936925866124114 0.010405418996625202
4775 2.945731617366657e-12 0.0008934445924183959 0.010404580114788599
4776 2.944769261388307e-12 0.0008931967248043161 0.010403741299741644
4777 2.9438072327389085e-12 0.0008929489836823652 0.010402902551443454
4778 2.942845531244268e-12 0.0008927013689648126 0.010402063869853208
4779 2.9418841567303962e-12 0.0008924538805640036 0.010401225254930146
4780 2.9409231090235014e-12 0.0008922065183923598 0.010400386706633569
4781 2.939962387950002e-12 0.0008919592823623787 0.010399548224922839
4782 2.9390019933365188e-12 0.0008917121723866334 0.010398709809757385
4783 2.9380419250098787e-12 0.0008914651883777732 0.010397871461096699
4784 2.9370821827971057e-12 0.0008912183302485228 0.010397033178900329
4785 2.9361227665254294e-12 0.0008909715979116828 0.010396194963127887
4786 2.9351636760222792e-12 0.000890724991280129 0.01039535681373905
4787 2.9342049111152897e-12 0.0008904785102668133 0.010394518730693553
4788 2.9332464716322955e-12 0.0008902321547847623 0.010393680713951196
4789 2.9322883574013315e-12 0.0008899859247470782 0.010392842763471837
4790 2.931330568250631e-12 0.0008897398200669386 0.010392004879215396
4791 2.9303731040086335e-12 0.0008894938406575959 0.01039116706114186
4792 2.9294159645039766e-12 0.0008892479864323782 0.010390329309211271
4793 2.9284591495654924e-12 0.000889002257304688 0.010389491623383732
4794 2.9275026590222214e-12 0.000888756653188003 0.010388654003619414
4795 2.926546492703397e-12 0.0008885111739958758 0.010387816449878544
4796 2.9255906504384484e-12 0.0008882658196419336 0.010386978962121405
4797 2.9246351320570126e-12 0.0008880205900398785 0.010386141540308352
4798 2.923679937388918e-12 0.0008877754851034872 0.010385304184399794
4799 2.92272506626419e-12 0.0008875305047466109 0.010384466894356199
4800 2.9217705185130552e-12 0.0008872856488831754 0.010383629670138101
4801 2.920816293965936e-12 0.0008870409174271804 0.010382792511706092
4802 2.9198623924534526e-12 0.0008867963102927004 0.010381955419020827
4803 2.9189088138064173e-12 0.0008865518273938842 0.010381118392043014
4804 2.9179555578558426e-12 0.0008863074686449544 0.01038028143073343
4805 2.9170026244329403e-12 0.0008860632339602078 0.01037944453505291
4806 2.916050013369108e-12 0.0008858191232540156 0.010378607704962345
4807 2.915097724495947e-12 0.0008855751364408225 0.010377770940422693
4808 2.914145757645251e-12 0.0008853312734351472 0.010376934241394966
4809 2.913194112649007e-12 0.000885087534151582 0.010376097607840239
4810 2.9122427893393966e-12 0.0008848439185047932 0.010375261039719646
4811 2.911291787548793e-12 0.0008846004264095207 0.01037442453699438
4812 2.9103411071097714e-12 0.0008843570577805777 0.010373588099625696
4813 2.9093907478550904e-12 0.0008841138125328512 0.010372751727574908
4814 2.9084407096177074e-12 0.0008838706905813013 0.010371915420803388
4815 2.907490992230767e-12 0.0008836276918409616 0.010371079179272566
4816 2.9065415955276137e-12 0.000883384816226939 0.010370243002943936
4817 2.9055925193417766e-12 0.0008831420636544135 0.010369406891779048
4818 2.9046437635069795e-12 0.0008828994340386382 0.01036857084573951
4819 2.9036953278571387e-12 0.0008826569272949392 0.010367734864786994
4820 2.9027472122263627e-12 0.0008824145433387156 0.010366898948883228
4821 2.9017994164489454e-12 0.0008821722820854394 0.010366063097989998
4822 2.9008519403593776e-12 0.0008819301434506553 0.010365227312069153
4823 2.8999047837923355e-12 0.0008816881273499808 0.010364391591082597
4824 2.898957946582686e-12 0.0008814462336991061 0.010363555934992292
4825 2.8980114285654866e-12 0.0008812044624137939 0.010362720343760262
4826 2.897065229575985e-12 0.0008809628134098794 0.01036188481734859
4827 2.896119349449612e-12 0.0008807212866032703 0.010361049355719411
4828 2.8951737880219956e-12 0.0008804798819099465 0.010360213958834928
4829 2.8942285451289453e-12 0.0008802385992459606 0.010359378626657395
4830 2.893283620606459e-12 0.0008799974385274367 0.010358543359149125
4831 2.8923390142907277e-12 0.0008797563996705716 0.010357708156272495
4832 2.891394726018126e-12 0.000879515482591634 0.010356873017989935
4833 2.8904507556252128e-12 0.0008792746872069645 0.010356037944263933
4834 2.8895071029487375e-12 0.0008790340134329757 0.010355202935057036
4835 2.888563767825632e-12 0.000878793461186152 0.010354367990331848
4836 2.88762075009302e-12 0.0008785530303830496 0.010353533110051032
4837 2.8866780495882083e-12 0.0008783127209402964 0.010352698294177311
4838 2.8857356661486873e-12 0.0008780725327745917 0.010351863542673461
4839 2.8847935996121354e-12 0.0008778324658027067 0.01035102885550232
4840 2.883851849816414e-12 0.0008775925199414837 0.010350194232626779
4841 2.882910416599572e-12 0.0008773526951078368 0.010349359674009791
4842 2.881969299799836e-12 0.000877112991218751 0.010348525179614362
4843 2.881028499255626e-12 0.0008768734081912827 0.010347690749403561
4844 2.880088014805538e-12 0.0008766339459425596 0.010346856383340508
4845 2.8791478462883516e-12 0.0008763946043897805 0.010346022081388382
4846 2.878207993543031e-12 0.000876155383450215 0.010345187843510418
4847 2.8772684564087282e-12 0.0008759162830412038 0.010344353669669914
4848 2.8763292347247704e-12 0.0008756773030801586 0.010343519559830218
4849 2.87539032833067e-12 0.0008754384434845615 0.010342685513954737
4850 2.87445173706612e-12 0.0008751997041719661 0.010341851532006936
4851 2.8735134607709998e-12 0.0008749610850599958 0.010341017613950338
4852 2.872575499285365e-12 0.0008747225860663451 0.010340183759748519
4853 2.871637852449452e-12 0.0008744842071087788 0.010339349969365112
4854 2.870700520103682e-12 0.0008742459481051324 0.01033851624276381
4855 2.869763502088651e-12 0.0008740078089733117 0.010337682579908357
4856 2.8688267982451377e-12 0.0008737697896312925 0.010336848980762555
4857 2.8678904084141043e-12 0.0008735318899971212 0.010336015445290269
4858 2.866954332436687e-12 0.0008732941099889143 0.010335181973455409
4859 2.866018570154204e-12 0.0008730564495248581 0.01033434856522195
4860 2.8650831214081495e-12 0.0008728189085232092 0.010333515220553915
4861 2.8641479860402004e-12 0.0008725814869022942 0.01033268193941539
4862 2.8632131638922097e-12 0.0008723441845805095 0.010331848721770516
4863 2.86227865480621e-12 0.0008721070014763211 0.010331015567583486
4864 2.8613444586244094e-12 0.000871869937508265 0.010330182476818552
4865 2.860410575189195e-12 0.0008716329925949467 0.01032934944944002
4866 2.8594770043431313e-12 0.0008713961666550413 0.010328516485412251
4867 2.858543745928956e-12 0.0008711594596072936 0.010327683584699663
4868 2.857610799789587e-12 0.0008709228713705174 0.010326850747266726
4869 2.85667816576812e-12 0.0008706864018635963 0.010326017973077972
4870 2.855745843707822e-12 0.0008704500510054832 0.010325185262097981
4871 2.8548138334521398e-12 0.0008702138187152001 0.010324352614291394
4872 2.853882134844695e-12 0.0008699777049118382 0.010323520029622904
4873 2.852950747729283e-12 0.0008697417095145576 0.01032268750805726
4874 2.852019671949873e-12 0.0008695058324425879 0.010321855049559264
4875 2.8510889073506104e-12 0.0008692700736152271 0.010321022654093775
4876 2.8501584537758165e-12 0.0008690344329518424 0.010320190321625707
4877 2.849228311069983e-12 0.0008687989103718698 0.010319358052120026
4878 2.8482984790777785e-12 0.0008685635057948141 0.010318525845541757
4879 2.8473689576440443e-12 0.0008683282191402483 0.010317693701855975
4880 2.846439746613791e-12 0.0008680930503278147 0.010316861621027813
4881 2.845510845832206e-12 0.0008678579992772237 0.010316029603022454
4882 2.8445822551446523e-12 0.0008676230659082542 0.010315197647805143
4883 2.8436539743966616e-12 0.0008673882501407536 0.010314365755341174
4884 2.842726003433937e-12 0.0008671535518946375 0.010313533925595897
4885 2.8417983421023535e-12 0.0008669189710898898 0.010312702158534713
4886 2.840870990247958e-12 0.0008666845076465626 0.01031187045412308
4887 2.8399439477169653e-12 0.0008664501614847763 0.010311038812326506
4888 2.839017214355767e-12 0.000866215932524719 0.010310207233110559
4889 2.838090790010922e-12 0.000865981820686647 0.010309375716440855
4890 2.8371646745291604e-12 0.0008657478258908844 0.01030854426228307
4891 2.8362388677573853e-12 0.000865513948057823 0.01030771287060293
4892 2.8353133695426657e-12 0.0008652801871079229 0.010306881541366216
4893 2.8343881797322423e-12 0.0008650465429617112 0.010306050274538762
4894 2.8334632981735208e-12 0.0008648130155397832 0.010305219070086453
4895 2.832538724714079e-12 0.0008645796047628016 0.01030438792797523
4896 2.8316144592016662e-12 0.0008643463105514963 0.010303556848171087
4897 2.8306905014841965e-12 0.0008641131328266649 0.010302725830640073
4898 2.8297668514097514e-12 0.0008638800715091723 0.010301894875348286
4899 2.828843508826585e-12 0.0008636471265199508 0.010301063982261882
4900 2.8279204735831137e-12 0.0008634142977799997 0.010300233151347067
4901 2.8269977455279234e-12 0.0008631815852103856 0.0102994023825701
4902 2.8260753245097656e-12 0.000862948988732242 0.01029857167589729
4903 2.825153210377561e-12 0.00086271650826677 0.010297741031295007
4904 2.824231402980396e-12 0.0008624841437352368 0.010296910448729667
4905 2.8233099021675254e-12 0.0008622518950589771 0.010296079928167744
4906 2.8223887077883676e-12 0.0008620197621593921 0.01029524946957576
4907 2.821467819692506e-12 0.00086178774495795 0.01029441907292029
4908 2.8205472377296894e-12 0.0008615558433761854 0.010293588738167964
4909 2.8196269617498345e-12 0.0008613240573356995 0.010292758465285462
4910 2.8187069916030207e-12 0.0008610923867581603 0.010291928254239519
4911 2.8177873271394925e-12 0.000860860831565302 0.01029109810499692
4912 2.8168679682096597e-12 0.0008606293916789255 0.010290268017524503
4913 2.8159489146640944e-12 0.0008603980670208978 0.010289437991789158
4914 2.8150301663535357e-12 0.0008601668575131523 0.010288608027757828
4915 2.8141117231288837e-12 0.0008599357630776884 0.01028777812539751
4916 2.8131935848412005e-12 0.0008597047836365721 0.010286948284675244
4917 2.8122757513417154e-12 0.0008594739191119347 0.010286118505558134
4918 2.8113582224818167e-12 0.0008592431694259742 0.010285288788013327
4919 2.8104409981130597e-12 0.0008590125345009544 0.010284459132008027
4920 2.8095240780871587e-12 0.0008587820142592048 0.010283629537509487
4921 2.8086074622559876e-12 0.0008585516086231206 0.010282800004485011
4922 2.8076911504715874e-12 0.000858321317515163 0.010281970532901957
4923 2.8067751425861578e-12 0.0008580911408578589 0.010281141122727731
4924 2.8058594384520562e-12 0.0008578610785738003 0.010280311773929792
4925 2.804944037921807e-12 0.0008576311305856452 0.010279482486475651
4926 2.804028940848096e-12 0.0008574012968161173 0.010278653260332872
4927 2.8031141470837644e-12 0.0008571715771880052 0.010277824095469068
4928 2.802199656481815e-12 0.0008569419716241629 0.010276994991851902
4929 2.801285468895413e-12 0.0008567124800475099 0.01027616594944909
4930 2.8003715841778805e-12 0.0008564831023810306 0.0102753369682284
4931 2.799458002182702e-12 0.0008562538385477748 0.010274508048157648
4932 2.7985447227635163e-12 0.0008560246884708573 0.010273679189204701
4933 2.7976317457741244e-12 0.0008557956520734581 0.010272850391337478
4934 2.7967190710684878e-12 0.0008555667292788217 0.010272021654523952
4935 2.7958066985007223e-12 0.0008553379200102578 0.010271192978732139
4936 2.7948946279251024e-12 0.000855109224191141 0.01027036436393011
4937 2.793982859196064e-12 0.0008548806417449103 0.01026953581008599
4938 2.793071392168197e-12 0.0008546521725950695 0.010268707317167947
4939 2.792160226696251e-12 0.0008544238166651873 0.010267878885144206
4940 2.7912493626351332e-12 0.0008541955738788965 0.010267050513983038
4941 2.790338799839902e-12 0.0008539674441598946 0.010266222203652765
4942 2.789428538165778e-12 0.0008537394274319435 0.01026539395412176
4943 2.7885185774681392e-12 0.0008535115236188697 0.010264565765358448
4944 2.787608917602515e-12 0.0008532837326445635 0.0102637376373313
4945 2.786699558424596e-12 0.0008530560544329799 0.010262909570008843
4946 2.7857904997902215e-12 0.0008528284889081377 0.010262081563359645
4947 2.784881741555392e-12 0.0008526010359941202 0.01026125361735233
4948 2.7839732835762633e-12 0.0008523736956150742 0.010260425731955574
4949 2.783065125709144e-12 0.0008521464676952108 0.0102595979071381
4950 2.782157267810495e-12 0.000851919352158805 0.010258770142868676
4951 2.7812497097369344e-12 0.0008516923489301954 0.010257942439116124
4952 2.780342451345235e-12 0.0008514654579337848 0.010257114795849318
4953 2.7794354924923197e-12 0.0008512386790940393 0.010256287213037176
4954 2.7785288330352692e-12 0.0008510120123354889 0.010255459690648668
4955 2.7776224728313156e-12 0.000850785457582727 0.010254632228652813
4956 2.776716411737845e-12 0.0008505590147604105 0.010253804827018681
4957 2.775810649612397e-12 0.0008503326837932602 0.01025297748571539
4958 2.7749051863126606e-12 0.0008501064646060595 0.010252150204712105
4959 2.774000021696482e-12 0.0008498803571236556 0.010251322983978043
4960 2.7730951556218563e-12 0.0008496543612709593 0.010250495823482472
4961 2.772190587946932e-12 0.0008494284769729438 0.010249668723194702
4962 2.771286318530004e-12 0.0008492027041546462 0.010248841683084094
4963 2.7703823472295265e-12 0.0008489770427411661 0.010248014703120064
4964 2.769478673904102e-12 0.0008487514926576663 0.01024718778327207
4965 2.7685752984124813e-12 0.0008485260538293728 0.01024636092350962
4966 2.7676722206135712e-12 0.0008483007261815741 0.010245534123802276
4967 2.7667694403664248e-12 0.0008480755096396216 0.010244707384119641
4968 2.765866957530242e-12 0.0008478504041289297 0.010243880704431368
4969 2.76496477196438e-12 0.000847625409574975 0.01024305408470716
4970 2.7640628835283406e-12 0.0008474005259032974 0.010242227524916768
4971 2.763161292081779e-12 0.0008471757530394987 0.010241401025029993
4972 2.7622599974844965e-12 0.0008469510909092438 0.010240574585016681
4973 2.761358999596445e-12 0.0008467265394382594 0.01023974820484673
4974 2.7604582982777267e-12 0.000846502098552335 0.010238921884490083
4975 2.7595578933885873e-12 0.0008462777681773224 0.010238095623916732
4976 2.758657784789426e-12 0.0008460535482391356 0.010237269423096716
4977 2.7577579723407874e-12 0.0008458294386637506 0.010236443282000124
4978 2.756858455903363e-12 0.0008456054393772059 0.01023561720059709
4979 2.7559592353379973e-12 0.0008453815503056016 0.0102347911788578
4980 2.7550603105056764e-12 0.0008451577713751003 0.010233965216752485
4981 2.7541616812675344e-12 0.0008449341025119262 0.010233139314251422
4982 2.7532633474848562e-12 0.0008447105436423656 0.01023231347132494
4983 2.7523653090190693e-12 0.0008444870946927664 0.010231487687943413
4984 2.751467565731745e-12 0.0008442637555895382 0.010230661964077258
4985 2.7505701174846067e-12 0.0008440405262591527 0.010229836299696945
4986 2.7496729641395213e-12 0.0008438174066281427 0.010229010694772991
4987 2.7487761055585044e-12 0.000843594396623103 0.010228185149275962
4988 2.7478795416037096e-12 0.0008433714961706897 0.010227359663176464
4989 2.746983272137443e-12 0.0008431487051976204 0.010226534236445156
4990 2.7460872970221495e-12 0.000842926023630674 0.010225708869052741
4991 2.74519161612043e-12 0.000842703451396691 0.010224883560969976
4992 2.744296229295018e-12 0.0008424809884225727 0.010224058312167657
4993 2.743401136408794e-12 0.000842258634635282 0.010223233122616629
4994 2.742506337324787e-12 0.0008420363899618427 0.010222407992287784
4995 2.741611831906164e-12 0.0008418142543293397 0.01022158292115206
4996 2.74071762001624e-12 0.000841592227664919 0.010220757909180445
4997 2.7398237015184726e-12 0.0008413703098957877 0.01021993295634397
4998 2.7389300762764616e-12 0.0008411485009492134 0.010219108062613716
4999 2.7380367441539528e-12 0.000840926800752525 0.010218283227960808
5000 2.737143705014829e-12 0.0008407052092331118 0.010217458452356417
5001 2.736250958723118e-12 0.0008404837263184239 0.01021663373577176
5002 2.7353585051429915e-12 0.0008402623519359719 0.010215809078178104
5003 2.7344663441387614e-12 0.0008400410860133276 0.010214984479546758
5004 2.733574475574883e-12 0.0008398199284781224 0.010214159939849081
5005 2.732682899315955e-12 0.0008395988792580491 0.010213335459056477
5006 2.73179161522671e-12 0.0008393779382808601 0.010212511037140394
5007 2.7309006231720314e-12 0.0008391571054743688 0.010211686674072329
5008 2.730009923016936e-12 0.0008389363807664486 0.010210862369823822
5009 2.729119514626584e-12 0.0008387157640850331 0.010210038124366461
5010 2.728229397866277e-12 0.0008384952553581161 0.01020921393767188
5011 2.727339572601458e-12 0.0008382748545137516 0.010208389809711758
5012 2.726450038697702e-12 0.0008380545614800536 0.010207565740457817
5013 2.7255607960207346e-12 0.0008378343761851958 0.01020674172988183
5014 2.724671844436413e-12 0.0008376142985574123 0.010205917777955612
5015 2.7237831838107387e-12 0.0008373943285249966 0.010205093884651024
5016 2.7228948140098484e-12 0.0008371744660163025 0.010204270049939974
5017 2.72200673490002e-12 0.0008369547109597432 0.010203446273794412
5018 2.721118946347671e-12 0.0008367350632837917 0.010202622556186338
5019 2.7202314482193556e-12 0.0008365155229169807 0.010201798897087794
5020 2.7193442403817672e-12 0.0008362960897879022 0.01020097529647087
5021 2.718457322701736e-12 0.000836076763825208 0.010200151754307697
5022 2.717570695046231e-12 0.0008358575449576093 0.010199328270570455
5023 2.716684357282357e-12 0.0008356384331138766 0.010198504845231366
5024 2.7157983092773593e-12 0.0008354194282228398 0.0101976814782627
5025 2.71491255089862e-12 0.0008352005302133881 0.010196858169636771
5026 2.714027082013653e-12 0.0008349817390144698 0.010196034919325934
5027 2.7131419024901147e-12 0.0008347630545550923 0.010195211727302596
5028 2.7122570121957953e-12 0.0008345444767643222 0.0101943885935392
5029 2.711372410998624e-12 0.0008343260055712853 0.010193565518008246
5030 2.710488098766662e-12 0.0008341076409051661 0.010192742500682264
5031 2.7096040753681103e-12 0.0008338893826952084 0.010191919541533841
5032 2.7087203406713022e-12 0.0008336712308707143 0.0101910966405356
5033 2.7078368945447072e-12 0.0008334531853610451 0.010190273797660214
5034 2.706953736856934e-12 0.0008332352460956209 0.010189451012880399
5035 2.706070867476721e-12 0.0008330174130039203 0.010188628286168911
5036 2.7051882862729397e-12 0.0008327996860154805 0.010187805617498555
5037 2.7043059931146055e-12 0.0008325820650598974 0.010186983006842181
5038 2.703423987870859e-12 0.0008323645500668252 0.01018616045417268
5039 2.70254227041098e-12 0.0008321471409659769 0.010185337959462989
5040 2.7016608406043795e-12 0.0008319298376871238 0.010184515522686087
5041 2.7007796983206008e-12 0.0008317126401600951 0.010183693143814997
5042 2.699898843429328e-12 0.0008314955483147789 0.010182870822822791
5043 2.6990182758003693e-12 0.0008312785620811211 0.010182048559682577
5044 2.6981379953036725e-12 0.0008310616813891259 0.010181226354367514
5045 2.6972580018093177e-12 0.0008308449061688556 0.010180404206850803
5046 2.6963782951875134e-12 0.0008306282363504307 0.010179582117105684
5047 2.6954988753086047e-12 0.0008304116718640294 0.010178760085105447
5048 2.6946197420430685e-12 0.0008301952126398882 0.010177938110823423
5049 2.69374089526151e-12 0.000829978858608301 0.010177116194232982
5050 2.692862334834669e-12 0.0008297626096996198 0.010176294335307545
5051 2.691984060633417e-12 0.0008295464658442546 0.01017547253402057
5052 2.691106072528756e-12 0.0008293304269726726 0.010174650790345564
5053 2.690228370391819e-12 0.000829114493015399 0.010173829104256071
5054 2.6893509540938746e-12 0.0008288986639030166 0.010173007475725688
5055 2.688473823506316e-12 0.0008286829395661654 0.010172185904728044
5056 2.687596978500669e-12 0.0008284673199355433 0.01017136439123682
5057 2.6867204189485933e-12 0.0008282518049419051 0.010170542935225735
5058 2.685844144721873e-12 0.0008280363945160636 0.010169721536668551
5059 2.684968155692425e-12 0.0008278210885888882 0.010168900195539076
5060 2.6840924517322955e-12 0.0008276058870913063 0.010168078911811158
5061 2.6832170327136614e-12 0.0008273907899543017 0.01016725768545869
5062 2.682341898508827e-12 0.0008271757971089161 0.010166436516455607
5063 2.681467048990228e-12 0.0008269609084862478 0.010165615404775884
5064 2.6805924840304283e-12 0.0008267461240174523 0.010164794350393545
5065 2.6797182035021183e-12 0.000826531443633742 0.010163973353282651
5066 2.6788442072781222e-12 0.000826316867266386 0.010163152413417309
5067 2.6779704952313834e-12 0.0008261023948467106 0.010162331530771663
5068 2.6770970672349796e-12 0.0008258880263060989 0.010161510705319904
5069 2.676223923162117e-12 0.0008256737615759906 0.010160689937036263
5070 2.67535106288613e-12 0.000825459600587882 0.01015986922589502
5071 2.674478486280477e-12 0.0008252455432733261 0.010159048571870489
5072 2.6736061932187473e-12 0.0008250315895639327 0.010158227974937031
5073 2.6727341835746524e-12 0.0008248177393913675 0.010157407435069045
5074 2.6718624572220353e-12 0.0008246039926873535 0.010156586952240976
5075 2.670991014034863e-12 0.0008243903493836692 0.010155766526427308
5076 2.670119853887234e-12 0.0008241768094121503 0.010154946157602573
5077 2.669248976653367e-12 0.0008239633727046883 0.010154125845741338
5078 2.6683783822076094e-12 0.0008237500391932312 0.010153305590818215
5079 2.6675080704244362e-12 0.0008235368088097826 0.010152485392807858
5080 2.666638041178444e-12 0.0008233236814864032 0.010151665251684962
5081 2.665768294344356e-12 0.0008231106571552088 0.01015084516742426
5082 2.6648988297970237e-12 0.0008228977357483717 0.010150025140000535
5083 2.6640296474114236e-12 0.0008226849171981201 0.010149205169388607
5084 2.6631607470626543e-12 0.0008224722014367385 0.010148385255563337
5085 2.66229212862594e-12 0.0008222595883965664 0.010147565398499628
5086 2.6614237919766328e-12 0.0008220470780099997 0.010146745598172427
5087 2.660555736990201e-12 0.0008218346702094899 0.010145925854556715
5088 2.6596879635422447e-12 0.0008216223649275441 0.010145106167627522
5089 2.658820471508484e-12 0.0008214101620967252 0.010144286537359916
5090 2.6579532607647676e-12 0.0008211980616496515 0.010143466963729008
5091 2.657086331187063e-12 0.0008209860635189969 0.01014264744670995
5092 2.656219682651462e-12 0.0008207741676374907 0.010141827986277932
5093 2.6553533150341796e-12 0.0008205623739379179 0.010141008582408188
5094 2.6544872282115533e-12 0.0008203506823531184 0.010140189235075989
5095 2.6536214220600444e-12 0.0008201390928159876 0.010139369944256653
5096 2.6527558964562376e-12 0.0008199276052594764 0.010138550709925535
5097 2.6518906512768412e-12 0.0008197162196165906 0.010137731532058034
5098 2.6510256863986795e-12 0.0008195049358203913 0.010136912410629584
5099 2.6501610016987053e-12 0.0008192937538039946 0.010136093345615665
5100 2.6492965970539923e-12 0.0008190826735005716 0.010135274336991799
5101 2.648432472341732e-12 0.0008188716948433483 0.01013445538473354
5102 2.64756862743924e-12 0.0008186608177656059 0.010133636488816492
5103 2.6467050622239536e-12 0.0008184500422006803 0.010132817649216294
5104 2.645841776573431e-12 0.0008182393680819621 0.01013199886590863
5105 2.644978770365352e-12 0.0008180287953428967 0.010131180138869218
5106 2.6441160434775153e-12 0.0008178183239169845 0.010130361468073824
5107 2.643253595787842e-12 0.0008176079537377802 0.01012954285349825
5108 2.6423914271743703e-12 0.0008173976847388932 0.010128724295118335
5109 2.6415295375152613e-12 0.0008171875168539874 0.010127905792909965
5110 2.6406679266887945e-12 0.0008169774500167813 0.01012708734684906
5111 2.6398065945733703e-12 0.0008167674841610478 0.010126268956911584
5112 2.6389455410475067e-12 0.0008165576192206141 0.010125450623073538
5113 2.638084765989845e-12 0.0008163478551293621 0.010124632345310969
5114 2.6372242692791417e-12 0.0008161381918212275 0.010123814123599957
5115 2.636364050794274e-12 0.0008159286292302004 0.010122995957916624
5116 2.63550411041424e-12 0.0008157191672903252 0.010122177848237135
5117 2.634644448018152e-12 0.0008155098059357002 0.01012135979453769
5118 2.6337850634852454e-12 0.0008153005451004779 0.010120541796794535
5119 2.6329259566948685e-12 0.0008150913847188648 0.010119723854983947
5120 2.632067127526495e-12 0.0008148823247251214 0.010118905969082251
5121 2.631208575859707e-12 0.0008146733650535621 0.010118088139065805
5122 2.630350301574211e-12 0.0008144645056385549 0.010117270364911009
5123 2.6294923045498327e-12 0.0008142557464145219 0.010116452646594306
5124 2.6286345846665107e-12 0.0008140470873159389 0.010115634984092174
5125 2.627777141804301e-12 0.0008138385282773354 0.010114817377381131
5126 2.6269199758433784e-12 0.0008136300692332943 0.010113999826437736
5127 2.6260630866640334e-12 0.0008134217101184523 0.010113182331238585
5128 2.625206474146672e-12 0.0008132134508674996 0.010112364891760314
5129 2.6243501381718204e-12 0.0008130052914151802 0.010111547507979598
5130 2.6234940786201193e-12 0.0008127972316962909 0.010110730179873155
5131 2.6226382953723248e-12 0.0008125892716456824 0.010109912907417737
5132 2.621782788309308e-12 0.0008123814111982583 0.010109095690590136
5133 2.6209275573120577e-12 0.000812173650288976 0.010108278529367184
5134 2.6200726022616754e-12 0.0008119659888528456 0.01010746142372575
5135 2.619217923039379e-12 0.0008117584268249307 0.010106644373642743
5136 2.6183635195265065e-12 0.000811550964140348 0.010105827379095114
5137 2.6175093916045016e-12 0.0008113436007342671 0.010105010440059846
5138 2.61665553915493e-12 0.0008111363365419106 0.010104193556513964
5139 2.6158019620594715e-12 0.0008109291714985545 0.010103376728434536
5140 2.6149486601999168e-12 0.0008107221055395271 0.010102559955798661
5141 2.6140956334581732e-12 0.0008105151386002099 0.010101743238583481
5142 2.6132428817162622e-12 0.0008103082706160372 0.010100926576766176
5143 2.612390404856322e-12 0.0008101015015224961 0.010100109970323966
5144 2.611538202760598e-12 0.0008098948312551262 0.010099293419234106
5145 2.6106862753114524e-12 0.0008096882597495199 0.01009847692347389
5146 2.6098346223913626e-12 0.0008094817869413221 0.010097660483020651
5147 2.608983243882915e-12 0.0008092754127662304 0.010096844097851759
5148 2.608132139668812e-12 0.0008090691371599948 0.010096027767944623
5149 2.60728130963187e-12 0.0008088629600584178 0.010095211493276694
5150 2.6064307536550165e-12 0.0008086568813973543 0.010094395273825454
5151 2.605580471621292e-12 0.0008084509011127115 0.01009357910956843
5152 2.6047304634138502e-12 0.0008082450191404489 0.010092763000483184
5153 2.6038807289159514e-12 0.000808039235416578 0.01009194694654731
5154 2.603031268010972e-12 0.000807833549877163 0.010091130947738447
5155 2.6021820805824046e-12 0.00080762796245832 0.010090315004034272
5156 2.6013331665138446e-12 0.0008074224730962171 0.010089499115412496
5157 2.6004845256890067e-12 0.0008072170817270744 0.01008868328185087
5158 2.5996361579917152e-12 0.0008070117882871641 0.010087867503327186
5159 2.5987880633059e-12 0.0008068065927128107 0.010087051779819264
5160 2.5979402415156087e-12 0.0008066014949403898 0.010086236111304972
5161 2.597092692504996e-12 0.0008063964949063295 0.01008542049776221
5162 2.5962454161583296e-12 0.0008061915925471093 0.010084604939168915
5163 2.5953984123599843e-12 0.0008059867877992607 0.010083789435503063
5164 2.5945516809944493e-12 0.0008057820805993667 0.01008297398674267
5165 2.5937052219463205e-12 0.0008055774708840621 0.010082158592865785
5166 2.5928590351003036e-12 0.0008053729585900331 0.010081343253850494
5167 2.5920131203412176e-12 0.0008051685436540177 0.010080527969674924
5168 2.591167477553988e-12 0.0008049642260128052 0.010079712740317237
5169 2.5903221066236514e-12 0.0008047600056032363 0.010078897565755633
5170 2.5894770074353503e-12 0.0008045558823622031 0.010078082445968346
5171 2.5886321798743396e-12 0.0008043518562266493 0.01007726738093365
5172 2.587787623825985e-12 0.0008041479271335694 0.010076452370629858
5173 2.5869433391757554e-12 0.0008039440950200093 0.010075637415035315
5174 2.5860993258092335e-12 0.0008037403598230663 0.010074822514128407
5175 2.5852555836121046e-12 0.0008035367214798885 0.010074007667887552
5176 2.5844121124701665e-12 0.0008033331799276756 0.010073192876291208
5177 2.5835689122693255e-12 0.0008031297351036778 0.010072378139317871
5178 2.5827259828955928e-12 0.0008029263869451967 0.010071563456946072
5179 2.5818833242350888e-12 0.0008027231353895847 0.010070748829154376
5180 2.581040936174043e-12 0.0008025199803742449 0.01006993425592139
5181 2.5801988185987925e-12 0.0008023169218366314 0.010069119737225758
5182 2.579356971395779e-12 0.0008021139597142492 0.010068305273046153
5183 2.5785153944515495e-12 0.0008019110939446537 0.010067490863361289
5184 2.577674087652765e-12 0.0008017083244654514 0.010066676508149918
5185 2.5768330508861877e-12 0.0008015056512142992 0.010065862207390827
5186 2.5759922840386857e-12 0.0008013030741289045 0.010065047961062836
5187 2.575151786997239e-12 0.0008011005931470254 0.010064233769144807
5188 2.574311559648929e-12 0.0008008982082064705 0.010063419631615635
5189 2.5734716018809405e-12 0.0008006959192450987 0.010062605548454248
5190 2.572631913580573e-12 0.0008004937262008196 0.010061791519639617
5191 2.571792494635224e-12 0.0008002916290115928 0.010060977545150743
5192 2.5709533449324028e-12 0.0008000896276154284 0.010060163624966667
5193 2.5701144643597173e-12 0.0007998877219503866 0.010059349759066465
5194 2.5692758528048876e-12 0.0007996859119545781 0.010058535947429248
5195 2.568437510155733e-12 0.0007994841975661633 0.010057722190034162
5196 2.56759943630018e-12 0.0007992825787233531 0.01005690848686039
5197 2.566761631126264e-12 0.0007990810553644081 0.010056094837887155
5198 2.565924094522119e-12 0.0007988796274276395 0.01005528124309371
5199 2.565086826375987e-12 0.0007986782948514077 0.010054467702459343
5200 2.5642498265762104e-12 0.0007984770575741233 0.010053654215963381
5201 2.5634130950112386e-12 0.0007982759155342472 0.010052840783585185
5202 2.5625766315696246e-12 0.0007980748686702895 0.010052027405304151
5203 2.5617404361400256e-12 0.0007978739169208104 0.010051214081099713
5204 2.5609045086112045e-12 0.0007976730602244197 0.01005040081095134
5205 2.560068848872023e-12 0.000797472298519777 0.010049587594838533
5206 2.5592334568114476e-12 0.0007972716317455911 0.010048774432740831
5207 2.558398332318551e-12 0.0007970710598406208 0.010047961324637809
5208 2.5575634752825083e-12 0.0007968705827436745 0.010047148270509077
5209 2.5567288855925933e-12 0.0007966702003936097 0.01004633527033428
5210 2.5558945631381857e-12 0.0007964699127293336 0.010045522324093094
5211 2.555060507808769e-12 0.0007962697196898026 0.010044709431765237
5212 2.554226719493927e-12 0.0007960696212140225 0.01004389659333046
5213 2.553393198083344e-12 0.0007958696172410485 0.010043083808768543
5214 2.5525599434668077e-12 0.0007956697077099847 0.010042271078059307
5215 2.551726955534213e-12 0.000795469892559985 0.010041458401182611
5216 2.5508942341755477e-12 0.0007952701717302518 0.01004064577811834
5217 2.5500617792809076e-12 0.000795070545160037 0.010039833208846419
5218 2.549229590740488e-12 0.0007948710127886413 0.01003902069334681
5219 2.548397668444584e-12 0.0007946715745554146 0.010038208231599503
5220 2.5475660122835953e-12 0.0007944722303997555 0.01003739582358453
5221 2.5467346221480184e-12 0.0007942729802611119 0.010036583469281952
5222 2.5459034979284545e-12 0.0007940738240789801 0.010035771168671869
5223 2.545072639515601e-12 0.0007938747617929057 0.01003495892173441
5224 2.5442420468002615e-12 0.0007936757933424827 0.010034146728449744
5225 2.543411719673335e-12 0.0007934769186673539 0.010033334588798072
5226 2.5425816580258233e-12 0.0007932781377072108 0.010032522502759631
5227 2.541751861748829e-12 0.0007930794504017935 0.010031710470314691
5228 2.540922330733553e-12 0.0007928808566908905 0.010030898491443556
5229 2.5400930648712934e-12 0.0007926823565143392 0.010030086566126563
5230 2.5392640640534526e-12 0.0007924839498120251 0.010029274694344087
5231 2.5384353281715308e-12 0.0007922856365238824 0.010028462876076534
5232 2.5376068571171265e-12 0.0007920874165898937 0.010027651111304346
5233 2.5367786507819378e-12 0.0007918892899500897 0.010026839400007998
5234 2.5359507090577613e-12 0.0007916912565445498 0.010026027742167999
5235 2.5351230318364954e-12 0.0007914933163134011 0.010025216137764893
5236 2.5342956190101353e-12 0.0007912954691968193 0.01002440458677926
5237 2.533468470470772e-12 0.0007910977151350283 0.010023593089191707
5238 2.5326415861105996e-12 0.0007909000540682997 0.010022781644982883
5239 2.531814965821907e-12 0.0007907024859369537 0.010021970254133464
5240 2.530988609497079e-12 0.0007905050106813581 0.010021158916624162
5241 2.5301625170286055e-12 0.0007903076282419288 0.010020347632435726
5242 2.529336688309067e-12 0.0007901103385591297 0.010019536401548934
5243 2.5285111232311465e-12 0.0007899131415734726 0.0100187252239446
5244 2.5276858216876232e-12 0.0007897160372255169 0.010017914099603573
5245 2.526860783571375e-12 0.0007895190254558699 0.010017103028506735
5246 2.5260360087753743e-12 0.0007893221062051866 0.010016292010635
5247 2.52521149719269e-12 0.0007891252794141701 0.010015481045969313
5248 2.524387248716492e-12 0.0007889285450235705 0.01001467013449066
5249 2.523563263240042e-12 0.0007887319029741859 0.010013859276180053
5250 2.5227395406567033e-12 0.0007885353532068617 0.010013048471018542
5251 2.521916080859931e-12 0.0007883388956624912 0.010012237718987207
5252 2.5210928837432794e-12 0.0007881425302820148 0.010011427020067163
5253 2.5202699492004e-12 0.0007879462570064207 0.010010616374239561
5254 2.5194472771250365e-12 0.000787750075776744 0.01000980578148558
5255 2.518624867411031e-12 0.0007875539865340674 0.010008995241786433
5256 2.51780271995232e-12 0.0007873579892195209 0.010008184755123368
5257 2.5169808346429373e-12 0.0007871620837742816 0.010007374321477667
5258 2.5161592113770114e-12 0.000786966270139574 0.010006563940830642
5259 2.5153378500487633e-12 0.0007867705482566695 0.010005753613163639
5260 2.5145167505525132e-12 0.0007865749180668868 0.010004943338458036
5261 2.513695912782675e-12 0.0007863793795115917 0.010004133116695247
5262 2.5128753366337567e-12 0.0007861839325321966 0.010003322947856717
5263 2.5120550220003633e-12 0.0007859885770701615 0.010002512831923924
5264 2.5112349687771906e-12 0.0007857933130669928 0.010001702768878377
5265 2.5104151768590333e-12 0.0007855981404642441 0.010000892758701621
5266 2.5095956461407727e-12 0.0007854030592035155 0.010000082801375229
5267 2.5087763765173926e-12 0.0007852080692264543 0.00999927289688081
5268 2.5079573678839674e-12 0.0007850131704747542 0.009998463045200004
5269 2.5071386201356652e-12 0.0007848183628901555 0.009997653246314487
5270 2.5063201331677472e-12 0.0007846236464144455 0.009996843500205962
5271 2.5055019068755697e-12 0.0007844290209894581 0.009996033806856168
5272 2.5046839411545833e-12 0.0007842344865570737 0.009995224166246878
5273 2.5038662359003286e-12 0.000784040043059219 0.009994414578359893
5274 2.5030487910084414e-12 0.0007838456904378672 0.009993605043177048
5275 2.50223160637465e-12 0.0007836514286350381 0.009992795560680211
5276 2.5014146818947748e-12 0.0007834572575927979 0.00999198613085128
5277 2.50059801746473e-12 0.000783263177253259 0.00999117675367219
5278 2.499781612980522e-12 0.0007830691875585804 0.0099903674291249
5279 2.498965468338249e-12 0.0007828752884509669 0.00998955815719141
5280 2.498149583434105e-12 0.0007826814798726697 0.009988748937853748
5281 2.4973339581643705e-12 0.0007824877617659863 0.009987939771093973
5282 2.4965185924254223e-12 0.0007822941340732602 0.009987130656894177
5283 2.4957034861137276e-12 0.000782100596736881 0.009986321595236484
5284 2.4948886391258438e-12 0.0007819071496992844 0.00998551258610305
5285 2.4940740513584224e-12 0.0007817137929029518 0.009984703629476063
5286 2.4932597227082045e-12 0.0007815205262904108 0.00998389472533774
5287 2.492445653072025e-12 0.000781327349804235 0.009983085873670335
5288 2.4916318423468093e-12 0.0007811342633870435 0.009982277074456132
5289 2.4908182904295723e-12 0.0007809412669815015 0.009981468327677444
5290 2.4900049972174207e-12 0.0007807483605303198 0.009980659633316619
5291 2.4891919626075494e-12 0.000780555543976255 0.009979850991356032
5292 2.4883791864972465e-12 0.0007803628172621096 0.009979042401778092
5293 2.4875666687838897e-12 0.0007801701803307313 0.00997823386456524
5294 2.4867544093649473e-12 0.0007799776331250135 0.009977425379699947
5295 2.4859424081379798e-12 0.0007797851755878954 0.009976616947164719
5296 2.485130665000633e-12 0.0007795928076623616 0.009975808566942088
5297 2.4843191798506477e-12 0.0007794005292914421 0.009975000239014622
5298 2.4835079525858532e-12 0.0007792083404182123 0.00997419196336492
5299 2.4826969831041677e-12 0.000779016240985793 0.00997338373997561
5300 2.4818862713035987e-12 0.0007788242309373502 0.00997257556882935
5301 2.4810758170822427e-12 0.0007786323102160957 0.009971767449908835
5302 2.480265620338285e-12 0.0007784404787652859 0.009970959383196783
5303 2.4794556809700036e-12 0.0007782487365282228 0.009970151368675951
5304 2.4786459988757604e-12 0.0007780570834482533 0.00996934340632912
5305 2.4778365739540106e-12 0.0007778655194687696 0.009968535496139108
5306 2.4770274061032957e-12 0.000777674044533209 0.00996772763808876
5307 2.4762184952222452e-12 0.0007774826585850538 0.009966919832160952
5308 2.475409841209578e-12 0.0007772913615678312 0.009966112078338593
5309 2.474601443964103e-12 0.0007771001534251134 0.009965304376604624
5310 2.473793303384714e-12 0.0007769090341005173 0.00996449672694201
5311 2.4729854193703955e-12 0.000776718003537705 0.009963689129333755
5312 2.47217779182022e-12 0.0007765270616803833 0.00996288158376289
5313 2.4713704206333467e-12 0.0007763362084723037 0.009962074090212478
5314 2.4705633057090227e-12 0.0007761454438572625 0.009961266648665609
5315 2.469756446946579e-12 0.0007759547677791005 0.009960459259105405
5316 2.4689498442454412e-12 0.0007757641801817036 0.009959651921515022
5317 2.468143497505117e-12 0.0007755736810090018 0.009958844635877644
5318 2.4673374066252033e-12 0.00077538327020497 0.009958037402176484
5319 2.4665315715053825e-12 0.0007751929477136275 0.009957230220394788
5320 2.4657259920454232e-12 0.0007750027134790379 0.00995642309051583
5321 2.4649206681451857e-12 0.0007748125674453094 0.009955616012522917
5322 2.4641155997046094e-12 0.0007746225095565947 0.009954808986399383
5323 2.4633107866237257e-12 0.0007744325397570907 0.009954002012128595
5324 2.4625062288026527e-12 0.0007742426579910387 0.009953195089693952
5325 2.4617019261415914e-12 0.0007740528642027241 0.009952388219078878
5326 2.4608978785408316e-12 0.0007738631583364769 0.009951581400266831
5327 2.4600940859007434e-12 0.0007736735403366708 0.009950774633241295
5328 2.45929054812179e-12 0.0007734840101477238 0.009949967917985789
5329 2.4584872651045183e-12 0.0007732945677140982 0.00994916125448386
5330 2.4576842367495567e-12 0.0007731052129803001 0.009948354642719084
5331 2.456881462957623e-12 0.0007729159458908797 0.009947548082675067
5332 2.456078943629519e-12 0.0007727267663904313 0.009946741574335446
5333 2.4552766786661324e-12 0.0007725376744235929 0.009945935117683886
5334 2.4544746679684365e-12 0.0007723486699350465 0.009945128712704088
5335 2.4536729114374906e-12 0.0007721597528695182 0.009944322359379776
5336 2.4528714089744337e-12 0.0007719709231717773 0.009943516057694706
5337 2.4520701604804936e-12 0.0007717821807866374 0.009942709807632663
5338 2.4512691658569835e-12 0.0007715935256589558 0.009941903609177464
5339 2.450468425005297e-12 0.0007714049577336332 0.009941097462312953
5340 2.4496679378269157e-12 0.000771216476955614 0.009940291367023004
5341 2.448867704223402e-12 0.0007710280832698863 0.009939485323291522
5342 2.448067724096406e-12 0.0007708397766214817 0.00993867933110244
5343 2.447267997347659e-12 0.0007706515569554752 0.00993787339043972
5344 2.446468523878976e-12 0.0007704634242169856 0.009937067501287356
5345 2.445669303592259e-12 0.0007702753783511749 0.00993626166362937
5346 2.44487033638949e-12 0.0007700874193032484 0.009935455877449813
5347 2.4440716221727337e-12 0.0007698995470184549 0.009934650142732765
5348 2.4432731608441397e-12 0.0007697117614420866 0.009933844459462332
5349 2.4424749523059415e-12 0.0007695240625194788 0.009933038827622656
5350 2.4416769964604546e-12 0.00076933645019601 0.009932233247197905
5351 2.440879293210078e-12 0.0007691489244171022 0.009931427718172275
5352 2.440081842457293e-12 0.0007689614851282202 0.009930622240529994
5353 2.439284644104666e-12 0.0007687741322748721 0.009929816814255317
5354 2.438487698054842e-12 0.0007685868658026089 0.009929011439332528
5355 2.437691004210551e-12 0.0007683996856570247 0.009928206115745943
5356 2.4368945624746037e-12 0.0007682125917837565 0.009927400843479902
5357 2.4360983727498942e-12 0.0007680255841284846 0.009926595622518776
5358 2.435302434939398e-12 0.0007678386626369316 0.009925790452846967
5359 2.4345067489461736e-12 0.0007676518272548634 0.009924985334448903
5360 2.433711314673357e-12 0.0007674650779280887 0.00992418026730904
5361 2.4329161320241725e-12 0.0007672784146024588 0.009923375251411869
5362 2.4321212009019215e-12 0.0007670918372238679 0.009922570286741901
5363 2.431326521209989e-12 0.0007669053457382528 0.009921765373283684
5364 2.4305320928518373e-12 0.000766718940091593 0.009920960511021787
5365 2.4297379157310144e-12 0.0007665326202299105 0.009920155699940812
5366 2.4289439897511505e-12 0.0007663463860992702 0.009919350940025391
5367 2.4281503148159527e-12 0.000766160237645779 0.009918546231260183
5368 2.427356890829209e-12 0.000765974174815587 0.009917741573629874
5369 2.4265637176947926e-12 0.0007657881975548861 0.00991693696711918
5370 2.4257707953166517e-12 0.000765602305809911 0.009916132411712844
5371 2.4249781235988168e-12 0.0007654164995269386 0.009915327907395638
5372 2.424185702445401e-12 0.0007652307786522881 0.009914523454152363
5373 2.4233935317605947e-12 0.0007650451431323215 0.009913719051967848
5374 2.42260161144867e-12 0.0007648595929134423 0.00991291470082695
5375 2.4218099414139744e-12 0.0007646741279420966 0.009912110400714552
5376 2.421018521560945e-12 0.0007644887481647729 0.00991130615161557
5377 2.420227351794093e-12 0.0007643034535280013 0.009910501953514948
5378 2.4194364320180063e-12 0.0007641182439783545 0.009909697806397652
5379 2.4186457621373544e-12 0.000763933119462447 0.00990889371024868
5380 2.4178553420568892e-12 0.0007637480799269355 0.009908089665053058
5381 2.41706517168144e-12 0.0007635631253185183 0.009907285670795843
5382 2.416275250915915e-12 0.0007633782555839362 0.009906481727462115
5383 2.4154855796653004e-12 0.0007631934706699713 0.009905677835036984
5384 2.4146961578346634e-12 0.0007630087705234479 0.009904873993505588
5385 2.4139069853291477e-12 0.0007628241550912321 0.009904070202853093
5386 2.4131180620539754e-12 0.0007626396243202318 0.00990326646306469
5387 2.4123293879144495e-12 0.0007624551781573965 0.009902462774125601
5388 2.411540962815953e-12 0.0007622708165497175 0.009901659136021078
5389 2.4107527866639438e-12 0.0007620865394442279 0.009900855548736397
5390 2.4099648593639575e-12 0.0007619023467880022 0.00990005201225686
5391 2.4091771808216107e-12 0.0007617182385281565 0.009899248526567801
5392 2.4083897509425956e-12 0.0007615342146118486 0.009898445091654579
5393 2.4076025696326837e-12 0.0007613502749862776 0.009897641707502581
5394 2.406815636797723e-12 0.0007611664195986843 0.009896838374097222
5395 2.4060289523436416e-12 0.0007609826483963508 0.009896035091423944
5396 2.4052425161764404e-12 0.0007607989613266006 0.009895231859468216
5397 2.4044563282022007e-12 0.0007606153583367986 0.009894428678215534
5398 2.4036703883270815e-12 0.0007604318393743508 0.009893625547651424
5399 2.4028846964573206e-12 0.000760248404386705 0.009892822467761438
5400 2.4020992524992305e-12 0.0007600650533213497 0.009892019438531156
5401 2.401314056359201e-12 0.0007598817861258147 0.009891216459946185
5402 2.4005291079436985e-12 0.0007596986027476712 0.009890413531992158
5403 2.399744407159265e-12 0.0007595155031345313 0.009889610654654733
5404 2.3989599539125195e-12 0.0007593324872340482 0.0098888078279196
5405 2.3981757481101623e-12 0.0007591495549939161 0.009888005051772477
5406 2.3973917896589644e-12 0.0007589667063618705 0.009887202326199104
5407 2.3966080784657716e-12 0.0007587839412856875 0.009886399651185247
5408 2.3958246144375107e-12 0.0007586012597131845 0.009885597026716705
5409 2.3950413974811852e-12 0.0007584186615922192 0.009884794452779302
5410 2.3942584275038695e-12 0.0007582361468706909 0.009883991929358888
5411 2.3934757044127157e-12 0.000758053715496539 0.009883189456441338
5412 2.392693228114956e-12 0.0007578713674177444 0.00988238703401256
5413 2.3919109985178905e-12 0.0007576891025823278 0.00988158466205848
5414 2.3911290155288987e-12 0.0007575069209383514 0.009880782340565056
5415 2.390347279055438e-12 0.0007573248224339178 0.009879980069518277
5416 2.389565789005039e-12 0.0007571428070171704 0.00987917784890415
5417 2.388784545285304e-12 0.0007569608746362925 0.009878375678708714
5418 2.3880035478039186e-12 0.0007567790252395089 0.009877573558918037
5419 2.3872227964686355e-12 0.0007565972587750843 0.009876771489518208
5420 2.3864422911872834e-12 0.000756415575191324 0.009875969470495344
5421 2.385662031867768e-12 0.0007562339744365737 0.00987516750183559
5422 2.3848820184180707e-12 0.0007560524564592195 0.009874365583525117
5423 2.384102250746242e-12 0.0007558710212076879 0.009873563715550121
5424 2.3833227287604103e-12 0.0007556896686304458 0.009872761897896825
5425 2.3825434523687795e-12 0.0007555083986760001 0.009871960130551482
5426 2.381764421479626e-12 0.0007553272112928982 0.009871158413500367
5427 2.3809856360012992e-12 0.0007551461064297276 0.009870356746729782
5428 2.380207095842224e-12 0.0007549650840351161 0.009869555130226058
5429 2.3794288009108997e-12 0.0007547841440577316 0.00986875356397555
5430 2.3786507511158975e-12 0.0007546032864462819 0.009867952047964638
5431 2.3778729463658635e-12 0.0007544225111495149 0.009867150582179733
5432 2.377095386569516e-12 0.0007542418181162188 0.009866349166607266
5433 2.3763180716356466e-12 0.0007540612072952212 0.009865547801233698
5434 2.375541001473121e-12 0.0007538806786353902 0.009864746486045513
5435 2.37476417599088e-12 0.0007537002320856337 0.009863945221029229
5436 2.3739875950979337e-12 0.0007535198675948995 0.009863144006171378
5437 2.373211258703368e-12 0.0007533395851121748 0.00986234284145853
5438 2.372435166716341e-12 0.000753159384586487 0.009861541726877272
5439 2.3716593190460804e-12 0.0007529792659669031 0.009860740662414219
5440 2.3708837156018928e-12 0.00075279922920253 0.009859939648056017
5441 2.37010835629315e-12 0.000752619274242514 0.009859138683789329
5442 2.3693332410293032e-12 0.0007524394010360412 0.009858337769600854
5443 2.3685583697198707e-12 0.0007522596095323376 0.009857536905477308
5444 2.3677837422744473e-12 0.0007520798996806682 0.009856736091405438
5445 2.3670093586026946e-12 0.0007519002714303378 0.009855935327372015
5446 2.366235218614349e-12 0.0007517207247306908 0.009855134613363833
5447 2.365461322219223e-12 0.0007515412595311109 0.00985433394936772
5448 2.364687669327193e-12 0.0007513618757810211 0.009853533335370519
5449 2.363914259848211e-12 0.0007511825734298843 0.009852732771359105
5450 2.363141093692303e-12 0.0007510033524272021 0.009851932257320378
5451 2.3623681707695616e-12 0.0007508242127225159 0.009851131793241262
5452 2.361595490990154e-12 0.0007506451542654063 0.009850331379108707
5453 2.360823054264315e-12 0.0007504661770054929 0.009849531014909686
5454 2.360050860502358e-12 0.0007502872808924346 0.009848730700631206
5455 2.35927890961466e-12 0.0007501084658759295 0.00984793043626029
5456 2.3585072015116708e-12 0.0007499297319057149 0.009847130221783988
5457 2.357735736103911e-12 0.0007497510789315673 0.009846330057189377
5458 2.3569645133019733e-12 0.000749572506903302 0.009845529942463559
5459 2.356193533016521e-12 0.0007493940157707734 0.009844729877593664
5460 2.3554227951582878e-12 0.0007492156054838748 0.009843929862566844
5461 2.3546522996380753e-12 0.0007490372759925384 0.009843129897370274
5462 2.35388204636676e-12 0.0007488590272467356 0.00984232998199116
5463 2.3531120352552857e-12 0.0007486808591964765 0.009841530116416732
5464 2.352342266214666e-12 0.0007485027717918102 0.009840730300634239
5465 2.351572739155982e-12 0.0007483247649828243 0.009839930534630958
5466 2.3508034539903924e-12 0.0007481468387196455 0.009839130818394196
5467 2.350034410629118e-12 0.0007479689929524388 0.00983833115191128
5468 2.349265608983455e-12 0.0007477912276314083 0.009837531535169561
5469 2.3484970489647664e-12 0.0007476135427067968 0.009836731968156423
5470 2.3477287304844847e-12 0.0007474359381288852 0.009835932450859263
5471 2.346960653454109e-12 0.0007472584138479936 0.00983513298326551
5472 2.346192817785214e-12 0.0007470809698144803 0.009834333565362618
5473 2.3454252233894415e-12 0.000746903605978742 0.009833534197138066
5474 2.3446578701784985e-12 0.0007467263222912144 0.009832734878579353
5475 2.3438907580641645e-12 0.0007465491187023711 0.009831935609674006
5476 2.3431238869582864e-12 0.0007463719951627243 0.009831136390409577
5477 2.34235725677278e-12 0.0007461949516228245 0.00983033722077364
5478 2.3415908674196284e-12 0.000746017988033261 0.009829538100753796
5479 2.3408247188108873e-12 0.0007458411043446607 0.009828739030337671
5480 2.3400588108586787e-12 0.0007456643005076893 0.009827940009512915
5481 2.339293143475192e-12 0.0007454875764730504 0.009827141038267201
5482 2.338527716572688e-12 0.0007453109321914859 0.00982634211658823
5483 2.3377625300634918e-12 0.0007451343676137761 0.009825543244463724
5484 2.336997583859997e-12 0.0007449578826907389 0.009824744421881429
5485 2.336232877874668e-12 0.0007447814773732309 0.009823945648829118
5486 2.335468412020034e-12 0.0007446051516121462 0.009823146925294585
5487 2.3347041862086945e-12 0.0007444289053584171 0.009822348251265654
5488 2.333940200353316e-12 0.0007442527385630141 0.009821549626730168
5489 2.3331764543666343e-12 0.0007440766511769455 0.009820751051676
5490 2.332412948161447e-12 0.0007439006431512573 0.009819952526091037
5491 2.331649681650623e-12 0.0007437247144370339 0.009819154049963199
5492 2.3308866547470983e-12 0.0007435488649853969 0.009818355623280426
5493 2.330123867363877e-12 0.0007433730947475063 0.009817557246030686
5494 2.329361319414031e-12 0.0007431974036745594 0.009816758918201971
5495 2.328599010810695e-12 0.0007430217917177914 0.009815960639782292
5496 2.3278369414670736e-12 0.0007428462588284754 0.009815162410759685
5497 2.3270751112964367e-12 0.0007426708049579218 0.009814364231122214
5498 2.3263135202121235e-12 0.000742495430057479 0.009813566100857965
5499 2.3255521681275387e-12 0.0007423201340785327 0.00981276801995505
5500 2.3247910549561504e-12 0.0007421449169725062 0.009811969988401597
5501 2.324030180611498e-12 0.0007419697786908605 0.009811172006185767
5502 2.323269545007183e-12 0.000741794719185094 0.009810374073295741
5503 2.3225091480568767e-12 0.0007416197384067425 0.009809576189719725
5504 2.3217489896743142e-12 0.0007414448363073794 0.009808778355445946
5505 2.320989069773295e-12 0.0007412700128386154 0.009807980570462655
5506 2.3202293882676912e-12 0.0007410952679520985 0.009807182834758134
5507 2.3194699450714333e-12 0.0007409206015995142 0.009806385148320678
5508 2.3187107400985208e-12 0.000740746013732585 0.009805587511138612
5509 2.3179517732630193e-12 0.0007405715043030707 0.009804789923200283
5510 2.317193044479059e-12 0.0007403970732627687 0.009803992384494063
5511 2.3164345536608343e-12 0.0007402227205635132 0.009803194895008343
5512 2.3156763007226093e-12 0.0007400484461571753 0.009802397454731545
5513 2.314918285578707e-12 0.0007398742499956639 0.009801600063652107
5514 2.314160508143521e-12 0.0007397001320309244 0.009800802721758494
5515 2.313402968331507e-12 0.0007395260922149396 0.009800005429039195
5516 2.3126456660571874e-12 0.0007393521304997291 0.009799208185482721
5517 2.311888601235148e-12 0.0007391782468373494 0.009798410991077608
5518 2.311131773780039e-12 0.0007390044411798945 0.00979761384581241
5519 2.310375183606579e-12 0.0007388307134794947 0.009796816749675712
5520 2.3096188306295454e-12 0.0007386570636883172 0.009796019702656117
5521 2.308862714763787e-12 0.0007384834917585664 0.009795222704742255
5522 2.3081068359242114e-12 0.0007383099976424834 0.009794425755922776
5523 2.3073511940257928e-12 0.0007381365812923458 0.009793628856186355
5524 2.306595788983569e-12 0.000737963242660468 0.009792832005521689
5525 2.3058406207126406e-12 0.0007377899816992016 0.009792035203917495
5526 2.3050856891281764e-12 0.0007376167983609343 0.009791238451362521
5527 2.304330994145407e-12 0.0007374436925980907 0.009790441747845534
5528 2.3035765356796253e-12 0.0007372706643631319 0.009789645093355321
5529 2.302822313646188e-12 0.0007370977136085559 0.009788848487880697
5530 2.302068327960518e-12 0.0007369248402868966 0.009788051931410495
5531 2.301314578538099e-12 0.0007367520443507248 0.009787255423933572
5532 2.3005610652944785e-12 0.0007365793257526478 0.009786458965438812
5533 2.299807788145268e-12 0.0007364066844453092 0.009785662555915117
5534 2.299054747006144e-12 0.0007362341203813892 0.009784866195351414
5535 2.2983019417928448e-12 0.000736061633513604 0.009784069883736653
5536 2.2975493724211724e-12 0.0007358892237947065 0.009783273621059808
5537 2.2967970388069918e-12 0.0007357168911774857 0.009782477407309875
5538 2.2960449408662277e-12 0.000735544635614767 0.009781681242475868
5539 2.295293078514874e-12 0.0007353724570594118 0.009780885126546832
5540 2.2945414516689824e-12 0.000735200355464318 0.009780089059511828
5541 2.2937900602446667e-12 0.0007350283307824195 0.009779293041359941
5542 2.293038904158107e-12 0.0007348563829666862 0.009778497072080282
5543 2.292287983325543e-12 0.0007346845119701245 0.009777701151661978
5544 2.2915372976632768e-12 0.0007345127177457766 0.009776905280094183
5545 2.290786847087677e-12 0.0007343410002467207 0.009776109457366077
5546 2.290036631515171e-12 0.000734169359426071 0.009775313683466857
5547 2.2892866508622464e-12 0.0007339977952369776 0.009774517958385742
5548 2.288536905045456e-12 0.000733826307632627 0.009773722282111976
5549 2.287787393981411e-12 0.000733654896566241 0.009772926654634823
5550 2.287038117586791e-12 0.0007334835619910777 0.009772131075943574
5551 2.2862890757783315e-12 0.0007333123038604308 0.009771335546027538
5552 2.2855402684728314e-12 0.0007331411221276297 0.009770540064876047
5553 2.284791695587152e-12 0.00073297001674604 0.009769744632478455
5554 2.2840433570382144e-12 0.0007327989876690625 0.00976894924882414
5555 2.283295252743003e-12 0.0007326280348501342 0.009768153913902502
5556 2.282547382618562e-12 0.0007324571582427275 0.009767358627702961
5557 2.2817997465819973e-12 0.0007322863578003503 0.00976656339021496
5558 2.2810523445504756e-12 0.0007321156334765465 0.009765768201427964
5559 2.2803051764412245e-12 0.0007319449852248954 0.00976497306133146
5560 2.2795582421715346e-12 0.0007317744129990116 0.00976417796991496
5561 2.278811541658755e-12 0.0007316039167525459 0.009763382927167993
5562 2.278065074820297e-12 0.0007314334964391838 0.009762587933080113
5563 2.277318841573631e-12 0.0007312631520126465 0.009761792987640896
5564 2.276572841836291e-12 0.0007310928834266907 0.00976099809083994
5565 2.2758270755258687e-12 0.0007309226906351084 0.009760203242666863
5566 2.2750815425600174e-12 0.0007307525735917272 0.009759408443111307
5567 2.2743362428564497e-12 0.0007305825322504095 0.009758613692162934
5568 2.27359117633294e-12 0.0007304125665650533 0.009757818989811429
5569 2.272846342907321e-12 0.0007302426764895918 0.009757024336046497
5570 2.272101742497488e-12 0.0007300728619779936 0.009756229730857869
5571 2.2713573750213975e-12 0.0007299031229842622 0.009755435174235296
5572 2.270613240397061e-12 0.0007297334594624363 0.009754640666168548
5573 2.2698693385425512e-12 0.0007295638713665898 0.009753846206647416
5574 2.269125669376001e-12 0.0007293943586508319 0.009753051795661716
5575 2.268382232815607e-12 0.0007292249212693063 0.009752257433201286
5576 2.267639028779618e-12 0.0007290555591761922 0.009751463119255982
5577 2.2668960571863514e-12 0.0007288862723257036 0.009750668853815687
5578 2.266153317954174e-12 0.0007287170606720897 0.009749874636870298
5579 2.2654108110015193e-12 0.0007285479241696342 0.00974908046840974
5580 2.2646685362468753e-12 0.0007283788627726562 0.009748286348423955
5581 2.2639264936087943e-12 0.0007282098764355091 0.00974749227690291
5582 2.2631846830058844e-12 0.0007280409651125814 0.009746698253836594
5583 2.2624431043568136e-12 0.0007278721287582967 0.009745904279215014
5584 2.2617017575803043e-12 0.0007277033673271131 0.009745110353028195
5585 2.260960642595144e-12 0.0007275346807735232 0.00974431647526619
5586 2.260219759320175e-12 0.0007273660690520547 0.009743522645919073
5587 2.2594791076743037e-12 0.0007271975321172697 0.009742728864976936
5588 2.258738687576489e-12 0.000727029069923765 0.009741935132429895
5589 2.2579984989457496e-12 0.0007268606824261724 0.009741141448268084
5590 2.257258541701163e-12 0.0007266923695791577 0.009740347812481658
5591 2.2565188157618655e-12 0.0007265241313374213 0.009739554225060797
5592 2.255779321047055e-12 0.0007263559676556984 0.009738760685995702
5593 2.2550400574759785e-12 0.0007261878784887587 0.009737967195276588
5594 2.2543010249679508e-12 0.0007260198637914061 0.0097371737528937
5595 2.25356222344234e-12 0.0007258519235184792 0.009736380358837301
5596 2.2528236528185733e-12 0.0007256840576248505 0.009735587013097673
5597 2.2520853130161333e-12 0.0007255162660654277 0.00973479371566512
5598 2.2513472039545628e-12 0.0007253485487951518 0.009734000466529965
5599 2.2506093255534596e-12 0.0007251809057689989 0.009733207265682555
5600 2.249871677732484e-12 0.0007250133369419791 0.009732414113113258
5601 2.249134260411349e-12 0.0007248458422691366 0.00973162100881246
5602 2.2483970735098268e-12 0.0007246784217055499 0.009730827952770572
5603 2.247660116947749e-12 0.0007245110752063319 0.009730034944978021
5604 2.246923390645e-12 0.0007243438027266292 0.009729241985425258
5605 2.2461868945215242e-12 0.0007241766042216229 0.009728449074102754
5606 2.245450628497322e-12 0.000724009479646528 0.009727656211000997
5607 2.244714592492453e-12 0.0007238424289565933 0.009726863396110504
5608 2.24397878642703e-12 0.000723675452107102 0.009726070629421804
5609 2.2432432102212276e-12 0.0007235085490533712 0.009725277910925454
5610 2.24250786379527e-12 0.0007233417197507518 0.009724485240612023
5611 2.2417727470694433e-12 0.0007231749641546289 0.009723692618472108
5612 2.2410378599640944e-12 0.0007230082822204212 0.009722900044496326
5613 2.240303202399616e-12 0.0007228416739035814 0.009722107518675312
5614 2.2395687742964647e-12 0.0007226751391595959 0.009721315040999719
5615 2.238834575575152e-12 0.0007225086779439853 0.009720522611460227
5616 2.238100606156246e-12 0.0007223422902123035 0.009719730230047532
5617 2.2373668659603667e-12 0.0007221759759201381 0.00971893789675235
5618 2.2366333549081976e-12 0.0007220097350231109 0.00971814561156542
5619 2.2359000729204722e-12 0.0007218435674768769 0.0097173533744775
5620 2.2351670199179816e-12 0.0007216774732371249 0.009716561185479368
5621 2.2344341958215753e-12 0.0007215114522595774 0.009715769044561824
5622 2.233701600552156e-12 0.0007213455044999906 0.009714976951715686
5623 2.232969234030683e-12 0.0007211796299141539 0.009714184906931793
5624 2.2322370961781684e-12 0.0007210138284578905 0.009713392910201003
5625 2.2315051869156822e-12 0.000720848100087057 0.009712600961514195
5626 2.2307735061643517e-12 0.0007206824447575432 0.00971180906086227
5627 2.2300420538453555e-12 0.0007205168624252728 0.009711017208236146
5628 2.2293108298799302e-12 0.0007203513530462028 0.009710225403626763
5629 2.228579834189371e-12 0.0007201859165763232 0.009709433647025085
5630 2.227849066695021e-12 0.0007200205529716578 0.009708641938422087
5631 2.2271185273182846e-12 0.0007198552621882633 0.009707850277808773
5632 2.2263882159806164e-12 0.0007196900441822302 0.00970705866517616
5633 2.225658132603528e-12 0.0007195248989096816 0.009706267100515288
5634 2.224928277108589e-12 0.0007193598263267745 0.00970547558381722
5635 2.224198649417417e-12 0.0007191948263896987 0.009704684115073033
5636 2.2234692494516923e-12 0.0007190298990546771 0.009703892694273828
5637 2.2227400771331396e-12 0.0007188650442779659 0.009703101321410721
5638 2.2220111323835486e-12 0.0007187002620158544 0.009702309996474857
5639 2.2212824151247578e-12 0.0007185355522246647 0.00970151871945739
5640 2.220553925278662e-12 0.0007183709148607523 0.009700727490349503
5641 2.2198256627672054e-12 0.0007182063498805056 0.00969993630914239
5642 2.2190976275123934e-12 0.0007180418572403458 0.00969914517582727
5643 2.2183698194362845e-12 0.0007178774368967272 0.009698354090395385
5644 2.217642238460986e-12 0.0007177130888061372 0.009697563052837989
5645 2.216914884508664e-12 0.0007175488129250958 0.009696772063146359
5646 2.2161877575015374e-12 0.0007173846092101558 0.009695981121311793
5647 2.215460857361876e-12 0.0007172204776179031 0.009695190227325606
5648 2.214734184012009e-12 0.0007170564181049564 0.009694399381179135
5649 2.2140077373743163e-12 0.0007168924306279667 0.009693608582863736
5650 2.2132815173712316e-12 0.0007167285151436184 0.009692817832370785
5651 2.2125555239252406e-12 0.0007165646716086283 0.009692027129691673
5652 2.2118297569588852e-12 0.000716400899979746 0.009691236474817818
5653 2.2111042163947587e-12 0.0007162372002137532 0.00969044586774065
5654 2.2103789021555094e-12 0.0007160735722674651 0.009689655308451625
5655 2.2096538141638356e-12 0.0007159100160977288 0.009688864796942212
5656 2.208928952342492e-12 0.0007157465316614244 0.009688074333203903
5657 2.2082043166142864e-12 0.0007155831189154643 0.00968728391722821
5658 2.207479906902077e-12 0.0007154197778167934 0.00968649354900666
5659 2.206755723128777e-12 0.0007152565083223891 0.009685703228530806
5660 2.2060317652173536e-12 0.0007150933103892614 0.009684912955792215
5661 2.2053080330908233e-12 0.0007149301839744525 0.009684122730782474
5662 2.2045845266722563e-12 0.0007147671290350373 0.00968333255349319
5663 2.203861245884779e-12 0.0007146041455281225 0.00968254242391599
5664 2.203138190651566e-12 0.0007144412334108477 0.009681752342042518
5665 2.202415360895848e-12 0.0007142783926403847 0.00968096230786444
5666 2.2016927565409033e-12 0.0007141156231739372 0.009680172321373437
5667 2.200970377510066e-12 0.0007139529249687415 0.009679382382561212
5668 2.2002482237267245e-12 0.0007137902979820661 0.009678592491419488
5669 2.1995262951143134e-12 0.0007136277421712114 0.009677802647940003
5670 2.1988045915963265e-12 0.0007134652574935103 0.009677012852114518
5671 2.198083113096303e-12 0.0007133028439063275 0.009676223103934812
5672 2.19736185953784e-12 0.0007131405013670601 0.009675433403392681
5673 2.196640830844582e-12 0.000712978229833137 0.009674643750479942
5674 2.1959200269402267e-12 0.0007128160292620194 0.00967385414518843
5675 2.1951994477485253e-12 0.0007126538996112003 0.00967306458751
5676 2.1944790931932774e-12 0.0007124918408382047 0.00967227507743652
5677 2.193758963198338e-12 0.0007123298529005898 0.009671485614959887
5678 2.1930390576876078e-12 0.0007121679357559444 0.009670696200072007
5679 2.1923193765850466e-12 0.0007120060893618893 0.009669906832764811
5680 2.191599919814659e-12 0.0007118443136760772 0.009669117513030245
5681 2.1908806873005057e-12 0.0007116826086561927 0.009668328240860277
5682 2.1901616789666955e-12 0.0007115209742599519 0.00966753901624689
5683 2.1894428947373898e-12 0.0007113594104451031 0.009666749839182089
5684 2.1887243345368012e-12 0.0007111979171694262 0.009665960709657896
5685 2.188005998289194e-12 0.0007110364943907327 0.009665171627666353
5686 2.1872878859188843e-12 0.0007108751420668659 0.009664382593199522
5687 2.186569997350234e-12 0.0007107138601557007 0.009663593606249476
5688 2.185852332507659e-12 0.0007105526486151436 0.009662804666808312
5689 2.1851348913156283e-12 0.0007103915074031332 0.009662015774868148
5690 2.1844176736986595e-12 0.0007102304364776389 0.009661226930421117
5691 2.1837006795813197e-12 0.0007100694357966621 0.009660438133459369
5692 2.1829839088882276e-12 0.0007099085053182357 0.009659649383975075
5693 2.182267361544053e-12 0.0007097476450004241 0.009658860681960424
5694 2.181551037473513e-12 0.000709586854801323 0.009658072027407621
5695 2.1808349366013803e-12 0.0007094261346790597 0.009657283420308894
5696 2.1801190588524736e-12 0.0007092654845917926 0.009656494860656485
5697 2.1794034041516636e-12 0.000709104904497712 0.009655706348442657
5698 2.178687972423871e-12 0.0007089443943550392 0.00965491788365969
5699 2.1779727635940653e-12 0.0007087839541220269 0.00965412946629988
5700 2.1772577775872674e-12 0.0007086235837569591 0.009653341096355546
5701 2.1765430143285482e-12 0.0007084632832181513 0.009652552773819023
5702 2.175828473743029e-12 0.0007083030524639498 0.009651764498682665
5703 2.175114155755879e-12 0.0007081428914527323 0.009650976270938841
5704 2.1744000602923157e-12 0.0007079828001429078 0.00965018809057994
5705 2.17368618727761e-12 0.0007078227784929164 0.00964939995759837
5706 2.172972536637081e-12 0.0007076628264612293 0.009648611871986556
5707 2.172259108296098e-12 0.0007075029440063486 0.009647823833736942
5708 2.1715459021800786e-12 0.0007073431310868078 0.00964703584284199
5709 2.1708329182144896e-12 0.0007071833876611714 0.009646247899294181
5710 2.170120156324849e-12 0.0007070237136880349 0.00964546000308601
5711 2.1694076164367197e-12 0.0007068641091260246 0.009644672154209992
5712 2.1686952984757185e-12 0.0007067045739337979 0.009643884352658661
5713 2.167983202367508e-12 0.0007065451080700431 0.009643096598424567
5714 2.1672713280378025e-12 0.0007063857114934795 0.00964230889150028
5715 2.166559675412362e-12 0.000706226384162857 0.009641521231878386
5716 2.165848244416997e-12 0.0007060671260369568 0.009640733619551489
5717 2.1651370349775678e-12 0.0007059079370745906 0.00963994605451221
5718 2.164426047019984e-12 0.0007057488172346009 0.009639158536753194
5719 2.163715280470203e-12 0.000705589766475861 0.009638371066267096
5720 2.1630047352542267e-12 0.0007054307847572751 0.00963758364304659
5721 2.1622944112981136e-12 0.0007052718720377779 0.009636796267084372
5722 2.1615843085279625e-12 0.0007051130282763348 0.00963600893837315
5723 2.1608744268699258e-12 0.000704954253431942 0.009635221656905654
5724 2.1601647662502037e-12 0.0007047955474636264 0.00963443442267463
5725 2.159455326595043e-12 0.0007046369103304452 0.009633647235672843
5726 2.1587461078307384e-12 0.0007044783419914864 0.009632860095893071
5727 2.1580371098836365e-12 0.0007043198424058684 0.009632073003328117
5728 2.1573283326801267e-12 0.0007041614115327403 0.009631285957970795
5729 2.156619776146652e-12 0.0007040030493312817 0.00963049895981394
5730 2.1559114402096994e-12 0.0007038447557607025 0.009629712008850403
5731 2.1552033247958026e-12 0.0007036865307802431 0.009628925105073053
5732 2.1544954298315474e-12 0.0007035283743491742 0.009628138248474775
5733 2.153787755243566e-12 0.0007033702864267969 0.009627351439048476
5734 2.1530803009585352e-12 0.0007032122669724431 0.009626564676787073
5735 2.1523730669031848e-12 0.0007030543159454745 0.00962577796168351
5736 2.1516660530042873e-12 0.0007028964333052833 0.009624991293730737
5737 2.150959259188662e-12 0.0007027386190112919 0.009624204672921728
5738 2.1502526853831794e-12 0.0007025808730229531 0.009623418099249473
5739 2.1495463315147575e-12 0.00070242319529975 0.009622631572706982
5740 2.14884019751036e-12 0.0007022655858011953 0.00962184509328728
5741 2.148134283296995e-12 0.0007021080444868326 0.009621058660983403
5742 2.147428588801724e-12 0.0007019505713162352 0.009620272275788419
5743 2.14672311395165e-12 0.0007017931662490068 0.009619485937695398
5744 2.1460178586739247e-12 0.0007016358292447808 0.009618699646697433
5745 2.145312822895749e-12 0.0007014785602632213 0.009617913402787639
5746 2.1446080065443676e-12 0.0007013213592640217 0.00961712720595914
5747 2.143903409547074e-12 0.0007011642262069059 0.009616341056205083
5748 2.143199031831207e-12 0.0007010071610516273 0.009615554953518627
5749 2.142494873324154e-12 0.0007008501637579699 0.009614768897892954
5750 2.1417909339533477e-12 0.0007006932342857472 0.009613982889321257
5751 2.1410872136462673e-12 0.0007005363725948028 0.009613196927796752
5752 2.140383712330438e-12 0.0007003795786450097 0.009612411013312665
5753 2.139680429933432e-12 0.0007002228523962714 0.009611625145862243
5754 2.1389773663828697e-12 0.000700066193808521 0.009610839325438752
5755 2.138274521606417e-12 0.0006999096028417213 0.009610053552035471
5756 2.137571895531781e-12 0.0006997530794558647 0.009609267825645697
5757 2.1368694880867228e-12 0.0006995966236109739 0.009608482146262743
5758 2.136167299199044e-12 0.0006994402352671005 0.009607696513879941
5759 2.135465328796595e-12 0.0006992839143843264 0.009606910928490638
5760 2.1347635768072714e-12 0.000699127660922763 0.0096061253900882
5761 2.1340620431590183e-12 0.0006989714748425513 0.009605339898666009
5762 2.13336072777982e-12 0.0006988153561038621 0.009604554454217462
5763 2.132659630597709e-12 0.0006986593046668955 0.009603769056735972
5764 2.1319587515407663e-12 0.0006985033204918812 0.009602983706214971
5765 2.1312580905371152e-12 0.0006983474035390787 0.009602198402647907
5766 2.1305576475149265e-12 0.0006981915537687765 0.009601413146028245
5767 2.129857422402416e-12 0.000698035771141293 0.009600627936349465
5768 2.1291574151278437e-12 0.0006978800556169761 0.009599842773605064
5769 2.1284576256195173e-12 0.0006977244071562028 0.009599057657788557
5770 2.12775805380579e-12 0.0006975688257193795 0.009598272588893477
5771 2.1270586996150586e-12 0.0006974133112669422 0.009597487566913369
5772 2.126359562975767e-12 0.0006972578637593562 0.009596702591841798
5773 2.1256606438164013e-12 0.0006971024831571161 0.009595917663672343
5774 2.1249619420654947e-12 0.0006969471694207457 0.009595132782398602
5775 2.1242634576516267e-12 0.0006967919225107983 0.009594347948014188
5776 2.1235651905034194e-12 0.0006966367423878561 0.00959356316051273
5777 2.1228671405495417e-12 0.0006964816290125309 0.009592778419887874
5778 2.1221693077187047e-12 0.0006963265823454631 0.009591993726133282
5779 2.1214716919396658e-12 0.0006961716023473232 0.009591209079242631
5780 2.1207742931412253e-12 0.0006960166889788099 0.009590424479209615
5781 2.1200771112522343e-12 0.0006958618422006514 0.009589639926027948
5782 2.119380146201584e-12 0.0006957070619736052 0.009588855419691357
5783 2.1186833979182077e-12 0.0006955523482584574 0.009588070960193583
5784 2.1179868663310884e-12 0.0006953977010160236 0.009587286547528388
5785 2.117290551369251e-12 0.000695243120207148 0.009586502181689547
5786 2.1165944529617627e-12 0.000695088605792704 0.009585717862670852
5787 2.1158985710377393e-12 0.0006949341577335941 0.00958493359046611
5788 2.1152029055263397e-12 0.0006947797759907494 0.009584149365069149
5789 2.1145074563567657e-12 0.0006946254605251299 0.009583365186473807
5790 2.1138122234582637e-12 0.0006944712112977248 0.009582581054673942
5791 2.1131172067601232e-12 0.000694317028269552 0.009581796969663424
5792 2.11242240619168e-12 0.0006941629114016583 0.009581012931436145
5793 2.1117278216823097e-12 0.0006940088606551189 0.009580228939986005
5794 2.111033453161439e-12 0.0006938548759910383 0.00957944499530693
5795 2.1103393005585308e-12 0.0006937009573705496 0.009578661097392853
5796 2.109645363803098e-12 0.0006935471047548144 0.009577877246237728
5797 2.1089516428246912e-12 0.0006933933181050234 0.009577093441835523
5798 2.108258137552908e-12 0.0006932395973823955 0.009576309684180221
5799 2.1075648479173906e-12 0.0006930859425481786 0.009575525973265823
5800 2.1068717738478223e-12 0.0006929323535636491 0.009574742309086346
5801 2.1061789152739304e-12 0.0006927788303901122 0.009573958691635819
5802 2.105486272125489e-12 0.0006926253729889011 0.009573175120908292
5803 2.1047938443323113e-12 0.0006924719813213784 0.00957239159689783
5804 2.1041016318242566e-12 0.0006923186553489347 0.00957160811959851
5805 2.103409634531226e-12 0.0006921653950329891 0.00957082468900443
5806 2.1027178523831624e-12 0.0006920122003349891 0.009570041305109698
5807 2.1020262853100534e-12 0.0006918590712164111 0.009569257967908439
5808 2.1013349332419306e-12 0.0006917060076387594 0.009568474677394797
5809 2.1006437961088685e-12 0.0006915530095635668 0.009567691433562932
5810 2.0999528738409824e-12 0.0006914000769523947 0.009566908236407014
5811 2.099262166368434e-12 0.0006912472097668326 0.009566125085921235
5812 2.098571673621422e-12 0.0006910944079684987 0.009565341982099797
5813 2.097881395530196e-12 0.000690941671519039 0.009564558924936923
5814 2.097191332025041e-12 0.0006907890003801281 0.009563775914426847
5815 2.096501483036286e-12 0.0006906363945134689 0.009562992950563818
5816 2.095811848494308e-12 0.0006904838538807922 0.009562210033342107
5817 2.0951224283295206e-12 0.0006903313784438573 0.009561427162755994
5818 2.0944332224723823e-12 0.0006901789681644513 0.009560644338799777
5819 2.093744230853391e-12 0.0006900266230043901 0.009559861561467766
5820 2.093055453403093e-12 0.000689874342925517 0.009559078830754294
5821 2.092366890052073e-12 0.0006897221278897039 0.009558296146653704
5822 2.0916785407309568e-12 0.0006895699778588504 0.009557513509160353
5823 2.0909904053704164e-12 0.0006894178927948845 0.009556730918268619
5824 2.090302483901162e-12 0.0006892658726597619 0.009555948373972889
5825 2.0896147762539476e-12 0.0006891139174154667 0.00955516587626757
5826 2.0889272823595686e-12 0.0006889620270240105 0.00955438342514708
5827 2.0882400021488654e-12 0.0006888102014474334 0.00955360102060586
5828 2.087552935552715e-12 0.0006886584406478027 0.009552818662638355
5829 2.086866082502042e-12 0.0006885067445872144 0.009552036351239036
5830 2.0861794429278053e-12 0.0006883551132277918 0.00955125408640238
5831 2.0854930167610117e-12 0.0006882035465316862 0.009550471868122886
5832 2.0848068039327107e-12 0.0006880520444610768 0.009549689696395067
5833 2.0841208043739888e-12 0.0006879006069781707 0.009548907571213447
5834 2.0834350180159758e-12 0.0006877492340452025 0.00954812549257257
5835 2.0827494447898432e-12 0.0006875979256244346 0.009547343460466992
5836 2.0820640846268044e-12 0.0006874466816781574 0.009546561474891286
5837 2.0813789374581146e-12 0.0006872955021686887 0.00954577953584004
5838 2.08069400321507e-12 0.0006871443870583743 0.009544997643307856
5839 2.0800092818290074e-12 0.0006869933363095873 0.00954421579728935
5840 2.0793247732313037e-12 0.0006868423498847285 0.009543433997779157
5841 2.078640477353381e-12 0.0006866914277462266 0.009542652244771922
5842 2.0779563941266983e-12 0.0006865405698565375 0.009541870538262309
5843 2.077272523482759e-12 0.000686389776178145 0.009541088878244994
5844 2.076588865353103e-12 0.0006862390466735601 0.009540307264714668
5845 2.0759054196693157e-12 0.0006860883813053217 0.00953952569766604
5846 2.0752221863630226e-12 0.0006859377800359957 0.009538744177093831
5847 2.0745391653658897e-12 0.0006857872428281758 0.009537962702992779
5848 2.0738563566096203e-12 0.0006856367696444831 0.009537181275357633
5849 2.0731737600259625e-12 0.0006854863604475661 0.009536399894183159
5850 2.0724913755467044e-12 0.0006853360152001008 0.009535618559464139
5851 2.071809203103675e-12 0.0006851857338647903 0.00953483727119537
5852 2.0711272426287426e-12 0.000685035516404365 0.009534056029371662
5853 2.0704454940538188e-12 0.0006848853627815829 0.009533274833987842
5854 2.0697639573108514e-12 0.0006847352729592292 0.009532493685038747
5855 2.0690826323318315e-12 0.0006845852469001164 0.009531712582519234
5856 2.0684015190487865e-12 0.000684435284567084 0.009530931526424168
5857 2.067720617393792e-12 0.0006842853859229993 0.009530150516748437
5858 2.067039927298957e-12 0.0006841355509307559 0.009529369553486938
5859 2.0663594486964318e-12 0.0006839857795532754 0.009528588636634583
5860 2.0656791815184103e-12 0.000683836071753506 0.009527807766186301
5861 2.0649991256971227e-12 0.0006836864274944234 0.009527026942137034
5862 2.064319281164843e-12 0.0006835368467390303 0.009526246164481741
5863 2.0636396478538808e-12 0.0006833873294503564 0.009525465433215391
5864 2.062960225696591e-12 0.0006832378755914583 0.009524684748332972
5865 2.0622810146253624e-12 0.00068308848512542 0.009523904109829484
5866 2.061602014572628e-12 0.0006829391580153521 0.00952312351769994
5867 2.0609232254708547e-12 0.0006827898942243926 0.009522342971939367
5868 2.060244647252558e-12 0.0006826406937157062 0.009521562472542813
5869 2.059566279850286e-12 0.0006824915564524844 0.009520782019505333
5870 2.058888123196632e-12 0.000682342482397946 0.009520001612822003
5871 2.058210177224224e-12 0.0006821934715153364 0.009519221252487909
5872 2.0575324418657323e-12 0.0006820445237679281 0.00951844093849815
5873 2.0568549170538604e-12 0.0006818956391190203 0.00951766067084784
5874 2.056177602721361e-12 0.0006817468175319387 0.00951688044953211
5875 2.0555004988010204e-12 0.0006815980589700365 0.009516100274546104
5876 2.054823605225666e-12 0.0006814493633966929 0.00951532014588498
5877 2.0541469219281613e-12 0.0006813007307753145 0.00951454006354391
5878 2.0534704488414124e-12 0.0006811521610693343 0.00951376002751808
5879 2.0527941858983644e-12 0.0006810036542422119 0.00951298003780269
5880 2.0521181330320014e-12 0.0006808552102574338 0.009512200094392959
5881 2.0514422901753458e-12 0.0006807068290785131 0.009511420197284114
5882 2.0507666572614557e-12 0.0006805585106689895 0.009510640346471396
5883 2.0500912342234363e-12 0.0006804102549924292 0.009509860541950065
5884 2.0494160209944236e-12 0.0006802620620124251 0.00950908078371539
5885 2.048741017507595e-12 0.0006801139316925968 0.009508301071762659
5886 2.048066223696167e-12 0.00067996586399659 0.009507521406087167
5887 2.0473916394933974e-12 0.0006798178588880775 0.00950674178668423
5888 2.046717264832579e-12 0.0006796699163307583 0.009505962213549178
5889 2.046043099647047e-12 0.0006795220362883577 0.009505182686677351
5890 2.0453691438701693e-12 0.0006793742187246278 0.009504403206064103
5891 2.044695397435358e-12 0.0006792264636033468 0.009503623771704805
5892 2.04402186027606e-12 0.0006790787708883193 0.009502844383594838
5893 2.0433485323257612e-12 0.0006789311405433765 0.0095020650417296
5894 2.0426754135179892e-12 0.0006787835725323761 0.009501285746104503
5895 2.0420025037863064e-12 0.0006786360668192016 0.009500506496714972
5896 2.041329803064315e-12 0.0006784886233677631 0.009499727293556446
5897 2.0406573112856524e-12 0.0006783412421419969 0.009498948136624375
5898 2.0399850283839987e-12 0.0006781939231058658 0.009498169025914228
5899 2.0393129542930712e-12 0.0006780466662233585 0.009497389961421486
5900 2.0386410889466235e-12 0.0006778994714584901 0.009496610943141642
5901 2.0379694322784443e-12 0.000677752338775302 0.009495831971070201
5902 2.037297984222368e-12 0.0006776052681378614 0.009495053045202689
5903 2.03662674471226e-12 0.0006774582595102622 0.009494274165534637
5904 2.0359557136820262e-12 0.0006773113128566237 0.009493495332061595
5905 2.0352848910656107e-12 0.0006771644281410921 0.009492716544779125
5906 2.034614276796999e-12 0.0006770176053278391 0.009491937803682807
5907 2.0339438708102053e-12 0.0006768708443810626 0.009491159108768228
5908 2.0332736730392895e-12 0.0006767241452649866 0.009490380460030992
5909 2.032603683418346e-12 0.0006765775079438611 0.009489601857466718
5910 2.0319339018815035e-12 0.0006764309323819619 0.009488823301071031
5911 2.0312643283629335e-12 0.0006762844185435911 0.009488044790839579
5912 2.030594962796843e-12 0.0006761379663930766 0.009487266326768018
5913 2.029925805117476e-12 0.000675991575894772 0.009486487908852021
5914 2.029256855259114e-12 0.000675845247013057 0.00948570953708727
5915 2.028588113156078e-12 0.0006756989797123374 0.009484931211469467
5916 2.027919578742724e-12 0.0006755527739570443 0.009484152931994323
5917 2.0272512519534433e-12 0.0006754066297116351 0.00948337469865756
5918 2.02658313272267e-12 0.0006752605469405927 0.00948259651145492
5919 2.025915220984869e-12 0.0006751145256084259 0.009481818370382152
5920 2.0252475166745453e-12 0.0006749685656796695 0.009481040275435022
5921 2.0245800197262436e-12 0.0006748226671188836 0.009480262226609311
5922 2.023912730074541e-12 0.0006746768298906544 0.00947948422390081
5923 2.0232456476540518e-12 0.0006745310539595933 0.00947870626730532
5924 2.0225787723994324e-12 0.000674385339290338 0.009477928356818667
5925 2.0219121042453706e-12 0.0006742396858475514 0.009477150492436678
5926 2.021245643126592e-12 0.0006740940935959221 0.0094763726741552
5927 2.020579388977859e-12 0.0006739485625001645 0.009475594901970091
5928 2.0199133417339716e-12 0.0006738030925250184 0.00947481717587722
5929 2.0192475013297664e-12 0.0006736576836352491 0.009474039495872475
5930 2.0185818677001177e-12 0.0006735123357956478 0.009473261861951755
5931 2.017916440779935e-12 0.0006733670489710309 0.00947248427411097
5932 2.0172512205041627e-12 0.0006732218231262402 0.009471706732346043
5933 2.0165862068077823e-12 0.0006730766582261433 0.009470929236652912
5934 2.0159213996258136e-12 0.000672931554235633 0.009470151787027528
5935 2.0152567988933113e-12 0.0006727865111196274 0.009469374383465854
5936 2.0145924045453675e-12 0.0006726415288430705 0.009468597025963867
5937 2.0139282165171084e-12 0.0006724966073709313 0.009467819714517557
5938 2.0132642347436988e-12 0.0006723517466682041 0.009467042449122927
5939 2.0126004591603374e-12 0.000672206946699909 0.009466265229775991
5940 2.0119368897022644e-12 0.0006720622074310907 0.009465488056472784
5941 2.0112735263047496e-12 0.00067191752882682 0.009464710929209344
5942 2.0106103689031e-12 0.0006717729108521923 0.009463933847981726
5943 2.0099474174326594e-12 0.0006716283534723287 0.009463156812785995
5944 2.0092846718288076e-12 0.0006714838566523752 0.009462379823618234
5945 2.0086221320269615e-12 0.0006713394203575031 0.009461602880474537
5946 2.0079597979625707e-12 0.0006711950445529092 0.009460825983351007
5947 2.007297669571126e-12 0.000671050729203815 0.00946004913224377
5948 2.006635746788149e-12 0.0006709064742754673 0.009459272327148953
5949 2.0059740295491982e-12 0.0006707622797331382 0.009458495568062704
5950 2.0053125177898704e-12 0.0006706181455421248 0.00945771885498118
5951 2.0046512114457933e-12 0.0006704740716677491 0.009456942187900552
5952 2.003990110452632e-12 0.0006703300580753583 0.009456165566817002
5953 2.0033292147460907e-12 0.0006701861047303246 0.009455388991726729
5954 2.002668524261903e-12 0.0006700422115980452 0.009454612462625939
5955 2.0020080389358425e-12 0.0006698983786439424 0.009453835979510857
5956 2.0013477587037152e-12 0.0006697546058334634 0.009453059542377714
5957 2.0006876835013652e-12 0.0006696108931320803 0.009452283151222759
5958 2.000027813264671e-12 0.00066946724050529 0.009451506806042252
5959 1.999368147929542e-12 0.0006693236479186147 0.009450730506832464
5960 1.998708687431929e-12 0.000669180115337601 0.00944995425358968
5961 1.9980494317078156e-12 0.0006690366427278209 0.0094491780463102
5962 1.9973903806932192e-12 0.0006688932300548706 0.009448401884990331
5963 1.9967315343241957e-12 0.0006687498772843717 0.0094476257696264
5964 1.9960728925368324e-12 0.0006686065843819703 0.00944684970021474
5965 1.995414455267253e-12 0.0006684633513133373 0.0094460736767517
5966 1.994756222451616e-12 0.0006683201780441683 0.009445297699233642
5967 1.9940981940261124e-12 0.0006681770645401839 0.009444521767656934
5968 1.9934403699269706e-12 0.000668034010767129 0.009443745882017962
5969 1.9927827500904562e-12 0.0006678910166907735 0.009442970042313129
5970 1.9921253344528646e-12 0.0006677480822769119 0.009442194248538842
5971 1.9914681229505295e-12 0.0006676052074913632 0.009441418500691525
5972 1.990811115519814e-12 0.0006674623922999711 0.00944064279876761
5973 1.9901543120971235e-12 0.000667319636668604 0.009439867142763549
5974 1.989497712618892e-12 0.0006671769405631549 0.0094390915326758
5975 1.988841317021591e-12 0.0006670343039495412 0.009438315968500836
5976 1.988185125241725e-12 0.0006668917267937047 0.009437540450235142
5977 1.9875291372158336e-12 0.0006667492090616123 0.009436764977875215
5978 1.9868733528804904e-12 0.0006666067507192547 0.009435989551417565
5979 1.9862177721723028e-12 0.0006664643517326476 0.009435214170858712
5980 1.9855623950279115e-12 0.000666322012067831 0.00943443883619519
5981 1.9849072213839956e-12 0.0006661797316908693 0.009433663547423546
5982 1.984252251177263e-12 0.0006660375105678513 0.009432888304540336
5983 1.9835974843444598e-12 0.0006658953486648902 0.009432113107542134
5984 1.9829429208223656e-12 0.0006657532459481234 0.009431337956425522
5985 1.982288560547793e-12 0.000665611202383713 0.009430562851187095
5986 1.9816344034575883e-12 0.0006654692179378451 0.00942978779182346
5987 1.9809804494886325e-12 0.0006653272925767303 0.009429012778331235
5988 1.98032669857784e-12 0.0006651854262666035 0.009428237810707053
5989 1.9796731506621613e-12 0.0006650436189737237 0.009427462888947559
5990 1.9790198056785772e-12 0.0006649018706643741 0.009426688013049406
5991 1.978366663564105e-12 0.0006647601813048626 0.009425913183009265
5992 1.9777137242557933e-12 0.0006646185508615207 0.009425138398823812
5993 1.9770609876907263e-12 0.0006644769793007044 0.00942436366048974
5994 1.9764084538060215e-12 0.0006643354665887939 0.009423588968003755
5995 1.975756122538832e-12 0.0006641940126921934 0.009422814321362574
5996 1.9751039938263405e-12 0.0006640526175773314 0.00942203972056292
5997 1.974452067605763e-12 0.0006639112812106602 0.009421265165601536
5998 1.9738003438143544e-12 0.0006637700035586566 0.009420490656475173
5999 1.9731488223893983e-12 0.0006636287845878208 0.009419716193180596
6000 1.9724975032682117e-12 0.0006634876242646776 0.009418941775714578
6001 1.971846386388146e-12 0.0006633465225557758 0.009418167404073906
6002 1.97119547168659e-12 0.0006632054794276879 0.009417393078255384
6003 1.9705447591009587e-12 0.0006630644948470107 0.00941661879825582
6004 1.969894248568705e-12 0.0006629235687803647 0.009415844564072039
6005 1.9692439400273127e-12 0.0006627827011943943 0.009415070375700874
6006 1.968593833414302e-12 0.0006626418920557681 0.009414296233139175
6007 1.9679439286672233e-12 0.0006625011413311781 0.0094135221363838
6008 1.9672942257236592e-12 0.0006623604489873407 0.009412748085431619
6009 1.966644724521227e-12 0.0006622198149909958 0.009411974080279512
6010 1.965995424997577e-12 0.0006620792393089073 0.009411200120924376
6011 1.9653463270903914e-12 0.000661938721907863 0.009410426207363114
6012 1.964697430737387e-12 0.0006617982627546743 0.009409652339592645
6013 1.9640487358763127e-12 0.0006616578618161763 0.009408878517609898
6014 1.9634002424449487e-12 0.0006615175190592281 0.009408104741411814
6015 1.962751950381111e-12 0.0006613772344507124 0.009407331010995347
6016 1.9621038596226455e-12 0.0006612370079575356 0.009406557326357458
6017 1.961455970107432e-12 0.0006610968395466279 0.009405783687495124
6018 1.9608082817733816e-12 0.0006609567291849428 0.009405010094405333
6019 1.9601607945584405e-12 0.0006608166768394579 0.009404236547085082
6020 1.9595135084005838e-12 0.0006606766824771743 0.009403463045531382
6021 1.9588664232378247e-12 0.0006605367460651166 0.009402689589741256
6022 1.958219539008202e-12 0.000660396867570333 0.009401916179711737
6023 1.957572855649793e-12 0.0006602570469598953 0.00940114281543987
6024 1.9569263731007042e-12 0.0006601172842008987 0.009400369496922712
6025 1.9562800912990736e-12 0.0006599775792604621 0.00939959622415733
6026 1.9556340101830757e-12 0.000659837932105728 0.009398822997140805
6027 1.9549881296909147e-12 0.0006596983427038623 0.00939804981587023
6028 1.954342449760823e-12 0.0006595588110220541 0.009397276680342702
6029 1.9536969703310743e-12 0.0006594193370275163 0.009396503590555341
6030 1.9530516913399653e-12 0.000659279920687485 0.00939573054650527
6031 1.95240661272583e-12 0.0006591405619692201 0.009394957548189623
6032 1.951761734427032e-12 0.0006590012608400041 0.00939418459560555
6033 1.9511170563819692e-12 0.0006588620172671435 0.009393411688750212
6034 1.95047257852907e-12 0.0006587228312179682 0.009392638827620777
6035 1.9498283008067958e-12 0.000658583702659831 0.009391866012214431
6036 1.949184223153641e-12 0.0006584446315601082 0.009391093242528367
6037 1.948540345508126e-12 0.0006583056178861994 0.009390320518559786
6038 1.9478966678088103e-12 0.0006581666616055276 0.009389547840305908
6039 1.9472531899942796e-12 0.0006580277626855388 0.009388775207763957
6040 1.9466099120031563e-12 0.0006578889210937023 0.009388002620931176
6041 1.945966833774088e-12 0.0006577501367975106 0.009387230079804808
6042 1.9453239552457596e-12 0.0006576114097644795 0.009386457584382118
6043 1.944681276356887e-12 0.0006574727399621479 0.00938568513466038
6044 1.9440387970462143e-12 0.0006573341273580775 0.009384912730636873
6045 1.9433965172525206e-12 0.0006571955719198538 0.009384140372308893
6046 1.9427544369146147e-12 0.0006570570736150849 0.009383368059673746
6047 1.9421125559713384e-12 0.0006569186324114022 0.009382595792728751
6048 1.9414708743615627e-12 0.00065678024827646 0.009381823571471232
6049 1.940829392024191e-12 0.0006566419211779359 0.00938105139589853
6050 1.940188108898159e-12 0.0006565036510835303 0.009380279266007995
6051 1.939547024922431e-12 0.0006563654379609667 0.009379507181796986
6052 1.938906140036006e-12 0.0006562272817779915 0.009378735143262878
6053 1.938265454177914e-12 0.0006560891825023743 0.009377963150403054
6054 1.9376249672872125e-12 0.0006559511401019075 0.009377191203214907
6055 1.9369846793029947e-12 0.0006558131545444063 0.009376419301695844
6056 1.936344590164379e-12 0.000655675225797709 0.009375647445843278
6057 1.9357046998105217e-12 0.0006555373538296766 0.009374875635654638
6058 1.9350650081806043e-12 0.0006553995386081932 0.009374103871127361
6059 1.9344255152138444e-12 0.0006552617801011656 0.009373332152258898
6060 1.9337862208494874e-12 0.0006551240782765234 0.009372560479046709
6061 1.933147125026809e-12 0.0006549864331022191 0.009371788851488263
6062 1.932508227685117e-12 0.000654848844546228 0.00937101726958104
6063 1.931869528763752e-12 0.0006547113125765481 0.009370245733322537
6064 1.931231028202081e-12 0.0006545738371612 0.009369474242710256
6065 1.9305927259395056e-12 0.0006544364182682277 0.009368702797741709
6066 1.9299546219154557e-12 0.000654299055865697 0.009367931398414424
6067 1.9293167160693956e-12 0.000654161749921697 0.009367160044725938
6068 1.9286790083408156e-12 0.0006540245004043393 0.009366388736673795
6069 1.9280414986692364e-12 0.0006538873072817581 0.009365617474255551
6070 1.9274041869942126e-12 0.0006537501705221104 0.009364846257468777
6071 1.926767073255328e-12 0.0006536130900935755 0.00936407508631105
6072 1.9261301573921953e-12 0.0006534760659643558 0.009363303960779959
6073 1.9254934393444626e-12 0.0006533390981026759 0.009362532880873107
6074 1.9248569190518018e-12 0.000653202186476783 0.009361761846588103
6075 1.924220596453919e-12 0.0006530653310549468 0.00936099085792257
6076 1.923584471490552e-12 0.0006529285318054597 0.00936021991487414
6077 1.9229485441014655e-12 0.0006527917886966364 0.009359449017440456
6078 1.9223128142264553e-12 0.0006526551016968145 0.009358678165619172
6079 1.921677281805349e-12 0.0006525184707743535 0.009357907359407952
6080 1.9210419467780035e-12 0.0006523818958976356 0.009357136598804472
6081 1.9204068090843043e-12 0.0006522453770350655 0.009356365883806415
6082 1.9197718686641676e-12 0.0006521089141550702 0.009355595214411478
6083 1.9191371254575413e-12 0.0006519725072260991 0.009354824590617367
6084 1.918502579404401e-12 0.0006518361562166242 0.009354054012421799
6085 1.9178682304447556e-12 0.0006516998610951394 0.009353283479822502
6086 1.917234078518641e-12 0.0006515636218301611 0.009352512992817214
6087 1.9166001235661246e-12 0.0006514274383902282 0.009351742551403685
6088 1.915966365527304e-12 0.0006512913107439017 0.009350972155579673
6089 1.9153328043423057e-12 0.0006511552388597649 0.00935020180534295
6090 1.9146994399512835e-12 0.0006510192227064236 0.00934943150069129
6091 1.9140662722944263e-12 0.0006508832622525054 0.00934866124162249
6092 1.9134333013119478e-12 0.0006507473574666605 0.009347891028134348
6093 1.9128005269440946e-12 0.0006506115083175612 0.009347120860224673
6094 1.9121679491311412e-12 0.0006504757147739017 0.00934635073789129
6095 1.9115355678133927e-12 0.0006503399768043988 0.009345580661132028
6096 1.9109033829311816e-12 0.000650204294377791 0.00934481062994473
6097 1.9102713944248735e-12 0.0006500686674628393 0.00934404064432725
6098 1.9096396022348616e-12 0.0006499330960283267 0.009343270704277448
6099 1.9090080063015696e-12 0.0006497975800430582 0.009342500809793201
6100 1.9083766065654457e-12 0.0006496621194758609 0.009341730960872388
6101 1.9077454029669765e-12 0.0006495267142955838 0.009340961157512907
6102 1.907114395446669e-12 0.0006493913644710983 0.009340191399712658
6103 1.9064835839450643e-12 0.0006492560699712975 0.009339421687469558
6104 1.9058529684027343e-12 0.0006491208307650966 0.00933865202078153
6105 1.905222548760275e-12 0.0006489856468214326 0.009337882399646509
6106 1.9045923249583172e-12 0.0006488505181092649 0.009337112824062441
6107 1.9039622969375157e-12 0.0006487154445975743 0.00933634329402728
6108 1.9033324646385567e-12 0.0006485804262553639 0.009335573809538991
6109 1.902702828002157e-12 0.0006484454630516583 0.00933480437059555
6110 1.902073386969061e-12 0.0006483105549555045 0.009334034977194941
6111 1.9014441414800413e-12 0.0006481757019359709 0.00933326562933516
6112 1.9008150914758993e-12 0.000648040903962148 0.009332496327014213
6113 1.900186236897469e-12 0.000647906161003148 0.009331727070230117
6114 1.8995575776856113e-12 0.000647771473028105 0.009330957858980898
6115 1.8989291137812117e-12 0.0006476368400061747 0.009330188693264588
6116 1.8983008451251898e-12 0.000647502261906535 0.009329419573079235
6117 1.897672771658495e-12 0.000647367738698385 0.009328650498422898
6118 1.8970448933221012e-12 0.000647233270350946 0.00932788146929364
6119 1.8964172100570127e-12 0.0006470988568334608 0.009327112485689537
6120 1.895789721804263e-12 0.0006469644981151936 0.009326343547608676
6121 1.8951624285049133e-12 0.0006468301941654308 0.009325574655049152
6122 1.8945353301000518e-12 0.0006466959449534803 0.009324805808009068
6123 1.8939084265308e-12 0.0006465617504486717 0.009324037006486543
6124 1.8932817177383066e-12 0.0006464276106203558 0.009323268250479702
6125 1.892655203663744e-12 0.0006462935254379055 0.009322499539986678
6126 1.892028884248321e-12 0.0006461594948707149 0.009321730875005622
6127 1.8914027594332672e-12 0.0006460255188882 0.009320962255534684
6128 1.8907768291598448e-12 0.0006458915974597982 0.00932019368157203
6129 1.8901510933693455e-12 0.0006457577305549684 0.009319425153115839
6130 1.8895255520030867e-12 0.000645623918143191 0.009318656670164292
6131 1.8889002050024142e-12 0.000645490160193968 0.009317888232715585
6132 1.888275052308703e-12 0.0006453564566768227 0.009317119840767921
6133 1.887650093863356e-12 0.0006452228075613 0.009316351494319515
6134 1.8870253296078048e-12 0.0006450892128169663 0.00931558319336859
6135 1.8864007594835087e-12 0.0006449556724134091 0.009314814937913383
6136 1.885776383431958e-12 0.0006448221863202377 0.009314046727952137
6137 1.8851522013946665e-12 0.0006446887545070827 0.009313278563483105
6138 1.8845282133131767e-12 0.0006445553769435958 0.009312510444504547
6139 1.8839044191290604e-12 0.0006444220535994504 0.009311742371014738
6140 1.8832808187839208e-12 0.000644288784444341 0.00931097434301196
6141 1.882657412219381e-12 0.0006441555694479835 0.009310206360494504
6142 1.8820341993771e-12 0.0006440224085801152 0.009309438423460673
6143 1.881411180198763e-12 0.0006438893018104945 0.009308670531908779
6144 1.8807883546260786e-12 0.0006437562491089009 0.009307902685837142
6145 1.8801657226007853e-12 0.0006436232504451356 0.00930713488524409
6146 1.8795432840646532e-12 0.0006434903057890205 0.009306367130127967
6147 1.8789210389594746e-12 0.0006433574151103993 0.009305599420487119
6148 1.8782989872270732e-12 0.0006432245783791362 0.009304831756319906
6149 1.8776771288093005e-12 0.0006430917955651172 0.009304064137624699
6150 1.8770554636480333e-12 0.0006429590666382491 0.009303296564399875
6151 1.8764339916851795e-12 0.0006428263915684599 0.009302529036643824
6152 1.8758127128626725e-12 0.0006426937703256988 0.009301761554354943
6153 1.87519162712247e-12 0.0006425612028799358 0.009300994117531635
6154 1.8745707344065624e-12 0.0006424286892011623 0.00930022672617232
6155 1.873950034656966e-12 0.0006422962292593909 0.009299459380275424
6156 1.8733295278157242e-12 0.0006421638230246547 0.00929869207983938
6157 1.872709213824906e-12 0.0006420314704670084 0.009297924824862634
6158 1.8720890926266112e-12 0.0006418991715565274 0.00929715761534364
6159 1.871469164162964e-12 0.000641766926263308 0.009296390451280858
6160 1.870849428376117e-12 0.0006416347345574678 0.009295623332672764
6161 1.8702298852082526e-12 0.000641502596409145 0.00929485625951784
6162 1.869610534601577e-12 0.0006413705117884991 0.009294089231814578
6163 1.868991376498323e-12 0.0006412384806657102 0.009293322249561477
6164 1.8683724108407555e-12 0.0006411065030109793 0.009292555312757049
6165 1.867753637571161e-12 0.0006409745787945289 0.009291788421399811
6166 1.8671350566318568e-12 0.0006408427079866016 0.009291021575488294
6167 1.866516667965187e-12 0.0006407108905574612 0.009290254775021036
6168 1.8658984715135217e-12 0.0006405791264773921 0.009289488019996586
6169 1.8652804672192574e-12 0.0006404474157166997 0.009288721310413499
6170 1.864662655024818e-12 0.0006403157582457104 0.009287954646270339
6171 1.864045034872657e-12 0.0006401841540347711 0.009287188027565684
6172 1.8634276067052505e-12 0.0006400526030542496 0.009286421454298118
6173 1.8628103704651075e-12 0.0006399211052745342 0.009285654926466236
6174 1.8621933260947566e-12 0.0006397896606660341 0.00928488844406864
6175 1.861576473536757e-12 0.0006396582691991793 0.009284122007103938
6176 1.8609598127336968e-12 0.0006395269308444205 0.009283355615570758
6177 1.8603433436281858e-12 0.0006393956455722289 0.009282589269467725
6178 1.859727066162864e-12 0.0006392644133530963 0.00928182296879348
6179 1.859110980280397e-12 0.0006391332341575355 0.00928105671354667
6180 1.85849508592348e-12 0.0006390021079560796 0.009280290503725959
6181 1.857879383034829e-12 0.0006388710347192824 0.009279524339330006
6182 1.8572638715571922e-12 0.0006387400144177184 0.00927875822035749
6183 1.8566485514333418e-12 0.0006386090470219825 0.009277992146807098
6184 1.856033422606075e-12 0.0006384781325026903 0.00927722611867752
6185 1.855418485018217e-12 0.0006383472708304779 0.00927646013596746
6186 1.8548037386126232e-12 0.0006382164619760017 0.00927569419867563
6187 1.8541891833321694e-12 0.0006380857059099389 0.009274928306800753
6188 1.8535748191197618e-12 0.0006379550026029873 0.009274162460341557
6189 1.8529606459183304e-12 0.0006378243520258647 0.009273396659296782
6190 1.852346663670835e-12 0.0006376937541493096 0.009272630903665176
6191 1.8517328723202574e-12 0.0006375632089440811 0.009271865193445495
6192 1.8511192718096087e-12 0.0006374327163809584 0.009271099528636504
6193 1.8505058620819264e-12 0.0006373022764307414 0.009270333909236981
6194 1.849892643080273e-12 0.0006371718890642502 0.009269568335245709
6195 1.849279614747736e-12 0.0006370415542523252 0.009268802806661477
6196 1.8486667770274324e-12 0.0006369112719658273 0.00926803732348309
6197 1.848054129862502e-12 0.0006367810421756378 0.009267271885709357
6198 1.847441673196113e-12 0.000636650864852658 0.009266506493339098
6199 1.8468294069714594e-12 0.0006365207399678098 0.00926574114637114
6200 1.8462173311317585e-12 0.0006363906674920352 0.009264975844804318
6201 1.8456054456202556e-12 0.0006362606473962964 0.00926421058863748
6202 1.8449937503802235e-12 0.0006361306796515764 0.009263445377869477
6203 1.8443822453549587e-12 0.0006360007642288777 0.009262680212499175
6204 1.843770930487786e-12 0.0006358709010992235 0.009261915092525446
6205 1.843159805722055e-12 0.0006357410902336568 0.009261150017947173
6206 1.8425488710011397e-12 0.0006356113316032412 0.009260384988763241
6207 1.8419381262684397e-12 0.0006354816251790602 0.00925962000497255
6208 1.8413275714673846e-12 0.0006353519709322175 0.009258855066574008
6209 1.8407172065414273e-12 0.0006352223688338369 0.009258090173566533
6210 1.8401070314340445e-12 0.0006350928188550625 0.009257325325949046
6211 1.83949704608874e-12 0.0006349633209670582 0.00925656052372048
6212 1.838887250449045e-12 0.0006348338751410083 0.009255795766879779
6213 1.8382776444585127e-12 0.0006347044813481169 0.009255031055425892
6214 1.8376682280607254e-12 0.0006345751395596082 0.009254266389357777
6215 1.837059001199288e-12 0.0006344458497467265 0.009253501768674403
6216 1.8364499638178327e-12 0.0006343166118807361 0.009252737193374744
6217 1.835841115860018e-12 0.0006341874259329212 0.009251972663457786
6218 1.8352324572695244e-12 0.0006340582918745861 0.009251208178922521
6219 1.8346239879900625e-12 0.000633929209677055 0.009250443739767952
6220 1.8340157079653675e-12 0.0006338001793116721 0.009249679345993092
6221 1.833407617139196e-12 0.0006336712007498014 0.009248914997596957
6222 1.832799715455334e-12 0.0006335422739628268 0.009248150694578575
6223 1.8321920028575908e-12 0.0006334133989221522 0.009247386436936983
6224 1.8315844792898046e-12 0.0006332845755992016 0.009246622224671227
6225 1.8309771446958327e-12 0.0006331558039654184 0.009245858057780358
6226 1.830369999019563e-12 0.0006330270839922662 0.00924509393626344
6227 1.8297630422049066e-12 0.0006328984156512283 0.00924432986011954
6228 1.8291562741957976e-12 0.0006327697989138077 0.009243565829347739
6229 1.8285496949362016e-12 0.0006326412337515273 0.009242801843947124
6230 1.827943304370101e-12 0.00063251272013593 0.009242037903916788
6231 1.8273371024415097e-12 0.0006323842580385781 0.009241274009255838
6232 1.826731089094463e-12 0.0006322558474310537 0.009240510159963383
6233 1.826125264273024e-12 0.0006321274882849588 0.009239746356038546
6234 1.825519627921277e-12 0.0006319991805719151 0.009238982597480452
6235 1.8249141799833364e-12 0.0006318709242635639 0.009238218884288243
6236 1.824308920403336e-12 0.000631742719331566 0.00923745521646106
6237 1.8237038491254413e-12 0.0006316145657476023 0.00923669159399806
6238 1.8230989660938376e-12 0.0006314864634833729 0.009235928016898407
6239 1.822494271252735e-12 0.000631358412510598 0.00923516448516127
6240 1.821889764546371e-12 0.0006312304128010171 0.009234400998785825
6241 1.8212854459190055e-12 0.0006311024643263894 0.009233637557771263
6242 1.820681315314925e-12 0.0006309745670584937 0.009232874162116777
6243 1.8200773726784414e-12 0.0006308467209691282 0.009232110811821573
6244 1.8194736179538887e-12 0.0006307189260301106 0.009231347506884863
6245 1.8188700510856254e-12 0.0006305911822132784 0.009230584247305863
6246 1.8182666720180383e-12 0.0006304634894904886 0.009229821033083806
6247 1.8176634806955357e-12 0.0006303358478336174 0.009229057864217925
6248 1.817060477062553e-12 0.000630208257214561 0.009228294740707469
6249 1.816457661063547e-12 0.0006300807176052344 0.009227531662551688
6250 1.8158550326430007e-12 0.0006299532289775727 0.009226768629749842
6251 1.815252591745422e-12 0.0006298257913035301 0.009226005642301202
6252 1.8146503383153433e-12 0.0006296984045550802 0.009225242700205047
6253 1.8140482722973214e-12 0.0006295710687042161 0.00922447980346066
6254 1.8134463936359372e-12 0.0006294437837229504 0.009223716952067336
6255 1.8128447022757969e-12 0.0006293165495833148 0.009222954146024379
6256 1.8122431981615283e-12 0.0006291893662573605 0.009222191385331095
6257 1.8116418812377862e-12 0.000629062233717158 0.009221428669986802
6258 1.811040751449249e-12 0.0006289351519347971 0.00922066599999083
6259 1.8104398087406186e-12 0.0006288081208823868 0.009219903375342507
6260 1.809839053056622e-12 0.0006286811405320557 0.009219140796041178
6261 1.809238484342011e-12 0.0006285542108559515 0.009218378262086194
6262 1.8086381025415629e-12 0.0006284273318262413 0.009217615773476915
6263 1.8080379076000747e-12 0.0006283005034151112 0.009216853330212703
6264 1.8074378994623714e-12 0.0006281737255947667 0.009216090932292935
6265 1.8068380780732982e-12 0.0006280469983374324 0.00921532857971699
6266 1.8062384433777294e-12 0.0006279203216153523 0.00921456627248426
6267 1.8056389953205597e-12 0.0006277936954007893 0.009213804010594141
6268 1.8050397338467098e-12 0.0006276671196660257 0.00921304179404604
6269 1.8044406589011216e-12 0.0006275405943833628 0.00921227962283937
6270 1.8038417704287646e-12 0.000627414119525121 0.009211517496973553
6271 1.8032430683746297e-12 0.0006272876950636398 0.009210755416448018
6272 1.8026445526837347e-12 0.0006271613209712781 0.009209993381262204
6273 1.8020462233011205e-12 0.0006270349972204135 0.009209231391415558
6274 1.8014480801718495e-12 0.0006269087237834429 0.009208469446907532
6275 1.8008501232410085e-12 0.0006267825006327824 0.009207707547737587
6276 1.8002523524537082e-12 0.0006266563277408666 0.00920694569390519
6277 1.7996547677550853e-12 0.0006265302050801497 0.00920618388540982
6278 1.7990573690902977e-12 0.0006264041326231047 0.00920542212225096
6279 1.798460156404529e-12 0.0006262781103422232 0.009204660404428106
6280 1.797863129642983e-12 0.0006261521382100164 0.009203898731940751
6281 1.7972662887508917e-12 0.000626026216199014 0.009203137104788409
6282 1.7966696336735076e-12 0.0006259003442817649 0.009202375522970593
6283 1.7960731643561091e-12 0.0006257745224308367 0.009201613986486827
6284 1.7954768807439946e-12 0.0006256487506188163 0.00920085249533664
6285 1.7948807827824884e-12 0.000625523028818309 0.009200091049519571
6286 1.7942848704169413e-12 0.0006253973570019394 0.00919932964903517
6287 1.7936891435927209e-12 0.0006252717351423507 0.009198568293882986
6288 1.7930936022552254e-12 0.0006251461632122051 0.009197806984062586
6289 1.792498246349871e-12 0.0006250206411841835 0.009197045719573535
6290 1.7919030758221024e-12 0.0006248951690309858 0.009196284500415416
6291 1.7913080906173819e-12 0.0006247697467253305 0.00919552332658781
6292 1.790713290681199e-12 0.000624644374239955 0.009194762198090308
6293 1.7901186759590673e-12 0.0006245190515476156 0.009194001114922516
6294 1.78952424639652e-12 0.0006243937786210869 0.009193240077084037
6295 1.7889300019391165e-12 0.0006242685554331628 0.009192479084574488
6296 1.7883359425324387e-12 0.0006241433819566555 0.009191718137393492
6297 1.7877420681220907e-12 0.0006240182581643961 0.009190957235540679
6298 1.7871483786537004e-12 0.0006238931840292344 0.009190196379015685
6299 1.786554874072919e-12 0.0006237681595240387 0.009189435567818156
6300 1.7859615543254218e-12 0.0006236431846216964 0.009188674801947747
6301 1.785368419356907e-12 0.000623518259295113 0.009187914081404118
6302 1.7847754691130943e-12 0.0006233933835172131 0.009187153406186937
6303 1.7841827035397307e-12 0.0006232685572609394 0.009186392776295882
6304 1.7835901225825816e-12 0.0006231437804992537 0.009185632191730634
6305 1.7829977261874366e-12 0.000623019053205136 0.009184871652490885
6306 1.7824055143001079e-12 0.0006228943753515852 0.009184111158576331
6307 1.781813486866434e-12 0.0006227697469116185 0.00918335070998668
6308 1.7812216438322714e-12 0.0006226451678582719 0.009182590306721644
6309 1.7806299851435026e-12 0.0006225206381645995 0.009181829948780942
6310 1.7800385107460333e-12 0.0006223961578036745 0.009181069636164304
6311 1.7794472205857895e-12 0.000622271726748588 0.009180309368871462
6312 1.7788561146087238e-12 0.0006221473449724501 0.009179549146902163
6313 1.7782651927608076e-12 0.000622023012448389 0.009178788970256153
6314 1.7776744549880374e-12 0.0006218987291495514 0.009178028838933192
6315 1.7770839012364328e-12 0.0006217744950491024 0.009177268752933043
6316 1.7764935314520363e-12 0.0006216503101202258 0.00917650871225548
6317 1.7759033455809102e-12 0.0006215261743361235 0.009175748716900281
6318 1.7753133435691412e-12 0.000621402087670016 0.009174988766867231
6319 1.7747235253628422e-12 0.0006212780500951419 0.009174228862156129
6320 1.7741338909081407e-12 0.0006211540615847583 0.00917346900276677
6321 1.7735444401511953e-12 0.000621030122112141 0.009172709188698966
6322 1.772955173038183e-12 0.0006209062316505835 0.009171949419952533
6323 1.7723660895153036e-12 0.0006207823901733981 0.009171189696527294
6324 1.7717771895287812e-12 0.0006206585976539149 0.009170430018423081
6325 1.7711884730248593e-12 0.0006205348540654829 0.00916967038563973
6326 1.7705999399498066e-12 0.0006204111593814687 0.009168910798177086
6327 1.7700115902499102e-12 0.0006202875135752577 0.009168151256034998
6328 1.769423423871486e-12 0.0006201639166202534 0.00916739175921333
6329 1.7688354407608665e-12 0.0006200403684898773 0.009166632307711944
6330 1.7682476408644108e-12 0.0006199168691575692 0.009165872901530717
6331 1.767660024128499e-12 0.0006197934185967874 0.009165113540669529
6332 1.767072590499532e-12 0.000619670016781008 0.009164354225128268
6333 1.766485339923935e-12 0.0006195466636837253 0.00916359495490683
6334 1.7658982723481527e-12 0.0006194233592784518 0.009162835730005113
6335 1.7653113877186565e-12 0.0006193001035387184 0.009162076550423032
6336 1.7647246859819356e-12 0.0006191768964380738 0.009161317416160499
6337 1.764138167084506e-12 0.0006190537379500848 0.009160558327217442
6338 1.7635518309729015e-12 0.0006189306280483363 0.009159799283593789
6339 1.7629656775936802e-12 0.0006188075667064315 0.009159040285289478
6340 1.76237970689342e-12 0.0006186845538979916 0.009158281332304452
6341 1.761793918818724e-12 0.0006185615895966556 0.009157522424638664
6342 1.7612083133162174e-12 0.0006184386737760806 0.009156763562292074
6343 1.760622890332544e-12 0.0006183158064099418 0.009156004745264646
6344 1.7600376498143732e-12 0.0006181929874719324 0.009155245973556353
6345 1.759452591708397e-12 0.0006180702169357636 0.009154487247167178
6346 1.7588677159613258e-12 0.0006179474947751643 0.009153728566097107
6347 1.7582830225198942e-12 0.0006178248209638817 0.009152969930346132
6348 1.7576985113308564e-12 0.0006177021954756809 0.009152211339914253
6349 1.757114182340992e-12 0.0006175796182843448 0.00915145279480148
6350 1.756530035497102e-12 0.0006174570893636743 0.00915069429500783
6351 1.7559460707460054e-12 0.0006173346086874881 0.00914993584053332
6352 1.7553622880345455e-12 0.0006172121762296228 0.009149177431377978
6353 1.7547786873095911e-12 0.0006170897919639329 0.009148419067541845
6354 1.7541952685180276e-12 0.0006169674558642909 0.00914766074902496
6355 1.7536120316067636e-12 0.0006168451679045867 0.009146902475827374
6356 1.7530289765227275e-12 0.0006167229280587285 0.009146144247949139
6357 1.7524461032128737e-12 0.0006166007363006419 0.00914538606539032
6358 1.7518634116241768e-12 0.0006164785926042707 0.009144627928150989
6359 1.7512809017036329e-12 0.0006163564969435763 0.009143869836231222
6360 1.7506985733982566e-12 0.0006162344492925376 0.0091431117896311
6361 1.750116426655088e-12 0.0006161124496251516 0.009142353788350715
6362 1.7495344614211893e-12 0.0006159904979154329 0.009141595832390166
6363 1.7489526776436418e-12 0.000615868594137414 0.009140837921749556
6364 1.7483710752695496e-12 0.0006157467382651447 0.009140080056428995
6365 1.7477896542460364e-12 0.0006156249302726928 0.0091393222364286
6366 1.7472084145202496e-12 0.0006155031701341439 0.009138564461748497
6367 1.746627356039358e-12 0.0006153814578236007 0.009137806732388816
6368 1.746046478750549e-12 0.0006152597933151841 0.009137049048349694
6369 1.7454657826010364e-12 0.0006151381765830326 0.009136291409631276
6370 1.7448852675380517e-12 0.0006150166076013019 0.009135533816233716
6371 1.7443049335088483e-12 0.0006148950863441657 0.009134776268157167
6372 1.7437247804607016e-12 0.0006147736127858152 0.009134018765401798
6373 1.7431448083409083e-12 0.0006146521869004592 0.009133261307967778
6374 1.7425650170967845e-12 0.0006145308086623239 0.009132503895855284
6375 1.7419854066756734e-12 0.0006144094780456531 0.009131746529064505
6376 1.7414059770249333e-12 0.0006142881950247081 0.00913098920759563
6377 1.7408267280919455e-12 0.000614166959573768 0.009130231931448858
6378 1.7402476598241134e-12 0.000614045771667129 0.009129474700624392
6379 1.7396687721688608e-12 0.000613924631279105 0.009128717515122444
6380 1.7390900650736336e-12 0.0006138035383840275 0.009127960374943234
6381 1.7385115384858956e-12 0.0006136824929562451 0.00912720328008698
6382 1.737933192353136e-12 0.0006135614949701242 0.009126446230553918
6383 1.7373550266228637e-12 0.0006134405444000485 0.009125689226344285
6384 1.7367770412426085e-12 0.0006133196412204192 0.009124932267458325
6385 1.7361992361599193e-12 0.0006131987854056546 0.009124175353896287
6386 1.7356216113223702e-12 0.0006130779769301908 0.009123418485658431
6387 1.7350441666775511e-12 0.0006129572157684808 0.009122661662745018
6388 1.7344669021730784e-12 0.0006128365018949954 0.00912190488515632
6389 1.7338898177565849e-12 0.0006127158352842224 0.009121148152892613
6390 1.7333129133757287e-12 0.0006125952159106674 0.009120391465954182
6391 1.7327361889781832e-12 0.0006124746437488531 0.009119634824341314
6392 1.7321596445116463e-12 0.000612354118773319 0.009118878228054305
6393 1.7315832799238383e-12 0.0006122336409586227 0.009118121677093461
6394 1.7310070951624964e-12 0.0006121132102793384 0.009117365171459089
6395 1.7304310901753811e-12 0.0006119928267100582 0.009116608711151504
6396 1.7298552649102724e-12 0.000611872490225391 0.009115852296171028
6397 1.7292796193149745e-12 0.0006117522007999629 0.009115095926517993
6398 1.7287041533373093e-12 0.0006116319584084176 0.009114339602192732
6399 1.7281288669251182e-12 0.0006115117630254157 0.009113583323195586
6400 1.727553760026266e-12 0.0006113916146256349 0.009112827089526904
6401 1.7269788325886368e-12 0.0006112715131837704 0.009112070901187038
6402 1.7264040845601346e-12 0.0006111514586745343 0.009111314758176349
6403 1.7258295158886864e-12 0.0006110314510726561 0.009110558660495203
6404 1.7252551265222382e-12 0.0006109114903528821 0.009109802608143975
6405 1.7246809164087568e-12 0.000610791576489976 0.009109046601123043
6406 1.7241068854962297e-12 0.0006106717094587186 0.009108290639432793
6407 1.723533033732665e-12 0.0006105518892339076 0.009107534723073617
6408 1.7229593610660915e-12 0.0006104321157903579 0.009106778852045914
6409 1.7223858674445583e-12 0.0006103123891029014 0.009106023026350088
6410 1.7218125528161345e-12 0.0006101927091463872 0.00910526724598655
6411 1.7212394171289097e-12 0.0006100730758956812 0.009104511510955718
6412 1.7206664603309959e-12 0.0006099534893256666 0.009103755821258015
6413 1.7200936823705227e-12 0.0006098339494112435 0.00910300017689387
6414 1.7195210831956424e-12 0.0006097144561273287 0.00910224457786372
6415 1.7189486627545268e-12 0.0006095950094488566 0.009101489024168007
6416 1.7183764209953672e-12 0.0006094756093507781 0.00910073351580718
6417 1.7178043578663762e-12 0.0006093562558080612 0.009099978052781692
6418 1.7172324733157863e-12 0.0006092369487956908 0.009099222635092006
6419 1.7166607672918507e-12 0.0006091176882886687 0.009098467262738587
6420 1.7160892397428414e-12 0.0006089984742620138 0.009097711935721908
6421 1.7155178906170528e-12 0.0006088793066907618 0.009096956654042448
6422 1.7149467198627976e-12 0.000608760185549965 0.009096201417700693
6423 1.7143757274284102e-12 0.0006086411108146931 0.009095446226697135
6424 1.7138049132622445e-12 0.0006085220824600321 0.009094691081032271
6425 1.7132342773126772e-12 0.0006084031004610853 0.009093935980706609
6426 1.7126638195281014e-12 0.0006082841647929726 0.009093180925720656
6427 1.7120935398569302e-12 0.0006081652754308308 0.009092425916074927
6428 1.7115234382475987e-12 0.0006080464323498135 0.009091670951769945
6429 1.7109535146485632e-12 0.0006079276355250911 0.009090916032806241
6430 1.710383769008296e-12 0.0006078088849318505 0.009090161159184346
6431 1.7098142012752917e-12 0.0006076901805452958 0.0090894063309048
6432 1.7092448113980672e-12 0.0006075715223406477 0.009088651547968151
6433 1.7086755993251543e-12 0.0006074529102931436 0.009087896810374951
6434 1.7081065650051111e-12 0.0006073343443780377 0.00908714211812576
6435 1.7075377083865099e-12 0.0006072158245706005 0.009086387471221142
6436 1.7069690294179464e-12 0.0006070973508461198 0.009085632869661667
6437 1.706400528048032e-12 0.0006069789231798996 0.00908487831344791
6438 1.7058322042254046e-12 0.0006068605415472609 0.009084123802580455
6439 1.7052640578987168e-12 0.0006067422059235412 0.009083369337059891
6440 1.7046960890166437e-12 0.0006066239162840948 0.009082614916886814
6441 1.7041282975278764e-12 0.0006065056726042923 0.00908186054206182
6442 1.7035606833811295e-12 0.0006063874748595212 0.009081106212585517
6443 1.7029932465251373e-12 0.0006062693230251856 0.009080351928458519
6444 1.7024259869086516e-12 0.000606151217076706 0.009079597689681442
6445 1.7018589044804458e-12 0.0006060331569895195 0.009078843496254912
6446 1.7012919991893124e-12 0.0006059151427390802 0.009078089348179557
6447 1.7007252709840648e-12 0.0006057971743008581 0.009077335245456017
6448 1.7001587198135341e-12 0.0006056792516503401 0.009076581188084932
6449 1.699592345626571e-12 0.0006055613747630296 0.009075827176066947
6450 1.6990261483720483e-12 0.0006054435436144462 0.00907507320940272
6451 1.698460127998854e-12 0.0006053257581801263 0.009074319288092906
6452 1.6978942844559004e-12 0.0006052080184356229 0.009073565412138173
6453 1.6973286176921146e-12 0.0006050903243565052 0.009072811581539188
6454 1.6967631276564487e-12 0.0006049726759183588 0.009072057796296632
6455 1.6961978142978705e-12 0.0006048550730967861 0.009071304056411187
6456 1.695632677565369e-12 0.0006047375158674054 0.00907055036188354
6457 1.6950677174079524e-12 0.0006046200042058519 0.009069796712714389
6458 1.6945029337746479e-12 0.0006045025380877771 0.009069043108904431
6459 1.6939383266145023e-12 0.0006043851174888485 0.009068289550454373
6460 1.6933738958765797e-12 0.0006042677423847506 0.009067536037364925
6461 1.6928096415099694e-12 0.0006041504127511838 0.009066782569636807
6462 1.6922455634637735e-12 0.0006040331285638652 0.00906602914727074
6463 1.691681661687118e-12 0.0006039158897985277 0.009065275770267455
6464 1.6911179361291442e-12 0.0006037986964309211 0.009064522438627683
6465 1.6905543867390167e-12 0.0006036815484368111 0.009063769152352167
6466 1.6899910134659175e-12 0.0006035644457919798 0.009063015911441652
6467 1.6894278162590481e-12 0.000603447388472226 0.00906226271589689
6468 1.6888647950676297e-12 0.000603330376453364 0.00906150956571864
6469 1.6883019498409011e-12 0.000603213409711225 0.00906075646090766
6470 1.6877392805281214e-12 0.0006030964882216559 0.009060003401464723
6471 1.6871767870785711e-12 0.0006029796119605205 0.009059250387390604
6472 1.6866144694415456e-12 0.0006028627809036982 0.00905849741868608
6473 1.686052327566363e-12 0.0006027459950270848 0.009057744495351938
6474 1.6854903614023605e-12 0.0006026292543065925 0.009056991617388972
6475 1.6849285708988896e-12 0.0006025125587181493 0.009056238784797974
6476 1.6843669560053255e-12 0.0006023959082376996 0.009055485997579748
6477 1.6838055166710636e-12 0.0006022793028412041 0.009054733255735106
6478 1.6832442528455153e-12 0.0006021627425046392 0.009053980559264858
6479 1.6826831644781094e-12 0.0006020462272039979 0.009053227908169823
6480 1.6821222515182987e-12 0.0006019297569152891 0.009052475302450827
6481 1.6815615139155504e-12 0.0006018133316145376 0.009051722742108699
6482 1.6810009516193536e-12 0.0006016969512777845 0.009050970227144276
6483 1.680440564579216e-12 0.0006015806158810872 0.009050217757558399
6484 1.679880352744663e-12 0.0006014643254005188 0.009049465333351915
6485 1.6793203160652388e-12 0.0006013480798121684 0.009048712954525676
6486 1.6787604544905073e-12 0.0006012318790921413 0.009047960621080538
6487 1.6782007679700536e-12 0.000601115723216559 0.00904720833301737
6488 1.6776412564534766e-12 0.0006009996121615587 0.009046456090337036
6489 1.6770819198903986e-12 0.0006008835459032938 0.009045703893040413
6490 1.6765227582304582e-12 0.0006007675244179334 0.00904495174112838
6491 1.6759637714233129e-12 0.000600651547681663 0.009044199634601822
6492 1.6754049594186405e-12 0.0006005356156706837 0.00904344757346163
6493 1.6748463221661353e-12 0.0006004197283612127 0.0090426955577087
6494 1.6742878596155137e-12 0.0006003038857294831 0.009041943587343936
6495 1.6737295717165083e-12 0.0006001880877517438 0.009041191662368244
6496 1.6731714584188686e-12 0.0006000723344042599 0.009040439782782534
6497 1.672613519672366e-12 0.0005999566256633122 0.009039687948587725
6498 1.672055755426792e-12 0.0005998409615051973 0.009038936159784744
6499 1.6714981656319526e-12 0.000599725341906228 0.009038184416374516
6500 1.6709407502376718e-12 0.0005996097668427325 0.009037432718357974
6501 1.6703835091937973e-12 0.0005994942362910551 0.009036681065736058
6502 1.6698264424501926e-12 0.0005993787502275559 0.009035929458509716
6503 1.6692695499567386e-12 0.0005992633086286108 0.009035177896679895
6504 1.6687128316633367e-12 0.0005991479114706115 0.009034426380247552
6505 1.668156287519905e-12 0.0005990325587299654 0.009033674909213646
6506 1.6675999174763822e-12 0.0005989172503830959 0.009032923483579144
6507 1.6670437214827223e-12 0.0005988019864064421 0.009032172103345015
6508 1.666487699488901e-12 0.0005986867667764587 0.009031420768512237
6509 1.6659318514449113e-12 0.0005985715914696162 0.009030669479081791
6510 1.6653761773007646e-12 0.000598456460462401 0.009029918235054666
6511 1.6648206770064921e-12 0.000598341373731315 0.009029167036431855
6512 1.6642653505121392e-12 0.0005982263312528757 0.009028415883214352
6513 1.6637101977677747e-12 0.0005981113330036166 0.009027664775403163
6514 1.6631552187234834e-12 0.0005979963789600867 0.009026913712999296
6515 1.6626004133293671e-12 0.0005978814690988506 0.009026162696003762
6516 1.6620457815355505e-12 0.0005977666033964888 0.009025411724417584
6517 1.6614913232921697e-12 0.0005976517818295973 0.00902466079824178
6518 1.6609370385493853e-12 0.0005975370043747877 0.009023909917477384
6519 1.6603829272573742e-12 0.0005974222710086872 0.009023159082125429
6520 1.6598289893663291e-12 0.0005973075817079387 0.009022408292186953
6521 1.6592752248264654e-12 0.0005971929364492006 0.009021657547663002
6522 1.6587216335880116e-12 0.0005970783352091468 0.009020906848554625
6523 1.658168215601218e-12 0.0005969637779644669 0.009020156194862875
6524 1.6576149708163524e-12 0.000596849264691866 0.009019405586588815
6525 1.6570618991837e-12 0.0005967347953680646 0.009018655023733509
6526 1.656509000653566e-12 0.0005966203699697991 0.009017904506298028
6527 1.6559562751762699e-12 0.0005965059884738212 0.009017154034283445
6528 1.655403722702153e-12 0.000596391650856898 0.009016403607690843
6529 1.6548513431815722e-12 0.0005962773570958122 0.009015653226521305
6530 1.6542991365649057e-12 0.000596163107167362 0.009014902890775925
6531 1.653747102802545e-12 0.0005960489010483612 0.009014152600455795
6532 1.6531952418449042e-12 0.0005959347387156387 0.00901340235556202
6533 1.6526435536424132e-12 0.000595820620146039 0.009012652156095702
6534 1.652092038145519e-12 0.0005957065453164221 0.009011902002057953
6535 1.6515406953046862e-12 0.0005955925142036634 0.009011151893449887
6536 1.6509895250704016e-12 0.0005954785267846536 0.009010401830272628
6537 1.6504385273931665e-12 0.000595364583036299 0.009009651812527301
6538 1.6498877022234997e-12 0.0005952506829355209 0.009008901840215036
6539 1.6493370495119404e-12 0.0005951368264592564 0.009008151913336971
6540 1.6487865692090421e-12 0.0005950230135844575 0.009007402031894244
6541 1.6482362612653797e-12 0.0005949092442880922 0.009006652195888002
6542 1.6476861256315441e-12 0.000594795518547143 0.009005902405319397
6543 1.6471361622581468e-12 0.0005946818363386084 0.009005152660189588
6544 1.6465863710958114e-12 0.0005945681976395018 0.00900440296049973
6545 1.6460367520951843e-12 0.0005944546024268521 0.009003653306250992
6546 1.6454873052069266e-12 0.0005943410506777033 0.009002903697444543
6547 1.6449380303817178e-12 0.0005942275423691149 0.009002154134081557
6548 1.6443889275702576e-12 0.0005941140774781614 0.009001404616163217
6549 1.6438399967232607e-12 0.000594000655981933 0.009000655143690708
6550 1.6432912377914607e-12 0.0005938872778575345 0.008999905716665221
6551 1.6427426507256083e-12 0.0005937739430820863 0.00899915633508795
6552 1.6421942354764736e-12 0.000593660651632724 0.008998406998960097
6553 1.6416459919948424e-12 0.0005935474034865982 0.008997657708282867
6554 1.6410979202315178e-12 0.000593434198620875 0.008996908463057469
6555 1.6405500201373236e-12 0.0005933210370127353 0.00899615926328512
6556 1.6400022916630962e-12 0.0005932079186393754 0.008995410108967036
6557 1.6394547347596924e-12 0.0005930948434780068 0.008994661000104442
6558 1.6389073493779885e-12 0.0005929818115058559 0.00899391193669857
6559 1.6383601354688741e-12 0.0005928688227001644 0.008993162918750651
6560 1.63781309298326e-12 0.000592755877038189 0.008992413946261926
6561 1.6372662218720726e-12 0.0005926429744972016 0.008991665019233638
6562 1.6367195220862557e-12 0.000592530115054489 0.008990916137667036
6563 1.6361729935767715e-12 0.0005924172986873533 0.008990167301563372
6564 1.6356266362945986e-12 0.0005923045253731115 0.008989418510923905
6565 1.6350804501907342e-12 0.0005921917950890958 0.008988669765749897
6566 1.6345344352161935e-12 0.0005920791078126534 0.008987921066042619
6567 1.633988591322005e-12 0.0005919664635211462 0.008987172411803338
6568 1.6334429184592214e-12 0.0005918538621919518 0.008986423803033336
6569 1.6328974165789055e-12 0.0005917413038024621 0.008985675239733893
6570 1.6323520856321438e-12 0.0005916287883300846 0.008984926721906296
6571 1.6318069255700356e-12 0.0005915163157522411 0.008984178249551836
6572 1.6312619363436982e-12 0.000591403886046369 0.008983429822671809
6573 1.6307171179042659e-12 0.0005912914991899204 0.008982681441267511
6574 1.6301724702028922e-12 0.0005911791551603622 0.008981933105340251
6575 1.6296279931907468e-12 0.0005910668539351764 0.008981184814891338
6576 1.6290836868190184e-12 0.0005909545954918599 0.008980436569922088
6577 1.6285395510389116e-12 0.0005908423798079244 0.008979688370433822
6578 1.6279955858016484e-12 0.0005907302068608968 0.008978940216427863
6579 1.6274517910584659e-12 0.0005906180766283186 0.008978192107905538
6580 1.626908166760621e-12 0.0005905059890877461 0.008977444044868181
6581 1.6263647128593864e-12 0.0005903939442167508 0.00897669602731713
6582 1.625821429306051e-12 0.0005902819419929188 0.008975948055253726
6583 1.6252783160519246e-12 0.0005901699823938508 0.008975200128679318
6584 1.6247353730483311e-12 0.0005900580653971628 0.008974452247595258
6585 1.624192600246611e-12 0.0005899461909804855 0.0089737044120029
6586 1.6236499975981248e-12 0.0005898343591214641 0.008972956621903607
6587 1.623107565054247e-12 0.0005897225697977591 0.008972208877298745
6588 1.6225653025663704e-12 0.0005896108229870452 0.008971461178189682
6589 1.6220232100859057e-12 0.0005894991186670123 0.008970713524577794
6590 1.6214812875642798e-12 0.0005893874568153648 0.008969965916464461
6591 1.6209395349529355e-12 0.0005892758374098219 0.008969218353851066
6592 1.6203979522033344e-12 0.0005891642604281177 0.008968470836738997
6593 1.6198565392669547e-12 0.0005890527258480009 0.008967723365129647
6594 1.6193152960952892e-12 0.0005889412336472349 0.008966975939024412
6595 1.6187742226398514e-12 0.0005888297838035976 0.008966228558424697
6596 1.6182333188521693e-12 0.000588718376294882 0.008965481223331906
6597 1.6176925846837869e-12 0.0005886070110988953 0.008964733933747448
6598 1.6171520200862679e-12 0.0005884956881934598 0.008963986689672741
6599 1.6166116250111906e-12 0.000588384407556412 0.008963239491109203
6600 1.6160713994101512e-12 0.0005882731691656033 0.00896249233805826
6601 1.6155313432347629e-12 0.0005881619729988999 0.008961745230521338
6602 1.6149914564366552e-12 0.0005880508190341824 0.008960998168499873
6603 1.6144517389674736e-12 0.000587939707249346 0.0089602511519953
6604 1.6139121907788821e-12 0.0005878286376223004 0.008959504181009064
6605 1.6133728118225603e-12 0.0005877176101309702 0.008958757255542607
6606 1.6128336020502025e-12 0.0005876066247532944 0.00895801037559738
6607 1.6122945614135237e-12 0.0005874956814672262 0.00895726354117484
6608 1.6117556898642562e-12 0.0005873847802507341 0.008956516752276447
6609 1.611216987354144e-12 0.0005872739210818003 0.008955770008903664
6610 1.6106784538349514e-12 0.000587163103938422 0.00895502331105796
6611 1.6101400892584574e-12 0.000587052328798611 0.008954276658740806
6612 1.6096018935764597e-12 0.0005869415956403931 0.008953530051953679
6613 1.609063866740771e-12 0.0005868309044418092 0.008952783490698061
6614 1.6085260087032242e-12 0.0005867202551809143 0.00895203697497544
6615 1.6079883194156612e-12 0.0005866096478357777 0.008951290504787303
6616 1.6074507988299486e-12 0.0005864990823844837 0.008950544080135146
6617 1.6069134468979643e-12 0.0005863885588051305 0.008949797701020466
6618 1.6063762635716043e-12 0.0005862780770758312 0.008949051367444767
6619 1.605839248802781e-12 0.0005861676371747129 0.008948305079409554
6620 1.6053024025434253e-12 0.0005860572390799174 0.008947558836916341
6621 1.6047657247454822e-12 0.0005859468827696007 0.008946812639966644
6622 1.6042292153609159e-12 0.0005858365682219333 0.008946066488561985
6623 1.6036928743417046e-12 0.0005857262954151 0.008945320382703887
6624 1.6031567016398429e-12 0.0005856160643273 0.00894457432239388
6625 1.6026206972073426e-12 0.0005855058749367468 0.008943828307633494
6626 1.602084860996232e-12 0.0005853957272216684 0.00894308233842427
6627 1.6015491929585549e-12 0.0005852856211603067 0.008942336414767745
6628 1.601013693046372e-12 0.0005851755567309185 0.008941590536665467
6629 1.60047836121176e-12 0.0005850655339117744 0.008940844704118983
6630 1.599943197406814e-12 0.0005849555526811598 0.008940098917129852
6631 1.5994082015836433e-12 0.000584845613017374 0.008939353175699629
6632 1.5988733736943725e-12 0.0005847357148987306 0.008938607479829875
6633 1.598338713691145e-12 0.0005846258583035575 0.008937861829522158
6634 1.5978042215261217e-12 0.0005845160432101972 0.00893711622477805
6635 1.5972698971514754e-12 0.0005844062695970058 0.008936370665599125
6636 1.596735740519398e-12 0.0005842965374423542 0.008935625151986962
6637 1.5962017515820978e-12 0.000584186846724627 0.008934879683943145
6638 1.5956679302917987e-12 0.0005840771974222235 0.008934134261469261
6639 1.5951342766007398e-12 0.0005839675895135569 0.008933388884566901
6640 1.5946007904611793e-12 0.0005838580229770544 0.008932643553237663
6641 1.594067471825388e-12 0.0005837484977911578 0.008931898267483144
6642 1.593534320645656e-12 0.0005836390139343227 0.00893115302730495
6643 1.5930013368742875e-12 0.0005835295713850191 0.00893040783270469
6644 1.5924685204636027e-12 0.0005834201701217311 0.008929662683683972
6645 1.5919358713659393e-12 0.0005833108101229568 0.008928917580244415
6646 1.5914033895336514e-12 0.0005832014913672083 0.00892817252238764
6647 1.5908710749191054e-12 0.0005830922138330123 0.008927427510115268
6648 1.5903389274746912e-12 0.000582982977498909 0.008926682543428932
6649 1.5898069471528075e-12 0.0005828737823434532 0.008925937622330262
6650 1.589275133905871e-12 0.0005827646283452133 0.008925192746820894
6651 1.5887434876863173e-12 0.0005826555154827721 0.00892444791690247
6652 1.5882120084465954e-12 0.0005825464437347261 0.008923703132576634
6653 1.5876806961391698e-12 0.0005824374130796864 0.008922958393845033
6654 1.587149550716523e-12 0.0005823284234962774 0.008922213700709322
6655 1.5866185721311518e-12 0.0005822194749631382 0.008921469053171156
6656 1.5860877603355705e-12 0.0005821105674589214 0.008920724451232197
6657 1.5855571152823077e-12 0.0005820017009622938 0.008919979894894108
6658 1.5850266369239103e-12 0.0005818928754519362 0.00891923538415856
6659 1.5844963252129383e-12 0.0005817840909065434 0.008918490919027224
6660 1.5839661801019698e-12 0.000581675347304824 0.008917746499501777
6661 1.5834362015435984e-12 0.0005815666446255008 0.008917002125583901
6662 1.5829063894904307e-12 0.0005814579828473101 0.008916257797275277
6663 1.5823767438950928e-12 0.0005813493619490027 0.008915513514577596
6664 1.581847264710227e-12 0.0005812407819093427 0.008914769277492551
6665 1.5813179518884885e-12 0.0005811322427071086 0.008914025086021838
6666 1.5807888053825502e-12 0.0005810237443210925 0.008913280940167157
6667 1.5802598251451004e-12 0.0005809152867301007 0.008912536839930213
6668 1.5797310111288427e-12 0.0005808068699129531 0.008911792785312712
6669 1.579202363286496e-12 0.0005806984938484834 0.008911048776316368
6670 1.5786738815707964e-12 0.0005805901585155393 0.008910304812942896
6671 1.5781455659344959e-12 0.0005804818638929823 0.008909560895194017
6672 1.5776174163303602e-12 0.0005803736099596879 0.008908817023071452
6673 1.5770894327111725e-12 0.0005802653966945451 0.00890807319657693
6674 1.5765616150297308e-12 0.0005801572240764569 0.008907329415712184
6675 1.5760339632388475e-12 0.0005800490920843401 0.008906585680478944
6676 1.5755064772913533e-12 0.000579941000697125 0.008905841990878951
6677 1.5749791571400935e-12 0.0005798329498937561 0.00890509834691395
6678 1.574452002737928e-12 0.0005797249396531914 0.008904354748585683
6679 1.5739250140377347e-12 0.0005796169699544028 0.008903611195895904
6680 1.5733981909924051e-12 0.0005795090407763758 0.008902867688846367
6681 1.5728715335548465e-12 0.0005794011520981096 0.008902124227438829
6682 1.5723450416779829e-12 0.0005792933038986172 0.008901380811675052
6683 1.571818715314753e-12 0.0005791854961569256 0.008900637441556803
6684 1.5712925544181115e-12 0.000579077728852075 0.00889989411708585
6685 1.5707665589410268e-12 0.0005789700019631196 0.008899150838263965
6686 1.5702407288364875e-12 0.0005788623154691271 0.00889840760509293
6687 1.569715064057492e-12 0.000578754669349179 0.00889766441757452
6688 1.5691895645570565e-12 0.0005786470635823702 0.00889692127571052
6689 1.5686642302882146e-12 0.0005785394981478096 0.008896178179502723
6690 1.568139061204013e-12 0.0005784319730246193 0.008895435128952916
6691 1.5676140572575142e-12 0.0005783244881919357 0.008894692124062896
6692 1.567089218401796e-12 0.0005782170436289082 0.008893949164834462
6693 1.566564544589953e-12 0.0005781096393147 0.008893206251269417
6694 1.5660400357750938e-12 0.0005780022752284879 0.008892463383369568
6695 1.5655156919103442e-12 0.0005778949513494622 0.008891720561136728
6696 1.5649915129488433e-12 0.0005777876676568271 0.008890977784572708
6697 1.5644674988437482e-12 0.0005776804241298 0.00889023505367933
6698 1.5639436495482275e-12 0.0005775732207476119 0.008889492368458412
6699 1.5634199650154686e-12 0.0005774660574895072 0.008888749728911781
6700 1.5628964451986714e-12 0.0005773589343347442 0.008888007135041264
6701 1.5623730900510532e-12 0.0005772518512625944 0.008887264586848695
6702 1.5618498995258454e-12 0.000577144808252343 0.008886522084335909
6703 1.5613268735762955e-12 0.0005770378052832886 0.008885779627504746
6704 1.5608040121556653e-12 0.0005769308423347434 0.008885037216357049
6705 1.560281315217233e-12 0.0005768239193860329 0.008884294850894665
6706 1.5597587827142928e-12 0.0005767170364164961 0.008883552531119446
6707 1.5592364146001523e-12 0.0005766101934054856 0.008882810257033247
6708 1.5587142108281328e-12 0.0005765033903323674 0.008882068028637922
6709 1.5581921713515738e-12 0.0005763966271765207 0.008881325845935333
6710 1.5576702961238298e-12 0.0005762899039173386 0.008880583708927347
6711 1.5571485850982695e-12 0.0005761832205342269 0.008879841617615831
6712 1.556627038228278e-12 0.0005760765770066054 0.00887909957200266
6713 1.5561056554672531e-12 0.0005759699733139071 0.008878357572089707
6714 1.5555844367686102e-12 0.0005758634094355783 0.008877615617878852
6715 1.5550633820857783e-12 0.0005757568853510789 0.008876873709371978
6716 1.5545424913722015e-12 0.0005756504010398817 0.00887613184657097
6717 1.554021764581341e-12 0.0005755439564814733 0.008875390029477721
6718 1.5535012016666717e-12 0.0005754375516553535 0.008874648258094123
6719 1.5529808025816814e-12 0.0005753311865410354 0.00887390653242207
6720 1.5524605672798754e-12 0.0005752248611180455 0.008873164852463465
6721 1.5519404957147747e-12 0.0005751185753659233 0.008872423218220212
6722 1.5514205878399157e-12 0.000575012329264222 0.00887168162969422
6723 1.550900843608845e-12 0.0005749061227925079 0.008870940086887396
6724 1.55038126297513e-12 0.0005747999559303603 0.008870198589801656
6725 1.5498618458923496e-12 0.0005746938286573725 0.008869457138438919
6726 1.5493425923140979e-12 0.0005745877409531503 0.008868715732801104
6727 1.5488235021939872e-12 0.0005744816927973132 0.008867974372890138
6728 1.5483045754856398e-12 0.0005743756841694936 0.008867233058707947
6729 1.5477858121426976e-12 0.0005742697150493375 0.008866491790256465
6730 1.5472672121188118e-12 0.0005741637854165039 0.008865750567537623
6731 1.5467487753676555e-12 0.0005740578952506648 0.008865009390553364
6732 1.5462305018429114e-12 0.000573952044531506 0.008864268259305627
6733 1.545712391498281e-12 0.0005738462332387258 0.00886352717379636
6734 1.5451944442874763e-12 0.0005737404613520359 0.00886278613402751
6735 1.5446766601642273e-12 0.0005736347288511613 0.00886204514000103
6736 1.5441590390822768e-12 0.00057352903571584 0.008861304191718874
6737 1.5436415809953836e-12 0.0005734233819258234 0.008860563289183
6738 1.5431242858573207e-12 0.0005733177674608757 0.008859822432395371
6739 1.5426071536218782e-12 0.0005732121923007744 0.008859081621357954
6740 1.5420901842428566e-12 0.00057310665642531 0.008858340856072715
6741 1.541573377674077e-12 0.0005730011598142863 0.00885760013654163
6742 1.54105673386937e-12 0.00057289570244752 0.008856859462766674
6743 1.540540252782582e-12 0.0005727902843048411 0.008856118834749823
6744 1.5400239343675765e-12 0.0005726849053660923 0.00885537825249306
6745 1.5395077785782295e-12 0.0005725795656111296 0.008854637715998372
6746 1.5389917853684348e-12 0.000572474265019822 0.00885389722526775
6747 1.5384759546920978e-12 0.0005723690035720516 0.008853156780303186
6748 1.5379602865031381e-12 0.0005722637812477136 0.008852416381106672
6749 1.5374447807554907e-12 0.0005721585980267161 0.008851676027680208
6750 1.5369294374031066e-12 0.00057205345388898 0.008850935720025797
6751 1.5364142563999519e-12 0.0005719483488144395 0.008850195458145445
6752 1.5358992377000052e-12 0.0005718432827830418 0.00884945524204116
6753 1.5353843812572594e-12 0.0005717382557747469 0.008848715071714953
6754 1.5348696870257257e-12 0.0005716332677695278 0.008847974947168843
6755 1.5343551549594272e-12 0.0005715283187473706 0.008847234868404847
6756 1.5338407850123992e-12 0.0005714234086882742 0.008846494835424984
6757 1.5333265771386946e-12 0.0005713185375722505 0.00884575484823128
6758 1.5328125312923807e-12 0.0005712137053793243 0.008845014906825762
6759 1.5322986474275384e-12 0.0005711089120895332 0.008844275011210462
6760 1.5317849254982656e-12 0.000571004157682928 0.008843535161387417
6761 1.5312713654586711e-12 0.0005708994421395721 0.008842795357358662
6762 1.5307579672628816e-12 0.000570794765439542 0.008842055599126241
6763 1.5302447308650361e-12 0.0005706901275629269 0.008841315886692198
6764 1.529731656219287e-12 0.0005705855284898291 0.008840576220058577
6765 1.5292187432798043e-12 0.0005704809682003637 0.00883983659922743
6766 1.5287059920007703e-12 0.0005703764466746585 0.008839097024200812
6767 1.5281934023363843e-12 0.0005702719638928541 0.008838357494980782
6768 1.527680974240856e-12 0.0005701675198351041 0.008837618011569397
6769 1.5271687076684123e-12 0.0005700631144815748 0.008836878573968721
6770 1.5266566025732926e-12 0.0005699587478124454 0.008836139182180819
6771 1.5261446589097529e-12 0.0005698544198079079 0.008835399836207762
6772 1.5256328766320626e-12 0.000569750130448167 0.008834660536051623
6773 1.5251212556945048e-12 0.0005696458797134402 0.008833921281714476
6774 1.5246097960513796e-12 0.000569541667583958 0.008833182073198404
6775 1.5240984976569967e-12 0.0005694374940399631 0.008832442910505485
6776 1.5235873604656853e-12 0.0005693333590617117 0.008831703793637806
6777 1.5230763844317853e-12 0.0005692292626294719 0.008830964722597456
6778 1.5225655695096502e-12 0.0005691252047235251 0.008830225697386522
6779 1.522054915653653e-12 0.0005690211853241655 0.008829486718007104
6780 1.521544422818176e-12 0.0005689172044116994 0.008828747784461298
6781 1.5210340909576184e-12 0.0005688132619664465 0.008828008896751205
6782 1.5205239200263917e-12 0.0005687093579687389 0.008827270054878926
6783 1.5200139099789225e-12 0.0005686054923989212 0.00882653125884657
6784 1.5195040607696527e-12 0.0005685016652373508 0.008825792508656246
6785 1.5189943723530365e-12 0.0005683978764643977 0.008825053804310068
6786 1.5184848446835436e-12 0.000568294126060445 0.00882431514581015
6787 1.5179754777156578e-12 0.0005681904140058877 0.008823576533158612
6788 1.517466271403876e-12 0.0005680867402811339 0.008822837966357576
6789 1.51695722570271e-12 0.0005679831048666043 0.008822099445409164
6790 1.5164483405666858e-12 0.0005678795077427322 0.008821360970315507
6791 1.5159396159503449e-12 0.0005677759488899632 0.008820622541078736
6792 1.5154310518082398e-12 0.000567672428288756 0.008819884157700983
6793 1.5149226480949405e-12 0.0005675689459195813 0.008819145820184386
6794 1.5144144047650278e-12 0.0005674655017629231 0.008818407528531084
6795 1.5139063217730978e-12 0.0005673620957992771 0.008817669282743218
6796 1.5133983990737626e-12 0.0005672587280091523 0.008816931082822936
6797 1.5128906366216473e-12 0.0005671553983730696 0.008816192928772388
6798 1.5123830343713889e-12 0.0005670521068715631 0.008815454820593722
6799 1.5118755922776416e-12 0.0005669488534851789 0.008814716758289095
6800 1.5113683102950726e-12 0.0005668456381944758 0.008813978741860665
6801 1.5108611883783622e-12 0.0005667424609800253 0.008813240771310592
6802 1.5103542264822072e-12 0.000566639321822411 0.008812502846641042
6803 1.5098474245613136e-12 0.0005665362207022292 0.008811764967854177
6804 1.5093407825704062e-12 0.0005664331576000888 0.008811027134952168
6805 1.5088343004642214e-12 0.0005663301324966107 0.008810289347937188
6806 1.5083279781975102e-12 0.0005662271453724287 0.008809551606811412
6807 1.5078218157250382e-12 0.000566124196208189 0.00880881391157702
6808 1.507315813001583e-12 0.0005660212849845503 0.008808076262236187
6809 1.5068099699819368e-12 0.0005659184116821834 0.008807338658791101
6810 1.5063042866209071e-12 0.0005658155762817717 0.008806601101243948
6811 1.5057987628733153e-12 0.0005657127787640109 0.008805863589596919
6812 1.5052933986939952e-12 0.0005656100191096094 0.008805126123852204
6813 1.5047881940377955e-12 0.0005655072972992878 0.008804388704012001
6814 1.504283148859576e-12 0.0005654046133137788 0.008803651330078504
6815 1.503778263114215e-12 0.000565301967133828 0.008802914002053916
6816 1.5032735367566025e-12 0.0005651993587401931 0.008802176719940442
6817 1.5027689697416418e-12 0.000565096788113644 0.008801439483740289
6818 1.5022645620242513e-12 0.0005649942552349631 0.008800702293455665
6819 1.5017603135593605e-12 0.0005648917600849454 0.008799965149088781
6820 1.5012562243019162e-12 0.0005647893026443975 0.008799228050641855
6821 1.500752294206876e-12 0.0005646868828941391 0.008798490998117102
6822 1.5002485232292129e-12 0.0005645845008150016 0.008797753991516742
6823 1.4997449113239142e-12 0.0005644821563878291 0.008797017030843002
6824 1.4992414584459812e-12 0.0005643798495934778 0.008796280116098109
6825 1.4987381645504253e-12 0.000564277580412816 0.008795543247284286
6826 1.4982350295922756e-12 0.0005641753488267247 0.00879480642440377
6827 1.4977320535265726e-12 0.0005640731548160968 0.008794069647458791
6828 1.497229236308372e-12 0.0005639709983618378 0.00879333291645159
6829 1.496726577892743e-12 0.0005638688794448649 0.008792596231384404
6830 1.4962240782347677e-12 0.0005637667980461082 0.008791859592259478
6831 1.4957217372895435e-12 0.0005636647541465092 0.00879112299907906
6832 1.4952195550121799e-12 0.0005635627477270224 0.008790386451845393
6833 1.4947175313577983e-12 0.000563460778768614 0.00878964995056073
6834 1.4942156662815382e-12 0.0005633588472522627 0.008788913495227323
6835 1.493713959738549e-12 0.0005632569531589591 0.008788177085847431
6836 1.4932124116839957e-12 0.000563155096469706 0.008787440722423311
6837 1.4927110220730561e-12 0.0005630532771655185 0.008786704404957225
6838 1.4922097908609223e-12 0.0005629514952274238 0.008785968133451439
6839 1.4917087180027992e-12 0.0005628497506364612 0.008785231907908218
6840 1.491207803453906e-12 0.0005627480433736823 0.008784495728329834
6841 1.490707047169475e-12 0.0005626463734201506 0.008783759594718558
6842 1.4902064491047524e-12 0.0005625447407569419 0.008783023507076666
6843 1.489706009214997e-12 0.0005624431453651439 0.008782287465406435
6844 1.4892057274554818e-12 0.0005623415872258565 0.008781551469710146
6845 1.4887056037814936e-12 0.0005622400663201919 0.008780815519990081
6846 1.4882056381483326e-12 0.000562138582629274 0.008780079616248528
6847 1.4877058305113133e-12 0.000562037136134239 0.008779343758487775
6848 1.4872061808257623e-12 0.0005619357268162352 0.008778607946710112
6849 1.4867066890470193e-12 0.0005618343546564227 0.008777872180917834
6850 1.4862073551304392e-12 0.0005617330196359739 0.008777136461113236
6851 1.48570817903139e-12 0.0005616317217360731 0.008776400787298619
6852 1.485209160705251e-12 0.0005615304609379166 0.008775665159476281
6853 1.484710300107416e-12 0.0005614292372227127 0.008774929577648527
6854 1.4842115971932927e-12 0.0005613280505716819 0.008774194041817663
6855 1.4837130519183038e-12 0.0005612269009660565 0.008773458551986
6856 1.4832146642378842e-12 0.0005611257883870808 0.00877272310815585
6857 1.4827164341074802e-12 0.0005610247128160111 0.008771987710329526
6858 1.4822183614825551e-12 0.0005609236742341158 0.008771252358509347
6859 1.4817204463185821e-12 0.0005608226726226749 0.008770517052697631
6860 1.4812226885710472e-12 0.0005607217079629807 0.008769781792896697
6861 1.4807250881954544e-12 0.0005606207802363373 0.008769046579108873
6862 1.4802276451473168e-12 0.0005605198894240608 0.008768311411336483
6863 1.4797303593821642e-12 0.000560419035507479 0.008767576289581861
6864 1.479233230855538e-12 0.0005603182184679321 0.008766841213847338
6865 1.478736259522993e-12 0.0005602174382867716 0.00876610618413525
6866 1.4782394453400954e-12 0.0005601166949453612 0.00876537120044793
6867 1.477742788262428e-12 0.0005600159884250767 0.008764636262787721
6868 1.477246288245584e-12 0.0005599153187073054 0.008763901371156964
6869 1.4767499452451717e-12 0.0005598146857734464 0.008763166525558003
6870 1.4762537592168117e-12 0.0005597140896049112 0.008762431725993185
6871 1.475757730116139e-12 0.0005596135301831226 0.008761696972464861
6872 1.475261857898801e-12 0.0005595130074895155 0.008760962264975384
6873 1.4747661425204584e-12 0.0005594125215055366 0.008760227603527107
6874 1.4742705839367839e-12 0.0005593120722126442 0.008759492988122387
6875 1.4737751821034657e-12 0.0005592116595923088 0.008758758418763583
6876 1.4732799369762031e-12 0.0005591112836260125 0.008758023895453057
6877 1.4727848485107115e-12 0.000559010944295249 0.008757289418193176
6878 1.472289916662717e-12 0.000558910641581524 0.008756554986986307
6879 1.4717951413879584e-12 0.0005588103754663551 0.008755820601834816
6880 1.471300522642189e-12 0.0005587101459312714 0.008755086262741076
6881 1.4708060603811743e-12 0.000558609952957814 0.00875435196970746
6882 1.4703117545606937e-12 0.0005585097965275353 0.008753617722736346
6883 1.4698176051365395e-12 0.0005584096766220002 0.008752883521830113
6884 1.4693236120645192e-12 0.0005583095932227847 0.008752149366991145
6885 1.4688297753004487e-12 0.0005582095463114766 0.008751415258221821
6886 1.46833609480016e-12 0.0005581095358696757 0.008750681195524529
6887 1.4678425705194983e-12 0.0005580095618789931 0.008749947178901657
6888 1.4673492024143198e-12 0.000557909624321052 0.008749213208355595
6889 1.4668559904404972e-12 0.000557809723177487 0.008748479283888739
6890 1.4663629345539148e-12 0.0005577098584299446 0.008747745405503484
6891 1.4658700347104672e-12 0.0005576100300600828 0.008747011573202228
6892 1.465377290866067e-12 0.0005575102380495713 0.008746277786987371
6893 1.4648847029766349e-12 0.0005574104823800914 0.008745544046861316
6894 1.4643922709981067e-12 0.0005573107630333363 0.008744810352826466
6895 1.4638999948864313e-12 0.0005572110799910104 0.00874407670488523
6896 1.4634078745975717e-12 0.00055711143323483 0.008743343103040018
6897 1.4629159100875034e-12 0.0005570118227465228 0.008742609547293244
6898 1.462424101312212e-12 0.0005569122485078286 0.008741876037647318
6899 1.4619324482277005e-12 0.0005568127105004981 0.008741142574104662
6900 1.461440950789981e-12 0.0005567132087062942 0.00874040915666769
6901 1.4609496089550799e-12 0.0005566137431069913 0.008739675785338826
6902 1.460458422679037e-12 0.0005565143136843748 0.008738942460120492
6903 1.4599673919179052e-12 0.0005564149204202423 0.008738209181015115
6904 1.4594765166277504e-12 0.0005563155632964027 0.008737475948025123
6905 1.4589857967646505e-12 0.0005562162422946765 0.008736742761152948
6906 1.458495232284695e-12 0.0005561169573968955 0.00873600962040102
6907 1.4580048231439895e-12 0.0005560177085849033 0.008735276525771775
6908 1.4575145692986497e-12 0.0005559184958405549 0.00873454347726765
6909 1.4570244707048052e-12 0.000555819319145717 0.008733810474891083
6910 1.4565345273185986e-12 0.0005557201784822674 0.008733077518644517
6911 1.4560447390961862e-12 0.0005556210738320957 0.008732344608530396
6912 1.4555551059937349e-12 0.000555522005177103 0.008731611744551166
6913 1.4550656279674271e-12 0.0005554229724992018 0.008730878926709276
6914 1.4545763049734569e-12 0.0005553239757803161 0.008730146155007178
6915 1.4540871369680292e-12 0.0005552250150023812 0.008729413429447323
6916 1.453598123907366e-12 0.000555126090147344 0.008728680750032169
6917 1.4531092657476971e-12 0.0005550272011971627 0.00872794811676417
6918 1.4526205624452684e-12 0.0005549283481338069 0.008727215529645787
6919 1.4521320139563366e-12 0.000554829530939258 0.008726482988679481
6920 1.451643620237172e-12 0.0005547307495955084 0.008725750493867715
6921 1.4511553812440585e-12 0.000554632004084562 0.008725018045212956
6922 1.4506672969332915e-12 0.0005545332943884343 0.008724285642717673
6923 1.45017936726118e-12 0.000554434620489152 0.008723553286384335
6924 1.449691592184046e-12 0.0005543359823687531 0.008722820976215417
6925 1.4492039716582214e-12 0.000554237380009287 0.00872208871221339
6926 1.4487165056400542e-12 0.0005541388133928148 0.008721356494380734
6927 1.4482291940859025e-12 0.0005540402825014086 0.008720624322719925
6928 1.4477420369521379e-12 0.0005539417873171518 0.008719892197233445
6929 1.4472550341951467e-12 0.0005538433278221392 0.008719160117923778
6930 1.4467681857713255e-12 0.0005537449039984771 0.00871842808479341
6931 1.4462814916370839e-12 0.000553646515828283 0.008717696097844828
6932 1.4457949517488447e-12 0.0005535481632936856 0.008716964157080521
6933 1.445308566063043e-12 0.0005534498463768253 0.008716232262502982
6934 1.4448223345361273e-12 0.0005533515650598534 0.008715500414114705
6935 1.4443362571245585e-12 0.0005532533193249324 0.008714768611918187
6936 1.4438503337848063e-12 0.0005531551091542364 0.008714036855915923
6937 1.4433645644733587e-12 0.0005530569345299506 0.008713305146110415
6938 1.442878949146715e-12 0.0005529587954342715 0.008712573482504166
6939 1.442393487761383e-12 0.0005528606918494067 0.008711841865099679
6940 1.4419081802738875e-12 0.0005527626237575753 0.008711110293899461
6941 1.441423026640763e-12 0.0005526645911410074 0.00871037876890602
6942 1.440938026818558e-12 0.0005525665939819444 0.008709647290121865
6943 1.4404531807638345e-12 0.0005524686322626389 0.008708915857549512
6944 1.439968488433165e-12 0.0005523707059653549 0.008708184471191474
6945 1.439483949783135e-12 0.0005522728150723674 0.008707453131050267
6946 1.4389995647703424e-12 0.0005521749595659626 0.008706721837128409
6947 1.4385153333513978e-12 0.0005520771394284379 0.008705990589428421
6948 1.4380312554829253e-12 0.0005519793546421017 0.008705259387952828
6949 1.4375473311215602e-12 0.0005518816051892741 0.008704528232704152
6950 1.4370635602239513e-12 0.0005517838910522858 0.008703797123684923
6951 1.4365799427467589e-12 0.0005516862122134789 0.008703066060897668
6952 1.4360964786466567e-12 0.0005515885686552066 0.008702335044344919
6953 1.4356131678803298e-12 0.0005514909603598331 0.008701604074029208
6954 1.4351300104044744e-12 0.0005513933873097338 0.008700873149953069
6955 1.4346470061758024e-12 0.0005512958494872954 0.008700142272119038
6956 1.4341641551510358e-12 0.0005511983468749154 0.008699411440529657
6957 1.4336814572869087e-12 0.0005511008794550025 0.008698680655187462
6958 1.4331989125401707e-12 0.0005510034472099766 0.008697949916095
6959 1.432716520867582e-12 0.0005509060501222685 0.008697219223254817
6960 1.4322342822259119e-12 0.0005508086881743203 0.008696488576669454
6961 1.4317521965719478e-12 0.0005507113613485849 0.008695757976341464
6962 1.4312702638624846e-12 0.0005506140696275265 0.008695027422273396
6963 1.4307884840543335e-12 0.00055051681299362 0.008694296914467804
6964 1.4303068571043142e-12 0.0005504195914293518 0.00869356645292724
6965 1.4298253829692597e-12 0.0005503224049172189 0.00869283603765426
6966 1.429344061606019e-12 0.0005502252534397297 0.008692105668651426
6967 1.4288628929714486e-12 0.0005501281369794034 0.008691375345921295
6968 1.4283818770224211e-12 0.0005500310555187701 0.008690645069466431
6969 1.4279010137158188e-12 0.0005499340090403711 0.008689914839289398
6970 1.4274203030085352e-12 0.0005498369975267585 0.00868918465539276
6971 1.4269397448574802e-12 0.0005497400209604956 0.008688454517779087
6972 1.4264593392195722e-12 0.0005496430793241566 0.008687724426450947
6973 1.4259790860517435e-12 0.0005495461726003263 0.008686994381410912
6974 1.4254989853109406e-12 0.0005494493007716012 0.008686264382661558
6975 1.4250190369541177e-12 0.0005493524638205882 0.008685534430205458
6976 1.4245392409382441e-12 0.0005492556617299052 0.00868480452404519
6977 1.4240595972203e-12 0.0005491588944821808 0.008684074664183332
6978 1.4235801057572812e-12 0.0005490621620600553 0.008683344850622467
6979 1.4231007665061907e-12 0.000548965464446179 0.008682615083365177
6980 1.422621579424046e-12 0.0005488688016232139 0.008681885362414045
6981 1.4221425444678792e-12 0.0005487721735738321 0.008681155687771662
6982 1.4216636615947297e-12 0.0005486755802807172 0.008680426059440612
6983 1.4211849307616515e-12 0.0005485790217265636 0.008679696477423485
6984 1.4207063519257126e-12 0.0005484824978940761 0.008678966941722877
6985 1.4202279250439903e-12 0.0005483860087659711 0.008678237452341378
6986 1.4197496500735743e-12 0.0005482895543249752 0.008677508009281585
6987 1.4192715269715692e-12 0.0005481931345538263 0.008676778612546097
6988 1.4187935556950881e-12 0.0005480967494352727 0.008676049262137511
6989 1.4183157362012577e-12 0.0005480003989520739 0.008675319958058429
6990 1.417838068447218e-12 0.0005479040830870002 0.008674590700311454
6991 1.417360552390119e-12 0.0005478078018228325 0.00867386148889919
6992 1.4168831879871245e-12 0.0005477115551423626 0.008673132323824245
6993 1.4164059751954086e-12 0.0005476153430283932 0.008672403205089226
6994 1.4159289139721601e-12 0.0005475191654637378 0.008671674132696743
6995 1.4154520042745761e-12 0.0005474230224312204 0.008670945106649407
6996 1.4149752460598695e-12 0.000547326913913676 0.008670216126949834
6997 1.4144986392852623e-12 0.0005472308398939503 0.008669487193600636
6998 1.4140221839079905e-12 0.0005471348003548998 0.008668758306604431
6999 1.4135458798853025e-12 0.0005470387952793918 0.008668029465963841
7000 1.4130697271744555e-12 0.0005469428246503043 0.008667300671681482
7001 1.4125937257327228e-12 0.0005468468884505259 0.00866657192375998
7002 1.4121178755173878e-12 0.0005467509866629558 0.008665843222201958
7003 1.4116421764857461e-12 0.0005466551192705046 0.008665114567010043
7004 1.4111666285951039e-12 0.0005465592862560928 0.00866438595818686
7005 1.4106912318027802e-12 0.000546463487602652 0.008663657395735038
7006 1.4102159860661068e-12 0.0005463677232931245 0.00866292887965721
7007 1.4097408913424267e-12 0.0005462719933104633 0.008662200409956007
7008 1.409265947589095e-12 0.0005461762976376318 0.008661471986634063
7009 1.4087911547634782e-12 0.0005460806362576043 0.008660743609694014
7010 1.4083165128229583e-12 0.0005459850091533659 0.008660015279138502
7011 1.4078420217249243e-12 0.0005458894163079121 0.008659286994970164
7012 1.4073676814267791e-12 0.000545793857704249 0.00865855875719164
7013 1.4068934918859356e-12 0.0005456983333253935 0.00865783056580557
7014 1.4064194530598235e-12 0.0005456028431543731 0.008657102420814605
7015 1.4059455649058794e-12 0.0005455073871742259 0.008656374322221386
7016 1.4054718273815555e-12 0.0005454119653680007 0.008655646270028565
7017 1.4049982404443112e-12 0.0005453165777187566 0.008654918264238786
7018 1.4045248040516228e-12 0.0005452212242095638 0.008654190304854705
7019 1.4040515181609762e-12 0.0005451259048235026 0.008653462391878973
7020 1.4035783827298678e-12 0.000545030619543664 0.008652734525314242
7021 1.4031053977158082e-12 0.0005449353683531499 0.008652006705163171
7022 1.402632563076319e-12 0.0005448401512350724 0.008651278931428417
7023 1.4021598787689336e-12 0.0005447449681725542 0.00865055120411264
7024 1.4016873447511956e-12 0.0005446498191487286 0.008649823523218497
7025 1.4012149609806626e-12 0.0005445547041467397 0.008649095888748654
7026 1.4007427274149024e-12 0.0005444596231497415 0.008648368300705771
7027 1.4002706440114977e-12 0.0005443645761408993 0.00864764075909252
7028 1.3997987107280394e-12 0.0005442695631033884 0.008646913263911564
7029 1.3993269275221332e-12 0.0005441745840203946 0.008646185815165575
7030 1.3988552943513927e-12 0.0005440796388751144 0.00864545841285722
7031 1.3983838111734468e-12 0.0005439847276507548 0.008644731056989175
7032 1.3979124779459327e-12 0.0005438898503305332 0.008644003747564109
7033 1.3974412946265028e-12 0.0005437950068976775 0.008643276484584699
7034 1.3969702611728198e-12 0.0005437001973354261 0.008642549268053622
7035 1.3964993775425577e-12 0.0005436054216270276 0.008641822097973557
7036 1.3960286436934022e-12 0.0005435106797557415 0.008641094974347181
7037 1.3955580595830516e-12 0.0005434159717048374 0.008640367897177178
7038 1.3950876251692165e-12 0.0005433212974575955 0.008639640866466231
7039 1.3946173404096161e-12 0.0005432266569973062 0.008638913882217023
7040 1.3941472052619857e-12 0.0005431320503072708 0.008638186944432243
7041 1.393677219684067e-12 0.0005430374773708007 0.008637460053114575
7042 1.3932073836336187e-12 0.0005429429381712174 0.00863673320826671
7043 1.392737697068408e-12 0.0005428484326918534 0.00863600640989134
7044 1.392268159946215e-12 0.0005427539609160513 0.008635279657991156
7045 1.3917987722248295e-12 0.0005426595228271641 0.00863455295256885
7046 1.391329533862055e-12 0.0005425651184085552 0.00863382629362712
7047 1.3908604448157053e-12 0.000542470747643598 0.00863309968116866
7048 1.3903915050436061e-12 0.000542376410515677 0.008632373115196167
7049 1.3899227145035954e-12 0.0005422821070081865 0.008631646595712344
7050 1.3894540731535217e-12 0.0005421878371045315 0.008630920122719888
7051 1.3889855809512464e-12 0.0005420936007881268 0.008630193696221505
7052 1.3885172378546428e-12 0.0005419993980423981 0.0086294673162199
7053 1.388049043821594e-12 0.0005419052288507811 0.008628740982717775
7054 1.3875809988099945e-12 0.0005418110931967218 0.008628014695717837
7055 1.3871131027777514e-12 0.0005417169910636767 0.008627288455222796
7056 1.386645355682785e-12 0.0005416229224351125 0.008626562261235362
7057 1.3861777574830252e-12 0.0005415288872945061 0.008625836113758247
7058 1.385710308136414e-12 0.0005414348856253448 0.008625110012794165
7059 1.3852430076009018e-12 0.0005413409174111262 0.008624383958345826
7060 1.384775855834456e-12 0.0005412469826353581 0.008623657950415947
7061 1.3843088527950513e-12 0.0005411530812815585 0.008622931989007246
7062 1.383841998440676e-12 0.0005410592133332558 0.008622206074122441
7063 1.3833752927293302e-12 0.0005409653787739884 0.008621480205764254
7064 1.3829087356190239e-12 0.0005408715775873054 0.008620754383935404
7065 1.3824423270677807e-12 0.0005407778097567655 0.008620028608638617
7066 1.3819760670336322e-12 0.0005406840752659382 0.008619302879876613
7067 1.3815099554746234e-12 0.0005405903740984026 0.00861857719765212
7068 1.381043992348812e-12 0.0005404967062377487 0.008617851561967862
7069 1.3805781776142659e-12 0.0005404030716675763 0.00861712597282657
7070 1.380112511229066e-12 0.0005403094703714955 0.008616400430230977
7071 1.3796469931513013e-12 0.0005402159023331264 0.00861567493418381
7072 1.3791816233390758e-12 0.0005401223675360995 0.008614949484687804
7073 1.3787164017505007e-12 0.0005400288659640554 0.008614224081745689
7074 1.3782513283437026e-12 0.0005399353976006446 0.008613498725360201
7075 1.3777864030768173e-12 0.0005398419624295283 0.008612773415534078
7076 1.3773216259079949e-12 0.0005397485604343773 0.00861204815227006
7077 1.3768569967953934e-12 0.0005396551915988729 0.008611322935570884
7078 1.3763925156971845e-12 0.0005395618559067064 0.008610597765439293
7079 1.375928182571549e-12 0.0005394685533415791 0.008609872641878026
7080 1.3754639973766807e-12 0.0005393752838872026 0.008609147564889827
7081 1.374999960070784e-12 0.0005392820475272986 0.00860842253447744
7082 1.3745360706120757e-12 0.0005391888442455987 0.008607697550643613
7083 1.3740723289587842e-12 0.0005390956740258449 0.008606972613391094
7084 1.373608735069147e-12 0.000539002536851789 0.00860624772272263
7085 1.3731452889014152e-12 0.0005389094327071931 0.00860552287864097
7086 1.3726819904138496e-12 0.0005388163615758292 0.008604798081148867
7087 1.3722188395647233e-12 0.0005387233234414794 0.008604073330249073
7088 1.3717558363123213e-12 0.0005386303182879357 0.008603348625944343
7089 1.3712929806149375e-12 0.0005385373460990007 0.008602623968237431
7090 1.3708302724308805e-12 0.0005384444068584864 0.008601899357131095
7091 1.3703677117184682e-12 0.0005383515005502151 0.008601174792628093
7092 1.3699052984360293e-12 0.0005382586271580193 0.008600450274731183
7093 1.369443032541904e-12 0.0005381657866657414 0.008599725803443125
7094 1.3689809139944446e-12 0.0005380729790572334 0.008599001378766681
7095 1.368518942752014e-12 0.0005379802043163579 0.008598277000704615
7096 1.3680571187729873e-12 0.000537887462426987 0.00859755266925969
7097 1.3675954420157504e-12 0.0005377947533730033 0.008596828384434674
7098 1.3671339124386987e-12 0.0005377020771382989 0.00859610414623233
7099 1.3666725300002393e-12 0.0005376094337067763 0.008595379954655426
7100 1.366211294658794e-12 0.0005375168230623477 0.008594655809706734
7101 1.3657502063727905e-12 0.0005374242451889351 0.00859393171138902
7102 1.3652892651006721e-12 0.0005373317000704707 0.008593207659705058
7103 1.3648284708008934e-12 0.0005372391876908968 0.008592483654657625
7104 1.3643678234319161e-12 0.0005371467080341652 0.00859175969624949
7105 1.3639073229522165e-12 0.0005370542610842379 0.00859103578448343
7106 1.3634469693202791e-12 0.0005369618468250868 0.00859031191936222
7107 1.3629867624946031e-12 0.0005368694652406937 0.008589588100888638
7108 1.3625267024336976e-12 0.0005367771163150501 0.008588864329065466
7109 1.362066789096081e-12 0.0005366848000321579 0.00858814060389548
7110 1.3616070224402862e-12 0.0005365925163760284 0.008587416925381465
7111 1.3611474024248552e-12 0.0005365002653306831 0.008586693293526203
7112 1.3606879290083409e-12 0.000536408046880153 0.008585969708332477
7113 1.3602286021493064e-12 0.0005363158610084793 0.00858524616980307
7114 1.3597694218063292e-12 0.0005362237076997132 0.008584522677940772
7115 1.3593103879379938e-12 0.0005361315869379153 0.008583799232748365
7116 1.3588515005028982e-12 0.0005360394987071563 0.00858307583422864
7117 1.358392759459654e-12 0.0005359474429915168 0.008582352482384389
7118 1.3579341647668786e-12 0.0005358554197750871 0.0085816291772184
7119 1.3574757163832052e-12 0.0005357634290419673 0.008580905918733468
7120 1.3570174142672753e-12 0.0005356714707762675 0.008580182706932385
7121 1.356559258377742e-12 0.0005355795449621073 0.008579459541817944
7122 1.3561012486732683e-12 0.0005354876515836165 0.00857873642339294
7123 1.355643385112531e-12 0.0005353957906249342 0.008578013351660172
7124 1.3551856676542164e-12 0.0005353039620702098 0.008577290326622437
7125 1.3547280962570218e-12 0.0005352121659036025 0.008576567348282533
7126 1.354270670879654e-12 0.0005351204021092807 0.008575844416643259
7127 1.3538133914808344e-12 0.0005350286706714229 0.008575121531707417
7128 1.3533562580192907e-12 0.0005349369715742175 0.008574398693477807
7129 1.3528992704537657e-12 0.0005348453048018625 0.008573675901957232
7130 1.3524424287430129e-12 0.0005347536703385655 0.0085729531571485
7131 1.3519857328457941e-12 0.000534662068168544 0.008572230459054413
7132 1.3515291827208844e-12 0.0005345704982760255 0.008571507807677778
7133 1.3510727783270687e-12 0.0005344789606452466 0.008570785203021403
7134 1.3506165196231456e-12 0.0005343874552604542 0.008570062645088099
7135 1.3501604065679209e-12 0.0005342959821059045 0.008569340133880674
7136 1.3497044391202135e-12 0.0005342045411658637 0.008568617669401939
7137 1.3492486172388524e-12 0.0005341131324246073 0.008567895251654706
7138 1.3487929408826774e-12 0.0005340217558664212 0.008567172880641788
7139 1.3483374100105408e-12 0.0005339304114756001 0.008566450556366
7140 1.3478820245813047e-12 0.0005338390992364491 0.008565728278830157
7141 1.3474267845538414e-12 0.0005337478191332826 0.008565006048037074
7142 1.3469716898870343e-12 0.0005336565711504246 0.008564283863989568
7143 1.3465167405397796e-12 0.0005335653552722088 0.008563561726690459
7144 1.3460619364709828e-12 0.0005334741714829789 0.008562839636142565
7145 1.3456072776395594e-12 0.0005333830197670879 0.008562117592348706
7146 1.3451527640044391e-12 0.0005332919001088985 0.008561395595311706
7147 1.3446983955245603e-12 0.0005332008124927831 0.008560673645034387
7148 1.344244172158872e-12 0.0005331097569031233 0.008559951741519571
7149 1.3437900938663335e-12 0.0005330187333243109 0.008559229884770083
7150 1.3433361606059176e-12 0.0005329277417407469 0.008558508074788751
7151 1.3428823723366062e-12 0.0005328367821368422 0.0085577863115784
7152 1.3424287290173905e-12 0.0005327458544970169 0.008557064595141856
7153 1.3419752306072742e-12 0.0005326549588057011 0.008556342925481946
7154 1.3415218770652719e-12 0.0005325640950473342 0.008555621302601502
7155 1.3410686683504103e-12 0.0005324732632063652 0.008554899726503355
7156 1.3406156044217235e-12 0.0005323824632672527 0.008554178197190334
7157 1.3401626852382604e-12 0.0005322916952144648 0.008553456714665274
7158 1.339709910759078e-12 0.0005322009590324792 0.008552735278931007
7159 1.3392572809432448e-12 0.0005321102547057833 0.008552013889990369
7160 1.3388047957498425e-12 0.0005320195822188737 0.008551292547846196
7161 1.3383524551379585e-12 0.0005319289415562567 0.008550571252501322
7162 1.3379002590666943e-12 0.000531838332702448 0.008549850003958585
7163 1.3374482074951626e-12 0.0005317477556419731 0.008549128802220824
7164 1.3369963003824866e-12 0.0005316572103593667 0.00854840764729088
7165 1.3365445376877987e-12 0.0005315666968391731 0.008547686539171592
7166 1.336092919370243e-12 0.0005314762150659461 0.008546965477865799
7167 1.3356414453889731e-12 0.0005313857650242491 0.008546244463376344
7168 1.3351901157031553e-12 0.0005312953466986549 0.00854552349570607
7169 1.3347389302719674e-12 0.0005312049600737455 0.008544802574857822
7170 1.334287889054595e-12 0.0005311146051341126 0.008544081700834445
7171 1.3338369920102374e-12 0.0005310242818643572 0.008543360873638784
7172 1.3333862390981013e-12 0.0005309339902490901 0.008542640093273686
7173 1.3329356302774075e-12 0.0005308437302729313 0.008541919359742
7174 1.3324851655073861e-12 0.0005307535019205102 0.008541198673046575
7175 1.3320348447472772e-12 0.0005306633051764656 0.008540478033190258
7176 1.3315846679563319e-12 0.0005305731400254459 0.008539757440175901
7177 1.331134635093812e-12 0.0005304830064521089 0.008539036894006355
7178 1.3306847461189914e-12 0.0005303929044411216 0.008538316394684472
7179 1.3302350009911536e-12 0.0005303028339771605 0.008537595942213106
7180 1.3297853996695911e-12 0.0005302127950449116 0.00853687553659511
7181 1.3293359421136087e-12 0.00053012278762907 0.008536155177833337
7182 1.3288866282825238e-12 0.0005300328117143403 0.008535434865930646
7183 1.3284374581356625e-12 0.0005299428672854368 0.008534714600889896
7184 1.3279884316323606e-12 0.0005298529543270826 0.00853399438271394
7185 1.3275395487319646e-12 0.0005297630728240106 0.008533274211405636
7186 1.3270908093938342e-12 0.000529673222760963 0.008532554086967847
7187 1.3266422135773375e-12 0.0005295834041226912 0.008531834009403431
7188 1.3261937612418544e-12 0.0005294936168939558 0.008531113978715251
7189 1.325745452346773e-12 0.0005294038610595269 0.008530393994906165
7190 1.325297286851495e-12 0.0005293141366041841 0.008529674057979037
7191 1.324849264715431e-12 0.000529224443512716 0.008528954167936732
7192 1.3244013858980033e-12 0.0005291347817699208 0.008528234324782114
7193 1.323953650358644e-12 0.0005290451513606057 0.008527514528518047
7194 1.3235060580567971e-12 0.0005289555522695875 0.0085267947791474
7195 1.3230586089519134e-12 0.0005288659844816919 0.008526075076673035
7196 1.32261130300346e-12 0.0005287764479817542 0.008525355421097825
7197 1.3221641401709085e-12 0.000528686942754619 0.008524635812424634
7198 1.3217171204137455e-12 0.00052859746878514 0.008523916250656332
7199 1.3212702436914677e-12 0.00052850802605818 0.008523196735795793
7200 1.3208235099635797e-12 0.0005284186145586115 0.008522477267845883
7201 1.320376919189599e-12 0.0005283292342713158 0.008521757846809476
7202 1.319930471329054e-12 0.0005282398851811839 0.008521038472689446
7203 1.3194841663414798e-12 0.0005281505672731157 0.008520319145488663
7204 1.3190380041864276e-12 0.0005280612805320203 0.008519599865210004
7205 1.3185919848234544e-12 0.0005279720249428163 0.008518880631856341
7206 1.3181461082121305e-12 0.0005278828004904312 0.008518161445430552
7207 1.317700374312035e-12 0.0005277936071598021 0.008517442305935511
7208 1.3172547830827596e-12 0.0005277044449358746 0.008516723213374098
7209 1.3168093344839045e-12 0.0005276153138036045 0.00851600416774919
7210 1.3163640284750798e-12 0.0005275262137479558 0.008515285169063663
7211 1.3159188650159085e-12 0.0005274371447539022 0.008514566217320399
7212 1.3154738440660222e-12 0.0005273481068064265 0.008513847312522277
7213 1.3150289655850637e-12 0.0005272590998905206 0.008513128454672177
7214 1.3145842295326863e-12 0.0005271701239911858 0.008512409643772981
7215 1.314139635868556e-12 0.0005270811790934321 0.008511690879827576
7216 1.313695184552344e-12 0.0005269922651822789 0.00851097216283884
7217 1.3132508755437357e-12 0.0005269033822427548 0.008510253492809658
7218 1.3128067088024274e-12 0.0005268145302598975 0.008509534869742917
7219 1.3123626842881243e-12 0.0005267257092187537 0.008508816293641502
7220 1.3119188019605415e-12 0.0005266369191043795 0.008508097764508298
7221 1.311475061779404e-12 0.0005265481599018399 0.008507379282346189
7222 1.311031463704449e-12 0.0005264594315962088 0.008506660847158063
7223 1.3105880076954248e-12 0.0005263707341725696 0.008505942458946812
7224 1.3101446937120898e-12 0.0005262820676160146 0.008505224117715324
7225 1.3097015217142108e-12 0.000526193431911645 0.008504505823466488
7226 1.3092584916615652e-12 0.0005261048270445714 0.008503787576203193
7227 1.308815603513944e-12 0.0005260162529999135 0.008503069375928334
7228 1.308372857231144e-12 0.0005259277097627998 0.008502351222644798
7229 1.307930252772976e-12 0.000525839197318368 0.00850163311635548
7230 1.3074877900992584e-12 0.0005257507156517647 0.008500915057063272
7231 1.3070454691698226e-12 0.0005256622647481459 0.008500197044771068
7232 1.3066032899445093e-12 0.0005255738445926763 0.008499479079481764
7233 1.306161252383169e-12 0.0005254854551705298 0.008498761161198253
7234 1.305719356445663e-12 0.000525397096466889 0.008498043289923433
7235 1.3052776020918627e-12 0.000525308768466946 0.008497325465660198
7236 1.3048359892816493e-12 0.0005252204711559018 0.008496607688411446
7237 1.304394517974915e-12 0.0005251322045189661 0.008495889958180073
7238 1.3039531881315634e-12 0.0005250439685413578 0.00849517227496898
7239 1.3035119997115073e-12 0.0005249557632083048 0.008494454638781066
7240 1.3030709526746693e-12 0.0005248675885050442 0.00849373704961923
7241 1.3026300469809825e-12 0.0005247794444168217 0.008493019507486372
7242 1.3021892825903906e-12 0.000524691330928892 0.008492302012385392
7243 1.3017486594628483e-12 0.0005246032480265191 0.008491584564319192
7244 1.3013081775583194e-12 0.0005245151956949756 0.008490867163290675
7245 1.3008678368367793e-12 0.0005244271739195431 0.008490149809302745
7246 1.3004276372582136e-12 0.0005243391826855125 0.008489432502358306
7247 1.2999875787826158e-12 0.0005242512219781834 0.00848871524246026
7248 1.2995476613699918e-12 0.0005241632917828643 0.008487998029611511
7249 1.2991078849803569e-12 0.0005240753920848724 0.008487280863814966
7250 1.2986682495737378e-12 0.0005239875228695343 0.00848656374507353
7251 1.2982287551101695e-12 0.0005238996841221852 0.00848584667339011
7252 1.2977894015497008e-12 0.0005238118758281694 0.008485129648767614
7253 1.2973501888523862e-12 0.00052372409797284 0.008484412671208948
7254 1.296911116978292e-12 0.0005236363505415587 0.00848369574071702
7255 1.2964721858874957e-12 0.0005235486335196966 0.008482978857294739
7256 1.2960333955400867e-12 0.0005234609468926335 0.008482262020945017
7257 1.2955947458961595e-12 0.000523373290645758 0.00848154523167076
7258 1.2951562369158244e-12 0.0005232856647644676 0.008480828489474884
7259 1.2947178685591969e-12 0.0005231980692341686 0.008480111794360293
7260 1.2942796407864076e-12 0.0005231105040402764 0.008479395146329905
7261 1.2938415535575919e-12 0.000523022969168215 0.008478678545386628
7262 1.2934036068328994e-12 0.0005229354646034171 0.008477961991533375
7263 1.2929658005724888e-12 0.0005228479903313245 0.008477245484773062
7264 1.2925281347365286e-12 0.0005227605463373879 0.0084765290251086
7265 1.2920906092851984e-12 0.0005226731326070665 0.008475812612542905
7266 1.2916532241786873e-12 0.0005225857491258285 0.008475096247078892
7267 1.2912159793771933e-12 0.0005224983958791512 0.008474379928719475
7268 1.2907788748409275e-12 0.0005224110728525202 0.008473663657467573
7269 1.2903419105301078e-12 0.0005223237800314302 0.008472947433326099
7270 1.2899050864049642e-12 0.0005222365174013846 0.008472231256297971
7271 1.2894684024257389e-12 0.0005221492849478955 0.00847151512638611
7272 1.2890318585526784e-12 0.000522062082656484 0.00847079904359343
7273 1.2885954547460455e-12 0.0005219749105126797 0.008470083007922853
7274 1.2881591909661085e-12 0.0005218877685020213 0.008469367019377295
7275 1.2877230671731496e-12 0.0005218006566100559 0.00846865107795968
7276 1.287287083327457e-12 0.0005217135748223396 0.008467935183672922
7277 1.2868512393893335e-12 0.0005216265231244372 0.008467219336519947
7278 1.2864155353190874e-12 0.0005215395015019221 0.008466503536503673
7279 1.285979971077043e-12 0.0005214525099403766 0.008465787783627027
7280 1.2855445466235275e-12 0.0005213655484253919 0.008465072077892925
7281 1.2851092619188827e-12 0.0005212786169425674 0.008464356419304292
7282 1.28467411692346e-12 0.0005211917154775115 0.008463640807864051
7283 1.2842391115976204e-12 0.0005211048440158414 0.008462925243575127
7284 1.2838042459017353e-12 0.0005210180025431828 0.008462209726440443
7285 1.2833695197961847e-12 0.0005209311910451704 0.008461494256462922
7286 1.2829349332413619e-12 0.0005208444095074472 0.008460778833645493
7287 1.2825004861976666e-12 0.0005207576579156651 0.00846006345799108
7288 1.2820661786255092e-12 0.0005206709362554849 0.008459348129502605
7289 1.2816320104853108e-12 0.0005205842445125755 0.008458632848182997
7290 1.2811979817375043e-12 0.0005204975826726149 0.008457917614035183
7291 1.2807640923425296e-12 0.0005204109507212895 0.00845720242706209
7292 1.2803303422608399e-12 0.0005203243486442946 0.008456487287266647
7293 1.2798967314528957e-12 0.0005202377764273342 0.008455772194651781
7294 1.2794632598791686e-12 0.0005201512340561206 0.008455057149220423
7295 1.2790299275001403e-12 0.0005200647215163748 0.0084543421509755
7296 1.2785967342763018e-12 0.0005199782387938269 0.008453627199919942
7297 1.2781636801681546e-12 0.000519891785874215 0.008452912296056679
7298 1.277730765136209e-12 0.0005198053627432861 0.00845219743938864
7299 1.2772979891409879e-12 0.0005197189693867957 0.008451482629918758
7300 1.2768653521430205e-12 0.0005196326057905083 0.00845076786764996
7301 1.2764328541028508e-12 0.0005195462719401962 0.008450053152585183
7302 1.2760004949810294e-12 0.0005194599678216412 0.008449338484727358
7303 1.2755682747381162e-12 0.000519373693420633 0.008448623864079415
7304 1.275136193334684e-12 0.0005192874487229702 0.008447909290644288
7305 1.2747042507313127e-12 0.0005192012337144598 0.00844719476442491
7306 1.2742724468885934e-12 0.0005191150483809174 0.008446480285424215
7307 1.2738407817671268e-12 0.0005190288927081673 0.008445765853645135
7308 1.2734092553275243e-12 0.0005189427666820422 0.008445051469090605
7309 1.272977867530407e-12 0.0005188566702883833 0.008444337131763562
7310 1.272546618336406e-12 0.0005187706035130408 0.008443622841666939
7311 1.27211550770616e-12 0.0005186845663418728 0.00844290859880367
7312 1.2716845356003235e-12 0.0005185985587607462 0.008442194403176697
7313 1.2712537019795532e-12 0.0005185125807555365 0.00844148025478895
7314 1.2708230068045203e-12 0.0005184266323121276 0.008440766153643366
7315 1.2703924500359062e-12 0.0005183407134164118 0.008440052099742884
7316 1.2699620316343996e-12 0.0005182548240542903 0.00843933809309044
7317 1.2695317515607011e-12 0.0005181689642116724 0.00843862413368897
7318 1.2691016097755224e-12 0.0005180831338744759 0.008437910221541417
7319 1.2686716062395823e-12 0.0005179973330286273 0.008437196356650717
7320 1.2682417409136098e-12 0.0005179115616600615 0.008436482539019807
7321 1.2678120137583448e-12 0.0005178258197547218 0.008435768768651626
7322 1.2673824247345378e-12 0.0005177401072985599 0.008435055045549117
7323 1.2669529738029471e-12 0.0005176544242775364 0.008434341369715216
7324 1.2665236609243417e-12 0.0005175687706776197 0.008433627741152864
7325 1.2660944860595022e-12 0.0005174831464847873 0.008432914159865003
7326 1.265665449169215e-12 0.0005173975516850247 0.00843220062585457
7327 1.2652365502142816e-12 0.0005173119862643256 0.00843148713912451
7328 1.2648077891555086e-12 0.000517226450208693 0.008430773699677763
7329 1.2643791659537146e-12 0.0005171409435041374 0.008430060307517268
7330 1.2639506805697272e-12 0.0005170554661366783 0.008429346962645969
7331 1.2635223329643861e-12 0.0005169700180923434 0.008428633665066809
7332 1.2630941230985385e-12 0.0005168845993571688 0.00842792041478273
7333 1.2626660509330428e-12 0.0005167992099171989 0.008427207211796675
7334 1.2622381164287644e-12 0.0005167138497584868 0.008426494056111586
7335 1.2618103195465826e-12 0.0005166285188670938 0.008425780947730407
7336 1.2613826602473848e-12 0.0005165432172290895 0.008425067886656085
7337 1.2609551384920672e-12 0.0005164579448305519 0.008424354872891561
7338 1.2605277542415346e-12 0.0005163727016575674 0.008423641906439778
7339 1.2601005074567066e-12 0.000516287487696231 0.008422928987303685
7340 1.2596733980985062e-12 0.0005162023029326457 0.008422216115486221
7341 1.2592464261278711e-12 0.0005161171473529228 0.008421503290990335
7342 1.2588195915057472e-12 0.0005160320209431824 0.008420790513818971
7343 1.2583928941930886e-12 0.0005159469236895527 0.008420077783975074
7344 1.2579663341508603e-12 0.00051586185557817 0.008419365101461589
7345 1.257539911340038e-12 0.0005157768165951792 0.008418652466281464
7346 1.257113625721608e-12 0.0005156918067267332 0.008417939878437647
7347 1.2566874772565622e-12 0.0005156068259589938 0.00841722733793308
7348 1.256261465905906e-12 0.0005155218742781306 0.008416514844770713
7349 1.2558355916306523e-12 0.0005154369516703215 0.008415802398953492
7350 1.2554098543918257e-12 0.000515352058121753 0.008415090000484364
7351 1.2549842541504589e-12 0.0005152671936186198 0.008414377649366277
7352 1.2545587908675944e-12 0.0005151823581471247 0.008413665345602178
7353 1.2541334645042871e-12 0.0005150975516934788 0.008412953089195017
7354 1.2537082750215977e-12 0.0005150127742439019 0.00841224088014774
7355 1.2532832223805984e-12 0.0005149280257846215 0.008411528718463297
7356 1.252858306542372e-12 0.0005148433063018736 0.008410816604144637
7357 1.25243352746801e-12 0.0005147586157819023 0.008410104537194709
7358 1.2520088851186133e-12 0.0005146739542109604 0.00840939251761646
7359 1.2515843794552916e-12 0.0005145893215753083 0.00840868054541284
7360 1.2511600104391668e-12 0.0005145047178612154 0.008407968620586799
7361 1.2507357780313701e-12 0.0005144201430549585 0.008407256743141288
7362 1.2503116821930401e-12 0.0005143355971428233 0.008406544913079256
7363 1.2498877228853256e-12 0.0005142510801111033 0.008405833130403651
7364 1.2494639000693877e-12 0.0005141665919461002 0.008405121395117426
7365 1.2490402137063935e-12 0.0005140821326341242 0.00840440970722353
7366 1.2486166637575224e-12 0.0005139977021614934 0.008403698066724913
7367 1.2481932501839629e-12 0.0005139133005145344 0.008402986473624528
7368 1.2477699729469137e-12 0.0005138289276795818 0.008402274927925326
7369 1.247346832007581e-12 0.0005137445836429785 0.008401563429630257
7370 1.2469238273271825e-12 0.0005136602683910752 0.008400851978742274
7371 1.2465009588669451e-12 0.0005135759819102313 0.008400140575264328
7372 1.246078226588104e-12 0.0005134917241868141 0.008399429219199369
7373 1.2456556304519059e-12 0.0005134074952071989 0.008398717910550349
7374 1.2452331704196048e-12 0.0005133232949577696 0.008398006649320219
7375 1.2448108464524688e-12 0.0005132391234249177 0.008397295435511935
7376 1.2443886585117694e-12 0.0005131549805950435 0.008396584269128444
7377 1.243966606558793e-12 0.0005130708664545546 0.008395873150172702
7378 1.2435446905548338e-12 0.0005129867809898675 0.008395162078647662
7379 1.2431229104611948e-12 0.0005129027241874065 0.008394451054556277
7380 1.2427012662391892e-12 0.000512818696033604 0.008393740077901498
7381 1.2422797578501392e-12 0.0005127346965149005 0.008393029148686278
7382 1.2418583852553778e-12 0.0005126507256177446 0.008392318266913572
7383 1.2414371484162466e-12 0.0005125667833285931 0.008391607432586332
7384 1.2410160472940972e-12 0.0005124828696339108 0.008390896645707512
7385 1.2405950818502914e-12 0.0005123989845201705 0.008390185906280066
7386 1.2401742520461986e-12 0.0005123151279738535 0.008389475214306948
7387 1.2397535578431994e-12 0.0005122312999814487 0.00838876456979111
7388 1.2393329992026817e-12 0.0005121475005294532 0.008388053972735504
7389 1.238912576086047e-12 0.0005120637296043721 0.008387343423143089
7390 1.2384922884547036e-12 0.000511979987192719 0.008386632921016816
7391 1.238072136270068e-12 0.000511896273281015 0.008385922466359639
7392 1.237652119493568e-12 0.0005118125878557894 0.00838521205917451
7393 1.237232238086642e-12 0.0005117289309035796 0.008384501699464387
7394 1.2368124920107373e-12 0.0005116453024109312 0.008383791387232224
7395 1.2363928812273093e-12 0.0005115617023643977 0.008383081122480974
7396 1.2359734056978246e-12 0.0005114781307505406 0.008382370905213593
7397 1.2355540653837595e-12 0.0005113945875559293 0.008381660735433038
7398 1.2351348602465968e-12 0.0005113110727671415 0.00838095061314226
7399 1.234715790247832e-12 0.0005112275863707624 0.008380240538344217
7400 1.2342968553489678e-12 0.0005111441283533861 0.00837953051104186
7401 1.2338780555115184e-12 0.0005110606987016137 0.008378820531238146
7402 1.2334593906970065e-12 0.0005109772974020548 0.00837811059893603
7403 1.233040860866964e-12 0.000510893924441327 0.008377400714138467
7404 1.2326224659829317e-12 0.0005108105798060558 0.00837669087684841
7405 1.2322042060064615e-12 0.0005107272634828747 0.008375981087068817
7406 1.2317860808991146e-12 0.0005106439754584249 0.008375271344802641
7407 1.2313680906224622e-12 0.0005105607157193561 0.008374561650052842
7408 1.2309502351380834e-12 0.0005104774842523256 0.008373852002822374
7409 1.2305325144075656e-12 0.0005103942810439985 0.008373142403114188
7410 1.2301149283925085e-12 0.0005103111060810482 0.008372432850931243
7411 1.2296974770545192e-12 0.0005102279593501559 0.008371723346276493
7412 1.2292801603552169e-12 0.0005101448408380105 0.008371013889152895
7413 1.228862978256226e-12 0.0005100617505313091 0.008370304479563403
7414 1.228445930719183e-12 0.0005099786884167567 0.008369595117510972
7415 1.2280290177057342e-12 0.000509895654481066 0.008368885802998558
7416 1.2276122391775355e-12 0.0005098126487109581 0.008368176536029118
7417 1.2271955950962501e-12 0.0005097296710931616 0.008367467316605606
7418 1.2267790854235525e-12 0.000509646721614413 0.008366758144730979
7419 1.2263627101211267e-12 0.0005095638002614567 0.008366049020408193
7420 1.2259464691506658e-12 0.0005094809070210452 0.008365339943640205
7421 1.2255303624738723e-12 0.0005093980418799386 0.00836463091442997
7422 1.225114390052457e-12 0.0005093152048249053 0.008363921932780445
7423 1.2246985518481392e-12 0.000509232395842721 0.00836321299869458
7424 1.2242828478226493e-12 0.0005091496149201698 0.008362504112175333
7425 1.2238672779377273e-12 0.0005090668620440432 0.008361795273225659
7426 1.2234518421551235e-12 0.0005089841372011408 0.008361086481848516
7427 1.2230365404365972e-12 0.0005089014403782701 0.008360377738046862
7428 1.222621372743915e-12 0.0005088187715622461 0.008359669041823649
7429 1.2222063390388546e-12 0.0005087361307398922 0.008358960393181835
7430 1.221791439283201e-12 0.0005086535178980392 0.008358251792124372
7431 1.2213766734387506e-12 0.0005085709330235259 0.008357543238654216
7432 1.2209620414673105e-12 0.0005084883761031989 0.008356834732774328
7433 1.220547543330693e-12 0.0005084058471239125 0.008356126274487657
7434 1.2201331789907238e-12 0.000508323346072529 0.008355417863797163
7435 1.2197189484092347e-12 0.0005082408729359183 0.008354709500705798
7436 1.219304851548069e-12 0.0005081584277009582 0.008354001185216519
7437 1.2188908883690786e-12 0.0005080760103545343 0.008353292917332281
7438 1.2184770588341243e-12 0.0005079936208835399 0.00835258469705604
7439 1.218063362905077e-12 0.0005079112592748762 0.008351876524390749
7440 1.2176498005438174e-12 0.0005078289255154522 0.008351168399339366
7441 1.2172363717122346e-12 0.0005077466195921846 0.008350460321904847
7442 1.2168230763722262e-12 0.0005076643414919978 0.008349752292090144
7443 1.2164099144857004e-12 0.000507582091201824 0.008349044309898213
7444 1.2159968860145741e-12 0.0005074998687086032 0.008348336375332008
7445 1.2155839909207742e-12 0.0005074176739992832 0.008347628488394486
7446 1.2151712291662362e-12 0.0005073355070608194 0.0083469206490886
7447 1.2147586007129044e-12 0.0005072533678801749 0.008346212857417304
7448 1.214346105522735e-12 0.0005071712564443207 0.008345505113383556
7449 1.213933743557691e-12 0.0005070891727402355 0.00834479741699031
7450 1.2135215147797448e-12 0.0005070071167549056 0.008344089768240519
7451 1.213109419150879e-12 0.0005069250884753251 0.008343382167137137
7452 1.2126974566330842e-12 0.0005068430878884958 0.00834267461368312
7453 1.2122856271883622e-12 0.0005067611149814274 0.008341967107881421
7454 1.2118739307787225e-12 0.0005066791697411366 0.008341259649734995
7455 1.2114623673661837e-12 0.0005065972521546487 0.008340552239246795
7456 1.211050936912775e-12 0.0005065153622089961 0.008339844876419776
7457 1.2106396393805341e-12 0.0005064334998912192 0.008339137561256892
7458 1.2102284747315075e-12 0.0005063516651883658 0.008338430293761094
7459 1.2098174429277525e-12 0.0005062698580874915 0.00833772307393534
7460 1.209406543931334e-12 0.0005061880785756597 0.008337015901782582
7461 1.208995777704325e-12 0.0005061063266399413 0.00833630877730577
7462 1.2085851442088114e-12 0.0005060246022674148 0.008335601700507862
7463 1.2081746434068846e-12 0.0005059429054451663 0.008334894671391806
7464 1.2077642752606479e-12 0.0005058612361602898 0.008334187689960557
7465 1.2073540397322133e-12 0.0005057795943998869 0.00833348075621707
7466 1.2069439367837017e-12 0.0005056979801510666 0.008332773870164298
7467 1.206533966377242e-12 0.0005056163934009456 0.00833206703180519
7468 1.2061241284749733e-12 0.0005055348341366483 0.0083313602411427
7469 1.205714423039044e-12 0.0005054533023453069 0.00833065349817978
7470 1.205304850031613e-12 0.0005053717980140608 0.008329946802919385
7471 1.2048954094148474e-12 0.0005052903211300574 0.008329240155364466
7472 1.2044861011509223e-12 0.0005052088716804513 0.008328533555517974
7473 1.2040769252020228e-12 0.0005051274496524051 0.008327827003382861
7474 1.2036678815303426e-12 0.0005050460550330889 0.008327120498962079
7475 1.2032589700980872e-12 0.00050496468780968 0.00832641404225858
7476 1.202850190867467e-12 0.0005048833479693637 0.008325707633275312
7477 1.2024415438007041e-12 0.0005048020354993328 0.008325001272015228
7478 1.2020330288600295e-12 0.0005047207503867875 0.008324294958481278
7479 1.2016246460076838e-12 0.0005046394926189357 0.008323588692676414
7480 1.201216395205917e-12 0.0005045582621829929 0.008322882474603588
7481 1.2008082764169875e-12 0.0005044770590661819 0.008322176304265749
7482 1.2004002896031624e-12 0.0005043958832557333 0.008321470181665847
7483 1.1999924347267189e-12 0.0005043147347388854 0.008320764106806832
7484 1.1995847117499432e-12 0.0005042336135028832 0.008320058079691656
7485 1.1991771206351298e-12 0.0005041525195349804 0.008319352100323267
7486 1.1987696613445821e-12 0.0005040714528224373 0.008318646168704613
7487 1.1983623338406132e-12 0.0005039904133525224 0.008317940284838643
7488 1.1979551380855462e-12 0.000503909401112511 0.008317234448728308
7489 1.1975480740417129e-12 0.0005038284160896865 0.008316528660376556
7490 1.1971411416714542e-12 0.0005037474582713394 0.008315822919786336
7491 1.1967343409371202e-12 0.0005036665276447681 0.008315117226960598
7492 1.196327671801069e-12 0.0005035856241972781 0.00831441158190229
7493 1.1959211342256686e-12 0.0005035047479161828 0.008313705984614356
7494 1.1955147281732954e-12 0.0005034238987888026 0.008313000435099747
7495 1.1951084536063365e-12 0.0005033430768024659 0.00831229493336141
7496 1.1947023104871881e-12 0.0005032622819445081 0.008311589479402295
7497 1.1942962987782546e-12 0.0005031815142022723 0.008310884073225349
7498 1.1938904184419488e-12 0.0005031007735631091 0.008310178714833517
7499 1.193484669440694e-12 0.0005030200600143765 0.008309473404229746
7500 1.1930790517369202e-12 0.0005029393735434397 0.008308768141416983
7501 1.1926735652930697e-12 0.0005028587141376716 0.008308062926398175
7502 1.1922682100715923e-12 0.0005027780817844526 0.008307357759176268
7503 1.1918629860349464e-12 0.0005026974764711705 0.008306652639754207
7504 1.1914578931455992e-12 0.0005026168981852204 0.008305947568134938
7505 1.1910529313660294e-12 0.0005025363469140048 0.008305242544321407
7506 1.190648100658722e-12 0.0005024558226449338 0.008304537568316558
7507 1.1902434009861707e-12 0.0005023753253654247 0.008303832640123333
7508 1.1898388323108808e-12 0.0005022948550629025 0.00830312775974468
7509 1.1894343945953667e-12 0.0005022144117247993 0.008302422927183545
7510 1.1890300878021494e-12 0.0005021339953385548 0.00830171814244287
7511 1.1886259118937598e-12 0.0005020536058916162 0.008301013405525597
7512 1.188221866832739e-12 0.0005019732433714378 0.008300308716434671
7513 1.1878179525816359e-12 0.0005018929077654814 0.008299604075173037
7514 1.1874141691030099e-12 0.0005018125990612159 0.008298899481743637
7515 1.1870105163594287e-12 0.0005017323172461181 0.008298194936149415
7516 1.186606994313467e-12 0.0005016520623076718 0.00829749043839331
7517 1.1862036029277113e-12 0.0005015718342333684 0.008296785988478269
7518 1.1858003421647559e-12 0.0005014916330107064 0.00829608158640723
7519 1.1853972119872043e-12 0.0005014114586271918 0.008295377232183137
7520 1.1849942123576692e-12 0.000501331311070338 0.00829467292580893
7521 1.1845913432387728e-12 0.0005012511903276657 0.008293968667287554
7522 1.1841886045931433e-12 0.0005011710963867027 0.008293264456621943
7523 1.1837859963834222e-12 0.0005010910292349844 0.008292560293815043
7524 1.183383518572257e-12 0.0005010109888600535 0.00829185617886979
7525 1.182981171122306e-12 0.0005009309752494598 0.00829115211178913
7526 1.1825789539962356e-12 0.0005008509883907606 0.008290448092575998
7527 1.1821768671567204e-12 0.0005007710282715204 0.008289744121233334
7528 1.181774910566446e-12 0.0005006910948793115 0.008289040197764079
7529 1.1813730841881033e-12 0.0005006111882017127 0.008288336322171167
7530 1.1809713879843968e-12 0.0005005313082263106 0.00828763249445754
7531 1.1805698219180385e-12 0.000500451454940699 0.008286928714626138
7532 1.1801683859517468e-12 0.0005003716283324789 0.008286224982679896
7533 1.1797670800482506e-12 0.0005002918283892588 0.00828552129862175
7534 1.1793659041702883e-12 0.000500212055098654 0.008284817662454636
7535 1.1789648582806067e-12 0.0005001323084482876 0.008284114074181493
7536 1.1785639423419621e-12 0.0005000525884257895 0.008283410533805257
7537 1.17816315631712e-12 0.0004999728950187974 0.008282707041328864
7538 1.1777625001688556e-12 0.0004998932282149558 0.008282003596755252
7539 1.1773619738599497e-12 0.0004998135880019166 0.008281300200087355
7540 1.1769615773531957e-12 0.0004997339743673388 0.008280596851328108
7541 1.1765613106113931e-12 0.0004996543872988889 0.008279893550480446
7542 1.1761611735973535e-12 0.0004995748267842404 0.008279190297547305
7543 1.1757611662738947e-12 0.0004994952928110742 0.008278487092531619
7544 1.1753612886038443e-12 0.0004994157853670784 0.00827778393543632
7545 1.1749615405500386e-12 0.000499336304439948 0.008277080826264344
7546 1.1745619220753233e-12 0.0004992568500173857 0.008276377765018623
7547 1.1741624331425514e-12 0.000499177422087101 0.008275674751702086
7548 1.173763073714587e-12 0.000499098020636811 0.00827497178631767
7549 1.173363843754302e-12 0.0004990186456542395 0.008274268868868305
7550 1.1729647432245773e-12 0.0004989392971271179 0.008273565999356922
7551 1.1725657720883031e-12 0.0004988599750431847 0.008272863177786454
7552 1.1721669303083782e-12 0.0004987806793901854 0.008272160404159831
7553 1.1717682178477095e-12 0.0004987014101558729 0.008271457678479983
7554 1.171369634669214e-12 0.000498622167328007 0.00827075500074984
7555 1.1709711807358165e-12 0.0004985429508943552 0.008270052370972333
7556 1.1705728560104514e-12 0.0004984637608426915 0.008269349789150388
7557 1.1701746604560619e-12 0.0004983845971607974 0.008268647255286936
7558 1.1697765940356008e-12 0.0004983054598364615 0.008267944769384908
7559 1.169378656712029e-12 0.0004982263488574797 0.00826724233144723
7560 1.168980848448315e-12 0.0004981472642116549 0.008266539941476829
7561 1.1685831692074384e-12 0.0004980682058867971 0.008265837599476633
7562 1.1681856189523852e-12 0.0004979891738707234 0.008265135305449568
7563 1.1677881976461544e-12 0.000497910168151258 0.008264433059398564
7564 1.1673909052517486e-12 0.0004978311887162323 0.008263730861326543
7565 1.1669937417321826e-12 0.0004977522355534849 0.008263028711236433
7566 1.1665967070504804e-12 0.0004976733086508613 0.00826232660913116
7567 1.1661998011696733e-12 0.0004975944079962144 0.00826162455501365
7568 1.1658030240528011e-12 0.0004975155335774039 0.008260922548886825
7569 1.165406375662914e-12 0.0004974366853822968 0.008260220590753611
7570 1.16500985596307e-12 0.0004973578633987672 0.008259518680616931
7571 1.1646134649163357e-12 0.0004972790676146962 0.008258816818479708
7572 1.1642172024857875e-12 0.0004972002980179718 0.008258115004344866
7573 1.1638210686345091e-12 0.0004971215545964894 0.008257413238215326
7574 1.1634250633255941e-12 0.0004970428373381512 0.00825671152009401
7575 1.163029186522146e-12 0.000496964146230867 0.00825600984998384
7576 1.1626334381872736e-12 0.0004968854812625529 0.008255308227887736
7577 1.162237818284098e-12 0.0004968068424211324 0.00825460665380862
7578 1.1618423267757471e-12 0.0004967282296945363 0.008253905127749409
7579 1.1614469636253596e-12 0.0004966496430707019 0.008253203649713027
7580 1.161051728796081e-12 0.000496571082537574 0.008252502219702392
7581 1.1606566222510679e-12 0.0004964925480831044 0.008251800837720424
7582 1.1602616439534825e-12 0.0004964140396952515 0.008251099503770041
7583 1.1598667938664973e-12 0.0004963355573619812 0.008250398217854159
7584 1.159472071953296e-12 0.0004962571010712663 0.0082496969799757
7585 1.1590774781770673e-12 0.0004961786708110866 0.008248995790137579
7586 1.1586830125010105e-12 0.0004961002665694287 0.008248294648342713
7587 1.1582886748883338e-12 0.0004960218883342866 0.008247593554594018
7588 1.1578944653022522e-12 0.000495943536093661 0.008246892508894408
7589 1.1575003837059918e-12 0.0004958652098355596 0.0082461915112468
7590 1.1571064300627865e-12 0.0004957869095479973 0.008245490561654108
7591 1.1567126043358787e-12 0.0004957086352189957 0.008244789660119246
7592 1.1563189064885207e-12 0.0004956303868365838 0.00824408880664513
7593 1.155925336483973e-12 0.0004955521643887971 0.008243388001234671
7594 1.1555318942855044e-12 0.0004954739678636784 0.008242687243890785
7595 1.1551385798563936e-12 0.0004953957972492773 0.008241986534616382
7596 1.1547453931599265e-12 0.0004953176525336506 0.008241285873414377
7597 1.1543523341593983e-12 0.0004952395337048617 0.008240585260287678
7598 1.1539594028181144e-12 0.0004951614407509812 0.0082398846952392
7599 1.153566599099385e-12 0.0004950833736600865 0.00823918417827185
7600 1.1531739229665328e-12 0.000495005332420262 0.008238483709388539
7601 1.1527813743828886e-12 0.000494927317019599 0.008237783288592176
7602 1.1523889533117914e-12 0.0004948493274461958 0.008237082915885673
7603 1.1519966597165892e-12 0.0004947713636881579 0.008236382591271936
7604 1.1516044935606365e-12 0.0004946934257335972 0.008235682314753873
7605 1.1512124548073002e-12 0.0004946155135706326 0.008234982086334393
7606 1.150820543419954e-12 0.0004945376271873904 0.008234281906016402
7607 1.1504287593619785e-12 0.0004944597665720033 0.008233581773802805
7608 1.1500371025967663e-12 0.0004943819317126112 0.00823288168969651
7609 1.1496455730877173e-12 0.0004943041225973606 0.00823218165370042
7610 1.1492541707982403e-12 0.0004942263392144053 0.008231481665817443
7611 1.1488628956917512e-12 0.0004941485815519057 0.008230781726050481
7612 1.1484717477316775e-12 0.0004940708495980291 0.00823008183440244
7613 1.1480807268814541e-12 0.0004939931433409495 0.008229381990876222
7614 1.1476898331045246e-12 0.0004939154627688485 0.008228682195474733
7615 1.1472990663643393e-12 0.0004938378078699138 0.00822798244820087
7616 1.1469084266243599e-12 0.00049376017863234 0.008227282749057539
7617 1.1465179138480565e-12 0.0004936825750443293 0.00822658309804764
7618 1.146127527998907e-12 0.0004936049970940899 0.008225883495174075
7619 1.1457372690403965e-12 0.0004935274447698373 0.00822518394043974
7620 1.1453471369360217e-12 0.0004934499180597936 0.008224484433847538
7621 1.1449571316492873e-12 0.0004933724169521881 0.00822378497540037
7622 1.144567253143706e-12 0.0004932949414352566 0.008223085565101132
7623 1.144177501382799e-12 0.0004932174914972419 0.008222386202952724
7624 1.1437878763300952e-12 0.0004931400671263936 0.00822168688895804
7625 1.1433983779491338e-12 0.0004930626683109681 0.008220987623119978
7626 1.1430090062034628e-12 0.0004929852950392287 0.008220288405441437
7627 1.1426197610566382e-12 0.0004929079472994453 0.00821958923592531
7628 1.1422306424722237e-12 0.0004928306250798947 0.008218890114574494
7629 1.1418416504137937e-12 0.0004927533283688606 0.008218191041391883
7630 1.1414527848449297e-12 0.0004926760571546334 0.008217492016380371
7631 1.141064045729222e-12 0.0004925988114255103 0.008216793039542852
7632 1.1406754330302701e-12 0.0004925215911697954 0.008216094110882219
7633 1.1402869467116816e-12 0.0004924443963757995 0.008215395230401363
7634 1.1398985867370725e-12 0.00049236722703184 0.008214696398103178
7635 1.1395103530700696e-12 0.0004922900831262415 0.008213997613990555
7636 1.1391222456743048e-12 0.0004922129646473351 0.008213298878066384
7637 1.1387342645134208e-12 0.0004921358715834586 0.008212600190333555
7638 1.1383464095510672e-12 0.0004920588039229567 0.008211901550794955
7639 1.1379586807509053e-12 0.000491981761654181 0.008211202959453478
7640 1.1375710780766025e-12 0.0004919047447654893 0.008210504416312008
7641 1.1371836014918367e-12 0.0004918277532452467 0.008209805921373436
7642 1.1367962509602917e-12 0.0004917507870818247 0.008209107474640648
7643 1.1364090264456623e-12 0.0004916738462636018 0.008208409076116531
7644 1.1360219279116496e-12 0.0004915969307789632 0.008207710725803969
7645 1.1356349553219663e-12 0.0004915200406163005 0.00820701242370585
7646 1.1352481086403318e-12 0.0004914431757640125 0.008206314169825058
7647 1.1348613878304733e-12 0.0004913663362105044 0.008205615964164475
7648 1.1344747928561278e-12 0.0004912895219441883 0.008204917806726986
7649 1.1340883236810406e-12 0.0004912127329534827 0.008204219697515475
7650 1.133701980268967e-12 0.0004911359692268131 0.008203521636532823
7651 1.1333157625836687e-12 0.0004910592307526115 0.008202823623781913
7652 1.1329296705889171e-12 0.0004909825175193167 0.008202125659265626
7653 1.1325437042484914e-12 0.0004909058295153744 0.008201427742986841
7654 1.1321578635261798e-12 0.0004908291667292366 0.008200729874948439
7655 1.1317721483857788e-12 0.0004907525291493621 0.008200032055153298
7656 1.131386558791096e-12 0.0004906759167642166 0.0081993342836043
7657 1.1310010947059429e-12 0.0004905993295622722 0.00819863656030432
7658 1.1306157560941421e-12 0.0004905227675320079 0.008197938885256236
7659 1.130230542919526e-12 0.0004904462306619089 0.008197241258462926
7660 1.1298454551459343e-12 0.0004903697189404676 0.008196543679927266
7661 1.129460492737213e-12 0.000490293232356183 0.008195846149652129
7662 1.1290756556572207e-12 0.0004902167708975602 0.008195148667640392
7663 1.128690943869822e-12 0.0004901403345531116 0.00819445123389493
7664 1.1283063573388906e-12 0.0004900639233113559 0.008193753848418615
7665 1.1279218960283086e-12 0.0004899875371608185 0.00819305651121432
7666 1.127537559901967e-12 0.0004899111760900315 0.008192359222284918
7667 1.1271533489237645e-12 0.0004898348400875336 0.00819166198163328
7668 1.126769263057609e-12 0.0004897585291418699 0.008190964789262276
7669 1.1263853022674181e-12 0.0004896822432415924 0.00819026764517478
7670 1.1260014665171159e-12 0.0004896059823752594 0.008189570549373658
7671 1.1256177557706342e-12 0.0004895297465314361 0.008188873501861779
7672 1.125234169991917e-12 0.0004894535356986942 0.008188176502642013
7673 1.1248507091449138e-12 0.0004893773498656121 0.008187479551717228
7674 1.1244673731935846e-12 0.0004893011890207745 0.008186782649090292
7675 1.124084162101894e-12 0.000489225053152773 0.008186085794764066
7676 1.123701075833819e-12 0.0004891489422502056 0.008185388988741419
7677 1.1233181143533456e-12 0.000489072856301677 0.008184692231025217
7678 1.1229352776244651e-12 0.0004889967952957985 0.008183995521618323
7679 1.1225525656111791e-12 0.000488920759221188 0.0081832988605236
7680 1.1221699782774966e-12 0.0004888447480664696 0.008182602247743911
7681 1.1217875155874373e-12 0.0004887687618202744 0.00818190568328212
7682 1.1214051775050286e-12 0.0004886928004712398 0.00818120916714109
7683 1.1210229639943037e-12 0.0004886168640080099 0.008180512699323676
7684 1.1206408750193071e-12 0.000488540952419235 0.008179816279832743
7685 1.1202589105440915e-12 0.0004884650656935725 0.008179119908671149
7686 1.119877070532717e-12 0.0004883892038196859 0.008178423585841752
7687 1.1194953549492518e-12 0.0004883133667862455 0.00817772731134741
7688 1.1191137637577762e-12 0.00048823755458192783 0.008177031085190984
7689 1.1187322969223735e-12 0.00048816176719541633 0.008176334907375326
7690 1.1183509544071407e-12 0.00048808600461540066 0.008175638777903296
7691 1.1179697361761782e-12 0.00048801026683057715 0.008174942696777746
7692 1.117588642193599e-12 0.0004879345538296485 0.008174246664001532
7693 1.117207672423523e-12 0.0004878588656013241 0.008173550679577509
7694 1.116826826830079e-12 0.0004877832021343197 0.00817285474350853
7695 1.1164461053774025e-12 0.0004877075634173575 0.008172158855797446
7696 1.1160655080296394e-12 0.00048763194943916637 0.00817146301644711
7697 1.1156850347509452e-12 0.00048755636018848157 0.008170767225460375
7698 1.1153046855054793e-12 0.00048748079565404486 0.008170071482840088
7699 1.1149244602574136e-12 0.00048740525582460445 0.008169375788589102
7700 1.1145443589709267e-12 0.000487329740688915 0.008168680142710263
7701 1.1141643816102067e-12 0.00048725425023573774 0.008167984545206421
7702 1.113784528139448e-12 0.0004871787844538404 0.008167288996080423
7703 1.113404798522856e-12 0.00048710334333199685 0.008166593495335115
7704 1.1130251927246436e-12 0.0004870279268589879 0.008165898042973345
7705 1.1126457107090312e-12 0.0004869525350236004 0.008165202638997957
7706 1.1122663524402488e-12 0.00048687716781462795 0.008164507283411795
7707 1.1118871178825325e-12 0.00048680182522087024 0.008163811976217702
7708 1.1115080070001299e-12 0.00048672650723113376 0.008163116717418522
7709 1.1111290197572971e-12 0.0004866512138342312 0.0081624215070171
7710 1.1107501561182961e-12 0.0004865759450189818 0.008161726345016275
7711 1.1103714160473982e-12 0.00048650070077421124 0.008161031231418888
7712 1.109992799508884e-12 0.0004864254810887515 0.00816033616622778
7713 1.1096143064670396e-12 0.0004863502859514411 0.008159641149445788
7714 1.1092359368861626e-12 0.00048627511535112485 0.00815894618107575
7715 1.1088576907305584e-12 0.00048619996927665404 0.008158251261120505
7716 1.1084795679645422e-12 0.00048612484771688643 0.008157556389582894
7717 1.108101568552434e-12 0.00048604975066068607 0.008156861566465749
7718 1.1077236924585642e-12 0.0004859746780969234 0.008156166791771906
7719 1.1073459396472722e-12 0.0004858996300144754 0.008155472065504201
7720 1.1069683100829049e-12 0.00048582460640222524 0.00815477738766547
7721 1.1065908037298177e-12 0.00048574960724906267 0.008154082758258543
7722 1.1062134205523732e-12 0.00048567463254388355 0.008153388177286253
7723 1.1058361605149437e-12 0.0004855996822755904 0.00815269364475143
7724 1.1054590235819114e-12 0.00048552475643309187 0.00815199916065691
7725 1.1050820097176644e-12 0.00048544985500530315 0.00815130472500552
7726 1.1047051188865984e-12 0.00048537497798114567 0.008150610337800089
7727 1.10432835105312e-12 0.00048530012534954724 0.008149915999043446
7728 1.103951706181644e-12 0.00048522529709944204 0.00814922170873842
7729 1.1035751842365914e-12 0.0004851504932197707 0.008148527466887837
7730 1.103198785182394e-12 0.00048507571369948 0.008147833273494524
7731 1.1028225089834892e-12 0.00048500095852752317 0.008147139128561305
7732 1.102446355604325e-12 0.00048492622769285974 0.008146445032091006
7733 1.1020703250093572e-12 0.00048485152118445563 0.00814575098408645
7734 1.101694417163051e-12 0.00048477683899128305 0.008145056984550463
7735 1.1013186320298776e-12 0.0004847021811023204 0.008144363033485865
7736 1.1009429695743172e-12 0.0004846275475065527 0.008143669130895478
7737 1.1005674297608594e-12 0.0004845529381929709 0.008142975276782122
7738 1.1001920125540015e-12 0.0004844783531505726 0.008142281471148618
7739 1.0998167179182487e-12 0.0004844037923683614 0.008141587713997783
7740 1.0994415458181136e-12 0.00048432925583534746 0.008140894005332435
7741 1.0990664962181204e-12 0.00048425474354054705 0.008140200345155394
7742 1.0986915690827994e-12 0.0004841802554729828 0.008139506733469476
7743 1.098316764376689e-12 0.0004841057916216836 0.008138813170277495
7744 1.097942082064337e-12 0.00048403135197568466 0.008138119655582268
7745 1.0975675221102988e-12 0.00048395693652402745 0.00813742618938661
7746 1.0971930844791373e-12 0.0004838825452557598 0.008136732771693331
7747 1.0968187691354258e-12 0.00048380817815993566 0.008136039402505247
7748 1.0964445760437437e-12 0.00048373383522561526 0.008135346081825168
7749 1.096070505168682e-12 0.0004836595164418652 0.008134652809655907
7750 1.0956965564748363e-12 0.00048358522179775814 0.008133959586000274
7751 1.0953227299268125e-12 0.0004835109512823732 0.008133266410861078
7752 1.0949490254892244e-12 0.00048343670488479567 0.008132573284241128
7753 1.0945754431266933e-12 0.0004833624825941171 0.00813188020614323
7754 1.0942019828038495e-12 0.00048328828439943517 0.008131187176570192
7755 1.0938286444853317e-12 0.00048321411028985395 0.00813049419552482
7756 1.093455428135786e-12 0.0004831399602544836 0.008129801263009918
7757 1.093082333719868e-12 0.00048306583428244063 0.00812910837902829
7758 1.0927093612022422e-12 0.00048299173236284766 0.008128415543582745
7759 1.0923365105475783e-12 0.0004829176544848336 0.008127722756676078
7760 1.0919637817205574e-12 0.0004828436006375335 0.008127030018311096
7761 1.091591174685868e-12 0.0004827695708100887 0.008126337328490598
7762 1.0912186894082056e-12 0.0004826955649916466 0.008125644687217385
7763 1.0908463258522744e-12 0.0004826215831713611 0.008124952094494254
7764 1.0904740839827883e-12 0.000482547625338392 0.008124259550324005
7765 1.0901019637644672e-12 0.0004824736914819054 0.008123567054709433
7766 1.0897299651620405e-12 0.0004823997815910736 0.008122874607653336
7767 1.0893580881402481e-12 0.00048232589565507504 0.008122182209158512
7768 1.0889863326638343e-12 0.00048225203366309436 0.008121489859227754
7769 1.0886146986975539e-12 0.00048217819560432233 0.008120797557863857
7770 1.0882431862061688e-12 0.0004821043814679559 0.008120105305069613
7771 1.0878717951544496e-12 0.0004820305912431982 0.008119413100847813
7772 1.0875005255071767e-12 0.0004819568249192587 0.008118720945201253
7773 1.0871293772291355e-12 0.00048188308248535265 0.00811802883813272
7774 1.0867583502851226e-12 0.00048180936393070174 0.008117336779645006
7775 1.0863874446399425e-12 0.00048173566924453377 0.0081166447697409
7776 1.0860166602584053e-12 0.00048166199841608254 0.008115952808423189
7777 1.0856459971053326e-12 0.0004815883514345881 0.00811526089569466
7778 1.0852754551455521e-12 0.0004815147282892967 0.0081145690315581
7779 1.0849050343439e-12 0.0004814411289694606 0.008113877216016294
7780 1.084534734665222e-12 0.0004813675534643383 0.008113185449072026
7781 1.0841645560743696e-12 0.0004812940017631942 0.008112493730728079
7782 1.0837944985362049e-12 0.0004812204738552991 0.008111802060987236
7783 1.0834245620155984e-12 0.0004811469697299298 0.00811111043985228
7784 1.083054746477426e-12 0.00048107348937636923 0.008110418867325992
7785 1.0826850518865749e-12 0.0004810000327839063 0.00810972734341115
7786 1.082315478207939e-12 0.00048092659994183624 0.008109035868110537
7787 1.0819460254064201e-12 0.0004808531908394602 0.008108344441426928
7788 1.08157669344693e-12 0.00048077980546608535 0.008107653063363102
7789 1.0812074822943864e-12 0.0004807064438110252 0.008106961733921836
7790 1.0808383919137165e-12 0.0004806331058635992 0.008106270453105904
7791 1.0804694222698549e-12 0.0004805597916131328 0.00810557922091808
7792 1.0801005733277455e-12 0.0004804865010489578 0.008104888037361141
7793 1.0797318450523399e-12 0.00048041323416041183 0.008104196902437858
7794 1.079363237408597e-12 0.0004803399909368386 0.008103505816151001
7795 1.078994750361484e-12 0.00048026677136758805 0.008102814778503342
7796 1.0786263838759777e-12 0.000480193575442016 0.00810212378949765
7797 1.0782581379170626e-12 0.00048012040314948434 0.008101432849136697
7798 1.0778900124497304e-12 0.0004800472544793612 0.008100741957423248
7799 1.0775220074389816e-12 0.0004799741294210205 0.008100051114360072
7800 1.077154122849826e-12 0.0004799010279638424 0.008099360319949936
7801 1.0767863586472799e-12 0.00047982795009721314 0.008098669574195605
7802 1.0764187147963697e-12 0.0004797548958105247 0.008097978877099846
7803 1.0760511912621272e-12 0.00047968186509317535 0.00809728822866542
7804 1.0756837880095934e-12 0.0004796088579345694 0.008096597628895088
7805 1.075316505003819e-12 0.00047953587432411697 0.008095907077791615
7806 1.074949342209861e-12 0.0004794629142512343 0.008095216575357759
7807 1.074582299592785e-12 0.0004793899777053437 0.008094526121596281
7808 1.0742153771176674e-12 0.0004793170646758735 0.008093835716509944
7809 1.0738485747495885e-12 0.00047924417515225797 0.008093145360101502
7810 1.073481892453639e-12 0.00047917130912393735 0.008092455052373713
7811 1.0731153301949173e-12 0.000479098466580358 0.008091764793329332
7812 1.072748887938529e-12 0.0004790256475109722 0.008091074582971114
7813 1.0723825656495895e-12 0.00047895285190523824 0.008090384421301814
7814 1.0720163632932216e-12 0.00047888007975262036 0.008089694308324184
7815 1.0716502808345578e-12 0.0004788073310425888 0.008089004244040979
7816 1.0712843182387349e-12 0.00047873460576461975 0.008088314228454947
7817 1.0709184754709018e-12 0.0004786619039081955 0.008087624261568841
7818 1.0705527524962133e-12 0.00047858922546280416 0.008086934343385409
7819 1.0701871492798345e-12 0.0004785165704179398 0.008086244473907402
7820 1.069821665786936e-12 0.00047844393876310257 0.008085554653137567
7821 1.0694563019826973e-12 0.00047837133048779854 0.008084864881078648
7822 1.069091057832308e-12 0.00047829874558153964 0.008084175157733395
7823 1.0687259333009633e-12 0.0004782261840338439 0.00808348548310455
7824 1.0683609283538676e-12 0.00047815364583423515 0.008082795857194859
7825 1.0679960429562318e-12 0.00047808113097224324 0.00808210628000706
7826 1.0676312770732774e-12 0.0004780086394374039 0.008081416751543898
7827 1.0672666306702329e-12 0.0004779361712192589 0.008080727271808112
7828 1.0669021037123355e-12 0.0004778637263073559 0.008080037840802445
7829 1.0665376961648289e-12 0.0004777913046912484 0.008079348458529633
7830 1.0661734079929681e-12 0.00047771890636049585 0.008078659124992418
7831 1.0658092391620125e-12 0.0004776465313046637 0.008077969840193534
7832 1.0654451896372323e-12 0.0004775741795133232 0.008077280604135718
7833 1.0650812593839037e-12 0.00047750185097605164 0.008076591416821705
7834 1.0647174483673113e-12 0.00047742954568243205 0.008075902278254226
7835 1.0643537565527489e-12 0.0004773572636220535 0.008075213188436016
7836 1.063990183905518e-12 0.00047728500478451093 0.008074524147369807
7837 1.063626730390929e-12 0.0004772127691594052 0.00807383515505833
7838 1.0632633959742992e-12 0.00047714055673634293 0.008073146211504317
7839 1.0629001806209545e-12 0.00047706836750493667 0.008072457316710496
7840 1.0625370842962273e-12 0.00047699620145480497 0.008071768470679593
7841 1.06217410696546e-12 0.00047692405857557206 0.008071079673414335
7842 1.0618112485940026e-12 0.00047685193885686826 0.008070390924917448
7843 1.061448509147214e-12 0.00047677984228832956 0.00806970222519166
7844 1.06108588859046e-12 0.00047670776885959794 0.008069013574239694
7845 1.0607233868891137e-12 0.0004766357185603212 0.008068324972064271
7846 1.0603610040085598e-12 0.000476563691380153 0.008067636418668117
7847 1.0599987399141874e-12 0.00047649168730875283 0.008066947914053952
7848 1.0596365945713944e-12 0.000476419706335786 0.008066259458224494
7849 1.0592745679455879e-12 0.0004763477484509237 0.008065571051182465
7850 1.0589126600021828e-12 0.00047627581364384307 0.008064882692930582
7851 1.0585508707066007e-12 0.00047620390190422694 0.00806419438347156
7852 1.0581892000242729e-12 0.00047613201322176406 0.008063506122808118
7853 1.0578276479206374e-12 0.0004760601475861489 0.008062817910942969
7854 1.0574662143611404e-12 0.0004759883049870819 0.008062129747878824
7855 1.0571048993112368e-12 0.0004759164854142692 0.0080614416336184
7856 1.0567437027363913e-12 0.0004758446888574228 0.00806075356816441
7857 1.0563826246020733e-12 0.0004757729153062606 0.008060065551519563
7858 1.0560216648737617e-12 0.0004757011647505061 0.008059377583686567
7859 1.0556608235169423e-12 0.00047562943717988874 0.008058689664668132
7860 1.055300100497112e-12 0.00047555773258414383 0.008058001794466967
7861 1.0549394957797726e-12 0.0004754860509530124 0.008057313973085777
7862 1.0545790093304365e-12 0.0004754143922762411 0.008056626200527271
7863 1.054218641114623e-12 0.00047534275654358273 0.008055938476794153
7864 1.0538583910978582e-12 0.0004752711437447955 0.008055250801889126
7865 1.0534982592456765e-12 0.00047519955386964366 0.008054563175814891
7866 1.0531382455236217e-12 0.0004751279869078972 0.00805387559857415
7867 1.0527783498972462e-12 0.00047505644284933176 0.008053188070169607
7868 1.052418572332107e-12 0.00047498492168372887 0.008052500590603957
7869 1.0520589127937736e-12 0.0004749134234008758 0.008051813159879902
7870 1.0516993712478194e-12 0.00047484194799056554 0.008051125778000138
7871 1.0513399476598283e-12 0.00047477049544259684 0.00805043844496736
7872 1.050980641995391e-12 0.0004746990657467743 0.008049751160784263
7873 1.0506214542201073e-12 0.0004746276588929082 0.008049063925453544
7874 1.0502623842995849e-12 0.00047455627487081453 0.008048376738977896
7875 1.04990343219944e-12 0.0004744849136703151 0.008047689601360012
7876 1.0495445978852956e-12 0.00047441357528123733 0.008047002512602585
7877 1.0491858813227823e-12 0.00047434225969341444 0.008046315472708301
7878 1.048827282477539e-12 0.00047427096689668544 0.00804562848167985
7879 1.0484688013152143e-12 0.000474199696880895 0.008044941539519922
7880 1.048110437801462e-12 0.00047412844963589355 0.008044254646231201
7881 1.0477521919019465e-12 0.00047405722515153723 0.008043567801816375
7882 1.0473940635823381e-12 0.00047398602341768784 0.008042881006278127
7883 1.0470360528083168e-12 0.000473914844424213 0.008042194259619143
7884 1.0466781595455696e-12 0.000473843688160986 0.008041507561842104
7885 1.046320383759793e-12 0.00047377255461788576 0.008040820912949694
7886 1.0459627254166887e-12 0.0004737014437847969 0.008040134312944591
7887 1.0456051844819674e-12 0.00047363035565160995 0.008039447761829474
7888 1.0452477609213494e-12 0.0004735592902082208 0.008038761259607024
7889 1.0448904547005615e-12 0.0004734882474445312 0.008038074806279915
7890 1.0445332657853401e-12 0.00047341722735044865 0.008037388401850828
7891 1.044176194141427e-12 0.00047334622991588617 0.008036702046322435
7892 1.043819239734573e-12 0.0004732752551307626 0.00803601573969741
7893 1.043462402530537e-12 0.0004732043029850023 0.008035329481978425
7894 1.0431056824950863e-12 0.0004731333734685355 0.008034643273168152
7895 1.0427490795939956e-12 0.00047306246657129793 0.008033957113269263
7896 1.0423925937930482e-12 0.00047299158228323104 0.008033271002284428
7897 1.0420362250580352e-12 0.00047292072059428194 0.008032584940216315
7898 1.0416799733547554e-12 0.0004728498814944033 0.008031898927067592
7899 1.0413238386490151e-12 0.00047277906497355366 0.008031212962840924
7900 1.0409678209066294e-12 0.00047270827102169696 0.008030527047538979
7901 1.0406119200934207e-12 0.000472637499628803 0.008029841181164418
7902 1.0402561361752198e-12 0.000472566750784847 0.008029155363719906
7903 1.0399004691178653e-12 0.00047249602447981 0.008028469595208105
7904 1.0395449188872044e-12 0.0004724253207036785 0.008027783875631677
7905 1.0391894854490913e-12 0.0004723546394464448 0.008027098204993281
7906 1.038834168769389e-12 0.00047228398069810675 0.008026412583295577
7907 1.0384789688139676e-12 0.00047221334444866775 0.008025727010541222
7908 1.0381238855487046e-12 0.0004721427306881369 0.008025041486732873
7909 1.0377689189394877e-12 0.00047207213940652883 0.008024356011873185
7910 1.0374140689522098e-12 0.0004720015705938639 0.008023670585964812
7911 1.0370593355527737e-12 0.0004719310242401679 0.008022985209010408
7912 1.0367047187070891e-12 0.00047186050033547243 0.008022299881012624
7913 1.0363502183810743e-12 0.0004717899988698145 0.008021614601974113
7914 1.035995834540655e-12 0.0004717195198332368 0.008020929371897523
7915 1.035641567151764e-12 0.0004716490632157876 0.008020244190785501
7916 1.0352874161803439e-12 0.00047157862900752077 0.008019559058640697
7917 1.0349333815923452e-12 0.0004715082171984957 0.00801887397546576
7918 1.0345794633537248e-12 0.00047143782777877744 0.008018188941263332
7919 1.034225661430448e-12 0.00047136746073843654 0.008017503956036058
7920 1.0338719757884884e-12 0.00047129711606754926 0.008016819019786582
7921 1.0335184063938263e-12 0.0004712267937561972 0.008016134132517543
7922 1.0331649532124517e-12 0.0004711564937944677 0.008015449294231584
7923 1.0328116162103609e-12 0.00047108621617245354 0.008014764504931344
7924 1.0324583953535598e-12 0.0004710159608802531 0.008014079764619462
7925 1.0321052906080611e-12 0.0004709457279079704 0.008013395073298575
7926 1.0317523019398864e-12 0.0004708755172457149 0.008012710430971322
7927 1.0313994293150635e-12 0.0004708053288836016 0.008012025837640336
7928 1.031046672699631e-12 0.0004707351628117511 0.008011341293308254
7929 1.0306940320596317e-12 0.00047066501902028957 0.008010656797977708
7930 1.030341507361118e-12 0.0004705948974993485 0.008009972351651327
7931 1.0299890985701499e-12 0.0004705247982390652 0.008009287954331742
7932 1.0296368056527972e-12 0.0004704547212295822 0.008008603606021587
7933 1.0292846285751355e-12 0.0004703846664610478 0.008007919306723487
7934 1.0289325673032476e-12 0.00047031463392361575 0.00800723505644007
7935 1.0285806218032264e-12 0.0004702446236074453 0.00800655085517396
7936 1.0282287920411723e-12 0.00047017463550270104 0.008005866702927788
7937 1.0278770779831923e-12 0.0004701046695995534 0.008005182599704173
7938 1.0275254795954017e-12 0.00047003472588817805 0.008004498545505738
7939 1.0271739968439241e-12 0.00046996480435875627 0.008003814540335106
7940 1.0268226296948911e-12 0.0004698949050014748 0.008003130584194898
7941 1.0264713781144406e-12 0.00046982502780652596 0.00800244667708773
7942 1.0261202420687205e-12 0.0004697551727641074 0.008001762819016222
7943 1.0257692215238859e-12 0.0004696853398644223 0.008001079009982991
7944 1.0254183164460988e-12 0.00046961552909767946 0.008000395249990652
7945 1.0250675268015299e-12 0.0004695457404540929 0.00799971153904182
7946 1.0247168525563576e-12 0.0004694759739238823 0.007999027877139107
7947 1.0243662936767684e-12 0.0004694062294972728 0.007998344264285126
7948 1.024015850128957e-12 0.000469336507164495 0.00799766070048249
7949 1.023665521879125e-12 0.00046926680691578487 0.007996977185733807
7950 1.0233153088934819e-12 0.000469197128741384 0.007996293720041686
7951 1.0229652111382455e-12 0.00046912747263153933 0.007995610303408734
7952 1.0226152285796419e-12 0.00046905783857650315 0.007994926935837558
7953 1.0222653611839041e-12 0.00046898822656653343 0.007994243617330763
7954 1.0219156089172742e-12 0.0004689186365918934 0.007993560347890954
7955 1.0215659717460015e-12 0.00046884906864285173 0.007992877127520734
7956 1.0212164496363414e-12 0.00046877952270968256 0.007992193956222703
7957 1.0208670425545594e-12 0.00046870999878266556 0.007991510833999462
7958 1.0205177504669292e-12 0.00046864049685208566 0.007990827760853612
7959 1.0201685733397308e-12 0.0004685710169082334 0.00799014473678775
7960 1.019819511139253e-12 0.0004685015589414047 0.007989461761804475
7961 1.0194705638317927e-12 0.0004684321229419007 0.007988778835906383
7962 1.0191217313836513e-12 0.00046836270890002814 0.007988095959096064
7963 1.0187730137611413e-12 0.00046829331680609915 0.007987413131376112
7964 1.0184244109305835e-12 0.00046822394665043125 0.007986730352749122
7965 1.018075922858304e-12 0.0004681545984233474 0.007986047623217684
7966 1.0177275495106396e-12 0.00046808527211517585 0.007985364942784387
7967 1.0173792908539325e-12 0.00046801596771625035 0.00798468231145182
7968 1.0170311468545343e-12 0.0004679466852169099 0.007983999729222573
7969 1.0166831174788034e-12 0.0004678774246074991 0.007983317196099229
7970 1.0163352026931066e-12 0.00046780818587836777 0.007982634712084375
7971 1.015987402463819e-12 0.00046773896901987117 0.007981952277180595
7972 1.0156397167573222e-12 0.00046766977402237 0.007981269891390471
7973 1.0152921455400051e-12 0.00046760060087623016 0.007980587554716582
7974 1.0149446887782665e-12 0.00046753144957182305 0.00797990526716151
7975 1.0145973464385127e-12 0.0004674623200995255 0.007979223028727837
7976 1.0142501184871564e-12 0.0004673932124497195 0.007978540839418137
7977 1.0139030048906178e-12 0.0004673241266127926 0.007977858699234985
7978 1.0135560056153284e-12 0.00046725506257913753 0.007977176608180961
7979 1.0132091206277226e-12 0.0004671860203391526 0.007976494566258636
7980 1.0128623498942472e-12 0.00046711699988324126 0.007975812573470586
7981 1.0125156933813543e-12 0.0004670480012018123 0.007975130629819381
7982 1.0121691510555029e-12 0.00046697902428528 0.007974448735307591
7983 1.0118227228831628e-12 0.000466910069124064 0.007973766889937787
7984 1.0114764088308073e-12 0.00046684113570858907 0.007973085093712534
7985 1.0111302088649234e-12 0.0004667722240292855 0.007972403346634403
7986 1.0107841229519998e-12 0.0004667033340765887 0.007971721648705956
7987 1.0104381510585357e-12 0.00046663446584093967 0.007971039999929758
7988 1.0100922931510393e-12 0.00046656561931278454 0.007970358400308374
7989 1.0097465491960267e-12 0.00046649679448257484 0.007969676849844367
7990 1.0094009191600175e-12 0.0004664279913407673 0.007968995348540293
7991 1.0090554030095439e-12 0.0004663592098778241 0.007968313896398717
7992 1.008710000711144e-12 0.0004662904500842127 0.007967632493422194
7993 1.0083647122313637e-12 0.0004662217119504057 0.007966951139613284
7994 1.008019537536757e-12 0.00046615299546688124 0.007966269834974542
7995 1.0076744765938838e-12 0.0004660843006241226 0.00796558857950852
7996 1.007329529369315e-12 0.00046601562741261846 0.007964907373217775
7997 1.0069846958296277e-12 0.00046594697582286263 0.007964226216104858
7998 1.0066399759414049e-12 0.0004658783458453543 0.007963545108172317
7999 1.0062953696712393e-12 0.0004658097374705979 0.007962864049422704
8000 1.0059508769857324e-12 0.0004657411506891033 0.007962183039858567
8001 1.0056064978514917e-12 0.0004656725854913855 0.007961502079482454
8002 1.0052622322351331e-12 0.00046560404186796466 0.007960821168296911
8003 1.0049180801032797e-12 0.0004655355198093665 0.007960140306304481
8004 1.0045740414225625e-12 0.0004654670193061217 0.007959459493507707
8005 1.0042301161596216e-12 0.0004653985403487664 0.007958778729909135
8006 1.003886304281104e-12 0.0004653300829278419 0.007958098015511303
8007 1.003542605753664e-12 0.00046526164703389485 0.007957417350316753
8008 1.0031990205439635e-12 0.00046519323265747703 0.007956736734328021
8009 1.0028555486186727e-12 0.0004651248397891456 0.007956056167547645
8010 1.0025121899444685e-12 0.0004650564684194628 0.00795537564997816
8011 1.0021689444880383e-12 0.0004649881185389963 0.007954695181622104
8012 1.001825812216073e-12 0.0004649197901383188 0.007954014762482005
8013 1.001482793095276e-12 0.0004648514832080084 0.0079533343925604
8014 1.0011398870923543e-12 0.0004647831977386483 0.007952654071859817
8015 1.0007970941740253e-12 0.000464714933720827 0.007951973800382787
8016 1.0004544143070136e-12 0.00046464669114513823 0.00795129357813184
8017 1.0001118474580509e-12 0.00046457847000218083 0.0079506134051095
8018 9.99769393593876e-13 0.000464510270282559 0.007949933281318294


==> dat/NAGctraj0.7f100.dat <==
0 0.464 2.0 4.0
1 0.22238804571013376 1.5916666666666668 3.9673333333333334
2 0.13744627672177728 1.3284849775270064 3.9290224062121517
3 0.09855659883772855 1.1356137856172253 3.8854660155921223
4 0.07783580865665335 0.9861365141248675 3.837089991539029
5 0.06536482600858003 0.8664561541368136 3.784338622915328
6 0.05699144301132081 0.7685055370679725 3.7276664732764107
7 0.05080060983657776 0.6870264076084786 3.667530797498935
8 0.04585088214208237 0.6183761447918129 3.60438471639011
9 0.04165859986372819 0.5599224687613378 3.5386712536206635
10 0.03796739085618126 0.5097035188743115 3.4708182900431552
11 0.0346381131953095 0.46622216961723373 3.401234447124609
12 0.03159359887251636 0.4283143500056706 3.330305875233855
13 0.02878983737876689 0.39506098049512006 3.258393894446534
14 0.026200531257654886 0.36572701630354276 3.1858334152579624
15 0.023808678529319536 0.3397180688803143 3.1129320535239944
16 0.021601962360738115 0.3165488285078536 3.039969847160211
17 0.01957025145571461 0.29581963905755043 2.967199480531787
18 0.0177042877907368 0.2771988398798711 2.8948469249304924
19 0.01599504527414081 0.2604092704099782 2.8231124089818156
20 0.01443346420840794 0.2452178314863109 2.7521716402849536
21 0.013010390361380408 0.23142732484688572 2.6821772082357764
22 0.011716618661623511 0.2188700127895161 2.613260107148211
23 0.01054298334345033 0.20740249169474076 2.5455313279557785
24 0.009480461320090238 0.1969015794510232 2.479083475564902
25 0.008520270601682178 0.1872609925926802 2.4139923770886185
26 0.007653954650466084 0.17838864373943208 2.350318653556894
27 0.006873448990576966 0.17020443004414948 2.288109234200388
28 0.006171129551643589 0.16263841307924465 2.2273987980205643
29 0.0055398439761250905 0.15562931284743 2.168211132115795
30 0.004972927993713208 0.14912325542569305 2.1105604001848968
31 0.004464209301426325 0.14307272657982575 2.054452317848368
32 0.004008001402766395 0.13743569354822507 1.9998852339946347
33 0.0035990896932713095 0.13217486483085145 1.94685111935761
34 0.0032327118222185377 0.12725706377493576 1.89533646504484
35 0.0029045340671721453 0.12265269642358326 1.8453230948395014
36 0.0026106251636493325 0.11833529778472605 1.796788895865038
37 0.0023474287561003194 0.1142811436094078 1.749708472691137
38 0.002111735388896326 0.11046891710908824 1.704053730229054
39 0.0019006547413021023 0.10687942192015018 1.659794390860342
40 0.0017115886289087426 0.10349533413865247 1.616898451205898
41 0.001542205143935985 0.10030098747561803 1.5753325838053462
42 0.0013904141852039168 0.09728218658175071 1.5350624887677151
43 0.0012543445319198453 0.09442604440644058 1.4960532001954712
44 0.001132322540123302 0.09172084012532215 1.4582693518931789
45 0.0010228524832308216 0.08915589472192845 1.4216754065634711
46 0.0009245985154672638 0.08672146176465256 1.3862358523775729
47 0.0008363682062692172 0.08440863129820435 1.3519153704936344
48 0.0007570975725858367 0.08220924508334473 1.3186789767897393
49 0.0006858375223400105 0.0801158216813815 1.286492140784054
50 0.0006217416144459708 0.07812149009997081 1.255320884435191
51 0.0005640550373111244 0.07621993090166956 1.22513186325337
52 0.0005121047075481924 0.07440532383250104 1.1958924319084037
53 0.000465290392783698 0.07267230115947666 1.1675706962943324
54 0.0004230767662557842 0.07101590601760471 1.140135553802548
55 0.00038498630579139414 0.06943155516172968 1.113556723365033
56 0.00035059295531218027 0.06791500559931304 1.087804766656177
57 0.0003195164729167392 0.0664623246492394 1.0628511016846338
58 0.0002914173955839589 0.06506986303077525 1.0386680098648362
59 0.00026599255646472933 0.06373423063747038 1.0152286375300679
60 0.00024297109645500889 0.062452274694361376 0.9925069927343084
61 0.0002221109171904302 0.061221060034388534 0.970477938087373
62 0.00020319552772005687 0.06003785126237379 0.9491171802761319
63 0.00018603124187644712 0.05890009660298124 0.928401256842825
64 0.00017044468774983073 0.05780541325343102 0.9083075207187596
65 0.00015628059469733417 0.05675157408289656 0.888814122947117
66 0.0001433998269838965 0.05573649553893828 0.8698999939713922
67 0.000131677636475811 0.05475822663739699 0.851544823815389
68 0.0001210021098104801 0.05381493892621385 0.8337290414360267
69 0.00011127278816889374 0.05290491732593799 0.816433793490827
70 0.00010239944020341108 0.052026551760464126 0.7996409227273046
71 9.430097084560427e-05 0.05117832950101303 0.7833329461710345
72 8.69044506596575e-05 0.05035882815470028 0.7674930332624718
73 8.014425213762156e-05 0.049566709236382206 0.7521049840692156
74 7.396128087401647e-05 0.04880071226894923 0.7371532076799812
75 6.830229092781713e-05 0.048059649362966535 0.7226227008687127
76 6.311927489727598e-05 0.047342400231634336 0.7084990271017497
77 5.836892031342643e-05 0.046647907601537 0.6947682959474744
78 5.401212491613343e-05 0.04597517298364332 0.6814171429361731
79 5.0013564225528146e-05 0.04532325277256978 0.6684327099077357
100 1.1443899472471728e-05 0.03520094071943678 0.4621614547445299
150 7.808352336632744e-07 0.024084993109956338 0.2357646870721156
200 1.1395210896443854e-07 0.019160639757774853 0.14502290315110775
250 2.6978025614284572e-08 0.016337313863811338 0.10019645129248124
300 8.94954544647558e-09 0.014453082749679916 0.07487761882139361
350 3.798662739499111e-09 0.013066583092522937 0.059196487370151714
400 1.933522448480112e-09 0.011977075283396869 0.048810824533024356
450 1.1237133072796237e-09 0.011081166010981455 0.04157296306553077
500 7.187968082605902e-10 0.010320449933276625 0.03632300841069096
550 4.928107408743223e-10 0.009659459141097665 0.032390159256028575
600 3.554692516271608e-10 0.009075342816136955 0.029364632388423302
650 2.6632141002480285e-10 0.008552625756007898 0.026984622343698958
700 2.054342489471009e-10 0.008080367098105017 0.025076498216416717
750 1.6216929409084518e-10 0.0076505358655328025 0.023521408001382103
800 1.3045410163362465e-10 0.007257039930157592 0.022235760863216752
850 1.0662080297180567e-10 0.006895123079920718 0.02115936787515333
900 8.83460087038013e-11 0.006560978039261085 0.020247989858213706
950 7.409800294419842e-11 0.006251490666621261 0.01946851512804009
1000 6.28325534850591e-11 0.005964066283941978 0.018795757345953974
1050 5.381741740616466e-11 0.005696508825853294 0.018210279838699567
1100 4.652678198440693e-11 0.005446934784313753 0.01769688673026713
1150 4.0575393090970196e-11 0.005213710583561969 0.01724355705276639
1200 3.56760963870551e-11 0.0049954060565562276 0.0168406791339104
1250 3.16116786815868e-11 0.004790759200098785 0.01648049228110586
1300 2.8215719677782302e-11 0.004598648975495221 0.016156673971686533
1350 2.535928140802178e-11 0.004418073949634524 0.01586403074049356
1400 2.2941475135269193e-11 0.0042481352479838055 0.015598264006324431
1450 2.0882661578912764e-11 0.00408802274353326 0.015355790753951638
1500 1.911947531459224e-11 0.0039370037129656706 0.015133604849643696
1550 1.7601135352165375e-11 0.00379441340285805 0.014929168787985624
1600 1.6286676971093987e-11 0.003659647096321587 0.014740328463302222
1650 1.514285278602913e-11 0.003532153374790653 0.014565245528283881
1700 1.414252612869108e-11 0.0034114283443075232 0.014402343306442153
1750 1.3263430722153929e-11 0.003297010649703354 0.014250263237302203
1800 1.248720567688162e-11 0.003188477139696629 0.014107829570790825
1850 1.1798639349169955e-11 0.003085439075313659 0.013974020569949227
1900 1.1185072979446649e-11 0.0029875387960858154 0.013847944884106164
1950 1.0635927501904885e-11 0.0028944467752166506 0.013728822056540538
2000 1.0142325974265216e-11 0.0028058590077671137 0.013615966358672026
2200 8.589983701960544e-12 0.0024912401709411653 0.013216119484083133
2400 7.49545865035333e-12 0.002229617402792698 0.012878783700511496
2600 6.6796078129165694e-12 0.002009845726484591 0.012585221030557946
2800 6.041673664343481e-12 0.0018235205621002567 0.012323085016394305
3000 5.522439232406106e-12 0.0016642179618515762 0.012083992032277604
3200 5.0857094635727755e-12 0.001526967260179537 0.011862107279642084
3400 4.7085695438453874e-12 0.0014078786691638881 0.011653287360797874
3600 4.376046164027236e-12 0.001303876319137613 0.011454541788424914
3800 4.078071008693908e-12 0.0012125042892941515 0.01126368429114528
4000 3.807694182849311e-12 0.0011317839172515813 0.011079100857908083
4200 3.560000051448589e-12 0.0010601076191676172 0.01089959171043554
4400 3.3314305394475495e-12 0.0009961590267115448 0.010724261324970126
4600 3.119351837449841e-12 0.0009388523113946661 0.010552440420868572
4800 2.9217705185130552e-12 0.0008872856488831754 0.010383629670138101
5000 2.737143705014829e-12 0.0008407052092331118 0.010217458452356417
5200 2.5642498265762104e-12 0.0007984770575741233 0.010053654215963381
5400 2.4020992524992305e-12 0.0007600650533213497 0.009892019438531156
5600 2.249871677732484e-12 0.0007250133369419791 0.009732414113113258
5800 2.1068717738478223e-12 0.0006929323535636491 0.009574742309086346
6000 1.9724975032682117e-12 0.0006634876242646776 0.009418941775714578
6200 1.8462173311317585e-12 0.0006363906674920352 0.009264975844804318
6400 1.727553760026266e-12 0.0006113916146256349 0.009112827089526904
6600 1.6160713994101512e-12 0.0005882731691656033 0.00896249233805826
6800 1.5113683102950726e-12 0.0005668456381944758 0.008813978741860665
7000 1.4130697271744555e-12 0.0005469428246503043 0.008667300671681482
7200 1.3208235099635797e-12 0.0005284186145586115 0.008522477267845883
7400 1.2342968553489678e-12 0.0005111441283533861 0.00837953051104186
7600 1.1531739229665328e-12 0.000495005332420262 0.008238483709388539
7800 1.077154122849826e-12 0.0004799010279638424 0.008099360319949936
8000 1.0059508769857324e-12 0.0004657411506891033 0.007962183039858567


==> dat/NAGctraj1.dat <==
0 0.464 2.0 4.0
1 0.10615440617283958 1.166666666666667 3.9333333333333336
2 0.07283101244410263 0.914737654320988 3.857004790123457
3 0.0589424893106377 0.7592630045019464 3.7724726036506
4 0.050358589265787214 0.6495501885693553 3.6811857913631436
5 0.04385162551301386 0.5666649129970293 3.58454254993692
6 0.03840790425087862 0.501360955641331 3.48385830293203
7 0.03365322000855624 0.4484092642991081 3.3803431821651646
8 0.02943253105765771 0.4045588616406497 3.2750880735941252
9 0.025671853065942492 0.36765008262598997 3.169057974300442
10 0.022327265475200933 0.33617647540601014 3.063091246765528
11 0.019365146590104076 0.30904728772726514 2.9579033634364986
12 0.016754704914432438 0.285449218304252 2.854093851640686
13 0.014465573519084401 0.2647613037002569 2.752155327269706
14 0.012467463862790866 0.24650008864130807 2.6524837077933237
15 0.010730570672614055 0.23028296353776734 2.5553888952196253
16 0.009226153955021738 0.21580287536774959 2.461105401805766
17 0.00792705940635347 0.2028104193221354 2.3698025476364513
18 0.006808094881402349 0.19110086925342162 2.2815939870794417
19 0.005846252320546071 0.18050460121440837 2.1965464215271933
20 0.005020794875290872 0.17087990210875648 2.114687431615589
21 0.004313238963347646 0.1621074888109476 2.036012417016007
22 0.003707261296824134 0.15408627575923375 1.9604906698342004
23 0.0031885570674111056 0.14673006816928866 1.8880706322825287
24 0.0027446702607218714 0.13996495114656435 1.8186844038319305
25 0.002364811891847958 0.13372720858151202 1.752251570179607
26 0.0020396774161330353 0.12796164995011647 1.6886824282477517
27 0.0017612708744249713 0.12262025441869547 1.62788067974366
28 0.0015227404758097057 0.11766106409537269 1.5697456618416397
29 0.001318228204964699 0.11304727459474696 1.5141741782373555
30 0.001142734535681849 0.10874648310291127 1.461061987854181
31 0.0009919983062171016 0.10473006308225985 1.4103050023205999
32 0.0008623911495089343 0.10097264149233172 1.3618002373029146
33 0.000750825474997557 0.09745165952138868 1.3154465570677065
34 0.0006546747916160077 0.0941470017469489 1.2711452463789257
35 0.0005717050842197461 0.09104068167592841 1.2288004390613243
36 0.0005000159640011604 0.08811657397680363 1.1883194283007747
37 0.00043799037509705154 0.08536018556884319 1.1496128799917964
38 0.00038425173181367206 0.08275845919648947 1.112594967155716
39 0.00033762746792779136 0.0802996042796186 1.0771834406022145
40 0.0002971180908733062 0.07797295075982627 1.043299648551053
41 0.0002618709425770021 0.07576882241001576 1.0108685158268642
42 0.00023115797122863718 0.07367842667832684 0.9798184914465028
43 0.00020435691217518697 0.07169375862779033 0.9500814718964266
44 0.00018093536047773882 0.06980751693321345 0.9215927061109465
45 0.00016043729233222238 0.06801303022476733 0.8942906870784497
46 0.0001424716579034837 0.06630419233772354 0.8681170340929395
47 0.00012670272481598525 0.06467540525093043 0.8430163689069521
48 0.00011284190038771403 0.06312152868177588 0.8189361884068697
49 0.00010064080254016021 0.061637835459587974 0.7958267359035326
50 8.988538500946349e-05 0.06021997192831177 0.7736408726932595
51 8.039095281864321e-05 0.058863922737391466 0.7523339511826479
52 7.199792967912165e-05 0.05756597947073633 0.7318636905726655
53 6.456826072812341e-05 0.0563227126404138 0.7121900558532255
54 5.798235235770177e-05 0.05513094663670225 0.6932751406598509
55 5.213646635867213e-05 0.05398773728131538 0.6750830543817834
56 4.6940498628151025e-05 0.05289035167759222 0.6575798137796857
57 4.231608365058222e-05 0.0518362500915562 0.6407332392656685
58 3.819497518206761e-05 0.05082306963207913 0.6245128559143112
59 3.451766132131106e-05 0.04984860952784657 0.6088897992069137
60 3.1232178670472604e-05 0.04891081782416265 0.5938367254593299
61 2.8293095772586e-05 0.048007779344482505 0.5793277268437687
62 2.5660640624912278e-05 0.04713770478044218 0.5653382508847592
63 2.3299950949384086e-05 0.04629892079050944 0.5518450242872527
64 2.1180429169539876e-05 0.045489861001571714 0.5388259809390714
65 1.927518679660533e-05 0.0447090578201215 0.5262601939193787
66 1.7560565248315237e-05 0.04395513497045689 0.5141278113384968
67 1.601572208198031e-05 0.043226800686707256 0.5024099958313931
68 1.462227327626479e-05 0.04252284149371114 0.4910888675267864
69 1.3363983592815366e-05 0.04184211651897423 0.48014745031551825
70 1.2226498230044164e-05 0.041183552284257983 0.46956962124511187
71 1.1197109981192359e-05 0.04054613793090976 0.4593400628719187
72 1.0264556955932502e-05 0.0399289208379441 0.44944421840761617
73 9.41884664323096e-06 0.03933100259620746 0.43986824950280934
74 8.651102703142818e-06 0.03875153530577934 0.43059899651689926
75 7.953431393571647e-06 0.03818971816714474 0.421623941130049
76 7.318804979008568e-06 0.03764479433967127 0.41293117115986816
77 6.740959843817006e-06 0.0371160480435864 0.404509347452246
78 6.2143073528017475e-06 0.03660280188401731 0.3963476727225115
79 5.733855775054354e-06 0.03610441437776383 0.38843586222972215
80 5.295141820530507e-06 0.035620277665353674 0.38076411617333417
81 4.894170538500223e-06 0.035149815392607475 0.3733230937077507
82 4.527362497993249e-06 0.034692480747440954 0.36610388847625924
83 4.1915073169255956e-06 0.034247754638974184 0.3590980055716311
84 3.883722732364559e-06 0.03381514400722154 0.35229733983616457
85 3.6014185124360544e-06 0.033394180252715566 0.34569415541919574
86 3.3422646032997054e-06 0.03298441777638845 0.3392810665150777
87 3.104162984618092e-06 0.03258543262090733 0.33305101920935015
88 2.8852227758984293e-06 0.0321968212054455 0.32699727436527726
89 2.683738195578211e-06 0.031818199146580226 0.32111339148714685
90 2.498169026113684e-06 0.03144920015864701 0.3153932135006892
91 2.3271232827635766e-06 0.03108947502745811 0.30983085239471103
92 2.169341822222207e-06 0.030738690651815326 0.30442067567155345
93 2.0236846605837387e-06 0.030396529147720213 0.2991572935572827
94 1.8891187990287171e-06 0.030062687010613535 0.2940355469256191
95 1.7647073807269873e-06 0.02973687433136461 0.28905049589251625
96 1.6496000242714342e-06 0.029418814062084266 0.28419740904102453
97 1.5430241979434595e-06 0.029108241328156235 0.2794717532386265
98 1.4442775156485625e-06 0.028804902783173505 0.27486918401161825
99 1.3527208497793744e-06 0.02850855600373229 0.2703855364433507
100 1.26777216884784e-06 0.028218968921278342 0.26601681656523596
101 1.1889010187224357e-06 0.027935919288421523 0.2617591932113828
102 1.115623575920611e-06 0.0276591941773362 0.2576089903095583
103 1.047498209822535e-06 0.02738858950804952 0.2535626795828847
104 9.841214980460973e-07 0.02712390960458813 0.24961687363828314
105 9.251246456902794e-07 0.026864966777108285 0.24576831941917518
106 8.701702648312044e-07 0.026611580928275647 0.24201389200135306
107 8.189494756436433e-07 0.026363579182290618 0.23835058871223952
108 7.711792949080972e-07 0.026120795535073942 0.2347755235549837
109 7.266002815257411e-07 0.02588307052423645 0.23128592191998426
110 6.849744120665058e-07 0.025650250917557103 0.22787911556750254
111 6.460831623766286e-07 0.02542218941878563 0.22455253786603005
112 6.097257739209833e-07 0.025198744389670985 0.22130371927201153
113 5.757176858757543e-07 0.024979779587194863 0.2181302830374014
114 5.43889116056325e-07 0.02476516391506153 0.21502994113235147
115 5.140837755965619e-07 0.024554771188561572 0.21200049037109497
116 4.861577039177355e-07 0.0243484799119884 0.20903980872981004
117 4.5997821196326603e-07 0.024146173067842842 0.20614585184591805
118 4.354229229512469e-07 0.023947737917113434 0.20331664968890142
119 4.123789010295399e-07 0.023753065809968235 0.20055030339331462
120 3.907418592249629e-07 0.0235620520062387 0.1978449822452139
121 3.7041543897347694e-07 0.023374595505117463 0.1951989208137489
122 3.5131055431526305e-07 0.023190598883530145 0.19261041622014233
123 3.333447945485502e-07 0.023009968142676827 0.19007782553673952
124 3.1644187976899096e-07 0.022832612562271686 0.18759956330923372
125 3.00531164286089e-07 0.022658444562039845 0.1851740991955729
126 2.8554718341239076e-07 0.022487379570058814 0.18279995571542773
127 2.714292395716933e-07 0.022319335897558204 0.18047570610445132
128 2.581210240753992e-07 0.022154234619815905 0.17819997226789097
129 2.4557027127667487e-07 0.02199199946281162 0.1759714228284209
130 2.3372844213493224e-07 0.02183255669531983 0.1737887712633555
131 2.2255043451250094e-07 0.021675835026143987 0.1716507741266751
132 2.1199431778484143e-07 0.02152176550621208 0.16955622935155182
133 2.020210895785314e-07 0.021370281435270734 0.16750397462930422
134 1.9259445266040402e-07 0.021221318272931115 0.16549288586093494
135 1.8368061018916933e-07 0.02107481355383462 0.16352187567761806
136 1.7524807770988923e-07 0.020930706806720312 0.1615898920267027
137 1.6726751042379148e-07 0.020788939477188996 0.1596959168199876
138 1.5971154440289568e-07 0.020649454853970885 0.15783896464119723
139 1.5255465054236455e-07 0.020512197998515225 0.1560180815097576
140 1.4577300015480376e-07 0.020377115677730734 0.15423234369812514
141 1.3934434121116672e-07 0.020244156299715686 0.15248085660007046
142 1.3324788432360018e-07 0.02011326985232562 0.15076275364745723
143 1.2746419764748978e-07 0.019984407844435503 0.14907719527318675
144 1.219751099540258e-07 0.019857523249761113 0.147423367918103
145 1.1676362119160329e-07 0.019732570453112157 0.14580048307976826
146 1.1181381991500535e-07 0.019609505198956732 0.14420777640112878
147 1.0711080701624157e-07 0.019488284542183407 0.14264450679719454
148 1.0264062524067757e-07 0.01936886680095354 0.14110995561795267
149 9.839019401722235e-08 0.01925121151154233 0.13960342584582766
150 9.434724917228321e-08 0.019135279385072566 0.13812424132608692
151 9.050028713437126e-08 0.01902103226605041 0.1366717460286735
152 8.68385132700007e-08 0.018908433092617232 0.13524530334002374
153 8.33517940222149e-08 0.018797445858436283 0.13384429538350162
154 8.0030612550977e-08 0.01868803557613725 0.13246812236715005
155 7.686602760005468e-08 0.01858016824224581 0.13111620195752524
156 7.384963533814302e-08 0.01847381080352911 0.1297879686784407
157 7.097353394302839e-08 0.018368931124691783 0.12848287333350733
158 6.82302907167832e-08 0.018265497957360426 0.1272003824514098
159 6.561291153748212e-08 0.018163480910297736 0.1259399777529122
160 6.311481246889482e-08 0.018062850420790453 0.12470115563863554
161 6.072979336418386e-08 0.01796357772715819 0.12348342669669564
162 5.8452013312945706e-08 0.017865634842332837 0.12228631522933496
163 5.627596779309612e-08 0.01776899452846082 0.12110935879772333
164 5.419646740021962e-08 0.01767363027248286 0.11995210778414227
165 5.2208618037173906e-08 0.017579516262648136 0.11881412497080533
166 5.0307802456047865e-08 0.01748662736592195 0.11769498513460239
167 4.848966305309456e-08 0.01739493910624787 0.11659427465708971
168 4.675008582506659e-08 0.017304427643627426 0.11551159114907938
169 4.508518540253771e-08 0.017215069753982095 0.11444654308921229
170 4.349129108235411e-08 0.01712684280976405 0.1133987494759276
171 4.196493378737857e-08 0.017039724761283806 0.112367839492269
172 4.05028338872136e-08 0.016953694118724376 0.11135345218299367
173 3.910188981866335e-08 0.016868729934813025 0.11035523614347507
174 3.775916744935241e-08 0.01678481178812307 0.1093728492199135
175 3.647189013220377e-08 0.01670191976697947 0.1084059582203909
176 3.523742940241479e-08 0.016620034453943194 0.10745423863632746
177 3.405329627219328e-08 0.016539136910850516 0.10651737437391731
178 3.2917133081849504e-08 0.016459208664384467 0.10559505749514009
179 3.182670586890924e-08 0.01638023169215678 0.1046869879679629
180 3.077989721974057e-08 0.01630218840927959 0.10379287342536471
181 2.977469957079248e-08 0.016225061655407182 0.10291242893283123
182 2.8809208928945318e-08 0.016148834682228858 0.10204537676398427
183 2.788161898268867e-08 0.016073491141394974 0.10119144618402416
184 2.69902155778862e-08 0.015999015072858943 0.10035037324067801
185 2.613337153377384e-08 0.015925390893618708 0.09952190056235997
186 2.5309541776580164e-08 0.01585260338684209 0.09870577716326251
187 2.451725876976729e-08 0.01578063769136092 0.09790175825510966
188 2.375512822137868e-08 0.015709479291519654 0.09710960506531524
189 2.3021825050355113e-08 0.01563911400736474 0.09632908466129954
190 2.23160895949528e-08 0.015569527985161626 0.09555996978072898
191 2.1636724047574415e-08 0.01550070768822684 0.09480203866745289
192 2.098258910141356e-08 0.015432639888063177 0.0940550749129214
193 2.0352600795322322e-08 0.01536531165578644 0.09331886730287736
194 1.9745727544246253e-08 0.015298710353832791 0.09259320966912425
195 1.9160987343437047e-08 0.015232823627936131 0.09187790074617957
196 1.8597445135456676e-08 0.015167639399365452 0.09117274403263206
197 1.8054210329731363e-08 0.015103145857412474 0.09047754765702802
198 1.7530434465104608e-08 0.015039331452120327 0.08979212424811946
199 1.7025309006479727e-08 0.014976184887244389 0.08911629080931345
200 1.653806326723812e-08 0.014913695113436784 0.08844986859716909
201 1.606796244967198e-08 0.014851851321646372 0.08779268300379417
202 1.5614305796184158e-08 0.014790642936726429 0.08714456344300005
203 1.5176424844485386e-08 0.014730059611242498 0.08650534324007889
204 1.475368178046305e-08 0.014670091219473241 0.08587485952507276
205 1.4345467882808375e-08 0.014610727851597357 0.08525295312940939
206 1.3951202053873456e-08 0.014551959808059962 0.08463946848578445
207 1.3570329431586693e-08 0.014493777594112077 0.08403425353117487
208 1.3202320077588384e-08 0.01443617191451709 0.08343715961287243
209 1.2846667737058081e-08 0.014379133668418366 0.082848041397431
210 1.2502888665994261e-08 0.014322653944362338 0.08226675678242536
211 1.217052052197593e-08 0.014266724015471697 0.08169316681092302
212 1.1849121314686843e-08 0.014211335334763478 0.08112713558857487
213 1.153826841271696e-08 0.014156479530607032 0.08056853020323367
214 1.1237557603374042e-08 0.01410214840231711 0.08001722064701303
215 1.0946602202442172e-08 0.014048333915877417 0.07947307974070326
216 1.0665032211013885e-08 0.01399502819979022 0.078935983060463
217 1.039249351670045e-08 0.013942223541047743 0.07840580886670924
218 1.012864713669031e-08 0.013889912381221224 0.07788243803513092
219 9.87316850028113e-09 0.013838087312663705 0.07736575398975437
220 9.625746768655226e-09 0.013786741074822757 0.0768556426379913
221 9.386084189803941e-09 0.013735866550659472 0.076351992307603
222 9.15389548663279e-09 0.013685456763170218 0.07585469368551644
223 8.928907276398043e-09 0.013635504872007756 0.0753636397584308
224 8.710857519735795e-09 0.013586004170198458 0.07487872575515502
225 8.49949499764872e-09 0.01353694808095251 0.07439984909061907
226 8.294578814912492e-09 0.013488330154564033 0.07392690931150402
227 8.0958779284551e-09 0.013440144065398259 0.07345980804343774
228 7.90317069934727e-09 0.013392383608962895 0.07299844893970524
229 7.716244467122212e-09 0.013345042699061027 0.07254273763142424
230 7.53489514521767e-09 0.013298115365022926 0.07209258167913865
231 7.3589268364034865e-09 0.013251595749014241 0.07164789052578409
232 7.188151467123672e-09 0.013205478103418166 0.07120857545098142
233 7.022388439743785e-09 0.013159756788289253 0.0707745495266158
234 6.861464301752255e-09 0.01311442626887659 0.0703457275736602
235 6.705212431018771e-09 0.0130694811132142 0.06992202612020378
236 6.55347273626386e-09 0.013024915989776554 0.0695033633606471
237 6.406091371941805e-09 0.012980725665197163 0.06908965911602738
238 6.262920466783977e-09 0.012936905002048325 0.0686808347954382
239 6.12381786529213e-09 0.01289344895668011 0.06827681335850944
240 5.988646881510884e-09 0.012850352577116796 0.06787751927891446
241 5.857276064446076e-09 0.012807611001008978 0.06748287850887257
242 5.729578974530802e-09 0.012765219453639669 0.06709281844461591
243 5.605433970574092e-09 0.012723173245982754 0.06670726789279117
244 5.484724006658262e-09 0.01268146777281221 0.06632615703776736
245 5.3673364384802526e-09 0.012640098510860568 0.06594941740982173
246 5.253162838659904e-09 0.012599061017025149 0.06557698185417747
247 5.142098820564041e-09 0.012558350926620646 0.06520878450086696
248 5.0340438702196365e-09 0.01251796395167667 0.0648447607353956
249 4.928901185912496e-09 0.012477895879278923 0.0644848471701824
250 4.82657752508944e-09 0.012438142569952746 0.06412898161675351
251 4.7269830582025615e-09 0.01239869995608774 0.06377710305866671
252 4.630031229153283e-09 0.012359564040402322 0.06342915162514441
253 4.535638622012273e-09 0.012320730894447005 0.06308506856539475
254 4.443724833708257e-09 0.012282196657145299 0.06274479622359994
255 4.3542123523950695e-09 0.01224395753337114 0.06240827801455236
256 4.267026441221497e-09 0.012206009792561798 0.06207545839991942
257 4.182095027242863e-09 0.01216834976736525 0.06174628286511857
258 4.099348595226925e-09 0.012130973852321012 0.06142069789678484
259 4.018720086119483e-09 0.012093878502573513 0.061098650960813516
260 3.940144799947235e-09 0.012057060232617049 0.060780090480961425
261 3.8635603029468544e-09 0.012020515615071453 0.06046496581799056
262 3.788906338720096e-09 0.011984241279487613 0.060153227249338505
263 3.7161247432249797e-09 0.011948233911181974 0.059844825949300566
264 3.6451593634227322e-09 0.011912490250099255 0.059539713969708884
265 3.575955979409367e-09 0.011877007089702567 0.0592378442210945
266 3.5084622298693608e-09 0.011841781275890171 0.05893917045431854
267 3.4426275406971225e-09 0.01180680970593817 0.05864364724265931
268 3.3784030566396613e-09 0.01177208932746838 0.058351229964342506
269 3.3157415758211526e-09 0.011737617137440717 0.05806187478550191
270 3.2545974870171008e-09 0.011703390181169419 0.05777553864355874
271 3.194926709552284e-09 0.011669405551362469 0.05749217923100777
272 3.1366866357029305e-09 0.011635660387183559 0.05721175497959906
273 3.0798360754894233e-09 0.011602151873336016 0.05693422504490421
274 3.0243352037514238e-09 0.011568877239168085 0.05665954929125662
275 2.9701455094025868e-09 0.011535833757798989 0.056387688277055384
276 2.9172297467670156e-09 0.01150301874526524 0.056118603240422865
277 2.8655518889043846e-09 0.01147042955968661 0.05585225608520629
278 2.8150770828351206e-09 0.01143806360045129 0.05558860936731393
279 2.7657716065813275e-09 0.011405918307419698 0.05532762628137693
280 2.717602827943148e-09 0.011373991160146478 0.055069270647727715
281 2.6705391649341267e-09 0.011342279677120154 0.05481350689968669
282 2.6245500478027444e-09 0.011310781415020036 0.05456030007114878
283 2.579605882570779e-09 0.011279493967989905 0.05430961578446182
284 2.535678016022392e-09 0.011248414966928019 0.054061420238588974
285 2.492738702080982e-09 0.011217542078793058 0.05381568019754766
286 2.450761069513788e-09 0.011186873005925572 0.053572362979117646
287 2.4097190909070165e-09 0.011156405485384532 0.05333143644381105
288 2.3695875528569515e-09 0.011126137288298598 0.0530928689840976
289 2.3303420273250404e-09 0.011096066219231746 0.052856629513878144
290 2.2919588441073325e-09 0.01106619011556286 0.05262268745820014
291 2.254415064370948e-09 0.011036506846878956 0.05239101274320869
292 2.2176884552124364e-09 0.011007014314381681 0.05216157578632699
293 2.181757465194924e-09 0.010977710450306764 0.05193434748666028
294 2.146601200822941e-09 0.010948593217356077 0.05170929921561745
295 2.112199403915673e-09 0.010919660608142005 0.051486402807744754
296 2.0785324298411595e-09 0.010890910644643812 0.05126563055176615
297 2.0455812265756623e-09 0.010862341377675708 0.051046955181824956
298 2.013327314554018e-09 0.010833950886366316 0.05083034986892166
299 1.9817527672783428e-09 0.010805737277649274 0.05061578821254299
300 1.9508401926538908e-09 0.010777698685764685 0.05040324423247722
301 1.920572715022284e-09 0.010749833271771146 0.05019269236081115
302 1.8909339578636188e-09 0.010722139223068118 0.04998410743410409
303 1.8619080271402453e-09 0.010694614752928357 0.049777464685734456
304 1.8334794952561972e-09 0.010667258100040182 0.04957273973841455
305 1.8056333856073836e-09 0.010640067528059337 0.049369908596869426
306 1.778355157698769e-09 0.01061304132517021 0.04916894764067569
307 1.7516306928057787e-09 0.01058617780365618 0.04896983361725627
308 1.725446280158175e-09 0.010559475299478888 0.048772543635027324
309 1.6997886036255708e-09 0.010532932171866216 0.04857705515669345
310 1.6746447288846707e-09 0.01050654680290874 0.04838334599268765
311 1.6500020910491662e-09 0.010480317597164501 0.04819139429475241
312 1.6258484827440358e-09 0.010454242981271854 0.048001178549658456
313 1.602172042606787e-09 0.010428321403570225 0.04781267757305789
314 1.5789612441989113e-09 0.010402551333728602 0.047625870503468344
315 1.5562048853115346e-09 0.01037693126238154 0.04744073679638502
316 1.533892077649935e-09 0.010351459700772555 0.04725725621851757
317 1.5120122368822188e-09 0.010326135180404681 0.04707540884214869
318 1.4905550730381017e-09 0.010300956252698067 0.04689517503961161
319 1.4695105812442926e-09 0.010275921488654432 0.04671653547788355
320 1.448869032783573e-09 0.010251029478528215 0.046539471113292444
321 1.4286209664651772e-09 0.01022627883150428 0.04636396318633419
322 1.408757180294607e-09 0.010201668175382018 0.046189993216597766
323 1.3892687234315031e-09 0.010177196156265686 0.04601754299779574
324 1.370146888424657e-09 0.010152861438260871 0.045846594592897624
325 1.351383203713709e-09 0.010128662703176921 0.04567713032936365
326 1.3329694263874826e-09 0.010104598650235195 0.045509132794476624
327 1.314897535189355e-09 0.010080667995783029 0.04534258483076962
328 1.297159723760398e-09 0.010056869473013274 0.0451774695315471
329 1.279748394111459e-09 0.010033201831689275 0.045013770236497525
330 1.2626561503156656e-09 0.010009663837875181 0.044851470527395125
331 1.2458757924131945e-09 0.00998625427367146 0.044690554223888866
332 1.2294003105204813e-09 0.00996297193695551 0.04453100537937661
333 1.213222879136347e-09 0.009939815641127236 0.044372808276962446
334 1.1973368516378248e-09 0.009916784214859501 0.04421594742549534
335 1.1817357549587592e-09 0.009893876501853355 0.044060407555687194
336 1.1664132844445163e-09 0.009871091360597887 0.04390617361630855
337 1.1513632988764148e-09 0.009848427664134646 0.043753230770460116
338 1.1365798156597408e-09 0.009825884299826533 0.04360156439191846
339 1.1220570061694356e-09 0.009803460169131011 0.04345116006155411
340 1.107789191247803e-09 0.009781154187377615 0.043302003563820544
341 1.0937708368487716e-09 0.00975896528354961 0.04315408088331231
342 1.0799965498234914e-09 0.009736892400069731 0.043007378201390924
343 1.0664610738422187e-09 0.00971493449258992 0.042861881892876805
344 1.0531592854476637e-09 0.009693090529784962 0.04271757852280599
345 1.0400861902351388e-09 0.009671359493149949 0.04257445484325004
346 1.027236919155042e-09 0.009649740376801481 0.04243249779019775
347 1.0146067249333705e-09 0.009628232187282527 0.04229169448049742
348 1.0021909786061246e-09 0.009606833943370868 0.04215203220885813
349 9.899851661636329e-10 0.009585544675891051 0.042013498444908974
350 9.779848853009537e-10 0.00956436342752977 0.04187608083031472
351 9.661858422706877e-10 0.009543289252654612 0.04173976717594693
352 9.545838488346392e-10 0.00952232121713609 0.04160454545910904
353 9.431748193109272e-10 0.009501458398172897 0.04147040382081452
354 9.319547677132572e-10 0.009480699884120312 0.0413373305631167
355 9.209198049791957e-10 0.009460044774321703 0.04120531414648931
356 9.100661362844016e-10 0.009439492178943036 0.041074343187256605
357 8.993900584398871e-10 0.009419041218810365 0.040944406455071955
358 8.888879573694833e-10 0.009398691025250205 0.040815492870443865
359 8.785563056648016e-10 0.009378440739932761 0.040687591502308516
360 8.683916602150611e-10 0.009358289514717918 0.04056069156564766
361 8.583906599092742e-10 0.009338236511503985 0.040434782419151036
362 8.485500234083521e-10 0.009318280902079073 0.04030985356292234
363 8.388665469847962e-10 0.009298421867975115 0.040185894636227744
364 8.293371024277195e-10 0.009278658600324443 0.04006289541528618
365 8.199586350110202e-10 0.00925899029971886 0.03994084581110042
366 8.107281615226183e-10 0.009239416176071193 0.03981973586732808
367 8.016427683527365e-10 0.00921993544847923 0.03969955575819184
368 7.926996096392779e-10 0.009200547345092043 0.03958029578642793
369 7.838959054684191e-10 0.00918125110297861 0.03946194638127209
370 7.752289401286201e-10 0.009162045967998701 0.0393444980964823
371 7.666960604162962e-10 0.009142931194676008 0.039227941608397474
372 7.582946739914765e-10 0.009123906046073427 0.03911226771403137
373 7.500222477818167e-10 0.00910496979367049 0.038997467329200945
374 7.418763064334131e-10 0.00908612171724288 0.03888353148668858
375 7.338544308068952e-10 0.009067361104744015 0.03877045133443728
376 7.259542565173472e-10 0.009048687252188622 0.03865821813377841
377 7.181734725166471e-10 0.009030099463538296 0.03854682325769104
378 7.105098197168711e-10 0.009011597050588986 0.03843625818909249
379 7.029610896534458e-10 0.008993179332860379 0.03832651451915927
380 6.955251231867945e-10 0.008974845637487143 0.038217583945677924
381 6.881998092412445e-10 0.00895659529911199 0.038109458271425055
382 6.809830835800274e-10 0.008938427659780526 0.038002129402576044
383 6.73872927615228e-10 0.00892034206883786 0.03789558934714183
384 6.668673672515858e-10 0.008902337882826924 0.03778983021343318
385 6.59964471763085e-10 0.008884414465388478 0.03768484420855191
386 6.531623527013146e-10 0.008866571187162777 0.03758062363690858
387 6.46459162834598e-10 0.008848807425692851 0.03747716089876602
388 6.398530951169473e-10 0.008831122565329386 0.03737444848880825
389 6.333423816859083e-10 0.008813515997137153 0.03727247899473425
390 6.269252928884095e-10 0.008795987118802976 0.037171245095876174
391 6.206001363337504e-10 0.008778535334545206 0.037070739561841384
392 6.143652559728952e-10 0.008761160055024664 0.03697095525117796
393 6.082190312032633e-10 0.00874386069725702 0.036871885110063125
394 6.02159875998245e-10 0.008726636684526615 0.03677352217101425
395 5.961862380606817e-10 0.008709487446301652 0.03667585955162189
396 5.902965979995852e-10 0.00869241241815077 0.03657889045330447
397 5.844894685293935e-10 0.008675411041660941 0.0364826081600842
398 5.787633936910817e-10 0.00865848276435671 0.03638700603738379
399 5.731169480944682e-10 0.0086416270396207 0.036292077530843576
400 5.675487361810824e-10 0.0086248433266154 0.03619781616515868
401 5.620573915069735e-10 0.00860813109020619 0.03610421554293575
402 5.566415760448711e-10 0.008591489800885591 0.03601126934356897
403 5.512999795051164e-10 0.008574918934698715 0.03591897132213501
404 5.460313186748088e-10 0.008558417973169894 0.03582731530830637
405 5.408343367746253e-10 0.008541986403230457 0.035736295205283014
406 5.357078028327954e-10 0.008525623717147652 0.03564590498874171
407 5.306505110757233e-10 0.008509329412454665 0.03555613870580296
408 5.256612803347668e-10 0.008493102991881761 0.03546699047401495
409 5.207389534687064e-10 0.008476943963288467 0.03537845448035448
410 5.158823968014361e-10 0.00846085183959683 0.03529052498024426
411 5.110904995744422e-10 0.008444826138725714 0.03520319629658644
412 5.063621734136351e-10 0.008428866383526093 0.03511646281881213
413 5.016963518101182e-10 0.008412972101717367 0.035030319001946336
414 4.970919896144951e-10 0.008397142825824638 0.03494475936568835
415 4.925480625443193e-10 0.008381378093116967 0.034859778493507076
416 4.880635667043148e-10 0.008365677445546572 0.034775371031751094
417 4.836375181189981e-10 0.008350040429688942 0.03469153168877326
418 4.792689522773462e-10 0.00833446659668389 0.034608255234069386
419 4.749569236891706e-10 0.008318955502177481 0.034525536497430946
420 4.707005054528636e-10 0.00830350670626485 0.03444337036811144
421 4.66498788834191e-10 0.008288119773433895 0.03436175179400611
422 4.623508828558247e-10 0.008272794272509794 0.034280675780844955
423 4.582559138973075e-10 0.008257529776600393 0.034200137391398565
424 4.542130253051589e-10 0.008242325863042384 0.03412013174469672
425 4.5022137701283953e-10 0.008227182113348313 0.034040654015259464
426 4.4628014517029256e-10 0.008212098113154367 0.03396169943234037
427 4.4238852178280157e-10 0.008197073452168946 0.03388326327918187
428 4.385457143589013e-10 0.008182107724121996 0.03380534089228236
429 4.347509455670912e-10 0.008167200526715105 0.0337279276606749
430 4.310034529011102e-10 0.008152351461572328 0.0336510190252173
431 4.27302488353534e-10 0.008137560134191743 0.03357461047789338
432 4.2364731809746446e-10 0.008122826153897724 0.033498697561125196
433 4.200372221760941e-10 0.00810814913379391 0.03342327586709602
434 4.1647149419992517e-10 0.008093528690716872 0.033348341037083985
435 4.129494410514363e-10 0.008078964445190451 0.03327388876080602
436 4.094703825969941e-10 0.008064456021380775 0.033199914775772076
437 4.060336514058112e-10 0.008050003047051914 0.03312641486664935
438 4.0263859247576237e-10 0.008035605153522196 0.03305338486463636
439 3.9928456296587117e-10 0.008021261975621152 0.03298082064684671
440 3.9597093193528793e-10 0.008006973151647077 0.032908718135702335
441 3.9269708008858543e-10 0.007992738323325218 0.032837073298336135
442 3.894623995272019e-10 0.007978557135766553 0.03276588214600373
443 3.8626629350686774e-10 0.007964429237427167 0.032695140733504297
444 3.8310817620085415e-10 0.007950354280068204 0.03262484515861019
445 3.7998747246889223e-10 0.007936331918716413 0.03255499156150529
446 3.7690361763160914e-10 0.00792236181162523 0.03248557612423196
447 3.7385605725033673e-10 0.007908443620236426 0.03241659507014631
448 3.708442469121511e-10 0.007894577009142308 0.03234804466338182
449 3.678676520200031e-10 0.007880761646048453 0.03227992120832097
450 3.649257475878094e-10 0.007866997201736949 0.032212221049074945
451 3.620180180403704e-10 0.00785328335003019 0.03214494056897112
452 3.5914395701799236e-10 0.007839619767755148 0.03207807619004824
453 3.5630306718568974e-10 0.007826006134708172 0.03201162437255924
454 3.5349486004684616e-10 0.007812442133620258 0.031945581614481425
455 3.507188557612235e-10 0.007798927450122833 0.03187994445103399
456 3.479745829672023e-10 0.007785461772713986 0.03181470945420278
457 3.452615786081452e-10 0.00777204479272519 0.03174987323227204
458 3.4257938776277934e-10 0.00775867620428848 0.031685432429363156
459 3.399275634794928e-10 0.007745355704304087 0.03162138372498025
460 3.373056666144426e-10 0.007732082992408514 0.03155772383356241
461 3.3471326567338307e-10 0.007718857770943065 0.03149444950404259
462 3.321499366571143e-10 0.007705679744922794 0.031431557519413025
463 3.2961526291045926e-10 0.007692548622005893 0.0313690446962969
464 3.271088349746832e-10 0.0076794641124634895 0.03130690788452645
465 3.246302504432651e-10 0.007666425929149859 0.031245143966727097
466 3.2217911382093935e-10 0.0076534337874730515 0.031183749857907787
467 3.1975503638592147e-10 0.0076404874053659115 0.031122722505057158
468 3.173576360552426e-10 0.007627586503257494 0.031062058886745663
469 3.149865372531113e-10 0.007614730804044869 0.031001756012733438
470 3.126413707822282e-10 0.0076019200330653 0.030941810923583828
471 3.1032177369798113e-10 0.007589153918068815 0.030882220690282524
472 3.080273891854474e-10 0.007576432189191127 0.030822982413862172
473 3.057578664391339e-10 0.007563754578926935 0.03076409322503237
474 3.0351286054538824e-10 0.007551120822103571 0.030705550283815
475 3.0129203236741464e-10 0.007538530655855009 0.030647350779184762
476 2.990950484328289e-10 0.007525983819596218 0.030589491928714848
477 2.9692158082369343e-10 0.0075134800549978556 0.030531970978227685
478 2.9477130706896775e-10 0.007501019105961294 0.030474785201450628
479 2.9264391003931867e-10 0.0074886007185939905 0.030417931899676565
480 2.905390778442302e-10 0.007476224641185169 0.030361408401429316
481 2.884565037313591e-10 0.007463890624181838 0.030305212062133775
482 2.8639588598808015e-10 0.007451598420165107 0.030249340263790708
483 2.8435692784516924e-10 0.0074393477838268305 0.030193790414656127
484 2.8233933738257207e-10 0.007427138471946552 0.03013855994892519
485 2.803428274372085e-10 0.00741497024336875 0.03008364632642052
486 2.783671155127626e-10 0.007402842858980386 0.03002904703228488
487 2.7641192369141317e-10 0.007390756081688732 0.02997475957667817
488 2.7447697854745617e-10 0.007378709676399508 0.029920781494478653
489 2.7256201106277385e-10 0.007366703409995285 0.029867110344988297
490 2.706667565441089e-10 0.007354737051314175 0.029813743711642266
491 2.687909545420982e-10 0.007342810371128803 0.029760679201722397
492 2.6693434877202574e-10 0.007330923142125536 0.02970791444607467
493 2.65096687036254e-10 0.007319075138883993 0.029655447098830553
494 2.632777211482942e-10 0.007307266137856816 0.02960327483713222
495 2.614772068584771e-10 0.007295495917349691 0.029551395360861533
496 2.5969490378118534e-10 0.007283764257501636 0.02949980639237273
497 2.5793057532361336e-10 0.007272070940265537 0.029448505676228816
498 2.561839886160171e-10 0.007260415749388931 0.02939749097894151
499 2.5445491444341897e-10 0.007248798470395036 0.029346760088714775
500 2.527431271787357e-10 0.007237218890564017 0.02929631081519183
501 2.510484047172949e-10 0.0072256767989144965 0.02924614098920562
502 2.4937052841270774e-10 0.007214171986185294 0.029196248462532638
503 2.4770928301406827e-10 0.007202704244817398 0.029146631107650107
504 2.4606445660444653e-10 0.007191273368936162 0.02909728681749644
505 2.444358405406479e-10 0.007179879154333727 0.029048213505234916
506 2.4282322939420783e-10 0.007168521398451668 0.02899940910402057
507 2.4122642089359544e-10 0.00715719990036385 0.02895087156677018
508 2.3964521586759684e-10 0.007145914460759502 0.02890259886593536
509 2.380794181898521e-10 0.0071346648819265055 0.028854588993278696
510 2.365288347245197e-10 0.0071234509677348835 0.028806839959652848
511 2.3499327527304275e-10 0.0071122725236205005 0.02875934979478262
512 2.334725525219919e-10 0.007101129356568962 0.02871211654704993
513 2.3196648199196172e-10 0.0070900212750997175 0.02866513828328162
514 2.3047488198749437e-10 0.007078948089250347 0.028618413088540105
515 2.289975735480107e-10 0.00706790961056106 0.028571939065916763
516 2.2753438039972372e-10 0.007056905652059368 0.028525714336328077
517 2.2608512890851374e-10 0.007045936028244957 0.028479737038314454
518 2.2464964803374318e-10 0.007035000555074736 0.0284340053278417
519 2.23227769282991e-10 0.007024099049948078 0.0283885173781051
520 2.2181932666768448e-10 0.0070132313316922275 0.028343271379336055
521 2.2042415665961093e-10 0.007002397220547904 0.028298265538611263
522 2.1904209814828775e-10 0.006991596538155061 0.02825349807966438
523 2.176729923991737e-10 0.006980829107538831 0.02820896724270017
524 2.1631668301270106e-10 0.006970094753095636 0.028164671284211015
525 2.1497301588411212e-10 0.006959393300579465 0.02812060847679585
526 2.1364183916408216e-10 0.006948724577088321 0.028076777108981463
527 2.1232300322011072e-10 0.006938088411050822 0.02803317548504604
528 2.1101636059866561e-10 0.006927484632212976 0.02798980192484505
529 2.097217659880626e-10 0.006916913071625101 0.02794665476363935
530 2.0843907618206562e-10 0.006906373561628912 0.027903732351925524
531 2.0716815004419037e-10 0.006895865935844756 0.027861033055268353
532 2.059088484726975e-10 0.006885390029159001 0.027818555254135475
533 2.0466103436626051e-10 0.006874945677711572 0.02777629734373416
534 2.0342457259029277e-10 0.006864532718883646 0.027734257733850153
535 2.0219932994392018e-10 0.006854150991285474 0.02769243484868857
536 2.0098517512758616e-10 0.006843800334744365 0.027650827126716834
537 1.9978197871127425e-10 0.0068334805902928 0.0276094330205096
538 1.9858961310333625e-10 0.006823191600156692 0.027568250996595642
539 1.9740795251991259e-10 0.006812933207743781 0.027527279535306686
540 1.9623687295493203e-10 0.006802705257632166 0.027486517130628146
541 1.9507625215067914e-10 0.006792507595558972 0.027445962290051747
542 1.9392596956891654e-10 0.006782340068409148 0.027405613534429996
543 1.9278590636255186e-10 0.006772202524204396 0.027365469397832496
544 1.9165594534783588e-10 0.006762094812092232 0.027325528427404048
545 1.9053597097708242e-10 0.0067520167823351684 0.027285789183224538
546 1.89425869311898e-10 0.006741968286300026 0.027246250238170566
547 1.8832552799691093e-10 0.006731949176447367 0.027206910177778813
548 1.8723483623399022e-10 0.006721959306321054 0.02716776760011111
549 1.8615368475694246e-10 0.006711998530537924 0.027128821115621173
550 1.85081965806678e-10 0.0067020667047775866 0.027090069347023
551 1.8401957310683628e-10 0.006692163685772334 0.027051510929160888
552 1.8296640183986134e-10 0.006682289331297174 0.027013144508881086
553 1.8192234862351692e-10 0.006672443500159969 0.02697496874490498
554 1.8088731148783379e-10 0.006662626052191691 0.026936982307703906
555 1.7986118985247887e-10 0.00665283684823679 0.02689918387937544
556 1.788438845045388e-10 0.006643075750143669 0.02686157215352125
557 1.7783529757670864e-10 0.006633342620755266 0.026824145835126437
558 1.768353325258778e-10 0.006623637323899748 0.026786903640440337
559 1.7584389411210455e-10 0.006613959724381307 0.026749844296858786
560 1.7486088837797217e-10 0.006604309687971055 0.026712966542807824
561 1.738862226283183e-10 0.006594687081398036 0.026676269127628816
562 1.729198054103302e-10 0.00658509177234032 0.026639750811464972
563 1.7196154649399802e-10 0.00657552362941621 0.02660341036514922
564 1.7101135685292022e-10 0.006565982522175549 0.026567246570093475
565 1.7006914864545178e-10 0.0065564683210911166 0.026531258218179195
566 1.6913483519619098e-10 0.006546980897550121 0.026495444111649318
567 1.6820833097779576e-10 0.0065375201238457945 0.02645980306300145
568 1.6728955159312472e-10 0.006528085873169075 0.02642433389488237
569 1.6637841375769453e-10 0.006518678019600385 0.026389035439983777
570 1.6547483528244948e-10 0.0065092964381014955 0.0263539065409393
571 1.6457873505683554e-10 0.006499941004507489 0.026318946050222752
572 1.6369003303217292e-10 0.0064906115955188 0.026284152830047564
573 1.6280865020532211e-10 0.006481308088693353 0.02624952575226744
574 1.6193450860263729e-10 0.006472030362438782 0.02621506369827821
575 1.610675312642003e-10 0.006462778296004739 0.026180765558920807
576 1.6020764222833194e-10 0.00645355176947528 0.026146630234385446
577 1.5935476651637266e-10 0.006444350663761343 0.026112656634116882
578 1.5850883011772927e-10 0.006435174860593304 0.026078843676720836
579 1.576697599751817e-10 0.0064260242425136106 0.026045190289871508
580 1.568374839704443e-10 0.0064168986928695 0.026011695410220154
581 1.5601193090997777e-10 0.006407798095805803 0.025978357983304785
582 1.551930305110461e-10 0.006398722336257807 0.025945176963460884
583 1.5438071338801407e-10 0.00638967129994422 0.0259121513137332
584 1.5357491103888014e-10 0.006380644873360188 0.025879280005788548
585 1.5277555583204142e-10 0.006371642943770407 0.025846562019829652
586 1.519825809932849e-10 0.006362665399202293 0.025813996344509982
587 1.5119592059300103e-10 0.006353712128439238 0.025781581976849568
588 1.5041550953361604e-10 0.006344783021013933 0.02574931792215182
589 1.4964128353723795e-10 0.006335877967201761 0.025717203193921304
590 1.4887317913351205e-10 0.006326996858014262 0.02568523681378243
591 1.481111336476837e-10 0.006318139585192672 0.025653417811399168
592 1.473550851888615e-10 0.006309306041201523 0.025621745224395594
593 1.4660497263847972e-10 0.006300496119222317 0.025590218098277422
594 1.4586073563895498e-10 0.006291709713147267 0.025558835486354407
595 1.4512231458253317e-10 0.006282946717573101 0.02552759644966363
596 1.4438965060032426e-10 0.006274207027794929 0.025496500056893703
597 1.4366268555152047e-10 0.0062654905398001875 0.025465545384309812
598 1.4294136201279418e-10 0.006256797150262635 0.025434731515679602
599 1.422256232678733e-10 0.006248126756536414 0.025404057542199945
600 1.4151541329728972e-10 0.006239479256650177 0.025373522562424523
601 1.4081067676829839e-10 0.006230854549301276 0.02534312568219223
602 1.4011135902496308e-10 0.0062222525338500095 0.025312866014556408
603 1.394174060784062e-10 0.006213673110313927 0.025282742679714854
604 1.3872876459721994e-10 0.0062051161793622 0.025252754804940648
605 1.3804538189803465e-10 0.0061965816423100485 0.02522290152451374
606 1.3736720593624298e-10 0.006188069401113224 0.02519318197965333
607 1.3669418529687585e-10 0.00617957935836255 0.02516359531845099
608 1.3602626918562756e-10 0.00617111141727852 0.025134140695804566
609 1.3536340742002812e-10 0.006162665481705952 0.025104817273352776
610 1.3470555042075886e-10 0.006154241456108698 0.02507562421941059
611 1.340526492031095e-10 0.006145839245564403 0.025046560708905298
612 1.334046553685747e-10 0.006137458755759331 0.025017625923313316
613 1.327615210965854e-10 0.006129099892983226 0.024988819050597678
614 1.321231991363752e-10 0.006120762564124241 0.02496013928514625
615 1.3148964279897713e-10 0.006112446676663913 0.02493158582771059
616 1.3086080594934973e-10 0.006104152138672186 0.02490315788534553
617 1.302366429986296e-10 0.006095878858802493 0.024874854671349405
618 1.296171088965082e-10 0.00608762674628688 0.02484667540520493
619 1.2900215912373064e-10 0.0060793957109311824 0.024818619312520773
620 1.2839174968471452e-10 0.006071185663110253 0.024790685624973732
621 1.2778583710028621e-10 0.006062996513763235 0.024762873580251556
622 1.2718437840053298e-10 0.006054828174388885 0.02473518242199643
623 1.2658733111776843e-10 0.00604668055704094 0.024707611399749023
624 1.2599465327960932e-10 0.006038553574323536 0.024680159768893192
625 1.2540630340216232e-10 0.006030447139386668 0.024652826790601278
626 1.248222404833179e-10 0.0060223611659217 0.02462561173178
627 1.2424242399615023e-10 0.006014295568156916 0.02459851386501694
628 1.236668138824204e-10 0.006006250260853115 0.024571532468527606
629 1.2309537054618206e-10 0.005998225159299256 0.02454466682610308
630 1.2252805484748675e-10 0.005990220179308143 0.024517916227058224
631 1.2196482809618819e-10 0.005982235237212149 0.02449127996618045
632 1.2140565204584265e-10 0.005974270249858989 0.024464757343679065
633 1.2085048888770446e-10 0.00596632513460753 0.02443834766513512
634 1.2029930124481529e-10 0.0059583998093236485 0.024412050241451853
635 1.1975205216618404e-10 0.005950494192376123 0.024385864388805616
636 1.1920870512105795e-10 0.0059426082026325655 0.024359789428597366
637 1.1866922399328154e-10 0.005934741759455404 0.024333824687404665
638 1.1813357307574247e-10 0.005926894782697892 0.024307969496934177
639 1.1760171706490335e-10 0.005919067192700165 0.024282223193974717
640 1.1707362105541694e-10 0.005911258910285334 0.024256585120350744
641 1.1654925053482432e-10 0.005903469856755614 0.02423105462287641
642 1.1602857137833398e-10 0.005895699953888497 0.024205631053310053
643 1.1551154984368052e-10 0.005887949123932953 0.0241803137683092
644 1.1499815256606196e-10 0.00588021728960568 0.024155102129386038
645 1.1448834655315367e-10 0.005872504374087375 0.024129995502863356
646 1.1398209918019824e-10 0.005864810301019062 0.02410499325983096
647 1.1347937818516969e-10 0.0058571349944984315 0.02408009477610254
648 1.1298015166401081e-10 0.0058494783790762365 0.02405529943217301
649 1.1248438806594228e-10 0.005841840379752711 0.02403060661317628
650 1.1199205618884244e-10 0.005834220921974027 0.024006015708843476
651 1.1150312517469668e-10 0.005826619931628784 0.023981526113461608
652 1.1101756450511487e-10 0.005819037335044537 0.02395713722583267
653 1.1053534399691592e-10 0.005811473058984349 0.02393284844923314
654 1.1005643379777877e-10 0.005803927030643388 0.023908659191373964
655 1.0958080438195753e-10 0.005796399177645546 0.0238845688643609
656 1.0910842654606107e-10 0.005788889428040096 0.023860576884655302
657 1.0863927140489494e-10 0.005781397710298382 0.02383668267303531
658 1.0817331038736523e-10 0.005773923953310537 0.023812885654557452
659 1.0771051523244267e-10 0.005766468086382229 0.02378918525851862
660 1.0725085798518673e-10 0.005759030039231449 0.023765580918418464
661 1.0679431099282835e-10 0.00575160974198532 0.02374207207192217
662 1.0634084690091004e-10 0.0057442071251769386 0.023718658160823608
663 1.05890438649483e-10 0.005736822119742247 0.023695338631008894
664 1.0544305946935982e-10 0.005729454657016935 0.02367211293242029
665 1.0499868287842224e-10 0.0057221046687333695 0.0236489805190205
666 1.0455728267798222e-10 0.005714772087017555 0.023625940848757312
667 1.041188329491972e-10 0.005707456844386124 0.02360299338352864
668 1.0368330804953639e-10 0.005700158873743346 0.023580137589147874
669 1.032506826092991e-10 0.005692878108378178 0.023557372935309635
670 1.0282093152818317e-10 0.005685614481961336 0.023534698895555827
671 1.0239402997190341e-10 0.00567836792854239 0.023512114947242094
672 1.019699533688587e-10 0.005671138382546894 0.023489620571504576
673 1.0154867740684708e-10 0.005663925778773537 0.02346721525322702
674 1.0113017802982811e-10 0.0056567300523913235 0.023444898481008204
675 1.0071443143473197e-10 0.0056495511389367745 0.02342266974712974
676 1.0030141406831404e-10 0.0056423889743111655 0.023400528547524137
677 9.989110262405468e-11 0.00563524349477778 0.023378474381743248
678 9.948347403910346e-11 0.005628114636959192 0.023356506752927008
679 9.907850549126628e-11 0.00562100233783457 0.023334625167772474
680 9.867617439603609e-11 0.005613906534737015 0.023312829136503194
681 9.827645840366557e-11 0.005606827165350912 0.023291118172838896
682 9.787933539628129e-11 0.005599764167709313 0.023269491793965456
683 9.748478348503866e-11 0.005592717480191342 0.023247949520505184
684 9.709278100731713e-11 0.0055856870415196234 0.023226490876487395
685 9.67033065239548e-11 0.00557867279075773 0.023205115389319277
686 9.631633881652239e-11 0.005571674667307663 0.02318382258975707
687 9.593185688463505e-11 0.005564692610907348 0.023162612011877498
688 9.554983994330207e-11 0.005557726561628154 0.023141483193049518
689 9.517026742031363e-11 0.005550776459872441 0.02312043567390632
690 9.47931189536642e-11 0.00554384224637112 0.02309946899831764
691 9.441837438901185e-11 0.0055369238621812466 0.023078582713362307
692 9.404601377717277e-11 0.005530021248683625 0.023057776369301102
693 9.36760173716506e-11 0.005523134347580441 0.023037049519549845
694 9.330836562620038e-11 0.005516263100892913 0.02301640172065278
695 9.294303919242592e-11 0.005509407450958967 0.022995832532256212
696 9.258001891741043e-11 0.005502567340430928 0.022975341517082394
697 9.221928584138001e-11 0.005495742712273238 0.022954928240903685
698 9.186082119539903e-11 0.005488933509760189 0.022934592272516954
699 9.150460639909751e-11 0.005482139676473678 0.022914333183718227
700 9.115062305842938e-11 0.005475361156300983 0.0228941505492776
701 9.079885296346188e-11 0.005468597893432559 0.022874043946914394
702 9.044927808619468e-11 0.005461849832359852 0.022854012957272535
703 9.010188057840919e-11 0.00545511691787313 0.022834057163896193
704 8.975664276954676e-11 0.005448399095059344 0.022814176153205638
705 8.94135471646163e-11 0.005441696309299993 0.02279436951447336
706 8.907257644212968e-11 0.005435008506269017 0.022774636839800393
707 8.873371345206563e-11 0.005428335631930709 0.02275497772409288
708 8.839694121386098e-11 0.005421677632537641 0.022735391765038866
709 8.806224291442886e-11 0.005415034454628608 0.02271587856308532
710 8.772960190620395e-11 0.0054084060450266 0.02269643772141535
711 8.739900170521388e-11 0.0054017923508367744 0.022677068845925696
712 8.70704259891765e-11 0.005395193319444464 0.022657771545204368
713 8.674385859562255e-11 0.005388608898513189 0.02263854543050855
714 8.641928352004381e-11 0.005382039035982692 0.02261939011574269
715 8.609668491406582e-11 0.0053754836800669935 0.022600305217436834
716 8.577604708364476e-11 0.005368942779252457 0.022581290354725114
717 8.545735448728876e-11 0.005362416282295874 0.022562345149324495
718 8.514059173430247e-11 0.00535590413822257 0.02254346922551368
719 8.482574358305517e-11 0.005349406296324519 0.02252466221011225
720 8.451279493927165e-11 0.005342922706158478 0.022505923732459986
721 8.42017308543459e-11 0.005336453317544142 0.02248725342439639
722 8.389253652367688e-11 0.005329998080562307 0.022468650920240394
723 8.358519728502623e-11 0.005323556945553052 0.022450115856770286
724 8.327969861689769e-11 0.005317129863113939 0.022431647873203793
725 8.29760261369379e-11 0.00531071678409823 0.022413246611178377
726 8.267416560035761e-11 0.005304317659613107 0.022394911714731694
727 8.237410289837433e-11 0.0052979324410179236 0.022376642830282265
728 8.207582405667482e-11 0.005291561079922461 0.02235843960661031
729 8.177931523389774e-11 0.005285203528185202 0.022340301694838773
730 8.148456272013607e-11 0.00527885973791162 0.0223222287484145
731 8.119155293545908e-11 0.005272529661452483 0.022304220423089636
732 8.090027242845324e-11 0.005266213251402167 0.022286276376903155
733 8.061070787478237e-11 0.005259910460596994 0.022268396270162593
734 8.032284607576605e-11 0.005253621242113572 0.02225057976542593
735 8.003667395697672e-11 0.005247345549267162 0.022232826527483655
736 7.975217856685449e-11 0.005241083335610041 0.022215136223340988
737 7.94693470753401e-11 0.0052348345549299005 0.022197508522200274
738 7.918816677252531e-11 0.005228599161248241 0.022179943095443543
739 7.890862506732055e-11 0.005222377108818787 0.022162439616615223
740 7.863070948613964e-11 0.005216168352125916 0.022144997761405022
741 7.835440767160139e-11 0.0052099728458831025 0.02212761720763096
742 7.807970738124762e-11 0.005203790545031364 0.022110297635222556
743 7.780659648627764e-11 0.005197621404737732 0.02209303872620419
744 7.753506297029875e-11 0.005191465380393737 0.02207584016467859
745 7.726509492809266e-11 0.00518532242761389 0.022058701636810493
746 7.699668056439742e-11 0.005179192502234196 0.02204162283081045
747 7.672980819270485e-11 0.005173075560310668 0.022024603436918765
748 7.646446623407315e-11 0.005166971558117855 0.022007643147389608
749 7.620064321595442e-11 0.005160880452147386 0.021990741656475254
750 7.593832777103702e-11 0.005154802199106525 0.021973898660410468
751 7.567750863610238e-11 0.0051487367559167295 0.02195711385739704
752 7.541817465089634e-11 0.005142684079712238 0.021940386947588462
753 7.516031475701427e-11 0.005136644127838654 0.021923717633074727
754 7.49039179968004e-11 0.0051306168578515434 0.02190710561786728
755 7.464897351226087e-11 0.005124602227515055 0.021890550607884116
756 7.439547054399017e-11 0.005118600194800536 0.02187405231093498
757 7.414339843011133e-11 0.0051126107178851715 0.021857610436706757
758 7.389274660522854e-11 0.00510663375515063 0.02184122469674892
759 7.364350459939358e-11 0.005100669265181718 0.021824894804459177
760 7.339566203708436e-11 0.0050947172067650525 0.021808620475069207
761 7.31492086361966e-11 0.005088777538887735 0.021792401425630537
762 7.290413420704761e-11 0.005082850220736044 0.021776237375000555
763 7.266042865139243e-11 0.005076935211694135 0.021760128043828625
764 7.241808196145214e-11 0.005071032471342749 0.021744073154542347
765 7.217708421895405e-11 0.005065141959457938 0.021728072431333942
766 7.193742559418364e-11 0.005059263636009792 0.02171212560014674
767 7.169909634504813e-11 0.005053397461161182 0.021696232388661814
768 7.146208681615141e-11 0.005047543395266514 0.0216803925262847
769 7.122638743788035e-11 0.005041701398870485 0.02166460574413227
770 7.099198872550217e-11 0.005035871432706864 0.021648871775019698
771 7.075888127827284e-11 0.005030053457697267 0.021633190353447553
772 7.052705577855633e-11 0.005024247434949948 0.021617561215589012
773 7.029650299095425e-11 0.005018453325758604 0.021601984099277168
774 7.006721376144647e-11 0.005012671091601184 0.021586458743992457
775 6.983917901654175e-11 0.005006900694138706 0.021570984890850218
776 6.961238976243877e-11 0.00500114209521409 0.021555562282588328
777 6.938683708419729e-11 0.0049953952568509985 0.021540190663554976
778 6.916251214491911e-11 0.0049896601412526805 0.021524869779696514
779 6.893940618493905e-11 0.004983936710800828 0.021509599378545456
780 6.871751052102547e-11 0.004978224928054447 0.02149437920920854
781 6.849681654559049e-11 0.004972524755748729 0.021479209022354923
782 6.827731572590944e-11 0.004966836156793933 0.02146408857020447
783 6.805899960334995e-11 0.004961159094274286 0.02144901760651615
784 6.784185979260982e-11 0.004955493531446875 0.021433995886576525
785 6.762588798096426e-11 0.004949839431740566 0.021419023167188342
786 6.741107592752174e-11 0.004944196758754917 0.021404099206659224
787 6.719741546248914e-11 0.004938565476259105 0.02138922376479048
788 6.698489848644514e-11 0.004932945548190864 0.02137439660286598
789 6.677351696962224e-11 0.004927336938655429 0.021359617483641135
790 6.656326295119765e-11 0.004921739611924485 0.021344886171332
791 6.635412853859197e-11 0.004916153532435131 0.021330202431604436
792 6.614610590677649e-11 0.004910578664788848 0.021315566031563375
793 6.593918729758848e-11 0.004905014973750472 0.021300976739742197
794 6.573336501905462e-11 0.00489946242424718 0.021286434326092184
795 6.552863144472212e-11 0.004893920981367483 0.02127193856197206
796 6.532497901299782e-11 0.004888390610360227 0.021257489220137624
797 6.512240022649498e-11 0.004882871276633597 0.021243086074731483
798 6.49208876513877e-11 0.004877362945754136 0.021228728901272864
799 6.472043391677267e-11 0.004871865583445766 0.021214417476647512
800 6.45210317140385e-11 0.0048663791555888175 0.021200151579097676
801 6.432267379624248e-11 0.004860903628219071 0.021185930988212198
802 6.412535297749412e-11 0.004855438967526799 0.021171755484916645
803 6.392906213234615e-11 0.004849985139855819 0.021157624851463566
804 6.373379419519265e-11 0.004844542111702555 0.02114353887142283
805 6.353954215967365e-11 0.0048391098497151015 0.021129497329672002
806 6.334629907808703e-11 0.004833688320692303 0.021115500012386865
807 6.315405806080694e-11 0.004828277491582828 0.021101546707031966
808 6.296281227570894e-11 0.0048228773294842625 0.021087637202351288
809 6.277255494760172e-11 0.004817487801642204 0.02107377128835896
810 6.25832793576653e-11 0.0048121088754493595 0.021059948756330077
811 6.239497884289562e-11 0.004806740518444662 0.02104616939879158
812 6.220764679555561e-11 0.004801382698312377 0.021032433009513227
813 6.202127666263219e-11 0.004796035382881235 0.02101873938349862
814 6.183586194529978e-11 0.004790698540123549 0.02100508831697633
815 6.165139619838961e-11 0.004785372138154357 0.020991479607391075
816 6.146787302986535e-11 0.004780056145230564 0.020977913053395008
817 6.128528610030427e-11 0.004774750529750087 0.02096438845483902
818 6.110362912238455e-11 0.00476945526025101 0.020950905612764175
819 6.092289586037844e-11 0.004764170305410748 0.020937464329393186
820 6.074308012965068e-11 0.004758895634045211 0.020924064408121956
821 6.056417579616303e-11 0.0047536312151079795 0.020910705653511212
822 6.03861767759842e-11 0.004748377017689485 0.020897387871278202
823 6.020907703480514e-11 0.0047431330110161915 0.020884110868288452
824 6.003287058745983e-11 0.004737899164449792 0.020870874452547587
825 5.98575514974516e-11 0.0047326754474864025 0.02085767843319325
826 5.968311387648443e-11 0.004727461829755771 0.020844522620487055
827 5.950955188399963e-11 0.004722258281020481 0.020831406825806618
828 5.933685972671768e-11 0.004717064771175173 0.02081833086163766
829 5.916503165818513e-11 0.004711881270245759 0.020805294541566176
830 5.899406197832659e-11 0.004706707748388657 0.02079229768027066
831 5.882394503300149e-11 0.004701544175890017 0.0207793400935144
832 5.865467521356585e-11 0.004696390523164966 0.020766421598137828
833 5.848624695643902e-11 0.004691246760756846 0.020753542012050943
834 5.83186547426749e-11 0.004686112859336467 0.020740701154225796
835 5.815189309753813e-11 0.0046809887897013595 0.02072789884468903
836 5.798595659008492e-11 0.004675874522775039 0.02071513490451449
837 5.78208398327482e-11 0.004670770029606268 0.020702409155815886
838 5.7656537480927715e-11 0.004665675281368329 0.020689721421739516
839 5.749304423258429e-11 0.0046605902493583005 0.020677071526457057
840 5.733035482783865e-11 0.004655514904996341 0.020664459295158397
841 5.716846404857462e-11 0.0046504492198249725 0.020651884554044556
842 5.700736671804658e-11 0.004645393165508374 0.020639347130320625
843 5.684705770049128e-11 0.00464034671383168 0.0206268468521888
844 5.668753190074379e-11 0.004635309836700283 0.020614383548841445
845 5.6528784263857665e-11 0.004630282506139138 0.020601957050454235
846 5.637080977472918e-11 0.004625264694292081 0.02058956718817933
847 5.621360345772559e-11 0.004620256373421137 0.02057721379413862
848 5.605716037631765e-11 0.004615257515905855 0.02056489670141703
849 5.590147563271558e-11 0.00461026809424262 0.02055261574405586
850 5.5746544367509596e-11 0.004605288081043998 0.02054037075704619
851 5.5592361759313686e-11 0.004600317449038069 0.020528161576322333
852 5.543892302441372e-11 0.004595356171067765 0.02051598803875537
853 5.528622341641892e-11 0.00459040422009022 0.02050384998214667
854 5.5134258225917336e-11 0.004585461569176119 0.020491747245221542
855 5.498302278013484e-11 0.004580528191509055 0.02047967966762287
856 5.483251244259792e-11 0.0045756040603848885 0.020467647089904856
857 5.468272261279989e-11 0.004570689149211113 0.02045564935352677
858 5.4533648725870747e-11 0.004565783431506223 0.020443686300846767
859 5.438528625225042e-11 0.004560886880899086 0.020431757775115748
860 5.423763069736577e-11 0.004555999471128327 0.020419863620471296
861 5.409067760131058e-11 0.004551121176041703 0.020408003681931606
862 5.394442253852938e-11 0.004546251969595496 0.020396177805389527
863 5.379886111750427e-11 0.004541391825853902 0.020384385837606604
864 5.36539889804451e-11 0.0045365407189884265 0.020372627626207174
865 5.350980180298317e-11 0.004531698623277282 0.020360903019672548
866 5.336629529386777e-11 0.004526865513104799 0.02034921186733518
867 5.322346519466622e-11 0.004522041362960823 0.020337554019372928
868 5.3081307279466845e-11 0.00451722614744014 0.02032592932680334
869 5.293981735458523e-11 0.004512419841241883 0.020314337641477997
870 5.279899125827331e-11 0.004507622419168953 0.020302778816076873
871 5.265882486043172e-11 0.004502833856127451 0.020291252704102772
872 5.2519314062325094e-11 0.004498054127126101 0.020279759159875798
873 5.2380454796300275e-11 0.00449328320727568 0.020268298038527865
874 5.224224302550745e-11 0.004488521071788461 0.02025686919599725
875 5.2104674743624213e-11 0.00448376769597765 0.020245472489023187
876 5.1967745974582485e-11 0.004479023055256829 0.020234107775140515
877 5.1831452772298266e-11 0.004474287125139406 0.020222774912674355
878 5.169579122040409e-11 0.004469559881238067 0.020211473760734826
879 5.156075743198441e-11 0.0044648412992642295 0.020200204179211825
880 5.1426347549313586e-11 0.004460131355027508 0.020188966028769816
881 5.129255774359657e-11 0.00445543002443517 0.020177759170842687
882 5.1159384214712255e-11 0.004450737283491604 0.02016658346762863
883 5.1026823190959664e-11 0.004446053108297796 0.02015543878208507
884 5.089487092880627e-11 0.004441377475050797 0.02014432497792363
885 5.0763523712639503e-11 0.004436710360043205 0.02013324191960513
886 5.063277785452019e-11 0.004432051739662643 0.020122189472334635
887 5.0502629693938934e-11 0.004427401590391247 0.020111167502056524
888 5.037307559757483e-11 0.004422759888805153 0.020100175875449627
889 5.024411195905672e-11 0.004418126611573987 0.02008921445992238
890 5.011573519872663e-11 0.004413501735460366 0.020078283123607998
891 4.998794176340582e-11 0.0044088852373193885 0.020067381735359723
892 4.986072812616325e-11 0.004404277094098144 0.020056510164746095
893 4.973409078608627e-11 0.0043996772828352165 0.020045668282046247
894 4.960802626805353e-11 0.004395085780660192 0.02003485595824524
895 4.948253112251054e-11 0.0043905025647931716 0.020024073065029464
896 4.935760192524699e-11 0.004385927612544287 0.020013319474782014
897 4.9233235277176766e-11 0.004381360901313219 0.020002595060578165
898 4.910942780412e-11 0.00437680240858872 0.01999189969618085
899 4.8986176156587086e-11 0.004372252111948138 0.019981233256036148
900 4.8863477009565313e-11 0.00436770998905695 0.01997059561526887
901 4.874132706230725e-11 0.004363176017668287 0.019959986649678123
902 4.861972303812138e-11 0.004358650175622469 0.019949406235732926
903 4.849866168416491e-11 0.00435413244084655 0.019938854250567867
904 4.8378139771238514e-11 0.004349622791353854 0.01992833057197879
905 4.825815409358323e-11 0.004345121205243516 0.019917835078418506
906 4.81387014686792e-11 0.004340627660700035 0.019907367648992542
907 4.801977873704666e-11 0.004336142135992822 0.019896928163454928
908 4.790138276204857e-11 0.00433166460947575 0.01988651650220399
909 4.77835104296956e-11 0.004327195059586715 0.01987613254627822
910 4.766615864845275e-11 0.00432273346484719 0.019865776177352138
911 4.754932434904797e-11 0.004318279803861793 0.019855447277732207
912 4.743300448428266e-11 0.004313834055317845 0.019845145730352762
913 4.731719602884403e-11 0.004309396197984943 0.019834871418771983
914 4.720189597911932e-11 0.004304966210714527 0.01982462422716789
915 4.7087101353011885e-11 0.004300544072439457 0.019814404040334382
916 4.697280918975896e-11 0.004296129762173586 0.019804210743677286
917 4.68590165497513e-11 0.0042917232590113374 0.019794044223210436
918 4.674572051435459e-11 0.004287324542127294 0.019783904365551813
919 4.663291818573251e-11 0.004282933590775775 0.01977379105791966
920 4.652060668667172e-11 0.004278550384290425 0.019763704188128697
921 4.640878316040836e-11 0.004274174902083807 0.01975364364458629
922 4.6297444770456284e-11 0.004269807123646992 0.0197436093162887
923 4.618658870043698e-11 0.004265447028549154 0.019733601092817337
924 4.6076212153911126e-11 0.004261094596437169 0.01972361886433505
925 4.596631235421188e-11 0.004256749807035215 0.01971366252158244
926 4.585688654427952e-11 0.004252412640144376 0.019703731955874198
927 4.574793198649799e-11 0.004248083075642248 0.019693827059095476
928 4.5639445962532906e-11 0.004243761093482545 0.019683947723698296
929 4.553142577317104e-11 0.0042394466736947085 0.019674093842697964
930 4.54238687381614e-11 0.0042351397963835274 0.019664265309669506
931 4.5316772196057867e-11 0.004230840441728747 0.01965446201874416
932 4.521013350406337e-11 0.004226548589984689 0.01964468386460588
933 4.510395003787546e-11 0.004222264221479875 0.019634930742487844
934 4.4998219191533457e-11 0.004217987316616645 0.019625202548169032
935 4.4892938377266934e-11 0.004213717855870786 0.01961549917797078
936 4.4788105025345854e-11 0.004209455819791162 0.019605820528753395
937 4.468371658393186e-11 0.0042052011889993374 0.019596166497912782
938 4.457977051893131e-11 0.004200953944189217 0.019586536983377104
939 4.4476264313849314e-11 0.004196714066126675 0.019576931883603436
940 4.4373195469645584e-11 0.0041924815356492 0.01956735109757449
941 4.427056150459133e-11 0.004188256333665526 0.019557794524795336
942 4.4168359954127605e-11 0.004184038441155281 0.019548262065290135
943 4.406658837072507e-11 0.004179827839168625 0.01953875361959893
944 4.3965244323745004e-11 0.004175624508825903 0.01952926908877444
945 4.3864325399301634e-11 0.00417142843131729 0.01951980837437887
946 4.376382920012574e-11 0.004167239587902442 0.01951037137848076
947 4.3663753345429663e-11 0.004163057959910151 0.01950095800365185
948 4.356409547077345e-11 0.004158883528738 0.01949156815296397
949 4.346485322793225e-11 0.004154716275852018 0.019482201729985948
950 4.3366024284765075e-11 0.004150556182786342 0.01947285863878055
951 4.32676063250847e-11 0.004146403231142882 0.019463538783901415
952 4.31695970485288e-11 0.004142257402590976 0.019454242070390065
953 4.307199417043224e-11 0.0041381186788670655 0.019444968403772873
954 4.2974795421700686e-11 0.004133987041774358 0.0194357176900581
955 4.287799854868522e-11 0.004129862473182499 0.01942648983573293
956 4.27816013130583e-11 0.004125744955027245 0.019417284747760537
957 4.268560149169078e-11 0.004121634469310138 0.019408102333577176
958 4.258999687652993e-11 0.004117530998098179 0.019398942501089266
959 4.249478527447897e-11 0.0041134345235235075 0.019389805158670545
960 4.239996450727731e-11 0.004109345027783085 0.01938069021515919
961 4.230553241138217e-11 0.004105262493138377 0.019371597579855012
962 4.221148683785114e-11 0.004101186901915031 0.019362527162516616
963 4.2117825652225784e-11 0.00409711823650257 0.01935347887335861
964 4.202454673441661e-11 0.004093056479354078 0.01934445262304886
965 4.193164797858879e-11 0.004089001612985892 0.019335448322705708
966 4.1839127293048986e-11 0.004084953619977289 0.019326465883895246
967 4.174698260013339e-11 0.004080912482970187 0.01931750521862861
968 4.165521183609652e-11 0.0040768781846688374 0.019308566239359275
969 4.156381295100129e-11 0.004072850707839521 0.019299648858980382
970 4.14727839086099e-11 0.004068830035310249 0.019290752990822082
971 4.138212268627581e-11 0.004064816149970467 0.019281878548648896
972 4.129182727483675e-11 0.004060809034770754 0.0192730254466571
973 4.120189567850852e-11 0.004056808672722532 0.019264193599472113
974 4.1112325914779995e-11 0.004052815046897768 0.019255382922145934
975 4.102311601430885e-11 0.00404882814042869 0.019246593330154552
976 4.0934264020818424e-11 0.00404484793650749 0.01923782473939542
977 4.084576799099545e-11 0.004040874418386038 0.019229077066184923
978 4.075762599438852e-11 0.0040369075693756 0.019220350227255847
979 4.0669836113307927e-11 0.004032947372846548 0.019211644139754916
980 4.058239644272592e-11 0.004028993812228084 0.0192029587212403
981 4.0495305090178106e-11 0.0040250468710079515 0.01919429388967915
982 4.040856017566575e-11 0.004021106532732165 0.019185649563445175
983 4.0322159831558836e-11 0.004017172781004724 0.019177025661316193
984 4.0236102202500167e-11 0.0040132455994873455 0.01916842210247175
985 4.0150385445310086e-11 0.004009324971899182 0.01915983880649071
986 4.006500772889234e-11 0.004005410882016554 0.01915127569334889
987 3.9979967234140524e-11 0.004001503313672679 0.019142732683416704
988 3.9895262153845504e-11 0.0039976022507574 0.019134209697456814
989 3.981089069260369e-11 0.003993707677216921 0.019125706656621812
990 3.972685106672602e-11 0.00398981957705354 0.01911722348245191
991 3.9643141504147773e-11 0.003985937934325379 0.019108760096872648
992 3.9559760244339305e-11 0.003982062733146134 0.01910031642219261
993 3.9476705538217454e-11 0.003978193957684801 0.019091892381101174
994 3.939397564805769e-11 0.003974331592165422 0.019083487896666255
995 3.931156884740723e-11 0.003970475620866828 0.019075102892332083
996 3.922948342099882e-11 0.003966626028122379 0.01906673729191699
997 3.9147717664665125e-11 0.003962782798319713 0.019058391019611202
998 3.9066269885254196e-11 0.0039589459159004884 0.019050063999974658
999 3.89851384005454e-11 0.003955115365360136 0.019041756157934842
1000 3.8904321539166226e-11 0.003951291131247604 0.01903346741878463
1001 3.8823817640509867e-11 0.003947473198165113 0.019025197708180158
1002 3.874362505465332e-11 0.003943661550767907 0.01901694695213867
1003 3.866374214227645e-11 0.003939856173764008 0.019008715077036442
1004 3.8584167274581576e-11 0.003936057051913968 0.019000502009606658
1005 3.850489883321392e-11 0.003932264170030629 0.01899230767693735
1006 3.842593521018259e-11 0.003928477512978881 0.018984132006469312
1007 3.834727480778239e-11 0.003924697065675423 0.018975974925994062
1008 3.826891603851627e-11 0.003920922813088519 0.018967836363651798
1009 3.819085732501832e-11 0.003917154740237766 0.018959716247929363
1010 3.811309709997766e-11 0.003913392832193856 0.018951614507658237
1011 3.803563380606284e-11 0.0039096370740783395 0.018943531072012552
1012 3.795846589584697e-11 0.0039058874510633935 0.018935465870507096
1013 3.788159183173345e-11 0.0039021439483715903 0.01892741883299534
1014 3.780501008588236e-11 0.003898406551275665 0.018919389889667494
1015 3.772871914013742e-11 0.003894675245098288 0.018911378971048536
1016 3.765271748595382e-11 0.0038909500152118346 0.018903386007996317
1017 3.757700362432628e-11 0.0038872308470381616 0.018895410931699604
1018 3.750157606571816e-11 0.00388351772604838 0.01888745367367621
1019 3.742643332999083e-11 0.0038798106377626288 0.018879514165771077
1020 3.7351573946333824e-11 0.0038761095677498575 0.018871592340154404
1021 3.7276996453195595e-11 0.0038724145016276 0.018863688129319784
1022 3.720269939821482e-11 0.0038687254250617557 0.018855801466082345
1023 3.7128681338152236e-11 0.003865042323766372 0.018847932283576906
1024 3.705494083882316e-11 0.003861365183503426 0.018840080515256145
1025 3.698147647503064e-11 0.0038576939900826055 0.0188322460948888
1026 3.6908286830498975e-11 0.0038540287293610982 0.018824428956557837
1027 3.683537049780793e-11 0.0038503693872433747 0.018816629034658677
1028 3.67627260783275e-11 0.0038467159496809755 0.018808846263897398
1029 3.669035218215329e-11 0.003843068402672302 0.018801080579288983
1030 3.6618247428042297e-11 0.0038394267322624047 0.01879333191615555
1031 3.6546410443349397e-11 0.0038357909245427743 0.018785600210124615
1032 3.6474839863964184e-11 0.003832160965651133 0.018777885397127343
1033 3.640353433424857e-11 0.003828536841771229 0.018770187413396845
1034 3.633249250697467e-11 0.0038249185391326305 0.018762506195466443
1035 3.6261713043263484e-11 0.003821306044010522 0.018754841680167996
1036 3.6191194612523874e-11 0.0038176993427254985 0.018747193804630198
1037 3.6120935892392066e-11 0.0038140984216433684 0.01873956250627689
1038 3.6050935568671806e-11 0.003810503267174947 0.018731947722825406
1039 3.598119233527495e-11 0.00380691386577586 0.018724349392284925
1040 3.591170489416253e-11 0.0038033302039463452 0.018716767452954808
1041 3.5842471955286294e-11 0.003799752268231053 0.018709201843422982
1042 3.577349223653081e-11 0.0037961800452188505 0.018701652502564305
1043 3.5704764463655995e-11 0.003792613521542628 0.018694119369538957
1044 3.563628737024009e-11 0.003789052683879103 0.018686602383790833
1045 3.556805969762325e-11 0.0037854975189486263 0.01867910148504596
1046 3.5500080194851506e-11 0.0037819480135149923 0.018671616613310914
1047 3.543234761862119e-11 0.0037784041543852476 0.01866414770887126
1048 3.536486073322381e-11 0.0037748659284094987 0.018656694712289965
1049 3.529761831049144e-11 0.003771333322480726 0.018649257564405868
1050 3.523061912974256e-11 0.0037678063235345957 0.018641836206332144
1051 3.5163861977728315e-11 0.00376428491854927 0.018634430579454762
1052 3.5097345648579186e-11 0.003760769094545227 0.018627040625430972
1053 3.5031068943752155e-11 0.0037572588385850693 0.01861966628618779
1054 3.4965030671978365e-11 0.0037537541377733468 0.018612307503920504
1055 3.4899229649211034e-11 0.00375025497925637 0.01860496422109118
1056 3.483366469857393e-11 0.0037467613502220297 0.018597636380427184
1057 3.476833465031033e-11 0.0037432732378996155 0.018590323924919706
1058 3.470323834173227e-11 0.003739790629559638 0.01858302679782231
1059 3.463837461717023e-11 0.00373631351251365 0.018575744942649474
1060 3.457374232792323e-11 0.0037328418741140656 0.018568478303175137
1061 3.450934033220949e-11 0.0037293757017539887 0.018561226823431292
1062 3.444516749511723e-11 0.0037259149828670337 0.018553990447706534
1063 3.438122268855614e-11 0.003722459704927152 0.01854676912054467
1064 3.4317504791208994e-11 0.003719009855448458 0.018539562786743295
1065 3.425401268848388e-11 0.0037155654219850564 0.018532371391352404
1066 3.419074527246668e-11 0.003712126392130871 0.018525194879673006
1067 3.4127701441874e-11 0.003708692753519471 0.01851803319725574
1068 3.406488010200642e-11 0.003705264493823907 0.018510886289899504
1069 3.4002280164702255e-11 0.0037018416007565348 0.018503754103650107
1070 3.393990054829151e-11 0.003698424062068853 0.0184966365847989
1071 3.387774017755037e-11 0.0036950118655513335 0.018489533679881445
1072 3.3815797983655903e-11 0.0036916049990332535 0.018482445335676168
1073 3.375407290414139e-11 0.003688203450382533 0.01847537149920305
1074 3.3692563882851634e-11 0.0036848072075055696 0.01846831211772229
1075 3.363126986989898e-11 0.0036814162583470736 0.01846126713873301
1076 3.357018982161952e-11 0.003678030590889908 0.01845423650997195
1077 3.350932270052966e-11 0.003674650193154923 0.018447220179412162
1078 3.344866747528309e-11 0.003671275053200798 0.018440218095261755
1079 3.338822312062802e-11 0.0036679051591238803 0.01843323020596259
1080 3.332798861736487e-11 0.0036645404990580262 0.018426256460189024
1081 3.326796295230413e-11 0.0036611810611744426 0.018419296806846647
1082 3.320814511822478e-11 0.003657826833681529 0.01841235119507103
1083 3.314853411383289e-11 0.0036544778048247227 0.018405419574226485
1084 3.308912894372054e-11 0.0036511339628863397 0.018398501893904823
1085 3.302992861832518e-11 0.0036477952961854227 0.01839159810392413
1086 3.2970932153889203e-11 0.003644461793077586 0.018384708154327536
1087 3.2912138572419866e-11 0.003641133441954862 0.018377831995382014
1088 3.2853546901649673e-11 0.003637810231245548 0.01837096957757717
1089 3.279515617499682e-11 0.0036344921494140562 0.01836412085162405
1090 3.273696543152616e-11 0.0036311791849607616 0.01835728576845394
1091 3.267897371591037e-11 0.0036278713264218517 0.01835046427921719
1092 3.262118007839144e-11 0.003624568562369179 0.018343656335282035
1093 3.2563583574742534e-11 0.00362127088141011 0.018336861888233427
1094 3.2506183266230077e-11 0.0036179782721873794 0.01833008088987188
1095 3.2448978219576147e-11 0.003614690723378943 0.018323313292212307
1096 3.2391967506921245e-11 0.0036114082236978298 0.018316559047482882
1097 3.2335150205787234e-11 0.0036081307618919993 0.018309818108123897
1098 3.227852539904068e-11 0.003604858326744195 0.01830309042678663
1099 3.2222092174856435e-11 0.0036015909070718014 0.01829637595633223
1100 3.216584962668146e-11 0.0035983284917266993 0.018289674649830574
1101 3.2109796853199066e-11 0.0035950710695951266 0.018282986460559193
1102 3.205393295829324e-11 0.003591818629597535 0.01827631134200213
1103 3.1998257051013464e-11 0.003588571160688448 0.018269649247848876
1104 3.194276824553964e-11 0.0035853286518563224 0.018263000131993255
1105 3.1887465661147314e-11 0.0035820910921234095 0.018256363948532344
1106 3.1832348422173365e-11 0.0035788584705456145 0.01824974065176542
1107 3.177741565798162e-11 0.00357563077621236 0.018243130196192857
1108 3.172266650292903e-11 0.0035724079982464474 0.01823653253651508
1109 3.166810009633205e-11 0.003569190125803923 0.018229947627631513
1110 3.161371558243311e-11 0.00356597714807394 0.018223375424639518
1111 3.1559512110367525e-11 0.003562769054278624 0.018216815882833352
1112 3.150548883413064e-11 0.003559565833672939 0.018210268957703134
1113 3.145164491254517e-11 0.003556367475544554 0.018203734604933814
1114 3.1397979509228805e-11 0.0035531739692137095 0.018197212780404145
1115 3.134449179256208e-11 0.0035499853040330846 0.018190703440185665
1116 3.129118093565659e-11 0.003546801469387668 0.018184206540541696
1117 3.123804611632317e-11 0.0035436224546946233 0.018177722037926315
1118 3.118508651704064e-11 0.003540448249403163 0.018171249888983373
1119 3.1132301324924645e-11 0.0035372788429944143 0.018164790050545502
1120 3.1079689731696685e-11 0.003534114224981295 0.018158342479633112
1121 3.1027250933653515e-11 0.0035309543849083814 0.01815190713345343
1122 3.0974984131636636e-11 0.003527799312351783 0.01814548396939951
1123 3.092288853100216e-11 0.003524648996919016 0.018139072945049264
1124 3.0870963341590734e-11 0.0035215034282488735 0.018132674018164503
1125 3.081920777769791e-11 0.003518362596011304 0.01812628714668998
1126 3.0767621058044605e-11 0.0035152264899072846 0.018119912288752444
1127 3.071620240574772e-11 0.0035120950996686984 0.01811354940265967
1128 3.0664951048291227e-11 0.0035089684150582073 0.018107198446899554
1129 3.0613866217497184e-11 0.003505846425869131 0.01810085938013915
1130 3.056294714949715e-11 0.0035027291219253257 0.01809453216122375
1131 3.051219308470382e-11 0.0034996164930810605 0.018088216749175965
1132 3.046160326778276e-11 0.003496508529220897 0.0180819131031948
1133 3.041117694762453e-11 0.003493405220259569 0.01807562118265476
1134 3.0360913377316804e-11 0.0034903065561418625 0.018069340947104908
1135 3.031081181411694e-11 0.003487212526842495 0.01806307235626801
1136 3.0260871519424466e-11 0.003484123122365998 0.018056815370039597
1137 3.021109175875409e-11 0.0034810383327466 0.018050569948487097
1138 3.0161471801708676e-11 0.0034779581480481056 0.01804433605184895
1139 3.01120109219526e-11 0.003474882558363782 0.018038113640533725
1140 3.006270839718508e-11 0.003471811553816242 0.01803190267511924
1141 3.0013563509114e-11 0.0034687451245573255 0.018025703116351707
1142 2.9964575543429645e-11 0.003465683260767987 0.01801951492514485
1143 2.991574378977881e-11 0.0034626259526581806 0.018013338062579057
1144 2.986706754173913e-11 0.0034595731904667457 0.018007172489900535
1145 2.981854609679343e-11 0.0034565249644612924 0.018001018168520448
1146 2.9770178756304395e-11 0.0034534812649380914 0.017994875060014074
1147 2.972196482548943e-11 0.0034504420822219586 0.01798874312611998
1148 2.9673903613395625e-11 0.0034474074066661456 0.01798262232873917
1149 2.9625994432874994e-11 0.003444377228652227 0.01797651262993427
1150 2.957823660055991e-11 0.0034413515385899904 0.017970413991928707
1151 2.9530629436838626e-11 0.0034383303269173264 0.017964326377105884
1152 2.948317226583099e-11 0.0034353135841001187 0.017958249748008363
1153 2.94358644153645e-11 0.0034323013006321355 0.01795218406733707
1154 2.938870521695031e-11 0.0034292934670349206 0.017946129297950475
1155 2.9341694005759543e-11 0.003426290073857685 0.017940085402863803
1156 2.9294830120599805e-11 0.0034232911116772015 0.01793405234524824
1157 2.924811290389181e-11 0.003420296571097696 0.017928030088430136
1158 2.920154170164613e-11 0.0034173064427507407 0.017922018595890227
1159 2.915511586344027e-11 0.0034143207172951506 0.017916017831262853
1160 2.9108834742395836e-11 0.003411339385416877 0.01791002775833519
1161 2.9062697695155734e-11 0.003408362437828901 0.017904048341046454
1162 2.901670408186183e-11 0.0034053898652711325 0.017898079543487176
1163 2.897085326613244e-11 0.0034024216585103045 0.017892121329898397
1164 2.8925144615040262e-11 0.0033994578083398697 0.017886173664670935
1165 2.8879577499090282e-11 0.003396498305579898 0.01788023651234462
1166 2.8834151292198066e-11 0.0033935431410769754 0.017874309837607565
1167 2.878886537166787e-11 0.0033905923057041014 0.017868393605295397
1168 2.8743719118171288e-11 0.0033876457903605868 0.01786248778039054
1169 2.8698711915725732e-11 0.0033847035859719547 0.01785659232802146
1170 2.8653843151673292e-11 0.003381765683489841 0.01785070721346195
1171 2.860911221665964e-11 0.0033788320738918905 0.017844832402130386
1172 2.8564518504613138e-11 0.0033759027481816617 0.017838967859589022
1173 2.8520061412724072e-11 0.003372977697388527 0.017833113551543264
1174 2.8475740341424014e-11 0.003370056912567573 0.01782726944384095
1175 2.843155469436539e-11 0.003367140384799505 0.017821435502471648
1176 2.8387503878401204e-11 0.003364228105190547 0.017815611693565953
1177 2.8343587303564776e-11 0.003361320064872348 0.01780979798339477
1178 2.8299804383049853e-11 0.0033584162550018824 0.01780399433836864
1179 2.8256154533190675e-11 0.0033555166667613564 0.017798200725037024
1180 2.8212637173442193e-11 0.003352621291358111 0.017792417110087624
1181 2.8169251726360546e-11 0.003349730120024528 0.017786643460345693
1182 2.812599761758363e-11 0.0033468431440179347 0.01778087974277336
1183 2.808287427581178e-11 0.003343960354620511 0.01777512592446895
1184 2.80398811327886e-11 0.003341081743139193 0.017769381972666306
1185 2.799701762328193e-11 0.003338207300905584 0.017763647854734128
1186 2.7954283185064988e-11 0.0033353370192758585 0.017757923538175298
1187 2.791167725889754e-11 0.0033324708896306705 0.01775220899062622
1188 2.786919928850739e-11 0.0033296089033750626 0.01774650417985616
1189 2.7826848720571855e-11 0.003326751051938373 0.017740809073766614
1190 2.7784625004699317e-11 0.003323897326774147 0.01773512364039061
1191 2.7742527593411197e-11 0.0033210477193600435 0.017729447847892117
1192 2.7700555942123652e-11 0.0033182022211977477 0.01772378166456535
1193 2.765870950912976e-11 0.0033153608238128793 0.01771812505883417
1194 2.7616987755581652e-11 0.0033125235187549036 0.017712477999251432
1195 2.7575390145472747e-11 0.003309690297597043 0.017706840454498343
1196 2.753391614562029e-11 0.0033068611519361897 0.017701212393383858
1197 2.749256522564779e-11 0.003304036073392815 0.017695593784844036
1198 2.7451336857967756e-11 0.0033012150536108845 0.017689984597941428
1199 2.7410230517764427e-11 0.00329839808425777 0.017684384801864447
1200 2.736924568297676e-11 0.003295585157024162 0.017678794365926773
1201 2.732838183428139e-11 0.003292776263623983 0.01767321325956672
1202 2.7287638455075867e-11 0.0032899713957943045 0.017667641452346648
1203 2.7247015031461833e-11 0.0032871705452952567 0.017662078913952346
1204 2.720651105222854e-11 0.0032843737039099483 0.017656525614192443
1205 2.716612600883628e-11 0.003281580863444379 0.017650981522997804
1206 2.712585939540003e-11 0.0032787920157273547 0.01764544661042094
1207 2.7085710708673172e-11 0.0032760071526104066 0.01763992084663541
1208 2.7045679448031376e-11 0.0032732262659677033 0.017634404201935242
1209 2.7005765115456613e-11 0.0032704493476959713 0.01762889664673435
1210 2.696596721552113e-11 0.0032676763897144107 0.01762339815156595
1211 2.6926285255371782e-11 0.003264907383964613 0.017617908687081983
1212 2.6886718744714175e-11 0.0032621423224104794 0.01761242822405254
1213 2.6847267195797266e-11 0.003259381197038138 0.017606956733365303
1214 2.6807930123397766e-11 0.0032566239998558645 0.017601494186024965
1215 2.6768707044804786e-11 0.003253870722894001 0.017596040553152666
1216 2.6729597479804616e-11 0.0032511213582048734 0.017590595805985442
1217 2.6690600950665583e-11 0.003248375897862714 0.017585159915875663
1218 2.6651716982122923e-11 0.0032456343339635793 0.017579732854290472
1219 2.661294510136399e-11 0.0032428966586252736 0.017574314592811252
1220 2.6574284838013205e-11 0.0032401628639872667 0.017568905103133046
1221 2.6535735724117572e-11 0.0032374329422106187 0.017563504357064053
1222 2.6497297294131796e-11 0.003234706885477899 0.01755811232652504
1223 2.6458969084903968e-11 0.003231984685993108 0.01755272898354885
1224 2.6420750635661014e-11 0.0032292663359816034 0.01754735430027983
1225 2.6382641487994385e-11 0.0032265518276900196 0.017541988248973312
1226 2.6344641185845854e-11 0.003223841153386191 0.017536630801995086
1227 2.630674927549335e-11 0.0032211343053590784 0.017531281931820863
1228 2.6268965305537002e-11 0.0032184312759186884 0.017525941611035767
1229 2.623128882688509e-11 0.003215732057396002 0.017520609812333793
1230 2.6193719392740272e-11 0.0032130366421428956 0.017515286508517306
1231 2.6156256558585885e-11 0.0032103450225320685 0.017509971672496523
1232 2.6118899882172168e-11 0.0032076571909569677 0.017504665277288986
1233 2.6081648923502806e-11 0.0032049731398317116 0.01749936729601907
1234 2.6044503244821418e-11 0.0032022928615910193 0.01749407770191746
1235 2.6007462410598256e-11 0.0031996163486901334 0.017488796468320668
1236 2.597052598751683e-11 0.003196943593604749 0.017483523568670514
1237 2.59336935444608e-11 0.0031942745888309393 0.017478258976513637
1238 2.589696465250083e-11 0.003191609326885084 0.01747300266550099
1239 2.5860338884881572e-11 0.003188947800303796 0.017467754609387348
1240 2.5823815817008827e-11 0.00318629000164385 0.017462514782030838
1241 2.5787395026436625e-11 0.003183635923482111 0.017457283157392423
1242 2.5751076092854574e-11 0.003180985558415461 0.017452059709535443
1243 2.5714858598075068e-11 0.00317833889906073 0.017446844412625107
1244 2.5678742126020843e-11 0.003175695938054625 0.017441637240928034
1245 2.564272626271246e-11 0.003173056668053658 0.01743643816881177
1246 2.5606810596255877e-11 0.0031704210817340775 0.017431247170744308
1247 2.5570994716830157e-11 0.003167789171791799 0.017426064221293627
1248 2.553527821667522e-11 0.003165160930942334 0.017420889295127213
1249 2.5499660690079698e-11 0.0031625363519207205 0.017415722367011593
1250 2.5464141733368926e-11 0.0031599154274814566 0.017410563411811887
1251 2.542872094489284e-11 0.00315729815039843 0.01740541240449132
1252 2.5393397925014196e-11 0.00315468451346485 0.01740026932011079
1253 2.5358172276096673e-11 0.0031520745094931807 0.017395134133828396
1254 2.5323043602493137e-11 0.003149468131315071 0.01739000682089898
1255 2.5288011510534032e-11 0.0031468653717812898 0.017384887356673696
1256 2.525307560851569e-11 0.003144266223761658 0.017379775716599537
1257 2.5218235506688964e-11 0.0031416706801449808 0.01737467187621891
1258 2.5183490817247685e-11 0.0031390787338389826 0.017369575811169186
1259 2.5148841154317327e-11 0.0031364903777702405 0.017364487497182238
1260 2.511428613394378e-11 0.0031339056048841174 0.017359406910084033
1261 2.5079825374082094e-11 0.0031313244081446986 0.017354334025794175
1262 2.504545849458539e-11 0.003128746780534725 0.01734926882032548
1263 2.5011185117193814e-11 0.003126172715055528 0.017344211269783538
1264 2.4977004865523516e-11 0.0031236022047269646 0.01733916135036629
1265 2.4942917365055765e-11 0.003121035242587355 0.017334119038363592
1266 2.4908922243126153e-11 0.0031184718216934163 0.017329084310156798
1267 2.4875019128913794e-11 0.003115911935120199 0.017324057142218335
1268 2.4841207653430653e-11 0.003113355575961025 0.01731903751111128
1269 2.4807487449510918e-11 0.003110802737327422 0.017314025393488947
1270 2.477385815180047e-11 0.003108253412349063 0.01730902076609446
1271 2.4740319396746395e-11 0.003105707594173701 0.017304023605760353
1272 2.4706870822586575e-11 0.00310316527596711 0.01729903388940815
1273 2.4673512069339354e-11 0.0031006264509130183 0.017294051594047954
1274 2.4640242778793305e-11 0.003098091112213051 0.017289076696778052
1275 2.4607062594497004e-11 0.0030955592530866652 0.017284109174784505
1276 2.4573971161748846e-11 0.00309303086677109 0.017279149005340732
1277 2.4540968127587107e-11 0.0030905059465212653 0.017274196165807134
1278 2.450805314077978e-11 0.0030879844856097813 0.01726925063363067
1279 2.4475225851814806e-11 0.003085466477326817 0.01726431238634448
1280 2.444248591289006e-11 0.0030829519149800813 0.017259381401567485
1281 2.4409832977903667e-11 0.003080440791894751 0.01725445765700399
1282 2.4377266702444183e-11 0.0030779331014134134 0.0172495411304433
1283 2.4344786743781003e-11 0.0030754288368960046 0.017244631799759335
1284 2.4312392760854637e-11 0.0030729279917197524 0.017239729642910234
1285 2.4280084414267266e-11 0.003070430559279115 0.01723483463793798
1286 2.4247861366273187e-11 0.003067936532985724 0.017229946762968015
1287 2.421572328076945e-11 0.003065445906268325 0.01722506599620886
1288 2.4183669823286478e-11 0.003062958672572721 0.017220192315951743
1289 2.415170066097871e-11 0.0030604748253617127 0.017215325700570213
1290 2.411981546261544e-11 0.0030579943581150394 0.017210466128519775
1291 2.4088013898571612e-11 0.003055517264329326 0.01720561357833752
1292 2.4056295640818723e-11 0.003053043537518021 0.017200768028641747
1293 2.4024660362915697e-11 0.003050573171211343 0.017195929458131604
1294 2.3993107739999944e-11 0.0030481061589562224 0.017191097845586714
1295 2.3961637448778445e-11 0.003045642494316245 0.017186273169866824
1296 2.393024916751876e-11 0.0030431821708715957 0.017181455409911423
1297 2.3898942576040313e-11 0.003040725182219003 0.0171766445447394
1298 2.3867717355705546e-11 0.003038271521971683 0.01717184055344868
1299 2.3836573189411304e-11 0.003035821183759283 0.01716704341521587
1300 2.3805509761580064e-11 0.0030333741612278285 0.017162253109295894
1301 2.3774526758151406e-11 0.0030309304480396655 0.01715746961502166
1302 2.37436238665735e-11 0.0030284900378734067 0.0171526929118037
1303 2.3712800775794523e-11 0.0030260529244238777 0.017147922979129808
1304 2.368205717625429e-11 0.0030236191014020616 0.017143159796564715
1305 2.365139275987589e-11 0.003021188562535045 0.017138403343749737
1306 2.3620807220057323e-11 0.003018761301565966 0.017133653600402424
1307 2.35903002516632e-11 0.003016337312253956 0.01712891054631622
1308 2.3559871551016636e-11 0.0030139165883740922 0.017124174161360136
1309 2.352952081589099e-11 0.003011499123717339 0.017119444425478404
1310 2.349924774550177e-11 0.003009084912090499 0.017114721318690133
1311 2.3469052040498575e-11 0.003006673947316158 0.017110004821088987
1312 2.34389334029571e-11 0.0030042662232326336 0.017105294912842843
1313 2.3408891536371206e-11 0.0030018617336939214 0.017100591574193476
1314 2.3378926145644975e-11 0.0029994604725696447 0.017095894785456214
1315 2.3349036937084825e-11 0.0029970624337450013 0.017091204527019614
1316 2.3319223618391774e-11 0.0029946676111207134 0.017086520779345138
1317 2.328948589865361e-11 0.002992275998612974 0.017081843522966825
1318 2.3259823488337287e-11 0.0029898875901533967 0.017077172738490985
1319 2.3230236099281145e-11 0.002987502379688966 0.01707250840659585
1320 2.3200723444687423e-11 0.002985120361181985 0.01706785050803129
1321 2.3171285239114632e-11 0.0029827415286100244 0.017063199023618466
1322 2.3141921198470034e-11 0.0029803658759658736 0.01705855393424953
1323 2.311263104000219e-11 0.002977993397257489 0.017053915220887297
1324 2.308341448229361e-11 0.002975624086507946 0.017049282864564964
1325 2.3054271245253246e-11 0.0029732579377553868 0.01704465684638575
1326 2.3025201050109318e-11 0.0029708949450529733 0.01704003714752264
1327 2.2996203619401916e-11 0.002968535102468837 0.017035423749218032
1328 2.2967278676975895e-11 0.0029661784040860275 0.01703081663278347
1329 2.293842594797354e-11 0.0029638248440024685 0.0170262157795993
1330 2.2909645158827534e-11 0.0029614744163309046 0.017021621171114398
1331 2.2880936037253882e-11 0.0029591271151988537 0.01701703278884587
1332 2.2852298312244764e-11 0.0029567829347485614 0.01701245061437872
1333 2.2823731714061593e-11 0.0029544418691369494 0.017007874629365587
1334 2.2795235974228055e-11 0.0029521039125355703 0.017003304815526428
1335 2.27668108255232e-11 0.0029497690591305577 0.016998741154648236
1336 2.2738456001974517e-11 0.0029474373031225802 0.016994183628584732
1337 2.2710171238851165e-11 0.0029451086387267938 0.016989632219256087
1338 2.2681956272657158e-11 0.0029427830601727934 0.01698508690864862
1339 2.2653810841124583e-11 0.0029404605617045685 0.016980547678814517
1340 2.262573468320701e-11 0.0029381411375804544 0.016976014511871543
1341 2.25977275390727e-11 0.002935824782073086 0.016971487390002746
1342 2.2569789150098068e-11 0.0029335114894693524 0.016966966295456187
1343 2.2541919258861096e-11 0.0029312012540703494 0.01696245121054465
1344 2.2514117609134747e-11 0.0029288940701913354 0.016957942117645352
1345 2.2486383945880534e-11 0.002926589932161683 0.016953438999199676
1346 2.2458718015242023e-11 0.002924288834324836 0.016948941837712884
1347 2.243111956453846e-11 0.0029219907710382608 0.016944450615753847
1348 2.2403588342258346e-11 0.0029196957366734054 0.01693996531595476
1349 2.2376124098053124e-11 0.0029174037256156516 0.016935485921010872
1350 2.2348726582730896e-11 0.00291511473226427 0.01693101241368021
1351 2.2321395548250154e-11 0.0029128287510323766 0.016926544776783316
1352 2.2294130747713563e-11 0.0029105457763468887 0.016922082993202962
1353 2.2266931935361778e-11 0.0029082658026484774 0.016917627045883895
1354 2.22397988665673e-11 0.0029059888243915277 0.016913176917832555
1355 2.2212731297828415e-11 0.002903714836044092 0.016908732592116827
1356 2.2185728986763068e-11 0.0029014438320878466 0.01690429405186576
1357 2.215879169210285e-11 0.0028991758070180482 0.016899861280269303
1358 2.2131919173687047e-11 0.0028969107553434917 0.01689543426057806
1359 2.2105111192456672e-11 0.0028946486715864654 0.016891012976103015
1360 2.20783675104485e-11 0.0028923895502827083 0.016886597410215268
1361 2.205168789078922e-11 0.0028901333859813676 0.016882187546345784
1362 2.2025072097689642e-11 0.0028878801732449564 0.016877783367985143
1363 2.1998519896438797e-11 0.0028856299066493092 0.01687338485868327
1364 2.19720310533982e-11 0.0028833825807835422 0.01686899200204918
1365 2.1945605335996156e-11 0.0028811381902500094 0.016864604781750742
1366 2.191924251272201e-11 0.0028788967296642606 0.016860223181514415
1367 2.1892942353120496e-11 0.0028766581936550007 0.016855847185124995
1368 2.1866704627786123e-11 0.002874422576864046 0.016851476776425376
1369 2.1840529108357498e-11 0.0028721898739462845 0.016847111939316282
1370 2.1814415567511864e-11 0.0028699600795696343 0.016842752657756043
1371 2.178836377895957e-11 0.002867733188415001 0.016838398915760344
1372 2.1762373517438455e-11 0.002865509195176239 0.016834050697401962
1373 2.1736444558708498e-11 0.0028632880945601083 0.016829707986810546
1374 2.1710576679546333e-11 0.002861069881286235 0.016825370768172355
1375 2.1684769657739908e-11 0.00285885455008707 0.01682103902573004
1376 2.1659023272083085e-11 0.002856642095707851 0.016816712743782384
1377 2.1633337302370278e-11 0.0028544325129065584 0.01681239190668407
1378 2.1607711529391237e-11 0.0028522257964538784 0.016808076498845453
1379 2.1582145734925707e-11 0.002850021941133162 0.016803766504732306
1380 2.1556639701738265e-11 0.0028478209417403854 0.016799461908865606
1381 2.153119321357303e-11 0.0028456227930841087 0.01679516269582128
1382 2.150580605514854e-11 0.00284342748998544 0.016790868850229984
1383 2.148047801215265e-11 0.0028412350272779933 0.01678658035677687
1384 2.145520887123735e-11 0.002839045399807851 0.016782297200201354
1385 2.1429998420013748e-11 0.0028368586024335235 0.016778019365296888
1386 2.140484644704696e-11 0.002834674630025911 0.016773746836910727
1387 2.1379752741851168e-11 0.002832493477468265 0.016769479599943713
1388 2.1354717094884562e-11 0.0028303151396561503 0.016765217639350034
1389 2.132973929754445e-11 0.002828139611497405 0.016760960940137015
1390 2.1304819142162304e-11 0.0028259668879121046 0.01675670948736489
1391 2.1279956421998856e-11 0.002823796963832522 0.016752463266146572
1392 2.1255150931239214e-11 0.0028216298342030907 0.016748222261647436
1393 2.1230402464988088e-11 0.002819465493980366 0.016743986459085106
1394 2.1205710819264884e-11 0.002817303938132989 0.016739755843729217
1395 2.1181075790999007e-11 0.0028151451616416473 0.016735530400901217
1396 2.115649717802511e-11 0.0028129891594990395 0.016731310115974146
1397 2.1131974779078277e-11 0.0028108359267098363 0.016727094974372404
1398 2.1107508393789445e-11 0.002808685458290645 0.016722884961571555
1399 2.108309782268066e-11 0.002806537749269972 0.016718680063098106
1400 2.1058742867160485e-11 0.0028043927946881857 0.016714480264529295
1401 2.1034443329519346e-11 0.0028022505895974807 0.016710285551492874
1402 2.1010199012924996e-11 0.0028001111290618407 0.01670609590966691
1403 2.0986009721417913e-11 0.0027979744081570016 0.01670191132477956
1404 2.0961875259906793e-11 0.002795840421970417 0.016697731782608877
1405 2.0937795434164063e-11 0.0027937091656012212 0.016693557268982594
1406 2.0913770050821373e-11 0.002791580634160194 0.01668938776977792
1407 2.0889798917365156e-11 0.0027894548227697233 0.016685223270921323
1408 2.0865881842132195e-11 0.002787331726563771 0.016681063758388345
1409 2.0842018634305275e-11 0.002785211340687837 0.016676909218203386
1410 2.081820910390879e-11 0.002783093660298925 0.01667275963643951
1411 2.079445306180435e-11 0.002780978680565505 0.01666861499921823
1412 2.077075031968653e-11 0.0027788663966674797 0.01666447529270932
1413 2.0747100690078553e-11 0.0027767568037961507 0.01666034050313061
1414 2.0723503986327988e-11 0.002774649897154181 0.01665621061674778
1415 2.0699960022602565e-11 0.0027725456719555628 0.016652085619874177
1416 2.067646861388592e-11 0.0027704441234255813 0.016647965498870612
1417 2.0653029575973404e-11 0.002768345246800781 0.016643850240145155
1418 2.062964272546791e-11 0.002766249037328932 0.01663973983015295
1419 2.060630787977577e-11 0.0027641554902689955 0.016635634255396024
1420 2.058302485710262e-11 0.0027620646008910885 0.016631533502423086
1421 2.055979347644925e-11 0.002759976364476451 0.016627437557829337
1422 2.0536613557607596e-11 0.0027578907763174143 0.016623346408256277
1423 2.0513484921156693e-11 0.0027558078317173633 0.016619260040391524
1424 2.0490407388458612e-11 0.002753727525990707 0.016615178440968614
1425 2.0467380781654457e-11 0.0027516498544628413 0.01661110159676681
1426 2.044440492366044e-11 0.0027495748124701192 0.016607029494610927
1427 2.042147963816392e-11 0.0027475023953598154 0.016602962121371145
1428 2.0398604749619422e-11 0.002745432598490095 0.01659889946396281
1429 2.037578008324475e-11 0.00274336541722998 0.016594841509346252
1430 2.0353005465017148e-11 0.0027413008469593155 0.016590788244526616
1431 2.0330280721669356e-11 0.0027392388830687394 0.01658673965655366
1432 2.030760568068585e-11 0.002737179520959647 0.016582695732521576
1433 2.0284980170298997e-11 0.002735122756044162 0.01657865645956883
1434 2.026240401948523e-11 0.0027330685837451013 0.016574621824877955
1435 2.0239877057961346e-11 0.002731016999495944 0.016570591815675384
1436 2.0217399116180677e-11 0.0027289679987408007 0.016566566419231266
1437 2.019497002532941e-11 0.0027269215769343785 0.016562545622859297
1438 2.0172589617322857e-11 0.002724877729541954 0.01655852941391653
1439 2.015025772480178e-11 0.0027228364520393363 0.016554517779803206
1440 2.012797418112873e-11 0.0027207977399128403 0.016550510707962585
1441 2.01057388203844e-11 0.002718761588659252 0.01654650818588076
1442 2.0083551477364014e-11 0.002716727993785799 0.01654251020108649
1443 2.0061411987573683e-11 0.0027146969508101172 0.016538516741151026
1444 2.0039320187226862e-11 0.0027126684552602233 0.016534527793687928
1445 2.0017275913240784e-11 0.0027106425026744807 0.016530543346352913
1446 1.9995279003232933e-11 0.0027086190886015703 0.016526563386843676
1447 1.9973329295517504e-11 0.0027065982086004596 0.016522587902899715
1448 1.9951426629101922e-11 0.0027045798582403715 0.016518616882302172
1449 1.9929570843683344e-11 0.002702564033100754 0.016514650312873656
1450 1.9907761779645194e-11 0.0027005507287712516 0.016510688182478077
1451 1.988599927805375e-11 0.002698539940851672 0.016506730479020484
1452 1.986428318065476e-11 0.002696531664951959 0.016502777190446904
1453 1.9842613329869924e-11 0.002694525896692159 0.01649882830474416
1454 1.982098956879364e-11 0.002692522631702396 0.016494883809939725
1455 1.9799411741189593e-11 0.002690521865622837 0.016490943694101548
1456 1.9777879691487374e-11 0.0026885235941036655 0.016487007945337893
1457 1.9756393264779244e-11 0.0026865278128050504 0.016483076551797184
1458 1.9734952306816755e-11 0.002684534517397117 0.01647914950166783
1459 1.9713556664007514e-11 0.002682543703559918 0.016475226783178087
1460 1.969220618341189e-11 0.0026805553669834036 0.016471308384595873
1461 1.967090071273975e-11 0.002678569503367392 0.01646739429422862
1462 1.96496401003473e-11 0.002676586108421542 0.016463484500423127
1463 1.9628424195233798e-11 0.0026746051778653236 0.016459578991565384
1464 1.960725284703838e-11 0.0026726267074279877 0.016455677756080422
1465 1.9586125906036955e-11 0.0026706506928485386 0.01645178078243217
1466 1.9565043223138954e-11 0.0026686771298757065 0.01644788805912328
1467 1.9544004649884238e-11 0.0026667060142679167 0.016443999574694983
1468 1.952301003844001e-11 0.0026647373417932625 0.016440115317726944
1469 1.9502059241597617e-11 0.002662771108229477 0.01643623527683708
1470 1.9481152112769575e-11 0.0026608073093639046 0.016432359440681447
1471 1.946028850598643e-11 0.0026588459409934723 0.016428487797954056
1472 1.9439468275893717e-11 0.0026568869989246637 0.016424620337386734
1473 1.9418691277748974e-11 0.00265493047897349 0.016420757047748983
1474 1.9397957367418667e-11 0.0026529763769654606 0.016416897917847815
1475 1.9377266401375214e-11 0.0026510246887355583 0.01641304293652761
1476 1.9356618236694037e-11 0.0026490754101282103 0.01640919209266998
1477 1.9336012731050535e-11 0.0026471285369972604 0.01640534537519359
1478 1.931544974271717e-11 0.0026451840652059423 0.016401502773054046
1479 1.9294929130560563e-11 0.002643241990626853 0.016397664275243733
1480 1.927445075403853e-11 0.002641302309141923 0.01639382987079167
1481 1.9254014473197176e-11 0.002639365016642393 0.016389999548763357
1482 1.9233620148668063e-11 0.002637430109028784 0.01638617329826065
1483 1.9213267641665336e-11 0.002635497582210871 0.01638235110842161
1484 1.9192956813982843e-11 0.002633567432107658 0.016378532968420352
1485 1.9172687527991327e-11 0.002631639654647349 0.016374718867466918
1486 1.9152459646635536e-11 0.0026297142457673236 0.016370908794807112
1487 1.9132273033431532e-11 0.002627791201414108 0.016367102739722385
1488 1.9112127552463865e-11 0.002625870517543351 0.01636330069152969
1489 1.9092023068382744e-11 0.002623952190119796 0.01635950263958132
1490 1.9071959446401354e-11 0.0026220362151172564 0.016355708573264804
1491 1.9051936552293087e-11 0.002620122588518587 0.016351918482002743
1492 1.9031954252388797e-11 0.0026182113063156617 0.01634813235525268
1493 1.9012012413574107e-11 0.0026163023645093446 0.01634435018250696
1494 1.8992110903286748e-11 0.0026143957591094652 0.016340571953292613
1495 1.8972249589513792e-11 0.0026124914861347923 0.01633679765717118
1496 1.8952428340789096e-11 0.0026105895416130087 0.01633302728373862
1497 1.8932647026190602e-11 0.002608689921580686 0.016329260822625154
1498 1.8912905515337637e-11 0.0026067926220832583 0.016325498263495126
1499 1.8893203678388385e-11 0.0026048976391749978 0.01632173959604688
1500 1.887354138603724e-11 0.0026030049689189897 0.016317984810012627
1501 1.885391850951224e-11 0.002601114607387105 0.016314233895158313
1502 1.8834334920572472e-11 0.002599226550659978 0.01631048684128349
1503 1.8814790491505492e-11 0.0025973407948269803 0.016306743638221172
1504 1.8795285095124783e-11 0.0025954573359861953 0.01630300427583772
1505 1.8775818604767254e-11 0.0025935761702443935 0.01629926874403271
1506 1.8756390894290653e-11 0.0025916972937170095 0.016295537032738786
1507 1.873700183807113e-11 0.002589820702528114 0.016291809131921565
1508 1.8717651311000706e-11 0.002587946392810393 0.01628808503157948
1509 1.869833918848479e-11 0.002586074360705121 0.016284364721743664
1510 1.8679065346439713e-11 0.002584204602362137 0.016280648192477824
1511 1.8659829661290337e-11 0.00258233711393982 0.01627693543387812
1512 1.864063200996749e-11 0.0025804718916050667 0.016273226436073023
1513 1.8621472269905683e-11 0.0025786089315332646 0.016269521189223212
1514 1.8602350319040575e-11 0.0025767482299082697 0.016265819683521428
1515 1.8583266035806665e-11 0.0025748897829223822 0.016262121909192368
1516 1.856421929913485e-11 0.0025730335867763235 0.01625842785649255
1517 1.854520998845004e-11 0.00257117963767921 0.016254737515710188
1518 1.8526237983668895e-11 0.0025693279318485325 0.016251050877165094
1519 1.8507303165197368e-11 0.00256747846551013 0.016247367931208526
1520 1.848840541392841e-11 0.0025656312348981665 0.01624368866822308
1521 1.8469544611239666e-11 0.00256378623625511 0.016240013078622575
1522 1.8450720638991133e-11 0.0025619434658317062 0.01623634115285192
1523 1.8431933379522904e-11 0.0025601029198869577 0.01623267288138701
1524 1.8413182715652868e-11 0.002558264594688098 0.016229008254734594
1525 1.8394468530674402e-11 0.0025564284865105713 0.016225347263432166
1526 1.8375790708354142e-11 0.0025545945916380067 0.016221689898047835
1527 1.835714913292979e-11 0.002552762906362198 0.01621803614918023
1528 1.8338543689107774e-11 0.002550933426983079 0.016214386007458354
1529 1.8319974262061102e-11 0.0025491061498087017 0.016210739463541495
1530 1.830144073742714e-11 0.0025472810711552117 0.016207096508119096
1531 1.8282943001305362e-11 0.0025454581873468286 0.016203457131910636
1532 1.8264480940255228e-11 0.0025436374947158213 0.016199821325665525
1533 1.824605444129398e-11 0.0025418189896024854 0.016196189080162987
1534 1.822766339189451e-11 0.002540002668355122 0.01619256038621195
1535 1.8209307679983123e-11 0.0025381885273300154 0.01618893523465092
1536 1.819098719393751e-11 0.0025363765628914087 0.01618531361634788
1537 1.8172701822584557e-11 0.002534566771411485 0.016181695522200182
1538 1.815445145519824e-11 0.002532759149270343 0.016178080943134426
1539 1.813623598149749e-11 0.002530953692855975 0.01617446987010634
1540 1.8118055291644154e-11 0.002529150398564246 0.016170862294100696
1541 1.809990927624086e-11 0.002527349262798871 0.01616725820613117
1542 1.808179782632901e-11 0.0025255502819713947 0.016163657597240262
1543 1.8063720833386654e-11 0.0025237534525011673 0.01616006045849916
1544 1.8045678189326473e-11 0.0025219587708153247 0.016156466781007645
1545 1.802766978649373e-11 0.0025201662333487673 0.016152876555893987
1546 1.800969551766427e-11 0.0025183758365441363 0.016149289774314825
1547 1.799175527604247e-11 0.0025165875768517953 0.01614570642745507
1548 1.7973848955259235e-11 0.002514801450729807 0.01614212650652779
1549 1.7955976449370015e-11 0.0025130174546439113 0.016138550002774112
1550 1.7938137652852837e-11 0.0025112355850675063 0.016134976907463107
1551 1.792033246060631e-11 0.002509455838481626 0.016131407211891696
1552 1.7902560767947646e-11 0.002507678211374919 0.01612784090738453
1553 1.788482247061076e-11 0.0025059027002436282 0.016124277985293905
1554 1.7867117464744298e-11 0.0025041293015915693 0.016120718436999647
1555 1.7849445646909656e-11 0.0025023580119301098 0.016117162253909
1556 1.7831806914079158e-11 0.0025005888277781487 0.016113609427456536
1557 1.781420116363404e-11 0.002498821745662097 0.01611005994910405
1558 1.779662829336264e-11 0.0024970567621158558 0.016106513810340447
1559 1.7779088201458464e-11 0.002495293873680794 0.016102971002681668
1560 1.77615807865183e-11 0.0024935330769057314 0.016099431517670553
1561 1.774410594754038e-11 0.0024917743683469168 0.01609589534687677
1562 1.7726663583922465e-11 0.0024900177445680064 0.01609236248189669
1563 1.7709253595460018e-11 0.0024882632021400457 0.01608883291435331
1564 1.7691875882344392e-11 0.0024865107376414474 0.016085306635896128
1565 1.7674530345160982e-11 0.002484760347657972 0.016081783638201078
1566 1.765721688488739e-11 0.002483012028782709 0.0160782639129704
1567 1.76399354028916e-11 0.0024812657776160547 0.01607474745193255
1568 1.76226858009302e-11 0.0024795215907656948 0.016071234246842116
1569 1.7605467981146595e-11 0.0024777794648465816 0.016067724289479703
1570 1.7588281846069234e-11 0.0024760393964809164 0.016064217571651853
1571 1.757112729860976e-11 0.0024743013822981284 0.016060714085190927
1572 1.755400424206136e-11 0.002472565418934857 0.016057213821955036
1573 1.75369125800969e-11 0.0024708315030349303 0.016053716773827918
1574 1.751985221676725e-11 0.002469099631249347 0.01605022293271886
1575 1.7502823056499498e-11 0.002467369800236255 0.016046732290562596
1576 1.7485825004095293e-11 0.0024656420066609345 0.01604324483931922
1577 1.7468857964729034e-11 0.0024639162471957773 0.016039760570974084
1578 1.7451921843946254e-11 0.002462192518520267 0.01603627947753771
1579 1.743501654766183e-11 0.002460470817320961 0.016032801551045694
1580 1.7418141982158347e-11 0.002458751140291471 0.01602932678355861
1581 1.740129805408441e-11 0.0024570334841324433 0.016025855167161925
1582 1.7384484670452943e-11 0.0024553178455515414 0.0160223866939659
1583 1.7367701738639557e-11 0.002453604221263425 0.016018921356105508
1584 1.7350949166380842e-11 0.002451892607989732 0.016015459145740322
1585 1.7334226861772782e-11 0.0024501830024590615 0.016012000055054453
1586 1.7317534733269085e-11 0.0024484754014069523 0.016008544076256438
1587 1.7300872689679556e-11 0.0024467698015758653 0.016005091201579166
1588 1.7284240640168462e-11 0.0024450661997151646 0.01600164142327977
1589 1.7267638494252913e-11 0.0024433645925810996 0.01599819473363955
1590 1.725106616180132e-11 0.002441664976936787 0.015994751124963884
1591 1.7234523553031675e-11 0.002439967349552191 0.015991310589582135
1592 1.7218010578510075e-11 0.0024382717072041044 0.015987873119847562
1593 1.720152714914914e-11 0.002436578046676133 0.015984438708137247
1594 1.7185073176206328e-11 0.0024348863647586753 0.015981007346851983
1595 1.7168648571282482e-11 0.002433196658248905 0.015977579028416206
1596 1.7152253246320252e-11 0.002431508923950752 0.015974153745277903
1597 1.7135887113602477e-11 0.0024298231586748855 0.015970731489908522
1598 1.7119550085750748e-11 0.002428139359238695 0.01596731225480289
1599 1.710324207572381e-11 0.0024264575224662733 0.015963896032479136
1600 1.7086962996816034e-11 0.0024247776451883983 0.01596048281547858
1601 1.7070712762655946e-11 0.0024230997242425147 0.015957072596365675
1602 1.7054491287204666e-11 0.0024214237564727167 0.015953665367727913
1603 1.7038298484754454e-11 0.0024197497387297303 0.01595026112217574
1604 1.7022134269927197e-11 0.002418077667870895 0.01594685985234247
1605 1.7005998557672892e-11 0.0024164075407601474 0.01594346155088421
1606 1.698989126326825e-11 0.002414739354268003 0.01594006621047977
1607 1.6973812302315115e-11 0.002413073105271538 0.01593667382383057
1608 1.6957761590739118e-11 0.002411408790654374 0.0159332843836606
1609 1.6941739044788125e-11 0.0024097464073066575 0.015929897882716273
1610 1.6925744581030822e-11 0.0024080859521250454 0.015926514313766398
1611 1.6909778116355323e-11 0.0024064274220126866 0.015923133669602078
1612 1.6893839567967646e-11 0.0024047708138792054 0.01591975594303662
1613 1.6877928853390367e-11 0.002403116124640683 0.01591638112690548
1614 1.686204589046119e-11 0.0024014633512196427 0.01591300921406616
1615 1.6846190597331477e-11 0.00239981249054503 0.015909640197398132
1616 1.6830362892464893e-11 0.002398163539552198 0.015906274069802766
1617 1.6814562694636046e-11 0.0023965164951828895 0.015902910824203254
1618 1.6798789922928993e-11 0.0023948713543852206 0.015899550453544513
1619 1.6783044496735973e-11 0.0023932281141136632 0.015896192950793128
1620 1.6767326335755924e-11 0.0023915867713290295 0.015892838308937254
1621 1.675163535999321e-11 0.002389947322998454 0.015889486520986554
1622 1.6735971489756172e-11 0.002388309766095376 0.01588613757997211
1623 1.6720334645655866e-11 0.0023866740975995266 0.01588279147894636
1624 1.670472474860465e-11 0.002385040314496909 0.015879448210983003
1625 1.668914171981484e-11 0.0023834084137797826 0.015876107769176934
1626 1.6673585480797442e-11 0.002381778392446648 0.015872770146644174
1627 1.6658055953360742e-11 0.002380150247502228 0.015869435336521773
1628 1.664255305960905e-11 0.0023785239759574546 0.01586610333196776
1629 1.6627076721941364e-11 0.00237689957482945 0.015862774126161043
1630 1.661162686305006e-11 0.002375277041141513 0.01585944771230136
1631 1.6596203405919568e-11 0.0023736563719230987 0.015856124083609174
1632 1.6580806273825116e-11 0.0023720375642098074 0.01585280323332563
1633 1.6565435390331434e-11 0.0023704206150433654 0.015849485154712448
1634 1.6550090679291473e-11 0.00236880552147161 0.015846169841051888
1635 1.6534772064845107e-11 0.0023671922805484726 0.01584285728564664
1636 1.6519479471417897e-11 0.002365580889333964 0.015839547481819774
1637 1.6504212823719827e-11 0.0023639713448941582 0.01583624042291466
1638 1.648897204674404e-11 0.0023623636443011763 0.015832936102294897
1639 1.6473757065765595e-11 0.0023607577846331716 0.01582963451334424
1640 1.6458567806340185e-11 0.0023591537629743123 0.015826335649466523
1641 1.644340419430297e-11 0.0023575515764147677 0.015823039504085593
1642 1.6428266155767288e-11 0.002355951222050692 0.015819746070645242
1643 1.6413153617123485e-11 0.002354352696984207 0.01581645534260913
1644 1.6398066505037625e-11 0.0023527559983233903 0.01581316731346071
1645 1.6383004746450345e-11 0.002351161123182256 0.015809881976703168
1646 1.636796826857564e-11 0.0023495680686807423 0.015806599325859354
1647 1.6352956998899648e-11 0.002347976831944694 0.01580331935447171
1648 1.633797086517943e-11 0.0023463874101058487 0.01580004205610218
1649 1.6323009795441838e-11 0.0023447998003018207 0.015796767424332173
1650 1.6308073717982305e-11 0.002343213999676086 0.015793495452762478
1651 1.6293162561363682e-11 0.002341630005377969 0.015790226135013196
1652 1.6278276254415024e-11 0.0023400478145626223 0.01578695946472367
1653 1.626341472623048e-11 0.0023384674243910174 0.015783695435552414
1654 1.624857790616813e-11 0.0023368888320299277 0.015780434041177065
1655 1.6233765723848784e-11 0.002335312034651911 0.015777175275294285
1656 1.6218978109154894e-11 0.0023337370294352995 0.01577391913161972
1657 1.6204214992229375e-11 0.0023321638135641804 0.015770665603887915
1658 1.6189476303474517e-11 0.0023305923842283833 0.015767414685852268
1659 1.6174761973550806e-11 0.002329022738623466 0.015764166371284943
1660 1.616007193337581e-11 0.0023274548739506975 0.01576092065397681
1661 1.6145406114123038e-11 0.002325888787417045 0.01575767752773738
1662 1.6130764447220932e-11 0.00232432447623516 0.015754436986394744
1663 1.6116146864351618e-11 0.0023227619376233618 0.0157511990237955
1664 1.6101553297449902e-11 0.0023212011688056246 0.015747963633804696
1665 1.6086983678702157e-11 0.0023196421670115615 0.015744730810305762
1666 1.6072437940545186e-11 0.002318084929476412 0.015741500547200436
1667 1.6057916015665198e-11 0.0023165294534410246 0.01573827283840872
1668 1.604341783699668e-11 0.002314975736151847 0.01573504767786879
1669 1.6028943337721374e-11 0.0023134237748609066 0.015731825059536967
1670 1.601449245126714e-11 0.002311873566825801 0.015728604977387612
1671 1.600006511130695e-11 0.0023103251093096796 0.015725387425413098
1672 1.59856612517578e-11 0.0023087783995812327 0.01572217239762372
1673 1.5971280806779666e-11 0.0023072334349146764 0.015718959888047664
1674 1.595692371077447e-11 0.0023056902125897375 0.01571574989073091
1675 1.5942589898384992e-11 0.0023041487298916404 0.01571254239973719
1676 1.5928279304493893e-11 0.0023026089841110932 0.015709337409147928
1677 1.5913991864222626e-11 0.0023010709725442735 0.01570613491306216
1678 1.5899727512930415e-11 0.0022995346924928146 0.015702934905596492
1679 1.5885486186213298e-11 0.002298000141263791 0.01569973738088503
1680 1.587126781990305e-11 0.002296467316169706 0.01569654233307933
1681 1.5857072350066148e-11 0.002294936214528476 0.01569334975634831
1682 1.584289971300284e-11 0.0022934068336634196 0.015690159644878222
1683 1.582874984524607e-11 0.00229187917090324 0.015686971992872573
1684 1.5814622683560504e-11 0.002290353223582015 0.015683786794552065
1685 1.580051816494155e-11 0.002288828989039182 0.015680604044154542
1686 1.5786436226614374e-11 0.002287306464619523 0.01567742373593493
1687 1.577237680603291e-11 0.0022857856476731554 0.01567424586416518
1688 1.5758339840878856e-11 0.0022842665355555128 0.0156710704231342
1689 1.5744325269060722e-11 0.002282749125627336 0.015667897407147798
1690 1.5730333028712872e-11 0.002281233415254657 0.015664726810528634
1691 1.5716363058194537e-11 0.0022797194018087876 0.015661558627616153
1692 1.5702415296088873e-11 0.0022782070826663048 0.015658392852766524
1693 1.5688489681201988e-11 0.0022766964552090375 0.01565522948035259
1694 1.5674586152561977e-11 0.002275187516824055 0.015652068504763802
1695 1.566070464941806e-11 0.0022736802649036517 0.015648909920406174
1696 1.564684511123957e-11 0.002272174696845335 0.01564575372170222
1697 1.5633007477714972e-11 0.0022706708100518115 0.015642599903090887
1698 1.561919168875107e-11 0.002269168601930975 0.015639448459027518
1699 1.560539768447194e-11 0.002267668069895893 0.015636299383983775
1700 1.5591625405218097e-11 0.0022661692113647935 0.015633152672447602
1701 1.557787479154551e-11 0.002264672023761052 0.01563000831892315
1702 1.556414578422478e-11 0.0022631765045131795 0.01562686631793074
1703 1.5550438324240126e-11 0.002261682651054809 0.015623726664006797
1704 1.5536752352788532e-11 0.0022601904608246823 0.01562058935170379
1705 1.5523087811278857e-11 0.002258699931266637 0.015617454375590189
1706 1.5509444641330925e-11 0.0022572110598295956 0.015614321730250402
1707 1.5495822784774614e-11 0.0022557238439675506 0.015611191410284725
1708 1.5482222183649006e-11 0.002254238281139554 0.015608063410309285
1709 1.546864278020147e-11 0.0022527543688097024 0.015604937724955983
1710 1.5455084516886792e-11 0.0022512721044471266 0.015601814348872447
1711 1.5441547336366322e-11 0.002249791485525977 0.015598693276721972
1712 1.5428031181507068e-11 0.0022483125095254125 0.01559557450318347
1713 1.5414535995380855e-11 0.0022468351739295877 0.015592458022951415
1714 1.540106172126345e-11 0.002245359476227641 0.015589343830735793
1715 1.5387608302633724e-11 0.00224388541391368 0.015586231921262045
1716 1.5374175683172763e-11 0.0022424129844867725 0.015583122289271015
1717 1.5360763806763036e-11 0.0022409421854509316 0.015580014929518897
1718 1.534737261748757e-11 0.0022394730143151047 0.01557690983677719
1719 1.5334002059629072e-11 0.0022380054685931607 0.015573807005832637
1720 1.532065207766912e-11 0.002236539545803878 0.015570706431487174
1721 1.5307322616287295e-11 0.0022350752434709318 0.015567608108557883
1722 1.529401362036039e-11 0.0022336125591228837 0.015564512031876938
1723 1.528072503496158e-11 0.0022321514902931675 0.015561418196291555
1724 1.5267456805359557e-11 0.002230692034520079 0.015558326596663938
1725 1.5254208877017758e-11 0.002229234189346761 0.015555237227871232
1726 1.5240981195593536e-11 0.0022277779523211952 0.015552150084805467
1727 1.5227773706937344e-11 0.002226323320996188 0.015549065162373516
1728 1.521458635709194e-11 0.002224870292929359 0.015545982455497038
1729 1.5201419092291564e-11 0.002223418865683129 0.015542901959112424
1730 1.5188271858961165e-11 0.002221969036824709 0.015539823668170763
1731 1.517514460371561e-11 0.002220520803926087 0.015536747577637778
1732 1.5162037273358845e-11 0.002219074164564017 0.015533673682493778
1733 1.5148949814883152e-11 0.002217629116320008 0.015530601977733613
1734 1.5135882175468356e-11 0.00221618565678031 0.015527532458366624
1735 1.5122834302481047e-11 0.0022147437835359058 0.015524465119416596
1736 1.510980614347381e-11 0.0022133034941824964 0.015521399955921708
1737 1.5096797646184425e-11 0.00221186478632049 0.015518336962934481
1738 1.5083808758535112e-11 0.0022104276575549923 0.01551527613552173
1739 1.507083942863178e-11 0.002208992105495793 0.015512217468764522
1740 1.505788960476324e-11 0.0022075581277573547 0.01550916095775812
1741 1.5044959235400487e-11 0.002206125721958803 0.015506106597611946
1742 1.5032048269195893e-11 0.002204694885723912 0.015503054383449521
1743 1.501915665498251e-11 0.0022032656166810958 0.015500004310408428
1744 1.5006284341773273e-11 0.002201837912463396 0.015496956373640259
1745 1.4993431278760288e-11 0.0022004117707084703 0.015493910568310567
1746 1.4980597415314097e-11 0.0021989871890585816 0.015490866889598828
1747 1.49677827009829e-11 0.0021975641651605865 0.015487825332698381
1748 1.4954987085491883e-11 0.0021961426966659245 0.015484785892816396
1749 1.4942210518742422e-11 0.0021947227812306068 0.015481748565173816
1750 1.4929452950811412e-11 0.0021933044165152035 0.015478713345005314
1751 1.4916714331950515e-11 0.0021918876001848354 0.015475680227559255
1752 1.490399461258545e-11 0.0021904723299091605 0.015472649208097638
1753 1.4891293743315264e-11 0.0021890586033623646 0.015469620281896058
1754 1.487861167491163e-11 0.0021876464182231485 0.01546659344424366
1755 1.4865948358318143e-11 0.002186235772174719 0.01546356869044309
1756 1.48533037446496e-11 0.0021848266629047766 0.015460546015810456
1757 1.4840677785191326e-11 0.0021834190881055053 0.01545752541567528
1758 1.4828070431398425e-11 0.002182013045473561 0.015454506885380453
1759 1.481548163489512e-11 0.0021806085327100624 0.015451490420282188
1760 1.4802911347474067e-11 0.0021792055475205767 0.015448476015749982
1761 1.4790359521095625e-11 0.0021778040876151133 0.015445463667166566
1762 1.477782610788721e-11 0.00217640415070811 0.015442453369927866
1763 1.476531106014261e-11 0.002175005734518422 0.015439445119442959
1764 1.475281433032127e-11 0.002173608836769314 0.015436438911134021
1765 1.4740335871047634e-11 0.002172213455188448 0.015433434740436291
1766 1.4727875635110488e-11 0.00217081958750787 0.015430432602798033
1767 1.4715433575462265e-11 0.0021694272314640053 0.015427432493680476
1768 1.4703009645218388e-11 0.0021680363847976425 0.015424434408557787
1769 1.4690603797656606e-11 0.002166647045253925 0.015421438342917025
1770 1.4678215986216336e-11 0.002165259210582342 0.015418444292258091
1771 1.4665846164497992e-11 0.002163872878536716 0.015415452252093691
1772 1.4653494286262346e-11 0.0021624880468751914 0.015412462217949298
1773 1.4641160305429864e-11 0.0021611047133602277 0.0154094741853631
1774 1.4628844176080054e-11 0.002159722875758587 0.015406488149885962
1775 1.4616545852450834e-11 0.0021583425318413224 0.015403504107081393
1776 1.4604265288937888e-11 0.00215696367938377 0.015400522052525489
1777 1.4592002440094014e-11 0.0021555863161655388 0.015397541981806904
1778 1.457975726062848e-11 0.0021542104399704973 0.0153945638905268
1779 1.4567529705406414e-11 0.002152836048586766 0.015391587774298813
1780 1.455531972944816e-11 0.0021514631398067076 0.015388613628749005
1781 1.4543127287928654e-11 0.0021500917114269146 0.015385641449515833
1782 1.453095233617678e-11 0.0021487217612482013 0.015382671232250095
1783 1.4518794829674774e-11 0.002147353287075592 0.0153797029726149
1784 1.450665472405759e-11 0.0021459862867183113 0.015376736666285626
1785 1.4494531975112283e-11 0.0021446207579897763 0.015373772308949873
1786 1.4482426538777408e-11 0.0021432566987075827 0.015370809896307437
1787 1.4470338371142382e-11 0.002141894106693498 0.01536784942407025
1788 1.4458267428446905e-11 0.0021405329797734504 0.01536489088796236
1789 1.4446213667080336e-11 0.002139173315777518 0.015361934283719878
1790 1.4434177043581088e-11 0.0021378151125399213 0.015358979607090944
1791 1.4422157514636056e-11 0.002136458367899011 0.015356026853835688
1792 1.4410155037079974e-11 0.002135103079697259 0.015353076019726188
1793 1.439816956789487e-11 0.0021337492457812477 0.015350127100546436
1794 1.4386201064209434e-11 0.0021323968640016636 0.015347180092092292
1795 1.4374249483298453e-11 0.002131045932213283 0.015344234990171454
1796 1.4362314782582206e-11 0.0021296964482749644 0.015341291790603407
1797 1.4350396919625906e-11 0.0021283484100496396 0.015338350489219402
1798 1.4338495852139094e-11 0.0021270018154043034 0.015335411081862399
1799 1.4326611537975071e-11 0.002125656662210003 0.015332473564387043
1800 1.4314743935130316e-11 0.00212431294834183 0.015329537932659617
1801 1.4302893001743927e-11 0.002122970671678909 0.015326604182558011
1802 1.429105869609703e-11 0.0021216298301043905 0.015323672309971677
1803 1.4279240976612246e-11 0.0021202904215054377 0.015320742310801603
1804 1.4267439801853093e-11 0.002118952443773221 0.015317814180960265
1805 1.4255655130523414e-11 0.0021176158948029065 0.015314887916371587
1806 1.4243886921466861e-11 0.002116280772493646 0.015311963512970919
1807 1.4232135133666292e-11 0.0021149470747485696 0.015309040966704983
1808 1.4220399726243252e-11 0.0021136147994747735 0.01530612027353185
1809 1.4208680658457408e-11 0.0021122839445833134 0.015303201429420895
1810 1.4196977889705975e-11 0.0021109545079891945 0.015300284430352763
1811 1.4185291379523208e-11 0.0021096264876113604 0.015297369272319332
1812 1.4173621087579824e-11 0.002108299881372686 0.015294455951323675
1813 1.4161966973682487e-11 0.002106974687199967 0.01529154446338003
1814 1.4150328997773248e-11 0.00210565090302391 0.015288634804513757
1815 1.4138707119929014e-11 0.0021043285267791268 0.015285726970761306
1816 1.4127101300361017e-11 0.002103007556404121 0.015282820958170181
1817 1.4115511499414268e-11 0.002101687989841282 0.015279916762798901
1818 1.4103937677567035e-11 0.002100369825036872 0.015277014380716969
1819 1.4092379795430325e-11 0.0020990530599410222 0.015274113808004832
1820 1.4080837813747341e-11 0.0020977376925077197 0.015271215040753853
1821 1.4069311693392975e-11 0.0020964237206947994 0.015268318075066269
1822 1.4057801395373264e-11 0.002095111142463936 0.015265422907055156
1823 1.4046306880824902e-11 0.0020937999557806334 0.015262529532844401
1824 1.4034828111014693e-11 0.0020924901586142175 0.015259637948568659
1825 1.402336504733906e-11 0.002091181748937826 0.015256748150373325
1826 1.401191765132352e-11 0.0020898747247283995 0.015253860134414496
1827 1.400048588462219e-11 0.002088569083966674 0.015250973896858937
1828 1.3989069709017265e-11 0.0020872648246371707 0.01524808943388405
1829 1.397766908641852e-11 0.0020859619447281875 0.015245206741677833
1830 1.3966283978862797e-11 0.0020846604422317897 0.015242325816438853
1831 1.3954914348513527e-11 0.002083360315143802 0.015239446654376211
1832 1.3943560157660214e-11 0.0020820615614637987 0.015236569251709506
1833 1.3932221368717942e-11 0.0020807641791950977 0.0152336936046688
1834 1.3920897944226887e-11 0.002079468166344748 0.015230819709494591
1835 1.3909589846851828e-11 0.0020781735209235235 0.015227947562437774
1836 1.3898297039381642e-11 0.0020768802409459135 0.015225077159759608
1837 1.3887019484728816e-11 0.0020755883244301136 0.015222208497731683
1838 1.3875757145929011e-11 0.002074297769398019 0.015219341572635896
1839 1.3864509986140512e-11 0.002073008573875214 0.015216476380764402
1840 1.3853277968643785e-11 0.002071720735890964 0.015213612918419595
1841 1.3842061056841005e-11 0.002070434253478207 0.015210751181914072
1842 1.383085921425555e-11 0.0020691491246735447 0.015207891167570594
1843 1.3819672404531541e-11 0.002067865347517235 0.01520503287172206
1844 1.3808500591433402e-11 0.0020665829200531825 0.015202176290711477
1845 1.379734373884533e-11 0.0020653018403289304 0.015199321420891922
1846 1.3786201810770867e-11 0.002064022106395653 0.01519646825862651
1847 1.377507477133244e-11 0.002062743716308146 0.01519361680028837
1848 1.3763962584770872e-11 0.002061466668124819 0.015190767042260606
1849 1.3752865215444926e-11 0.002060190959907685 0.015187918980936263
1850 1.3741782627830867e-11 0.0020589165897223556 0.015185072612718304
1851 1.3730714786521977e-11 0.002057643555638031 0.015182227934019575
1852 1.3719661656228131e-11 0.0020563718557274906 0.015179384941262773
1853 1.3708623201775301e-11 0.0020551014880670865 0.015176543630880413
1854 1.3697599388105139e-11 0.002053832450736734 0.015173703999314798
1855 1.368659018027452e-11 0.0020525647418199056 0.015170866043017992
1856 1.3675595543455095e-11 0.0020512983594036184 0.015168029758451785
1857 1.3664615442932829e-11 0.002050033301578431 0.015165195142087664
1858 1.3653649844107587e-11 0.0020487695664384324 0.015162362190406781
1859 1.3642698712492663e-11 0.0020475071520812335 0.015159530899899925
1860 1.363176201371437e-11 0.002046246056607961 0.015156701267067488
1861 1.3620839713511576e-11 0.002044986278123249 0.01515387328841944
1862 1.3609931777735287e-11 0.0020437278147352298 0.015151046960475293
1863 1.3599038172348195e-11 0.0020424706645555254 0.015148222279764074
1864 1.3588158863424268e-11 0.002041214825699242 0.015145399242824297
1865 1.3577293817148302e-11 0.0020399602962849605 0.015142577846203929
1866 1.3566442999815501e-11 0.0020387070744347278 0.015139758086460361
1867 1.3555606377831059e-11 0.0020374551582740493 0.015136939960160384
1868 1.3544783917709709e-11 0.002036204545931883 0.015134123463880149
1869 1.3533975586075338e-11 0.0020349552355406276 0.01513130859420515
1870 1.3523181349660536e-11 0.002033707225236119 0.015128495347730185
1871 1.3512401175306208e-11 0.00203246051315762 0.015125683721059336
1872 1.3501635029961112e-11 0.0020312150974478122 0.015122873710805928
1873 1.3490882880681488e-11 0.002029970976252789 0.01512006531359251
1874 1.3480144694630613e-11 0.0020287281477220477 0.015117258526050819
1875 1.3469420439078411e-11 0.0020274866100084823 0.015114453344821758
1876 1.3458710081401039e-11 0.002026246361268375 0.015111649766555364
1877 1.3448013589080474e-11 0.0020250073996613883 0.01510884778791078
1878 1.343733092970411e-11 0.002023769723350558 0.015106047405556225
1879 1.3426662070964345e-11 0.0020225333305022857 0.015103248616168966
1880 1.3416006980658193e-11 0.002021298219286329 0.015100451416435293
1881 1.3405365626686884e-11 0.0020200643878757973 0.015097655803050489
1882 1.3394737977055444e-11 0.0020188318344471416 0.015094861772718798
1883 1.3384123999872323e-11 0.0020176005571801475 0.015092069322153404
1884 1.3373523663348989e-11 0.0020163705542579286 0.015089278448076402
1885 1.3362936935799537e-11 0.002015141823866918 0.015086489147218765
1886 1.335236378564029e-11 0.002013914364196861 0.015083701416320322
1887 1.3341804181389409e-11 0.0020126881734408067 0.015080915252129724
1888 1.3331258091666514e-11 0.002011463249795102 0.015078130651404426
1889 1.3320725485192279e-11 0.0020102395914593832 0.015075347610910648
1890 1.3310206330788082e-11 0.0020090171966365704 0.01507256612742336
1891 1.3299700597375578e-11 0.002007796063532857 0.015069786197726249
1892 1.3289208253976351e-11 0.0020065761903577044 0.015067007818611687
1893 1.3278729269711504e-11 0.002005357575323833 0.015064230986880712
1894 1.3268263613801312e-11 0.0020041402166472177 0.015061455699342998
1895 1.3257811255564825e-11 0.0020029241125470772 0.01505868195281683
1896 1.3247372164419504e-11 0.0020017092612458695 0.015055909744129075
1897 1.3236946309880828e-11 0.0020004956609692825 0.015053139070115155
1898 1.3226533661561946e-11 0.001999283309946228 0.015050369927619024
1899 1.3216134189173298e-11 0.0019980722064088336 0.015047602313493141
1900 1.3205747862522233e-11 0.0019968623485924356 0.01504483622459844
1901 1.319537465151266e-11 0.0019956537347355727 0.015042071657804305
1902 1.3185014526144673e-11 0.0019944463630799784 0.015039308609988547
1903 1.3174667456514184e-11 0.001993240231870573 0.015036547078037376
1904 1.3164333412812568e-11 0.0019920353393554557 0.015033787058845375
1905 1.3154012365326303e-11 0.0019908316837859014 0.015031028549315475
1906 1.3143704284436618e-11 0.0019896292634163488 0.015028271546358933
1907 1.3133409140619107e-11 0.0019884280765043966 0.015025516046895296
1908 1.3123126904443399e-11 0.0019872281213107945 0.015022762047852386
1909 1.3112857546572781e-11 0.001986029396099437 0.015020009546166266
1910 1.3102601037763864e-11 0.0019848318991373564 0.01501725853878122
1911 1.309235734886623e-11 0.0019836356286947153 0.01501450902264973
1912 1.3082126450822078e-11 0.0019824405830448 0.015011760994732446
1913 1.3071908314665876e-11 0.0019812467604640133 0.015009014451998166
1914 1.3061702911523998e-11 0.001980054159231868 0.015006269391423799
1915 1.3051510212614408e-11 0.0019788627776309788 0.015003525809994358
1916 1.3041330189246287e-11 0.0019776726139470575 0.01500078370470292
1917 1.3031162812819705e-11 0.001976483666468903 0.014998043072550607
1918 1.3021008054825291e-11 0.001975295933488396 0.014995303910546568
1919 1.3010865886843873e-11 0.0019741094133004945 0.014992566215707945
1920 1.3000736280546131e-11 0.0019729241042032225 0.014989829985059846
1921 1.2990619207692297e-11 0.0019717400044976666 0.014987095215635333
1922 1.2980514640131797e-11 0.001970557112487967 0.014984361904475392
1923 1.29704225498029e-11 0.001969375426481312 0.014981630048628902
1924 1.2960342908732428e-11 0.0019681949447879314 0.014978899645152624
1925 1.2950275689035384e-11 0.001967015665721088 0.014976170691111165
1926 1.2940220862914646e-11 0.0019658375875970737 0.01497344318357696
1927 1.2930178402660627e-11 0.0019646607087351995 0.014970717119630248
1928 1.292014828065094e-11 0.001963485027457791 0.014967992496359044
1929 1.2910130469350107e-11 0.001962310542090181 0.014965269310859121
1930 1.2900124941309202e-11 0.0019611372509607027 0.014962547560233987
1931 1.289013166916553e-11 0.0019599651524006834 0.014959827241594852
1932 1.288015062564233e-11 0.0019587942447444385 0.014957108352060619
1933 1.2870181783548424e-11 0.001957624526329263 0.014954390888757845
1934 1.2860225115777916e-11 0.001956455995495426 0.014951674848820729
1935 1.2850280595309888e-11 0.001955288650586165 0.014948960229391088
1936 1.2840348195208046e-11 0.0019541224899476783 0.01494624702761833
1937 1.283042788862044e-11 0.0019529575119291182 0.01494353524065943
1938 1.2820519648779124e-11 0.0019517937148825842 0.01494082486567891
1939 1.2810623448999873e-11 0.0019506310971631182 0.014938115899848819
1940 1.280073926268185e-11 0.0019494696571286968 0.014935408340348701
1941 1.2790867063307304e-11 0.0019483093931402249 0.014932702184365584
1942 1.2781006824441248e-11 0.001947150303561529 0.014929997429093947
1943 1.2771158519731182e-11 0.0019459923867593512 0.014927294071735701
1944 1.2761322122906769e-11 0.0019448356411033427 0.014924592109500175
1945 1.2751497607779522e-11 0.0019436800649660574 0.014921891539604078
1946 1.2741684948242515e-11 0.0019425256567229454 0.014919192359271487
1947 1.2731884118270082e-11 0.0019413724147523466 0.014916494565733825
1948 1.2722095091917512e-11 0.0019402203374354844 0.014913798156229835
1949 1.271231784332076e-11 0.001939069423156459 0.014911103128005563
1950 1.2702552346696113e-11 0.001937919670302242 0.014908409478314325
1951 1.2692798576339945e-11 0.0019367710772626697 0.0149057172044167
1952 1.2683056506628381e-11 0.0019356236424304357 0.014903026303580494
1953 1.2673326112017014e-11 0.0019344773642010864 0.014900336773080728
1954 1.2663607367040638e-11 0.0019333322409730135 0.014897648610199616
1955 1.2653900246312917e-11 0.0019321882711474483 0.014894961812226538
1956 1.2644204724526118e-11 0.0019310454531284553 0.01489227637645802
1957 1.2634520776450814e-11 0.0019299037853229258 0.014889592300197717
1958 1.2624848376935603e-11 0.0019287632661405723 0.014886909580756388
1959 1.2615187500906805e-11 0.001927623893993922 0.01488422821545187
1960 1.2605538123368197e-11 0.0019264856672983098 0.014881548201609066
1961 1.2595900219400708e-11 0.001925348584471874 0.01487886953655992
1962 1.2586273764162159e-11 0.0019242126439355483 0.014876192217643393
1963 1.2576658732886966e-11 0.0019230778441130573 0.014873516242205448
1964 1.2567055100885866e-11 0.001921944183430909 0.014870841607599026
1965 1.2557462843545623e-11 0.0019208116603183895 0.01486816831118402
1966 1.2547881936328763e-11 0.001919680273207557 0.014865496350327264
1967 1.2538312354773289e-11 0.0019185500205332353 0.014862825722402502
1968 1.2528754074492413e-11 0.001917420900733008 0.014860156424790376
1969 1.2519207071174288e-11 0.0019162929122472124 0.014857488454878404
1970 1.2509671320581701e-11 0.001915166053518934 0.014854821810060953
1971 1.2500146798551845e-11 0.0019140403229939997 0.014852156487739228
1972 1.2490633480996001e-11 0.0019129157191209727 0.01484949248532124
1973 1.2481131343899319e-11 0.0019117922403511457 0.014846829800221803
1974 1.2471640363320489e-11 0.0019106698851385356 0.01484416842986249
1975 1.2462160515391529e-11 0.0019095486519398774 0.014841508371671638
1976 1.2452691776317489e-11 0.0019084285392146176 0.01483884962308431
1977 1.2443234122376178e-11 0.0019073095454249097 0.014836192181542281
1978 1.2433787529917922e-11 0.001906191669035607 0.014833536044494021
1979 1.2424351975365276e-11 0.001905074908514258 0.014830881209394667
1980 1.241492743521279e-11 0.0019039592623310993 0.014828227673706016
1981 1.2405513886026718e-11 0.0019028447289590506 0.014825575434896491
1982 1.2396111304444772e-11 0.0019017313068737088 0.01482292449044113
1983 1.2386719667175866e-11 0.0019006189945533416 0.014820274837821565
1984 1.2377338950999853e-11 0.0018995077904788828 0.014817626474526004
1985 1.2367969132767263e-11 0.0018983976931339255 0.014814979398049205
1986 1.2358610189399048e-11 0.0018972887010047167 0.014812333605892463
1987 1.234926209788634e-11 0.001896180812580152 0.014809689095563591
1988 1.2339924835290179e-11 0.0018950740263517687 0.014807045864576894
1989 1.2330598378741263e-11 0.0018939683408137418 0.014804403910453156
1990 1.2321282705439707e-11 0.0018928637544628768 0.014801763230719621
1991 1.2311977792654795e-11 0.001891760265798605 0.014799123822909972
1992 1.23026836177247e-11 0.0018906578733229775 0.014796485684564308
1993 1.2293400158056261e-11 0.0018895565755406589 0.014793848813229132
1994 1.2284127391124738e-11 0.001888456370958923 0.014791213206457328
1995 1.2274865294473557e-11 0.0018873572580876462 0.014788578861808148
1996 1.2265613845714046e-11 0.001886259235439302 0.01478594577684718
1997 1.2256373022525217e-11 0.001885162301528956 0.014783313949146344
1998 1.2247142802653526e-11 0.0018840664548742596 0.014780683376283868
1999 1.2237923163912584e-11 0.0018829716939954444 0.014778054055844262
2000 1.2228714084182977e-11 0.001881878017415318 0.014775425985418313
2001 1.2219515541411997e-11 0.0018807854236592564 0.014772799162603061
2002 1.2210327513613376e-11 0.0018796939112552004 0.014770173585001772
2003 1.2201149978867095e-11 0.001878603478733649 0.014767549250223935
2004 1.2191982915319107e-11 0.0018775141246276542 0.01476492615588523
2005 1.2182826301181119e-11 0.0018764258474728152 0.014762304299607516
2006 1.2173680114730358e-11 0.0018753386458072734 0.014759683679018818
2007 1.216454433430933e-11 0.001874252518171707 0.014757064291753297
2008 1.2155418938325577e-11 0.0018731674631093254 0.014754446135451243
2009 1.2146303905251463e-11 0.0018720834791658635 0.01475182920775905
2010 1.2137199213623938e-11 0.0018710005648895766 0.014749213506329207
2011 1.2128104842044286e-11 0.001869918718831235 0.014746599028820263
2012 1.2119020769177915e-11 0.0018688379395441186 0.01474398577289683
2013 1.210994697375413e-11 0.0018677582255840117 0.01474137373622955
2014 1.2100883434565886e-11 0.0018666795755091976 0.014738762916495085
2015 1.2091830130469575e-11 0.0018656019878804525 0.014736153311376099
2016 1.2082787040384794e-11 0.0018645254612610416 0.014733544918561233
2017 1.2073754143294125e-11 0.0018634499942167125 0.0147309377357451
2018 1.2064731418242909e-11 0.0018623755853156908 0.014728331760628257
2019 1.2055718844339006e-11 0.0018613022331286741 0.014725726990917194
2020 1.2046716400752595e-11 0.0018602299362288277 0.01472312342432431
2021 1.2037724066715951e-11 0.001859158693191778 0.014720521058567906
2022 1.2028741821523203e-11 0.0018580885025956083 0.01471791989137216
2023 1.2019769644530115e-11 0.0018570193630208537 0.014715319920467106
2024 1.2010807515153897e-11 0.0018559512730504952 0.01471272114358863
2025 1.2001855412872965e-11 0.0018548842312699546 0.014710123558478444
2026 1.1992913317226707e-11 0.0018538182362670896 0.014707527162884067
2027 1.1983981207815312e-11 0.0018527532866321886 0.014704931954558817
2028 1.1975059064299505e-11 0.0018516893809579656 0.014702337931261786
2029 1.1966146866400376e-11 0.0018506265178395546 0.01469974509075783
2030 1.1957244593899127e-11 0.0018495646958745049 0.014697153430817548
2031 1.1948352226636877e-11 0.0018485039136627761 0.01469456294921726
2032 1.193946974451445e-11 0.0018474441698067326 0.014691973643739002
2033 1.193059712749217e-11 0.001846385462911139 0.014689385512170505
2034 1.1921734355589633e-11 0.0018453277915831546 0.014686798552305173
2035 1.1912881408885516e-11 0.001844271154432328 0.014684212761942076
2036 1.1904038267517343e-11 0.001843215550070593 0.014681628138885922
2037 1.1895204911681315e-11 0.001842160977112263 0.014679044680947056
2038 1.1886381321632051e-11 0.0018411074341740258 0.014676462385941426
2039 1.1877567477682446e-11 0.0018400549198749388 0.014673881251690583
2040 1.1868763360203404e-11 0.0018390034328364245 0.014671301276021655
2041 1.1859968949623658e-11 0.0018379529716822647 0.01466872245676733
2042 1.1851184226429585e-11 0.0018369035350385956 0.014666144791765848
2043 1.1842409171164978e-11 0.0018358551215339036 0.014663568278860981
2044 1.183364376443085e-11 0.001834807729799019 0.014660992915902015
2045 1.182488798688523e-11 0.0018337613584671131 0.014658418700743735
2046 1.181614181924297e-11 0.0018327160061736914 0.01465584563124641
2047 1.1807405242275541e-11 0.001831671671556589 0.014653273705275778
2048 1.1798678236810833e-11 0.001830628353255967 0.01465070292070303
2049 1.1789960783732956e-11 0.001829586049914306 0.01464813327540479
2050 1.1781252863982053e-11 0.001828544760176402 0.01464556476726311
2051 1.1772554458554086e-11 0.0018275044826893615 0.014642997394165443
2052 1.1763865548500648e-11 0.0018264652161025972 0.01464043115400463
2053 1.1755186114928771e-11 0.0018254269590678215 0.014637866044678892
2054 1.1746516139000718e-11 0.0018243897102390432 0.0146353020640918
2055 1.1737855601933817e-11 0.0018233534682725624 0.01463273921015228
2056 1.1729204485000242e-11 0.0018223182318269652 0.014630177480774578
2057 1.1720562769526827e-11 0.0018212839995631195 0.014627616873878254
2058 1.1711930436894888e-11 0.00182025077014417 0.01462505738738817
2059 1.170330746854001e-11 0.001819218542235533 0.014622499019234469
2060 1.1694693845951895e-11 0.0018181873145048926 0.014619941767352563
2061 1.1686089550674117e-11 0.0018171570856221945 0.014617385629683111
2062 1.1677494564303977e-11 0.0018161278542596431 0.014614830604172015
2063 1.1668908868492308e-11 0.0018150996190916954 0.014612276688770399
2064 1.1660332444943268e-11 0.0018140723787950566 0.01460972388143459
2065 1.16517652754142e-11 0.0018130461320486763 0.014607172180126117
2066 1.1643207341715377e-11 0.001812020877533742 0.014604621582811677
2067 1.1634658625709893e-11 0.001810996613933676 0.01460207208746314
2068 1.1626119109313409e-11 0.0018099733399341304 0.014599523692057513
2069 1.1617588774494033e-11 0.0018089510542229823 0.014596976394576949
2070 1.160906760327207e-11 0.0018079297554903287 0.014594430193008706
2071 1.1600555577719926e-11 0.0018069094424284832 0.014591885085345162
2072 1.1592052679961845e-11 0.0018058901137319695 0.014589341069583775
2073 1.1583558892173771e-11 0.0018048717680975183 0.014586798143727082
2074 1.1575074196583166e-11 0.0018038544042240626 0.014584256305782679
2075 1.156659857546882e-11 0.0018028380208127317 0.014581715553763211
2076 1.1558132011160684e-11 0.0018018226165668488 0.014579175885686356
2077 1.1549674486039679e-11 0.0018008081901919248 0.014576637299574806
2078 1.1541225982537535e-11 0.0017997947403956547 0.01457409979345626
2079 1.1532786483136597e-11 0.001798782265887912 0.014571563365363407
2080 1.1524355970369688e-11 0.0017977707653807453 0.014569028013333913
2081 1.1515934426819863e-11 0.0017967602375883736 0.014566493735410399
2082 1.1507521835120325e-11 0.0017957506812271806 0.014563960529640442
2083 1.1499118177954172e-11 0.0017947420950157123 0.014561428394076545
2084 1.1490723438054274e-11 0.0017937344776746706 0.014558897326776137
2085 1.148233759820308e-11 0.0017927278279269098 0.014556367325801546
2086 1.1473960641232453e-11 0.0017917221444974322 0.014553838389219996
2087 1.1465592550023491e-11 0.001790717426113383 0.014551310515103586
2088 1.1457233307506379e-11 0.0017897136715040464 0.014548783701529282
2089 1.1448882896660192e-11 0.0017887108794008416 0.014546257946578897
2090 1.1440541300512752e-11 0.0017877090485373176 0.014543733248339083
2091 1.1432208502140436e-11 0.0017867081776491486 0.014541209604901314
2092 1.1423884484668034e-11 0.0017857082654741303 0.014538687014361876
2093 1.141556923126856e-11 0.0017847093107521757 0.014536165474821847
2094 1.1407262725163093e-11 0.0017837113122253104 0.014533644984387088
2095 1.1398964949620616e-11 0.0017827142686376676 0.014531125541168227
2096 1.1390675887957853e-11 0.0017817181787354844 0.014528607143280652
2097 1.1382395523539095e-11 0.001780723041267098 0.014526089788844489
2098 1.1374123839776049e-11 0.0017797288549829399 0.014523573475984593
2099 1.1365860820127673e-11 0.0017787356186355335 0.014521058202830539
2100 1.13576064481e-11 0.001777743330979488 0.014518543967516596
2101 1.1349360707245992e-11 0.001776751990771495 0.01451603076818173
2102 1.1341123581165361e-11 0.0017757615967703246 0.014513518602969571
2103 1.1332895053504454e-11 0.0017747721477368204 0.014511007470028427
2104 1.1324675107956024e-11 0.0017737836424338953 0.014508497367511242
2105 1.1316463728259133e-11 0.0017727960796265275 0.014505988293575604
2106 1.1308260898198966e-11 0.0017718094580817562 0.014503480246383723
2107 1.1300066601606666e-11 0.0017708237765686776 0.014500973224102418
2108 1.129188082235919e-11 0.0017698390338584402 0.014498467224903102
2109 1.1283703544379158e-11 0.001768855228724241 0.01449596224696178
2110 1.1275534751634688e-11 0.0017678723599413213 0.014493458288459028
2111 1.1267374428139235e-11 0.001766890426286962 0.014490955347579975
2112 1.1259222557951439e-11 0.0017659094265404798 0.014488453422514298
2113 1.1251079125174989e-11 0.0017649293594832233 0.014485952511456212
2114 1.1242944113958451e-11 0.0017639502238985685 0.01448345261260445
2115 1.1234817508495111e-11 0.0017629720185719149 0.014480953724162252
2116 1.122669929302284e-11 0.0017619947422906808 0.014478455844337355
2117 1.1218589451823934e-11 0.0017610183938442999 0.014475958971341978
2118 1.121048796922495e-11 0.0017600429720242168 0.01447346310339281
2119 1.120239482959658e-11 0.001759068475623883 0.014470968238711001
2120 1.119431001735349e-11 0.0017580949034387533 0.014468474375522143
2121 1.118623351695417e-11 0.0017571222542662802 0.014465981512056266
2122 1.1178165312900775e-11 0.0017561505269059112 0.014463489646547817
2123 1.1170105389738997e-11 0.0017551797201590844 0.014460998777235652
2124 1.1162053732057898e-11 0.0017542098328292247 0.014458508902363023
2125 1.1154010324489792e-11 0.001753240863721739 0.014456020020177571
2126 1.114597515171006e-11 0.001752272811644013 0.014453532128931305
2127 1.1137948198437018e-11 0.0017513056754054068 0.01445104522688059
2128 1.1129929449431794e-11 0.0017503394538172503 0.014448559312286145
2129 1.1121918889498157e-11 0.0017493741456928405 0.014446074383413022
2130 1.1113916503482379e-11 0.0017484097498474363 0.014443590438530595
2131 1.1105922276273096e-11 0.0017474462650982556 0.014441107475912552
2132 1.1097936192801155e-11 0.0017464836902644698 0.01443862549383688
2133 1.10899582380395e-11 0.0017455220241672019 0.014436144490585851
2134 1.1081988397002984e-11 0.0017445612656295205 0.014433664464446017
2135 1.1074026654748273e-11 0.0017436014134764373 0.014431185413708194
2136 1.1066072996373666e-11 0.0017426424665349025 0.014428707336667443
2137 1.1058127407018986e-11 0.0017416844236338006 0.014426230231623073
2138 1.1050189871865419e-11 0.0017407272836039477 0.014423754096878618
2139 1.1042260376135391e-11 0.0017397710452780862 0.014421278930741833
2140 1.1034338905092412e-11 0.0017388157074908813 0.014418804731524671
2141 1.1026425444040956e-11 0.0017378612690789178 0.014416331497543285
2142 1.1018519978326312e-11 0.001736907728880696 0.01441385922711801
2143 1.1010622493334438e-11 0.0017359550857366265 0.014411387918573345
2144 1.1002732974491852e-11 0.0017350033384890282 0.014408917570237958
2145 1.0994851407265465e-11 0.0017340524859821237 0.014406448180444655
2146 1.0986977777162455e-11 0.0017331025270620347 0.01440397974753038
2147 1.0979112069730154e-11 0.0017321534605767798 0.014401512269836207
2148 1.0971254270555885e-11 0.0017312052853762688 0.01439904574570732
2149 1.0963404365266842e-11 0.0017302580003123007 0.014396580173493004
2150 1.0955562339529944e-11 0.0017293116042385584 0.014394115551546635
2151 1.0947728179051721e-11 0.0017283660960106058 0.014391651878225671
2152 1.0939901869578163e-11 0.0017274214744858833 0.014389189151891635
2153 1.09320833968946e-11 0.0017264777385237056 0.014386727370910107
2154 1.092427274682556e-11 0.0017255348869852556 0.014384266533650714
2155 1.091646990523465e-11 0.001724592918733582 0.014381806638487116
2156 1.0908674858024424e-11 0.0017236518326335967 0.014379347683797002
2157 1.0900887591136242e-11 0.001722711627552068 0.014376889667962068
2158 1.0893108090550146e-11 0.00172177230235762 0.014374432589368014
2159 1.0885336342284741e-11 0.0017208338559207262 0.014371976446404531
2160 1.0877572332397054e-11 0.001719896287113708 0.01436952123746529
2161 1.0869816046982396e-11 0.0017189595948107301 0.014367066960947928
2162 1.0862067472174261e-11 0.0017180237778877969 0.014364613615254042
2163 1.0854326594144185e-11 0.0017170888352227478 0.014362161198789176
2164 1.0846593399101609e-11 0.0017161547656952556 0.014359709709962809
2165 1.0838867873293778e-11 0.0017152215681868206 0.014357259147188347
2166 1.0831150003005596e-11 0.0017142892415807688 0.01435480950888311
2167 1.0823439774559498e-11 0.001713357784762247 0.014352360793468324
2168 1.0815737174315342e-11 0.0017124271966182198 0.014349912999369106
2169 1.0808042188670272e-11 0.001711497476037466 0.014347466125014455
2170 1.080035480405859e-11 0.0017105686219105738 0.014345020168837243
2171 1.0792675006951655e-11 0.0017096406331299394 0.014342575129274206
2172 1.0785002783857733e-11 0.0017087135085897612 0.014340131004765926
2173 1.0777338121321899e-11 0.0017077872471860372 0.014337687793756833
2174 1.0769681005925882e-11 0.0017068618478165616 0.014335245494695177
2175 1.0762031424287989e-11 0.0017059373093809213 0.014332804106033036
2176 1.0754389363062942e-11 0.0017050136307804914 0.014330363626226294
2177 1.074675480894179e-11 0.0017040908109184326 0.014327924053734634
2178 1.0739127748651753e-11 0.0017031688486996866 0.014325485387021527
2179 1.0731508168956145e-11 0.001702247743030974 0.014323047624554225
2180 1.0723896056654219e-11 0.00170132749282079 0.014320610764803742
2181 1.0716291398581066e-11 0.0017004080969794 0.014318174806244857
2182 1.0708694181607495e-11 0.0016994895544188379 0.014315739747356091
2183 1.0701104392639912e-11 0.0016985718640529011 0.014313305586619706
2184 1.069352201862019e-11 0.0016976550247971474 0.014310872322521685
2185 1.0685947046525583e-11 0.0016967390355688916 0.014308439953551735
2186 1.0678379463368582e-11 0.0016958238952872024 0.014306008478203265
2187 1.0670819256196817e-11 0.0016949096028728984 0.014303577894973385
2188 1.0663266412092924e-11 0.0016939961572485444 0.014301148202362888
2189 1.0655720918174444e-11 0.0016930835573384486 0.014298719398876248
2190 1.0648182761593705e-11 0.0016921718020686588 0.014296291483021603
2191 1.06406519295377e-11 0.0016912608903669592 0.014293864453310748
2192 1.0633128409227973e-11 0.0016903508211628666 0.014291438308259125
2193 1.0625612187920518e-11 0.001689441593387627 0.014289013046385813
2194 1.0618103252905664e-11 0.0016885332059742128 0.014286588666213521
2195 1.0610601591507943e-11 0.001687625657857318 0.014284165166268572
2196 1.0603107191085994e-11 0.0016867189479733565 0.014281742545080895
2197 1.0595620039032458e-11 0.0016858130752604576 0.014279320801184023
2198 1.0588140122773856e-11 0.0016849080386584624 0.014276899933115076
2199 1.0580667429770467e-11 0.001684003837108922 0.014274479939414747
2200 1.0573201947516244e-11 0.001683100469555092 0.014272060818627304
2201 1.0565743663538679e-11 0.0016821979349419306 0.014269642569300573
2202 1.055829256539871e-11 0.0016812962322160952 0.014267225189985928
2203 1.0550848640690601e-11 0.0016803953603259378 0.014264808679238282
2204 1.0543411877041835e-11 0.0016794953182215032 0.014262393035616083
2205 1.0535982262113019e-11 0.0016785961048545244 0.014259978257681298
2206 1.0528559783597757e-11 0.001677697719178421 0.014257564343999406
2207 1.0521144429222546e-11 0.0016768001601482933 0.014255151293139387
2208 1.0513736186746664e-11 0.0016759034267209215 0.01425273910367371
2209 1.0506335043962095e-11 0.0016750075178547607 0.014250327774178338
2210 1.0498940988693385e-11 0.0016741124325099384 0.014247917303232698
2211 1.0491554008797534e-11 0.0016732181696482514 0.014245507689419684
2212 1.0484174092163935e-11 0.0016723247282331617 0.014243098931325648
2213 1.0476801226714222e-11 0.0016714321072297939 0.014240691027540386
2214 1.0469435400402185e-11 0.0016705403056049319 0.014238283976657133
2215 1.0462076601213662e-11 0.0016696493223270147 0.01423587777727255
2216 1.0454724817166441e-11 0.001668759156366135 0.014233472427986714
2217 1.0447380036310141e-11 0.001667869806694034 0.014231067927403118
2218 1.0440042246726116e-11 0.0016669812722840995 0.014228664274128645
2219 1.0432711436527363e-11 0.001666093552111362 0.014226261466773577
2220 1.0425387593858411e-11 0.001665206645152492 0.014223859503951577
2221 1.0418070706895204e-11 0.0016643205503857957 0.014221458384279677
2222 1.0410760763845036e-11 0.0016634352667912137 0.01421905810637828
2223 1.0403457752946398e-11 0.001662550793350316 0.014216658668871132
2224 1.0396161662468926e-11 0.0016616671290462998 0.014214260070385338
2225 1.0388872480713267e-11 0.0016607842728639857 0.01421186230955133
2226 1.0381590196010993e-11 0.001659902223789815 0.014209465385002873
2227 1.0374314796724523e-11 0.0016590209808118467 0.014207069295377054
2228 1.0367046271246951e-11 0.001658140542919753 0.01420467403931426
2229 1.0359784608002032e-11 0.0016572609091048184 0.014202279615458191
2230 1.0352529795444036e-11 0.0016563820783599345 0.014199886022455834
2231 1.034528182205765e-11 0.0016555040496795985 0.014197493258957456
2232 1.0338040676357892e-11 0.001654626822059908 0.014195101323616606
2233 1.0330806346890014e-11 0.0016537503944985604 0.014192710215090094
2234 1.0323578822229407e-11 0.001652874765994848 0.014190319932037995
2235 1.0316358090981474e-11 0.001651999935549655 0.014187930473123623
2236 1.0309144141781576e-11 0.0016511259021654557 0.01418554183701354
2237 1.030193696329491e-11 0.0016502526648463096 0.014183154022377535
2238 1.0294736544216421e-11 0.0016493802225978598 0.014180767027888628
2239 1.0287542873270693e-11 0.0016485085744273294 0.014178380852223041
2240 1.0280355939211882e-11 0.0016476377193435177 0.014175995494060215
2241 1.0273175730823582e-11 0.0016467676563567985 0.014173610952082779
2242 1.0266002236918768e-11 0.0016458983844791163 0.014171227224976555
2243 1.0258835446339687e-11 0.001645029902723983 0.014168844311430548
2244 1.025167534795774e-11 0.0016441622101064754 0.014166462210136928
2245 1.0244521930673425e-11 0.001643295305643232 0.014164080919791034
2246 1.0237375183416234e-11 0.0016424291883524497 0.01416170043909136
2247 1.0230235095144547e-11 0.001641563857253881 0.014159320766739545
2248 1.022310165484555e-11 0.0016406993113688307 0.01415694190144037
2249 1.021597485153514e-11 0.0016398355497201536 0.014154563841901741
2250 1.0208854674257832e-11 0.0016389725713322513 0.014152186586834693
2251 1.0201741112086658e-11 0.0016381103752310681 0.014149810134953365
2252 1.0194634154123107e-11 0.0016372489604440897 0.014147434484975012
2253 1.0187533789496988e-11 0.0016363883260003388 0.014145059635619977
2254 1.0180440007366385e-11 0.0016355284709303728 0.014142685585611698
2255 1.0173352796917541e-11 0.001634669394266281 0.014140312333676696
2256 1.0166272147364765e-11 0.0016338110950416811 0.014137939878544557
2257 1.0159198047950351e-11 0.0016329535722917168 0.014135568218947937
2258 1.0152130487944494e-11 0.0016320968250530545 0.014133197353622548
2259 1.0145069456645203e-11 0.0016312408523638808 0.014130827281307152
2260 1.0138014943378178e-11 0.0016303856532638987 0.014128458000743546
2261 1.0130966937496765e-11 0.0016295312267943255 0.014126089510676563
2262 1.0123925428381849e-11 0.0016286775719978892 0.014123721809854063
2263 1.011689040544176e-11 0.0016278246879188262 0.014121354897026915
2264 1.0109861858112201e-11 0.0016269725736028783 0.014118988770949005
2265 1.010283977585616e-11 0.0016261212280972897 0.014116623430377217
2266 1.00958241481638e-11 0.0016252706504508035 0.014114258874071424
2267 1.0088814964552406e-11 0.0016244208397136603 0.01411189510079449
2268 1.0081812214566261e-11 0.0016235717949375937 0.014109532109312251
2269 1.0074815887776602e-11 0.0016227235151758284 0.014107169898393515
2270 1.0067825973781489e-11 0.0016218759994830769 0.014104808466810047
2271 1.006084246220577e-11 0.0016210292469155368 0.014102447813336572
2272 1.0053865342700952e-11 0.0016201832565308882 0.014100087936750758
2273 1.0046894604945139e-11 0.0016193380273882908 0.014097728835833207
2274 1.0039930238642943e-11 0.0016184935585483802 0.014095370509367457
2275 1.0032972233525404e-11 0.001617649849073266 0.014093012956139968
2276 1.0026020579349897e-11 0.0016168068980265287 0.014090656174940113
2277 1.0019075265900065e-11 0.0016159647044732175 0.014088300164560176
2278 1.0012136282985709e-11 0.001615123267479846 0.014085944923795337
2279 1.0005203620442728e-11 0.0016142825861143906 0.014083590451443669
2280 9.99827726813302e-12 0.0016134426594462876 0.014081236746306127
2281 9.991357215944426e-12 0.00161260348654643 0.014078883807186549
2282 9.984443453790622e-12 0.0016117650664871652 0.01407653163289164
2283 9.97753597161105e-12 0.001610927398342291 0.014074180222230967
2284 9.97063475937082e-12 0.0016100904811870546 0.014071829574016948
2285 9.963739807060663e-12 0.0016092543140981488 0.014069479687064854
2286 9.956851104696811e-12 0.001608418896153709 0.014067130560192792
2287 9.949968642320938e-12 0.0016075842264333116 0.0140647821922217
2288 9.943092410000092e-12 0.0016067503040179693 0.014062434581975347
2289 9.936222397826585e-12 0.0016059171279901308 0.014060087728280313
2290 9.92935859591793e-12 0.0016050846974336762 0.014057741629965993
2291 9.922500994416767e-12 0.001604253011433915 0.014055396285864582
2292 9.915649583490762e-12 0.0016034220690775832 0.014053051694811067
2293 9.90880435333255e-12 0.0016025918694528407 0.014050707855643229
2294 9.901965294159654e-12 0.0016017624116492686 0.014048364767201628
2295 9.895132396214407e-12 0.001600933694757866 0.0140460224283296
2296 9.88830564976385e-12 0.001600105717871048 0.01404368083787324
2297 9.881485045099687e-12 0.0015992784800826431 0.014041339994681412
2298 9.874670572538202e-12 0.0015984519804878897 0.014038999897605726
2299 9.867862222420155e-12 0.001597626218183434 0.014036660545500538
2300 9.861059985110738e-12 0.0015968011922673272 0.014034321937222944
2301 9.854263850999478e-12 0.0015959769018390228 0.014031984071632767
2302 9.84747381050017e-12 0.0015951533459993737 0.014029646947592555
2303 9.840689854050801e-12 0.0015943305238506303 0.014027310563967573
2304 9.833911972113465e-12 0.001593508434496437 0.014024974919625798
2305 9.827140155174307e-12 0.00159268707704183 0.014022640013437906
2306 9.820374393743422e-12 0.0015918664505932343 0.01402030584427727
2307 9.813614678354795e-12 0.001591046554258462 0.014017972411019949
2308 9.80686099956623e-12 0.0015902273871467086 0.014015639712544685
2309 9.800113347959265e-12 0.0015894089483685502 0.014013307747732896
2310 9.793371714139105e-12 0.0015885912370359424 0.014010976515468666
2311 9.786636088734546e-12 0.001587774252262216 0.01400864601463874
2312 9.7799064623979e-12 0.0015869579931620755 0.014006316244132514
2313 9.773182825804928e-12 0.0015861424588515965 0.014003987202842037
2314 9.766465169654757e-12 0.0015853276484482223 0.014001658889661995
2315 9.759753484669814e-12 0.0015845135610707617 0.013999331303489706
2316 9.753047761595751e-12 0.0015837001958393868 0.013997004443225115
2317 9.746347991201367e-12 0.0015828875518756297 0.013994678307770786
2318 9.739654164278563e-12 0.0015820756283023807 0.013992352896031901
2319 9.732966271642224e-12 0.0015812644242438852 0.013990028206916241
2320 9.726284304130178e-12 0.0015804539388257416 0.013987704239334186
2321 9.719608252603129e-12 0.0015796441711748983 0.013985380992198716
2322 9.712938107944581e-12 0.0015788351204196513 0.013983058464425394
2323 9.70627386106074e-12 0.0015780267856896413 0.013980736654932357
2324 9.699615502880487e-12 0.0015772191661158526 0.013978415562640322
2325 9.692963024355283e-12 0.0015764122608306085 0.013976095186472571
2326 9.686316416459102e-12 0.0015756060689675706 0.013973775525354943
2327 9.679675670188352e-12 0.001574800589661735 0.01397145657821583
2328 9.67304077656183e-12 0.00157399582204943 0.01396913834398617
2329 9.666411726620627e-12 0.0015731917652683147 0.013966820821599443
2330 9.659788511428075e-12 0.001572388418457375 0.01396450400999166
2331 9.653171122069664e-12 0.0015715857807569221 0.013962187908101355
2332 9.646559549652998e-12 0.0015707838513085895 0.013959872514869593
2333 9.639953785307696e-12 0.001569982629255331 0.013957557829239941
2334 9.633353820185353e-12 0.0015691821137414172 0.013955243850158481
2335 9.626759645459444e-12 0.0015683823039124348 0.013952930576573791
2336 9.620171252325287e-12 0.0015675831989152825 0.013950618007436948
2337 9.613588631999946e-12 0.001566784797898169 0.013948306141701514
2338 9.607011775722181e-12 0.0015659871000106111 0.013945994978323533
2339 9.60044067475238e-12 0.0015651901044034303 0.013943684516261524
2340 9.593875320372488e-12 0.0015643938102287511 0.013941374754476477
2341 9.587315703885935e-12 0.0015635982166399985 0.013939065691931842
2342 9.58076181661759e-12 0.0015628033227918952 0.013936757327593526
2343 9.574213649913668e-12 0.0015620091278404596 0.013934449660429886
2344 9.567671195141692e-12 0.001561215630943003 0.013932142689411725
2345 9.561134443690398e-12 0.0015604228312581271 0.01392983641351228
2346 9.554603386969699e-12 0.001559630727945722 0.01392753083170722
2347 9.548078016410595e-12 0.0015588393201669635 0.013925225942974639
2348 9.541558323465117e-12 0.0015580486070843117 0.013922921746295048
2349 9.535044299606284e-12 0.0015572585878615064 0.013920618240651376
2350 9.528535936328e-12 0.0015564692616635667 0.013918315425028955
2351 9.522033225145018e-12 0.001555680627656788 0.013916013298415518
2352 9.515536157592857e-12 0.0015548926850087392 0.013913711859801187
2353 9.509044725227759e-12 0.0015541054328882611 0.01391141110817848
2354 9.502558919626613e-12 0.0015533188704654633 0.013909111042542293
2355 9.496078732386896e-12 0.0015525329969117224 0.013906811661889899
2356 9.4896041551266e-12 0.0015517478113996788 0.01390451296522094
2357 9.483135179484182e-12 0.0015509633131032359 0.013902214951537423
2358 9.476671797118494e-12 0.001550179501197556 0.01389991761984371
2359 9.470213999708716e-12 0.0015493963748590591 0.013897620969146516
2360 9.463761778954311e-12 0.0015486139332654206 0.013895324998454903
2361 9.457315126574948e-12 0.0015478321755955677 0.013893029706780271
2362 9.450874034310448e-12 0.001547051101029678 0.013890735093136356
2363 9.44443849392071e-12 0.0015462707087491776 0.013888441156539219
2364 9.438008497185676e-12 0.0015454909979367385 0.013886147896007247
2365 9.431584035905232e-12 0.0015447119677762754 0.01388385531056114
2366 9.425165101899183e-12 0.0015439336174529448 0.013881563399223909
2367 9.418751687007167e-12 0.0015431559461531413 0.013879272161020867
2368 9.412343783088614e-12 0.0015423789530644967 0.01387698159497963
2369 9.405941382022675e-12 0.0015416026373758762 0.013874691700130105
2370 9.399544475708153e-12 0.0015408269982773778 0.013872402475504484
2371 9.393153056063464e-12 0.0015400520349603283 0.01387011392013724
2372 9.386767115026557e-12 0.0015392777466172822 0.013867826033065123
2373 9.380386644554867e-12 0.0015385041324420192 0.013865538813327149
2374 9.374011636625268e-12 0.0015377311916295417 0.013863252259964603
2375 9.36764208323398e-12 0.0015369589233760726 0.013860966372021026
2376 9.361277976396535e-12 0.0015361873268790532 0.013858681148542207
2377 9.354919308147714e-12 0.0015354164013371406 0.013856396588576188
2378 9.34856607054149e-12 0.001534646145950206 0.013854112691173247
2379 9.342218255650966e-12 0.001533876559919332 0.0138518294553859
2380 9.335875855568311e-12 0.0015331076424468105 0.013849546880268893
2381 9.329538862404714e-12 0.0015323393927361402 0.013847264964879192
2382 9.323207268290317e-12 0.0015315718099920255 0.013844983708275981
2383 9.316881065374164e-12 0.0015308048934203726 0.013842703109520661
2384 9.31056024582415e-12 0.0015300386422282884 0.01384042316767684
2385 9.304244801826944e-12 0.0015292730556240777 0.013838143881810323
2386 9.297934725587953e-12 0.0015285081328172418 0.013835865250989116
2387 9.291630009331247e-12 0.0015277438730184755 0.01383358727428341
2388 9.285330645299514e-12 0.001526980275439665 0.013831309950765584
2389 9.279036625754012e-12 0.0015262173392938869 0.013829033279510197
2390 9.272747942974487e-12 0.0015254550637954039 0.01382675725959398
2391 9.266464589259147e-12 0.001524693448159664 0.013824481890095835
2392 9.260186556924576e-12 0.0015239324916032984 0.013822207170096822
2393 9.253913838305708e-12 0.0015231721933441186 0.013819933098680163
2394 9.247646425755752e-12 0.0015224125526011147 0.01381765967493123
2395 9.241384311646152e-12 0.0015216535685944532 0.013815386897937544
2396 9.23512748836651e-12 0.0015208952405454746 0.013813114766788766
2397 9.228875948324541e-12 0.0015201375676766914 0.013810843280576687
2398 9.222629683946039e-12 0.0015193805492117866 0.013808572438395235
2399 9.216388687674795e-12 0.0015186241843756102 0.013806302239340464
2400 9.210152951972555e-12 0.0015178684723941782 0.013804032682510544
2401 9.203922469318968e-12 0.0015171134124946698 0.01380176376700576
2402 9.197697232211516e-12 0.0015163590039054256 0.013799495491928509
2403 9.19147723316548e-12 0.0015156052458559454 0.013797227856383282
2404 9.185262464713885e-12 0.001514852137576886 0.013794960859476683
2405 9.17905291940744e-12 0.0015140996783000594 0.0137926945003174
2406 9.172848589814478e-12 0.0015133478672584304 0.013790428778016211
2407 9.166649468520917e-12 0.0015125967036861143 0.013788163691685977
2408 9.160455548130192e-12 0.001511846186818375 0.013785899240441633
2409 9.154266821263228e-12 0.0015110963158916236 0.013783635423400192
2410 9.148083280558364e-12 0.0015103470901434146 0.013781372239680734
2411 9.141904918671301e-12 0.0015095985088124455 0.013779109688404394
2412 9.135731728275072e-12 0.0015088505711385537 0.01377684776869437
2413 9.129563702059961e-12 0.001508103276362715 0.013774586479675912
2414 9.123400832733472e-12 0.0015073566237270414 0.013772325820476312
2415 9.117243113020277e-12 0.0015066106124747784 0.013770065790224906
2416 9.11109053566215e-12 0.001505865241850304 0.013767806388053068
2417 9.10494309341793e-12 0.001505120511099126 0.013765547613094198
2418 9.09880077906346e-12 0.0015043764194678797 0.013763289464483727
2419 9.092663585391553e-12 0.0015036329662043268 0.013761031941359107
2420 9.08653150521191e-12 0.0015028901505573524 0.0137587750428598
2421 9.08040453135111e-12 0.001502147971776963 0.013756518768127286
2422 9.074282656652527e-12 0.0015014064291142852 0.013754263116305048
2423 9.068165873976289e-12 0.001500665521821563 0.013752008086538568
2424 9.062054176199245e-12 0.001499925249152156 0.013749753677975329
2425 9.055947556214886e-12 0.0014991856103605374 0.013747499889764798
2426 9.04984600693332e-12 0.0014984466047022918 0.013745246721058434
2427 9.043749521281208e-12 0.0014977082314341133 0.013742994171009675
2428 9.037658092201726e-12 0.001496970489813804 0.013740742238773935
2429 9.031571712654501e-12 0.0014962333791002705 0.013738490923508597
2430 9.025490375615578e-12 0.0014954968985535235 0.013736240224373013
2431 9.019414074077355e-12 0.0014947610474346754 0.013733990140528495
2432 9.013342801048557e-12 0.0014940258250059374 0.013731740671138313
2433 9.00727654955416e-12 0.001493291230530619 0.013729491815367685
2434 9.001215312635381e-12 0.0014925572632731243 0.013727243572383783
2435 8.995159083349575e-12 0.0014918239224989516 0.013724995941355714
2436 8.989107854770231e-12 0.0014910912074746902 0.013722748921454522
2437 8.983061619986912e-12 0.0014903591174680192 0.013720502511853187
2438 8.977020372105211e-12 0.0014896276517477056 0.013718256711726617
2439 8.970984104246695e-12 0.0014888968095836017 0.013716011520251639
2440 8.964952809548854e-12 0.0014881665902466434 0.013713766936606999
2441 8.95892648116508e-12 0.0014874369930088487 0.01371152295997336
2442 8.952905112264572e-12 0.0014867080171433145 0.013709279589533285
2443 8.946888696032352e-12 0.0014859796619242165 0.013707036824471249
2444 8.940877225669167e-12 0.0014852519266268056 0.013704794663973624
2445 8.934870694391456e-12 0.0014845248105274066 0.013702553107228671
2446 8.928869095431317e-12 0.0014837983129034166 0.013700312153426545
2447 8.922872422036444e-12 0.0014830724330333024 0.013698071801759285
2448 8.916880667470105e-12 0.0014823471701965992 0.013695832051420812
2449 8.91089382501107e-12 0.001481622523673908 0.01369359290160692
2450 8.90491188795357e-12 0.0014808984927468945 0.013691354351515276
2451 8.898934849607269e-12 0.0014801750766982864 0.013689116400345413
2452 8.892962703297196e-12 0.001479452274811872 0.013686879047298721
2453 8.88699544236371e-12 0.0014787300863724983 0.013684642291578453
2454 8.881033060162461e-12 0.0014780085106660683 0.013682406132389711
2455 8.875075550064334e-12 0.0014772875469795399 0.013680170568939446
2456 8.86912290545542e-12 0.0014765671946009244 0.013677935600436454
2457 8.863175119736946e-12 0.001475847452819283 0.013675701226091368
2458 8.857232186325251e-12 0.0014751283209247265 0.013673467445116654
2459 8.851294098651735e-12 0.001474409798208413 0.013671234256726608
2460 8.845360850162818e-12 0.0014736918839625458 0.013669001660137353
2461 8.83943243431989e-12 0.0014729745774803716 0.013666769654566832
2462 8.833508844599263e-12 0.0014722578780561781 0.0136645382392348
2463 8.827590074492154e-12 0.0014715417849852932 0.013662307413362832
2464 8.821676117504607e-12 0.0014708262975640825 0.013660077176174304
2465 8.815766967157459e-12 0.0014701114150899475 0.013657847526894393
2466 8.809862616986318e-12 0.0014693971368613236 0.013655618464750082
2467 8.803963060541497e-12 0.0014686834621776786 0.01365338998897014
2468 8.798068291387975e-12 0.0014679703903395106 0.01365116209878513
2469 8.792178303105364e-12 0.0014672579206483462 0.013648934793427402
2470 8.78629308928785e-12 0.0014665460524067387 0.01364670807213108
2471 8.78041264354416e-12 0.0014658347849182659 0.013644481934132067
2472 8.774536959497527e-12 0.001465124117487529 0.013642256378668042
2473 8.768666030785636e-12 0.0014644140494201505 0.013640031404978445
2474 8.762799851060581e-12 0.001463704580022772 0.013637807012304486
2475 8.75693841398883e-12 0.0014629957086030525 0.013635583199889126
2476 8.751081713251184e-12 0.0014622874344696667 0.013633359966977088
2477 8.745229742542732e-12 0.0014615797569323035 0.013631137312814843
2478 8.739382495572795e-12 0.0014608726753016638 0.013628915236650604
2479 8.73353996606491e-12 0.0014601661888894587 0.013626693737734329
2480 8.72770214775679e-12 0.001459460297008408 0.013624472815317716
2481 8.721869034400241e-12 0.0014587549989722377 0.013622252468654191
2482 8.716040619761169e-12 0.0014580502940956788 0.013620032696998912
2483 8.710216897619514e-12 0.001457346181694466 0.01361781349960876
2484 8.70439786176921e-12 0.0014566426610853349 0.013615594875742335
2485 8.698583506018157e-12 0.0014559397315860201 0.013613376824659955
2486 8.692773824188173e-12 0.0014552373925152547 0.013611159345623652
2487 8.686968810114953e-12 0.0014545356431927676 0.013608942437897165
2488 8.681168457648022e-12 0.0014538344829392816 0.013606726100745935
2489 8.675372760650702e-12 0.0014531339110765123 0.013604510333437101
2490 8.669581713000082e-12 0.0014524339269271658 0.0136022951352395
2491 8.66379530858696e-12 0.001451734529814937 0.013600080505423662
2492 8.658013541315811e-12 0.001451035719064508 0.013597866443261799
2493 8.65223640510475e-12 0.0014503374940015468 0.013595652948027809
2494 8.646463893885489e-12 0.0014496398539527043 0.013593440018997267
2495 8.640696001603288e-12 0.0014489427982456134 0.013591227655447423
2496 8.634932722216941e-12 0.0014482463262088874 0.013589015856657198
2497 8.62917404969872e-12 0.0014475504371721179 0.01358680462190718
2498 8.623419978034329e-12 0.001446855130465873 0.013584593950479618
2499 8.617670501222881e-12 0.0014461604054216964 0.01358238384165842
2500 8.611925613276851e-12 0.0014454662613721044 0.01358017429472915
2501 8.606185308222046e-12 0.001444772697650585 0.01357796530897902
2502 8.600449580097542e-12 0.0014440797135915962 0.01357575688369689
2503 8.594718422955678e-12 0.0014433873085305635 0.013573549018173257
2504 8.588991830861995e-12 0.001442695481803879 0.013571341711700264
2505 8.583269797895216e-12 0.0014420042327488998 0.013569134963571684
2506 8.577552318147186e-12 0.0014413135607039451 0.013566928773082921
2507 8.571839385722853e-12 0.0014406234650082962 0.013564723139531006
2508 8.566130994740222e-12 0.001439933945002194 0.01356251806221459
2509 8.56042713933031e-12 0.0014392450000268362 0.013560313540433945
2510 8.55472781363713e-12 0.0014385566294243775 0.013558109573490953
2511 8.549033011817632e-12 0.001437868832537927 0.013555906160689113
2512 8.543342728041676e-12 0.0014371816087115463 0.013553703301333524
2513 8.537656956491996e-12 0.0014364949572902481 0.013551500994730894
2514 8.531975691364167e-12 0.001435808877619995 0.013549299240189527
2515 8.52629892686654e-12 0.0014351233690476967 0.013547098037019319
2516 8.52062665722025e-12 0.0014344384309212092 0.01354489738453176
2517 8.514958876659133e-12 0.001433754062589333 0.013542697282039927
2518 8.509295579429739e-12 0.0014330702634018113 0.01354049772885848
2519 8.50363675979125e-12 0.0014323870327093281 0.01353829872430366
2520 8.497982412015467e-12 0.0014317043698635072 0.013536100267693278
2521 8.49233253038677e-12 0.00143102227421691 0.013533902358346723
2522 8.48668710920208e-12 0.0014303407451230338 0.013531704995584948
2523 8.481046142770841e-12 0.0014296597819363108 0.013529508178730476
2524 8.475409625414944e-12 0.001428979384012106 0.013527311907107384
2525 8.46977755146873e-12 0.0014282995507067149 0.013525116180041308
2526 8.46414991527893e-12 0.0014276202813773636 0.013522920996859436
2527 8.458526711204644e-12 0.0014269415753822056 0.013520726356890505
2528 8.45290793361731e-12 0.0014262634320803204 0.013518532259464802
2529 8.447293576900641e-12 0.0014255858508317126 0.013516338703914147
2530 8.441683635450625e-12 0.0014249088309973095 0.013514145689571905
2531 8.43607810367546e-12 0.00142423237193896 0.01351195321577297
2532 8.430476975995544e-12 0.001423556473019433 0.013509761281853772
2533 8.424880246843422e-12 0.0014228811336024151 0.013507569887152262
2534 8.419287910663755e-12 0.0014222063530525103 0.013505379031007915
2535 8.413699961913304e-12 0.0014215321307352367 0.013503188712761731
2536 8.408116395060864e-12 0.0014208584660170263 0.01350099893175622
2537 8.40253720458725e-12 0.0014201853582652229 0.013498809687335403
2538 8.396962384985267e-12 0.00141951280684808 0.013496620978844815
2539 8.391391930759653e-12 0.0014188408111347603 0.013494432805631491
2540 8.385825836427073e-12 0.001418169370495333 0.013492245167043969
2541 8.380264096516062e-12 0.0014174984843007732 0.013490058062432283
2542 8.374706705567008e-12 0.0014168281519229592 0.013487871491147961
2543 8.369153658132108e-12 0.0014161583727346722 0.013485685452544026
2544 8.363604948775342e-12 0.0014154891461095936 0.013483499945974982
2545 8.358060572072425e-12 0.0014148204714223046 0.013481314970796816
2546 8.352520522610796e-12 0.0014141523480482832 0.013479130526366997
2547 8.346984794989559e-12 0.0014134847753639035 0.013476946612044469
2548 8.341453383819477e-12 0.0014128177527464342 0.01347476322718965
2549 8.335926283722919e-12 0.0014121512795740368 0.013472580371164423
2550 8.33040348933384e-12 0.001411485355225764 0.013470398043332141
2551 8.324884995297726e-12 0.0014108199790815585 0.013468216243057616
2552 8.3193707962716e-12 0.0014101551505222504 0.013466034969707117
2553 8.31386088692394e-12 0.0014094908689295574 0.013463854222648368
2554 8.308355261934687e-12 0.0014088271336860818 0.013461674001250545
2555 8.302853915995212e-12 0.0014081639441753098 0.013459494304884275
2556 8.297356843808245e-12 0.0014075012997816095 0.013457315132921624
2557 8.29186404008789e-12 0.0014068391998902294 0.013455136484736103
2558 8.286375499559542e-12 0.0014061776438872968 0.013452958359702654
2559 8.280891216959922e-12 0.0014055166311598166 0.013450780757197661
2560 8.275411187036981e-12 0.0014048561610956697 0.013448603676598933
2561 8.269935404549898e-12 0.0014041962330836111 0.013446427117285706
2562 8.264463864269055e-12 0.0014035368465132691 0.013444251078638643
2563 8.25899656097599e-12 0.0014028780007751432 0.013442075560039827
2564 8.253533489463365e-12 0.001402219695260602 0.01343990056087275
2565 8.248074644534943e-12 0.0014015619293618836 0.013437726080522327
2566 8.242620021005562e-12 0.0014009047024720926 0.01343555211837488
2567 8.237169613701093e-12 0.001400248013985198 0.013433378673818134
2568 8.231723417458403e-12 0.0013995918632960336 0.013431205746241221
2569 8.226281427125345e-12 0.0013989362498002954 0.013429033335034674
2570 8.220843637560712e-12 0.0013982811728945402 0.013426861439590418
2571 8.215410043634202e-12 0.0013976266319761835 0.013424690059301773
2572 8.2099806402264e-12 0.0013969726264434995 0.013422519193563449
2573 8.204555422228745e-12 0.0013963191556956185 0.013420348841771543
2574 8.199134384543493e-12 0.0013956662191325255 0.013418179003323535
2575 8.193717522083685e-12 0.001395013816155059 0.01341600967761828
2576 8.188304829773134e-12 0.0013943619461649097 0.01341384086405602
2577 8.18289630254638e-12 0.0013937106085646182 0.01341167256203836
2578 8.177491935348651e-12 0.0013930598027575747 0.01340950477096828
2579 8.172091723135859e-12 0.0013924095281480163 0.013407337490250124
2580 8.166695660874548e-12 0.0013917597841410266 0.013405170719289603
2581 8.161303743541882e-12 0.0013911105701425338 0.013403004457493787
2582 8.155915966125584e-12 0.001390461885559309 0.0134008387042711
2583 8.150532323623954e-12 0.0013898137297989653 0.013398673459031321
2584 8.145152811045794e-12 0.001389166102269956 0.013396508721185581
2585 8.13977742341041e-12 0.0013885190023815728 0.013394344490146358
2586 8.134406155747564e-12 0.001387872429543945 0.013392180765327473
2587 8.129039003097452e-12 0.001387226383168038 0.013390017546144087
2588 8.123675960510676e-12 0.0013865808626656515 0.013387854832012701
2589 8.11831702304821e-12 0.001385935867449418 0.013385692622351146
2590 8.112962185781375e-12 0.0013852913969328022 0.013383530916578588
2591 8.107611443791821e-12 0.0013846474505300982 0.013381369714115524
2592 8.10226479217147e-12 0.001384004027656429 0.013379209014383768
2593 8.096922226022511e-12 0.0013833611277277455 0.013377048816806462
2594 8.091583740457366e-12 0.0013827187501608239 0.013374889120808062
2595 8.086249330598657e-12 0.0013820768943732654 0.013372729925814345
2596 8.080918991579188e-12 0.0013814355597834937 0.013370571231252397
2597 8.075592718541895e-12 0.0013807947458107544 0.01336841303655061
2598 8.070270506639842e-12 0.001380154451875113 0.013366255341138689
2599 8.064952351036181e-12 0.0013795146773974546 0.013364098144447636
2600 8.059638246904122e-12 0.0013788754217994809 0.013361941445909754
2601 8.054328189426916e-12 0.00137823668450371 0.013359785244958646
2602 8.049022173797809e-12 0.0013775984649334744 0.013357629541029203
2603 8.043720195220034e-12 0.00137696076251292 0.013355474333557613
2604 8.038422248906773e-12 0.0013763235766670048 0.013353319621981346
2605 8.033128330081132e-12 0.001375686906821497 0.01335116540573916
2606 8.027838433976107e-12 0.0013750507524029735 0.013349011684271092
2607 8.022552555834569e-12 0.0013744151128388192 0.013346858457018463
2608 8.017270690909228e-12 0.0013737799875572256 0.013344705723423863
2609 8.011992834462603e-12 0.001373145375987188 0.013342553482931155
2610 8.006718981766998e-12 0.0013725112775585069 0.013340401734985474
2611 8.001449128104483e-12 0.0013718776917017832 0.013338250479033219
2612 7.99618326876685e-12 0.0013712446178484198 0.013336099714522051
2613 7.990921399055607e-12 0.0013706120554306186 0.013333949440900897
2614 7.985663514281936e-12 0.0013699800038813796 0.013331799657619936
2615 7.980409609766675e-12 0.0013693484626344993 0.013329650364130604
2616 7.975159680840273e-12 0.0013687174311245698 0.013327501559885588
2617 7.969913722842799e-12 0.0013680869087869772 0.013325353244338822
2618 7.96467173112387e-12 0.0013674568950579 0.013323205416945486
2619 7.959433701042668e-12 0.0013668273893743081 0.013321058077162003
2620 7.95419962796788e-12 0.0013661983911739612 0.013318911224446034
2621 7.948969507277692e-12 0.0013655698998954076 0.013316764858256478
2622 7.943743334359758e-12 0.001364941914977983 0.013314618978053468
2623 7.938521104611173e-12 0.001364314435861809 0.013312473583298368
2624 7.93330281343844e-12 0.0013636874619877913 0.013310328673453766
2625 7.928088456257462e-12 0.0013630609927976192 0.013308184247983482
2626 7.922878028493489e-12 0.0013624350277337638 0.013306040306352549
2627 7.917671525581121e-12 0.0013618095662394766 0.013303896848027227
2628 7.91246894296427e-12 0.0013611846077587883 0.01330175387247499
2629 7.907270276096124e-12 0.001360560151736508 0.013299611379164522
2630 7.90207552043914e-12 0.0013599361976182208 0.013297469367565722
2631 7.89688467146501e-12 0.0013593127448502877 0.013295327837149698
2632 7.891697724654625e-12 0.0013586897928798427 0.013293186787388753
2633 7.886514675498073e-12 0.0013580673411547931 0.013291046217756404
2634 7.881335519494597e-12 0.0013574453891238175 0.013288906127727361
2635 7.876160252152567e-12 0.001356823936236364 0.01328676651677753
2636 7.870988868989474e-12 0.0013562029819426502 0.013284627384384013
2637 7.865821365531882e-12 0.0013555825256936604 0.0132824887300251
2638 7.860657737315422e-12 0.0013549625669411452 0.01328035055318027
2639 7.855497979884746e-12 0.0013543431051376204 0.013278212853330187
2640 7.85034208879354e-12 0.0013537241397363648 0.0132760756299567
2641 7.845190059604452e-12 0.0013531056701914194 0.013273938882542831
2642 7.840041887889099e-12 0.0013524876959575864 0.013271802610572786
2643 7.83489756922803e-12 0.0013518702164904276 0.013269666813531937
2644 7.829757099210715e-12 0.001351253231246263 0.013267531490906837
2645 7.824620473435503e-12 0.0013506367396821696 0.013265396642185198
2646 7.8194876875096e-12 0.0013500207412559804 0.013263262266855902
2647 7.814358737049068e-12 0.0013494052354262828 0.013261128364408995
2648 7.809233617678776e-12 0.0013487902216524177 0.013258994934335683
2649 7.804112325032373e-12 0.001348175699394477 0.013256861976128327
2650 7.798994854752283e-12 0.0013475616681133049 0.013254729489280442
2651 7.79388120248968e-12 0.0013469481272704933 0.013252597473286701
2652 7.78877136390444e-12 0.0013463350763283839 0.013250465927642919
2653 7.783665334665151e-12 0.001345722514750064 0.013248334851846061
2654 7.778563110449054e-12 0.001345110441999367 0.013246204245394235
2655 7.77346468694206e-12 0.0013444988575408707 0.013244074107786694
2656 7.768370059838682e-12 0.0013438877608398958 0.013241944438523823
2657 7.76327922484205e-12 0.0013432771513625054 0.013239815237107148
2658 7.758192177663864e-12 0.0013426670285755025 0.013237686503039327
2659 7.753108914024381e-12 0.0013420573919464302 0.013235558235824146
2660 7.748029429652387e-12 0.0013414482409435694 0.013233430434966524
2661 7.742953720285182e-12 0.0013408395750359378 0.013231303099972502
2662 7.737881781668543e-12 0.001340231393693289 0.013229176230349244
2663 7.73281360955671e-12 0.0013396236963861107 0.013227049825605032
2664 7.727749199712354e-12 0.0013390164825856238 0.013224923885249266
2665 7.722688547906578e-12 0.001338409751763781 0.013222798408792463
2666 7.717631649918872e-12 0.0013378035033932661 0.01322067339574625
2667 7.71257850153709e-12 0.0013371977369474924 0.013218548845623367
2668 7.707529098557438e-12 0.001336592451900601 0.013216424757937655
2669 7.702483436784448e-12 0.001335987647727461 0.013214301132204063
2670 7.697441512030959e-12 0.0013353833239036661 0.013212177967938644
2671 7.692403320118079e-12 0.0013347794799055354 0.013210055264658547
2672 7.68736885687518e-12 0.0013341761152101108 0.013207933021882015
2673 7.682338118139872e-12 0.0013335732292951569 0.01320581123912839
2674 7.677311099757974e-12 0.001332970821639159 0.013203689915918105
2675 7.672287797583503e-12 0.0013323688917213222 0.013201569051772681
2676 7.667268207478631e-12 0.0013317674390215702 0.013199448646214723
2677 7.662252325313684e-12 0.001331166463020544 0.01319732869876792
2678 7.657240146967124e-12 0.001330565963199601 0.013195209208957047
2679 7.652231668325496e-12 0.0013299659390408132 0.013193090176307954
2680 7.647226885283438e-12 0.0013293663900269665 0.013190971600347566
2681 7.642225793743645e-12 0.001328767315641559 0.013188853480603885
2682 7.637228389616844e-12 0.0013281687153688002 0.01318673581660598
2683 7.632234668821788e-12 0.0013275705886936107 0.013184618607883994
2684 7.627244627285214e-12 0.0013269729351016188 0.013182501853969129
2685 7.622258260941842e-12 0.0013263757540791618 0.013180385554393659
2686 7.617275565734343e-12 0.0013257790451132827 0.013178269708690916
2687 7.612296537613309e-12 0.0013251828076917306 0.013176154316395289
2688 7.607321172537251e-12 0.0013245870413029583 0.013174039377042226
2689 7.602349466472555e-12 0.001323991745436122 0.013171924890168224
2690 7.597381415393484e-12 0.0013233969195810796 0.013169810855310837
2691 7.592417015282146e-12 0.0013228025632283898 0.013167697272008665
2692 7.587456262128466e-12 0.0013222086758693109 0.013165584139801354
2693 7.582499151930184e-12 0.0013216152569957996 0.013163471458229598
2694 7.577545680692806e-12 0.00132102230610051 0.013161359226835128
2695 7.572595844429614e-12 0.0013204298226767923 0.013159247445160714
2696 7.56764963916162e-12 0.0013198378062186911 0.013157136112750167
2697 7.562707060917566e-12 0.0013192462562209455 0.013155025229148328
2698 7.557768105733884e-12 0.001318655172178987 0.013152914793901072
2699 7.552832769654688e-12 0.001318064553588938 0.013150804806555302
2700 7.547901048731758e-12 0.001317474399947612 0.013148695266658952
2701 7.542972939024497e-12 0.0013168847107525117 0.013146586173760976
2702 7.538048436599934e-12 0.0013162954855018268 0.013144477527411352
2703 7.5331275375327e-12 0.0013157067236944347 0.01314236932716108
2704 7.528210237904989e-12 0.0013151184248298984 0.013140261572562175
2705 7.523296533806566e-12 0.0013145305884084656 0.013138154263167669
2706 7.518386421334726e-12 0.001313943213931067 0.013136047398531607
2707 7.513479896594277e-12 0.0013133563008993162 0.013133940978209042
2708 7.508576955697527e-12 0.0013127698488155078 0.013131835001756038
2709 7.503677594764259e-12 0.0013121838571826159 0.013129729468729662
2710 7.498781809921706e-12 0.0013115983255042943 0.013127624378687986
2711 7.49388959730455e-12 0.0013110132532848742 0.013125519731190085
2712 7.489000953054884e-12 0.0013104286400293637 0.01312341552579603
2713 7.484115873322192e-12 0.0013098444852434464 0.013121311762066887
2714 7.479234354263343e-12 0.0013092607884334804 0.013119208439564722
2715 7.474356392042555e-12 0.0013086775491064969 0.013117105557852586
2716 7.469481982831402e-12 0.0013080947667701993 0.013115003116494528
2717 7.464611122808751e-12 0.0013075124409329627 0.013112901115055574
2718 7.45974380816079e-12 0.0013069305711038317 0.013110799553101744
2719 7.454880035080976e-12 0.0013063491567925196 0.013108698430200037
2720 7.450019799770025e-12 0.001305768197509408 0.01310659774591843
2721 7.4451630984359e-12 0.001305187692765545 0.013104497499825883
2722 7.440309927293781e-12 0.0013046076420726441 0.013102397691492327
2723 7.435460282566053e-12 0.0013040280449430834 0.01310029832048867
2724 7.43061416048229e-12 0.0013034489008899044 0.013098199386386792
2725 7.425771557279227e-12 0.0013028702094268106 0.013096100888759541
2726 7.420932469200737e-12 0.0013022919700681672 0.013094002827180729
2727 7.41609689249783e-12 0.001301714182328999 0.013091905201225138
2728 7.411264823428618e-12 0.0013011368457249903 0.013089808010468508
2729 7.406436258258309e-12 0.0013005599597724828 0.013087711254487542
2730 7.401611193259177e-12 0.0012999835239884757 0.013085614932859901
2731 7.396789624710547e-12 0.0012994075378906236 0.013083519045164199
2732 7.391971548898774e-12 0.0012988320009972355 0.013081423590980005
2733 7.38715696211723e-12 0.001298256912827274 0.013079328569887836
2734 7.382345860666282e-12 0.0012976822729003552 0.013077233981469163
2735 7.377538240853286e-12 0.0012971080807367454 0.013075139825306406
2736 7.372734098992542e-12 0.0012965343358573617 0.013073046100982923
2737 7.367933431405292e-12 0.0012959610377837711 0.013070952808083016
2738 7.363136234419714e-12 0.001295388186038188 0.013068859946191932
2739 7.358342504370884e-12 0.0012948157801434747 0.013066767514895855
2740 7.353552237600756e-12 0.0012942438196231394 0.0130646755137819
2741 7.348765430458158e-12 0.0012936723040013348 0.01306258394243812
2742 7.343982079298767e-12 0.0012931012328028584 0.013060492800453499
2743 7.3392021804851e-12 0.00129253060555315 0.013058402087417952
2744 7.334425730386473e-12 0.0012919604217782915 0.013056311802922316
2745 7.329652725379007e-12 0.0012913906810050058 0.01305422194655836
2746 7.3248831618456e-12 0.0012908213827606554 0.013052132517918773
2747 7.320117036175909e-12 0.0012902525265732416 0.013050043516597163
2748 7.315354344766338e-12 0.0012896841119714034 0.013047954942188062
2749 7.310595084020012e-12 0.0012891161384844163 0.013045866794286915
2750 7.305839250346764e-12 0.0012885486056421916 0.013043779072490082
2751 7.301086840163112e-12 0.001287981512975275 0.013041691776394835
2752 7.296337849892262e-12 0.0012874148600148458 0.013039604905599361
2753 7.291592275964054e-12 0.0012868486462927157 0.013037518459702748
2754 7.286850114814978e-12 0.0012862828713413278 0.013035432438304996
2755 7.282111362888143e-12 0.0012857175346937559 0.013033346841007007
2756 7.277376016633253e-12 0.0012851526358837028 0.013031261667410584
2757 7.27264407250661e-12 0.0012845881744455 0.013029176917118433
2758 7.267915526971072e-12 0.0012840241499141062 0.013027092589734156
2759 7.263190376496053e-12 0.001283460561825106 0.01302500868486225
2760 7.2584686175575005e-12 0.0012828974097147095 0.013022925202108106
2761 7.253750246637882e-12 0.0012823346931197515 0.01302084214107801
2762 7.249035260226163e-12 0.0012817724115776895 0.013018759501379136
2763 7.24432365481779e-12 0.0012812105646266038 0.013016677282619543
2764 7.23961542691467e-12 0.001280649151805195 0.013014595484408177
2765 7.23491057302517e-12 0.0012800881726527848 0.013012514106354869
2766 7.230209089664084e-12 0.0012795276267093137 0.01301043314807033
2767 7.2255109733526275e-12 0.00127896751351534 0.013008352609166156
2768 7.220816220618401e-12 0.0012784078326120401 0.01300627248925481
2769 7.216124827995396e-12 0.0012778485835412054 0.013004192787949637
2770 7.211436792023975e-12 0.0012772897658452436 0.013002113504864857
2771 7.206752109250838e-12 0.0012767313790671756 0.013000034639615559
2772 7.202070776229026e-12 0.001276173422750636 0.0129979561918177
2773 7.197392789517887e-12 0.001275615896439871 0.012995878161088105
2774 7.192718145683073e-12 0.0012750587996797388 0.012993800547044465
2775 7.188046841296521e-12 0.0012745021320157072 0.012991723349305335
2776 7.183378872936433e-12 0.0012739458929938532 0.01298964656749013
2777 7.178714237187262e-12 0.0012733900821608622 0.012987570201219127
2778 7.174052930639696e-12 0.0012728346990640265 0.012985494250113458
2779 7.169394949890645e-12 0.001272279743251245 0.012983418713795115
2780 7.1647402915432146e-12 0.0012717252142710213 0.012981343591886938
2781 7.1600889522067e-12 0.0012711711116724638 0.012979268884012622
2782 7.155440928496564e-12 0.0012706174350052837 0.01297719458979671
2783 7.150796217034421e-12 0.0012700641838197947 0.012975120708864593
2784 7.146154814448034e-12 0.0012695113576669118 0.01297304724084251
2785 7.141516717371275e-12 0.0012689589560981505 0.01297097418535754
2786 7.136881922444133e-12 0.0012684069786656255 0.012968901542037607
2787 7.132250426312684e-12 0.0012678554249220496 0.012966829310511475
2788 7.127622225629071e-12 0.0012673042944207336 0.012964757490408742
2789 7.1229973170515095e-12 0.0012667535867155843 0.012962686081359847
2790 7.118375697244247e-12 0.001266203301361104 0.01296061508299606
2791 7.113757362877566e-12 0.0012656534379123896 0.012958544494949485
2792 7.109142310627756e-12 0.0012651039959251317 0.012956474316853055
2793 7.1045305371771105e-12 0.0012645549749556134 0.012954404548340534
2794 7.099922039213898e-12 0.0012640063745607093 0.01295233518904651
2795 7.095316813432359e-12 0.001263458194297885 0.012950266238606399
2796 7.09071485653268e-12 0.0012629104337251954 0.012948197696656435
2797 7.086116165220984e-12 0.0012623630924012846 0.01294612956283368
2798 7.081520736209317e-12 0.0012618161698853842 0.012944061836776008
2799 7.0769285662156196e-12 0.0012612696657373127 0.012941994518122111
2800 7.072339651963737e-12 0.0012607235795174749 0.012939927606511503
2801 7.067753990183376e-12 0.0012601779107868601 0.012937861101584503
2802 7.063171577610104e-12 0.0012596326591070423 0.012935795002982245
2803 7.058592410985337e-12 0.001259087824040178 0.012933729310346672
2804 7.054016487056324e-12 0.0012585434051490061 0.012931664023320539
2805 7.049443802576122e-12 0.0012579994019968467 0.012929599141547402
2806 7.0448743543035874e-12 0.0012574558141476 0.012927534664671624
2807 7.040308139003363e-12 0.0012569126411657457 0.012925470592338369
2808 7.035745153445859e-12 0.0012563698826163418 0.0129234069241936
2809 7.031185394407249e-12 0.001255827538065024 0.012921343659884085
2810 7.026628858669436e-12 0.0012552856070780043 0.012919280799057381
2811 7.022075543020052e-12 0.0012547440892220706 0.012917218341361846
2812 7.017525444252443e-12 0.0012542029840645855 0.012915156286446627
2813 7.012978559165643e-12 0.001253662291173485 0.012913094633961664
2814 7.0084348845643775e-12 0.0012531220101172783 0.012911033383557688
2815 7.003894417259039e-12 0.001252582140465046 0.012908972534886218
2816 6.999357154065664e-12 0.0012520426817864403 0.012906912087599557
2817 6.99482309180593e-12 0.0012515036336516834 0.012904852041350792
2818 6.9902922273071406e-12 0.0012509649956315666 0.012902792395793793
2819 6.985764557402215e-12 0.0012504267672974493 0.012900733150583215
2820 6.981240078929651e-12 0.0012498889482212587 0.012898674305374485
2821 6.9767187887335415e-12 0.0012493515379754878 0.01289661585982381
2822 6.972200683663535e-12 0.0012488145361331962 0.01289455781358817
2823 6.967685760574849e-12 0.0012482779422680068 0.012892500166325326
2824 6.96317401632822e-12 0.0012477417559541072 0.012890442917693803
2825 6.958665447789925e-12 0.0012472059767662472 0.012888386067352901
2826 6.9541600518317325e-12 0.0012466706042797392 0.012886329614962682
2827 6.949657825330925e-12 0.0012461356380704556 0.01288427356018398
2828 6.945158765170255e-12 0.0012456010777148303 0.012882217902678393
2829 6.940662868237958e-12 0.0012450669227898553 0.012880162642108284
2830 6.936170131427703e-12 0.0012445331728730812 0.01287810777813677
2831 6.931680551638614e-12 0.0012439998275426167 0.012876053310427734
2832 6.927194125775239e-12 0.0012434668863771257 0.012873999238645817
2833 6.922710850747538e-12 0.001242934348955829 0.012871945562456412
2834 6.9182307234708614e-12 0.001242402214858502 0.012869892281525668
2835 6.913753740865963e-12 0.001241870483665473 0.01286783939552049
2836 6.90927989985895e-12 0.0012413391549576246 0.012865786904108528
2837 6.904809197381302e-12 0.0012408082283163905 0.012863734806958188
2838 6.900341630369834e-12 0.001240277703323756 0.012861683103738617
2839 6.895877195766695e-12 0.001239747579562257 0.012859631794119713
2840 6.89141589051935e-12 0.0012392178566149783 0.012857580877772114
2841 6.886957711580575e-12 0.001238688534065554 0.012855530354367206
2842 6.882502655908428e-12 0.0012381596114981654 0.01285348022357711
2843 6.878050720466249e-12 0.001237631088497541 0.012851430485074691
2844 6.873601902222631e-12 0.001237102964648955 0.012849381138533544
2845 6.869156198151431e-12 0.0012365752395382267 0.012847332183628006
2846 6.864713605231738e-12 0.0012360479127517198 0.012845283620033147
2847 6.8602741204478685e-12 0.0012355209838763412 0.01284323544742477
2848 6.855837740789347e-12 0.0012349944524995403 0.012841187665479408
2849 6.8514044632508944e-12 0.0012344683182093086 0.012839140273874321
2850 6.846974284832423e-12 0.0012339425805941778 0.012837093272287502
2851 6.8425472025390036e-12 0.00123341723924322 0.012835046660397663
2852 6.83812321338088e-12 0.0012328922937460457 0.012833000437884243
2853 6.8337023143734316e-12 0.0012323677436928044 0.012830954604427406
2854 6.8292845025371725e-12 0.0012318435886741826 0.012828909159708031
2855 6.824869774897736e-12 0.0012313198282814031 0.01282686410340772
2856 6.820458128485866e-12 0.0012307964621062247 0.012824819435208794
2857 6.8160495603373985e-12 0.0012302734897409406 0.012822775154794287
2858 6.8116440674932465e-12 0.0012297509107783782 0.012820731261847946
2859 6.8072416469993984e-12 0.001229228724811898 0.012818687756054237
2860 6.802842295906894e-12 0.0012287069314353926 0.012816644637098331
2861 6.798446011271814e-12 0.0012281855302432863 0.01281460190466611
2862 6.794052790155275e-12 0.0012276645208305335 0.012812559558444165
2863 6.78966262962341e-12 0.0012271439027926189 0.012810517598119794
2864 6.7852755267473526e-12 0.0012266236757255556 0.012808476023380996
2865 6.780891478603234e-12 0.0012261038392258848 0.012806434833916478
2866 6.776510482272164e-12 0.0012255843928906751 0.012804394029415644
2867 6.772132534840216e-12 0.0012250653363175216 0.0128023536095686
2868 6.7677576333984206e-12 0.0012245466691045447 0.012800313574066148
2869 6.76338577504276e-12 0.0012240283908503896 0.012798273922599792
2870 6.759016956874134e-12 0.0012235105011542255 0.012796234654861727
2871 6.75465117599836e-12 0.0012229929996157441 0.01279419577054484
2872 6.750288429526179e-12 0.00122247588583516 0.012792157269342715
2873 6.745928714573204e-12 0.0012219591594132089 0.012790119150949622
2874 6.7415720282599425e-12 0.0012214428199511474 0.012788081415060522
2875 6.737218367711768e-12 0.0012209268670507513 0.012786044061371064
2876 6.732867730058905e-12 0.0012204113003143155 0.01278400708957758
2877 6.728520112436432e-12 0.0012198961193446531 0.012781970499377088
2878 6.724175511984253e-12 0.0012193813237450946 0.012779934290467289
2879 6.719833925847094e-12 0.001218866913119487 0.012777898462546561
2880 6.71549535117449e-12 0.0012183528870721924 0.012775863015313967
2881 6.71115978512078e-12 0.0012178392452080887 0.012773827948469247
2882 6.706827224845079e-12 0.0012173259871325669 0.012771793261712816
2883 6.702497667511277e-12 0.001216813112451532 0.012769758954745764
2884 6.698171110288024e-12 0.0012163006207714009 0.012767725027269854
2885 6.693847550348721e-12 0.0012157885116991023 0.01276569147898752
2886 6.689526984871506e-12 0.0012152767848420756 0.012763658309601873
2887 6.6852094110392435e-12 0.0012147654398082706 0.012761625518816683
2888 6.680894826039513e-12 0.0012142544762061458 0.012759593106336396
2889 6.676583227064588e-12 0.0012137438936446684 0.012757561071866116
2890 6.672274611311443e-12 0.0012132336917333132 0.012755529415111619
2891 6.667968975981717e-12 0.0012127238700820613 0.012753498135779334
2892 6.663666318281737e-12 0.0012122144283014007 0.012751467233576364
2893 6.659366635422465e-12 0.001211705366002324 0.01274943670821046
2894 6.655069924619523e-12 0.001211196682796328 0.01274740655939004
2895 6.6507761830931584e-12 0.0012106883782954138 0.012745376786824176
2896 6.646485408068238e-12 0.0012101804521120847 0.012743347390222592
2897 6.642197596774239e-12 0.0012096729038593467 0.01274131836929567
2898 6.63791274644524e-12 0.0012091657331507063 0.012739289723754443
2899 6.633630854319906e-12 0.001208658939600171 0.012737261453310594
2900 6.629351917641472e-12 0.001208152522822248 0.012735233557676456
2901 6.625075933657747e-12 0.001207646482431943 0.012733206036565012
2902 6.6208028996210886e-12 0.0012071408180447602 0.01273117888968989
2903 6.616532812788395e-12 0.001206635529276701 0.012729152116765365
2904 6.612265670421091e-12 0.0012061306157442632 0.01272712571750635
2905 6.608001469785128e-12 0.0012056260770644408 0.012725099691628406
2906 6.6037402081509634e-12 0.0012051219128547221 0.012723074038847731
2907 6.599481882793548e-12 0.0012046181227330901 0.012721048758881165
2908 6.595226490992324e-12 0.0012041147063180215 0.012719023851446184
2909 6.590974030031209e-12 0.0012036116632284852 0.012716999316260903
2910 6.586724497198576e-12 0.001203108993083942 0.012714975153044067
2911 6.58247788978726e-12 0.0012026066955043442 0.01271295136151506
2912 6.578234205094537e-12 0.0012021047701101344 0.012710927941393894
2913 6.573993440422105e-12 0.0012016032165222447 0.012708904892401212
2914 6.569755593076094e-12 0.0012011020343620957 0.01270688221425829
2915 6.565520660367037e-12 0.0012006012232515968 0.012704859906687026
2916 6.56128863960987e-12 0.0012001007828131443 0.012702837969409953
2917 6.557059528123915e-12 0.0011996007126696211 0.012700816402150221
2918 6.552833323232868e-12 0.0011991010124443957 0.012698795204631607
2919 6.5486100222647875e-12 0.0011986016817613222 0.012696774376578507
2920 6.544389622552105e-12 0.0011981027202447384 0.012694753917715944
2921 6.540172121431582e-12 0.0011976041275194658 0.012692733827769557
2922 6.5359575162443135e-12 0.0011971059032108088 0.0126907141064656
2923 6.5317458043357224e-12 0.0011966080469445538 0.012688694753530948
2924 6.52753698305555e-12 0.0011961105583469685 0.01268667576869309
2925 6.523331049757833e-12 0.001195613437044801 0.012684657151680129
2926 6.519128001800898e-12 0.0011951166826652793 0.012682638902220777
2927 6.514927836547362e-12 0.00119462029483611 0.012680621020044363
2928 6.510730551364103e-12 0.0011941242731854785 0.012678603504880821
2929 6.506536143622268e-12 0.0011936286173420479 0.012676586356460696
2930 6.5023446106972505e-12 0.0011931333269349573 0.012674569574515139
2931 6.498155949968679e-12 0.0011926384015938222 0.012672553158775903
2932 6.4939701588204185e-12 0.0011921438409487337 0.012670537108975352
2933 6.489787234640552e-12 0.0011916496446302573 0.012668521424846448
2934 6.485607174821372e-12 0.0011911558122694324 0.012666506106122757
2935 6.481429976759364e-12 0.0011906623434977713 0.012664491152538444
2936 6.477255637855207e-12 0.0011901692379472587 0.012662476563828271
2937 6.473084155513762e-12 0.0011896764952503511 0.012660462339727603
2938 6.46891552714405e-12 0.0011891841150399756 0.012658448479972396
2939 6.464749750159255e-12 0.0011886920969495297 0.012656434984299202
2940 6.460586821976704e-12 0.00118820044061288 0.012654421852445167
2941 6.456426740017869e-12 0.0011877091456643626 0.01265240908414803
2942 6.45226950170834e-12 0.0011872182117387809 0.012650396679146117
2943 6.448115104477829e-12 0.001186727638471406 0.012648384637178347
2944 6.443963545760163e-12 0.001186237425497975 0.012646372957984226
2945 6.439814822993258e-12 0.0011857475724546915 0.012644361641303848
2946 6.435668933619124e-12 0.0011852580789782235 0.012642350686877893
2947 6.431525875083838e-12 0.0011847689447057033 0.01264034009444762
2948 6.427385644837554e-12 0.0011842801692747277 0.012638329863754875
2949 6.423248240334485e-12 0.0011837917523233555 0.012636319994542088
2950 6.4191136590328884e-12 0.0011833036934901084 0.012634310486552263
2951 6.414981898395062e-12 0.0011828159924139692 0.012632301339528989
2952 6.410852955887326e-12 0.0011823286487343818 0.012630292553216425
2953 6.4067268289800275e-12 0.00118184166209125 0.012628284127359314
2954 6.4026035151475186e-12 0.001181355032124937 0.01262627606170297
2955 6.398483011868159e-12 0.0011808687584762647 0.012624268355993283
2956 6.394365316624285e-12 0.001180382840786513 0.012622261009976713
2957 6.390250426902226e-12 0.001179897278697418 0.012620254023400295
2958 6.386138340192276e-12 0.0011794120718511742 0.012618247396011629
2959 6.3820290539886874e-12 0.0011789272198904307 0.012616241127558887
2960 6.37792256578967e-12 0.0011784427224582918 0.012614235217790808
2961 6.373818873097368e-12 0.0011779585791983167 0.012612229666456693
2962 6.369717973417865e-12 0.0011774747897545178 0.012610224473306413
2963 6.365619864261171e-12 0.001176991353771361 0.012608219638090402
2964 6.361524543141194e-12 0.0011765082708937642 0.012606215160559651
2965 6.357432007575766e-12 0.0011760255407670974 0.01260421104046572
2966 6.353342255086602e-12 0.0011755431630371808 0.012602207277560723
2967 6.349255283199304e-12 0.0011750611373502853 0.012600203871597335
2968 6.345171089443347e-12 0.0011745794633531315 0.012598200822328784
2969 6.341089671352075e-12 0.0011740981406928885 0.012596198129508856
2970 6.337011026462694e-12 0.0011736171690171734 0.012594195792891895
2971 6.332935152316253e-12 0.0011731365479740513 0.012592193812232796
2972 6.328862046457645e-12 0.0011726562772120341 0.012590192187287007
2973 6.3247917064355935e-12 0.0011721763563800793 0.012588190917810528
2974 6.320724129802633e-12 0.00117169678512759 0.012586190003559905
2975 6.316659314115124e-12 0.0011712175631044138 0.012584189444292238
2976 6.3125972569332175e-12 0.001170738689960843 0.012582189239765168
2977 6.308537955820859e-12 0.0011702601653476128 0.012580189389736887
2978 6.304481408345785e-12 0.0011697819889159014 0.01257818989396613
2979 6.300427612079501e-12 0.0011693041603173288 0.012576190752212175
2980 6.2963765645972804e-12 0.001168826679203956 0.012574191964234845
2981 6.292328263478155e-12 0.0011683495452282854 0.0125721935297945
2982 6.288282706304906e-12 0.0011678727580432587 0.012570195448652045
2983 6.284239890664042e-12 0.0011673963173022572 0.012568197720568917
2984 6.28019981414582e-12 0.001166920222659101 0.012566200345307097
2985 6.276162474344207e-12 0.0011664444737680474 0.0125642033226291
2986 6.272127868856884e-12 0.0011659690702837918 0.012562206652297975
2987 6.268095995285235e-12 0.001165494011861466 0.012560210334077306
2988 6.264066851234349e-12 0.0011650192981566376 0.012558214367731213
2989 6.260040434312981e-12 0.0011645449288253096 0.01255621875302434
2990 6.256016742133581e-12 0.0011640709035239194 0.012554223489721867
2991 6.251995772312261e-12 0.001163597221909339 0.012552228577589503
2992 6.2479775224687926e-12 0.0011631238836388724 0.012550234016393482
2993 6.243961990226597e-12 0.0011626508883702579 0.012548239805900568
2994 6.239949173212741e-12 0.0011621782357616641 0.012546245945878049
2995 6.2359390690579295e-12 0.0011617059254716924 0.01254425243609374
2996 6.231931675396479e-12 0.0011612339571593737 0.012542259276315974
2997 6.2279269898663335e-12 0.0011607623304841694 0.012540266466313609
2998 6.223925010109044e-12 0.0011602910451059699 0.012538274005856028
2999 6.219925733769753e-12 0.0011598201006850948 0.012536281894713125
3000 6.2159291584972085e-12 0.0011593494968822914 0.012534290132655323
3001 6.211935281943723e-12 0.0011588792333587343 0.012532298719453551
3002 6.207944101765199e-12 0.001158409309776025 0.012530307654879266
3003 6.2039556156210935e-12 0.0011579397257961907 0.012528316938704431
3004 6.199969821174422e-12 0.0011574704810816845 0.012526326570701527
3005 6.195986716091758e-12 0.001157001575295384 0.012524336550643549
3006 6.192006298043197e-12 0.0011565330081005911 0.012522346878303997
3007 6.18802856470239e-12 0.0011560647791610307 0.012520357553456894
3008 6.18405351374649e-12 0.0011555968881408508 0.01251836857587676
3009 6.180081142856178e-12 0.0011551293347046223 0.01251637994533863
3010 6.176111449715634e-12 0.0011546621185173362 0.012514391661618041
3011 6.1721444320125425e-12 0.0011541952392444055 0.012512403724491044
3012 6.168180087438077e-12 0.001153728696551663 0.012510416133734187
3013 6.164218413686889e-12 0.0011532624901053616 0.012508428889124526
3014 6.160259408457104e-12 0.0011527966195721726 0.012506441990439616
3015 6.156303069450324e-12 0.001152331084619186 0.01250445543745752
3016 6.152349394371595e-12 0.0011518658849139093 0.012502469229956794
3017 6.148398380929421e-12 0.0011514010201242673 0.012500483367716498
3018 6.1444500268357425e-12 0.0011509364899186009 0.012498497850516188
3019 6.1405043298059335e-12 0.0011504722939656672 0.012496512678135917
3020 6.1365612875588e-12 0.0011500084319346383 0.012494527850356237
3021 6.1326208978165565e-12 0.001149544903495101 0.012492543366958191
3022 6.128683158304832e-12 0.0011490817083170555 0.012490559227723318
3023 6.124748066752648e-12 0.0011486188460709161 0.012488575432433644
3024 6.1208156208924316e-12 0.001148156316427509 0.012486591980871696
3025 6.116885818459987e-12 0.001147694119058073 0.012484608872820485
3026 6.112958657194498e-12 0.0011472322536342577 0.012482626108063513
3027 6.109034134838515e-12 0.0011467707198281243 0.012480643686384768
3028 6.105112249137953e-12 0.0011463095173121437 0.012478661607568728
3029 6.101192997842082e-12 0.0011458486457591964 0.012476679871400357
3030 6.097276378703511e-12 0.0011453881048425717 0.012474698477665101
3031 6.093362389478197e-12 0.0011449278942359674 0.012472717426148895
3032 6.0894510279254146e-12 0.0011444680136134889 0.01247073671663815
3033 6.085542291807771e-12 0.0011440084626496486 0.012468756348919762
3034 6.0816361788911805e-12 0.001143549241019366 0.01246677632278111
3035 6.077732686944873e-12 0.0011430903483979652 0.01246479663801005
3036 6.073831813741367e-12 0.001142631784461177 0.012462817294394914
3037 6.069933557056475e-12 0.0011421735488851357 0.012460838291724514
3038 6.066037914669304e-12 0.0011417156413463798 0.012458859629788143
3039 6.062144884362224e-12 0.0011412580615218519 0.01245688130837556
3040 6.058254463920883e-12 0.0011408008090888965 0.012454903327277007
3041 6.054366651134182e-12 0.0011403438837252608 0.012452925686283194
3042 6.050481443794275e-12 0.0011398872851090935 0.0124509483851853
3043 6.0465988396965654e-12 0.0011394310129189441 0.012448971423774982
3044 6.0427188366396955e-12 0.0011389750668337629 0.012446994801844363
3045 6.038841432425534e-12 0.0011385194465328994 0.012445018519186035
3046 6.034966624859176e-12 0.0011380641516961023 0.012443042575593059
3047 6.0310944117489366e-12 0.0011376091820035192 0.012441066970858965
3048 6.027224790906333e-12 0.0011371545371356953 0.012439091704777746
3049 6.023357760146081e-12 0.0011367002167735737 0.01243711677714386
3050 6.019493317286099e-12 0.0011362462205984937 0.012435142187752228
3051 6.0156314601474744e-12 0.0011357925482921912 0.012433167936398233
3052 6.01177218655449e-12 0.0011353391995367972 0.012431194022877724
3053 6.007915494334593e-12 0.001134886174014838 0.012429220446987006
3054 6.0040613813183954e-12 0.0011344334714092341 0.012427247208522845
3055 6.0002098453396615e-12 0.0011339810914033001 0.012425274307282467
3056 5.99636088423531e-12 0.0011335290336807436 0.012423301743063553
3057 5.992514495845403e-12 0.0011330772979256647 0.012421329515664244
3058 5.988670678013132e-12 0.0011326258838225559 0.012419357624883134
3059 5.984829428584816e-12 0.0011321747910563004 0.01241738607051927
3060 5.980990745409896e-12 0.0011317240193121731 0.012415414852372155
3061 5.9771546263409305e-12 0.0011312735682758384 0.012413443970241746
3062 5.973321069233571e-12 0.0011308234376333508 0.012411473423928445
3063 5.969490071946587e-12 0.0011303736270711535 0.012409503213233114
3064 5.9656616323418156e-12 0.0011299241362760786 0.012407533337957053
3065 5.9618357482841975e-12 0.0011294749649353457 0.01240556379790202
3066 5.958012417641742e-12 0.0011290261127365623 0.012403594592870215
3067 5.954191638285534e-12 0.0011285775793677224 0.012401625722664289
3068 5.9503734080897175e-12 0.0011281293645172062 0.012399657187087335
3069 5.946557724931487e-12 0.0011276814678737794 0.012397688985942887
3070 5.942744586691098e-12 0.0011272338891265923 0.012395721119034931
3071 5.938933991251843e-12 0.0011267866279651806 0.01239375358616789
3072 5.935125936500044e-12 0.0011263396840794633 0.012391786387146629
3073 5.931320420325061e-12 0.0011258930571597426 0.012389819521776455
3074 5.927517440619265e-12 0.0011254467468967036 0.012387852989863111
3075 5.92371699527805e-12 0.001125000752981413 0.012385886791212783
3076 5.919919082199807e-12 0.0011245550751053204 0.01238392092563209
3077 5.916123699285936e-12 0.001124109712960255 0.01238195539292809
3078 5.912330844440833e-12 0.0011236646662384268 0.012379990192908278
3079 5.908540515571871e-12 0.0011232199346324259 0.012378025325380583
3080 5.904752710589409e-12 0.0011227755178352219 0.012376060790153364
3081 5.900967427406779e-12 0.001122331415540163 0.012374096587035418
3082 5.897184663940278e-12 0.0011218876274409748 0.01237213271583597
3083 5.893404418109159e-12 0.001121444153231762 0.012370169176364675
3084 5.8896266878356365e-12 0.0011210009926070049 0.012368205968431623
3085 5.885851471044864e-12 0.0011205581452615608 0.012366243091847329
3086 5.882078765664932e-12 0.0011201156108906632 0.012364280546422734
3087 5.878308569626876e-12 0.0011196733891899206 0.012362318331969211
3088 5.874540880864646e-12 0.0011192314798553166 0.012360356448298557
3089 5.870775697315114e-12 0.0011187898825832086 0.012358394895222993
3090 5.867013016918064e-12 0.001118348597070328 0.012356433672555163
3091 5.8632528376161814e-12 0.0011179076230137795 0.012354472780108133
3092 5.859495157355062e-12 0.0011174669601110396 0.012352512217695396
3093 5.8557399740831844e-12 0.001117026608059958 0.012350551985130864
3094 5.851987285751921e-12 0.001116586566558755 0.012348592082228868
3095 5.848237090315519e-12 0.0011161468353060218 0.012346632508804162
3096 5.844489385731097e-12 0.0011157074140007203 0.012344673264671912
3097 5.840744169958644e-12 0.0011152683023421819 0.012342714349647708
3098 5.8370014409610035e-12 0.001114829500030107 0.01234075576354755
3099 5.833261196703886e-12 0.0011143910067645659 0.012338797506187863
3100 5.829523435155831e-12 0.0011139528222459956 0.012336839577385477
3101 5.825788154288228e-12 0.0011135149461752015 0.01233488197695764
3102 5.8220553520753045e-12 0.0011130773782533558 0.012332924704722015
3103 5.818325026494106e-12 0.0011126401181819976 0.012330967760496673
3104 5.814597175524511e-12 0.0011122031656630319 0.012329011144100099
3105 5.810871797149199e-12 0.0011117665203987284 0.012327054855351184
3106 5.80714888935367e-12 0.0011113301820917228 0.012325098894069235
3107 5.803428450126224e-12 0.0011108941504450142 0.01232314326007396
3108 5.7997104774579514e-12 0.001110458425161966 0.012321187953185481
3109 5.795994969342737e-12 0.0011100230059463048 0.01231923297322432
3110 5.792281923777247e-12 0.0011095878925021197 0.012317278320011409
3111 5.78857133876092e-12 0.0011091530845338626 0.01231532399336808
3112 5.784863212295976e-12 0.0011087185817463463 0.012313369993116075
3113 5.781157542387396e-12 0.001108284383844745 0.012311416319077536
3114 5.777454327042915e-12 0.0011078504905345935 0.012309462971075005
3115 5.773753564273019e-12 0.0011074169015217869 0.012307509948931428
3116 5.770055252090949e-12 0.0011069836165125795 0.012305557252470149
3117 5.766359388512672e-12 0.0011065506352135848 0.01230360488151491
3118 5.762665971556908e-12 0.0011061179573317744 0.012301652835889859
3119 5.758974999245085e-12 0.0011056855825744784 0.012299701115419531
3120 5.755286469601362e-12 0.001105253510649384 0.012297749719928865
3121 5.751600380652611e-12 0.001104821741264535 0.01229579864924319
3122 5.747916730428418e-12 0.0011043902741283318 0.012293847903188238
3123 5.7442355169610565e-12 0.0011039591089495307 0.012291897481590123
3124 5.7405567382855215e-12 0.0011035282454372433 0.012289947384275366
3125 5.7368803924394795e-12 0.001103097683300936 0.01228799761107087
3126 5.733206477463289e-12 0.0011026674222504292 0.012286048161803932
3127 5.7295349913999855e-12 0.001102237461995897 0.01228409903630224
3128 5.725865932295278e-12 0.001101807802247867 0.012282150234393873
3129 5.7221992981975456e-12 0.0011013784427172195 0.012280201755907296
3130 5.718535087157825e-12 0.0011009493831151866 0.012278253600671364
3131 5.714873297229804e-12 0.001100520623153352 0.012276305768515317
3132 5.7112139264698265e-12 0.001100092162543651 0.012274358259268781
3133 5.707556972936877e-12 0.001099664000998369 0.01227241107276177
3134 5.703902434692577e-12 0.0010992361382301415 0.012270464208824678
3135 5.700250309801177e-12 0.0010988085739519543 0.012268517667288287
3136 5.69660059632956e-12 0.0010983813078771418 0.01226657144798376
3137 5.69295329234722e-12 0.0010979543397193867 0.01226462555074264
3138 5.689308395926274e-12 0.00109752766919272 0.012262679975396856
3139 5.685665905141439e-12 0.00109710129601152 0.01226073472177871
3140 5.682025818070038e-12 0.0010966752198905126 0.01225878978972089
3141 5.678388132791991e-12 0.0010962494405447694 0.012256845179056458
3142 5.674752847389807e-12 0.0010958239576897085 0.012254900889618855
3143 5.67111995994858e-12 0.0010953987710410932 0.0122529569212419
3144 5.667489468555978e-12 0.0010949738803150318 0.01225101327375978
3145 5.663861371302252e-12 0.001094549285227977 0.01224906994700707
3146 5.660235666280221e-12 0.001094124985496726 0.012247126940818712
3147 5.6566123515852535e-12 0.0010937009808384191 0.012245184255030019
3148 5.652991425315285e-12 0.0010932772709705395 0.012243241889476682
3149 5.649372885570805e-12 0.0010928538556109128 0.012241299843994762
3150 5.6457567304548394e-12 0.0010924307344777069 0.01223935811842069
3151 5.642142958072955e-12 0.0010920079072894307 0.012237416712591268
3152 5.638531566533255e-12 0.001091585373764934 0.012235475626343665
3153 5.634922553946371e-12 0.0010911631336234075 0.012233534859515423
3154 5.631315918425452e-12 0.0010907411865843815 0.012231594411944444
3155 5.627711658086168e-12 0.0010903195323677263 0.012229654283469003
3156 5.624109771046705e-12 0.0010898981706936501 0.012227714473927741
3157 5.6205102554277455e-12 0.0010894771012827007 0.012225774983159661
3158 5.616913109352481e-12 0.0010890563238557629 0.012223835811004133
3159 5.6133183309465885e-12 0.0010886358381340597 0.012221896957300886
3160 5.609725918338245e-12 0.0010882156438391508 0.012219958421890017
3161 5.606135869658109e-12 0.001087795740692932 0.012218020204611985
3162 5.602548183039311e-12 0.0010873761284176358 0.012216082305307607
3163 5.598962856617462e-12 0.0010869568067358299 0.01221414472381806
3164 5.595379888530629e-12 0.0010865377753704168 0.012212207459984881
3165 5.591799276919359e-12 0.0010861190340446334 0.012210270513649969
3166 5.588221019926635e-12 0.0010857005824820513 0.012208333884655573
3167 5.5846451156979086e-12 0.001085282420406575 0.012206397572844307
3168 5.581071562381074e-12 0.0010848645475424422 0.012204461578059142
3169 5.577500358126457e-12 0.0010844469636142235 0.012202525900143396
3170 5.57393150108683e-12 0.0010840296683468213 0.01220059053894075
3171 5.570364989417389e-12 0.0010836126614654697 0.012198655494295236
3172 5.566800821275759e-12 0.0010831959426957337 0.01219672076605124
3173 5.563238994821979e-12 0.0010827795117635093 0.012194786354053496
3174 5.559679508218496e-12 0.0010823633683950222 0.012192852258147091
3175 5.5561223596301834e-12 0.001081947512316828 0.012190918478177468
3176 5.5525675472243044e-12 0.001081531943255812 0.012188985013990416
3177 5.5490150691705235e-12 0.0010811166609391869 0.01218705186543207
3178 5.545464923640898e-12 0.001080701665094495 0.01218511903234892
3179 5.5419171088098785e-12 0.0010802869554496057 0.0121831865145878
3180 5.5383716228542916e-12 0.001079872531732716 0.012181254311995892
3181 5.5348284639533394e-12 0.0010794583936723492 0.01217932242442072
3182 5.5312876302886004e-12 0.0010790445409973551 0.012177390851710159
3183 5.527749120044023e-12 0.0010786309734369098 0.012175459593712426
3184 5.5242129314059084e-12 0.0010782176907205138 0.01217352865027608
3185 5.520679062562922e-12 0.0010778046925779936 0.012171598021250027
3186 5.517147511706082e-12 0.0010773919787394994 0.012169667706483513
3187 5.513618277028742e-12 0.001076979548935506 0.012167737705826123
3188 5.510091356726613e-12 0.0010765674028968108 0.012165808019127788
3189 5.506566748997728e-12 0.0010761555403545349 0.012163878646238776
3190 5.503044452042459e-12 0.0010757439610401217 0.012161949587009693
3191 5.4995244640635015e-12 0.001075332664685337 0.012160020841291485
3192 5.496006783265881e-12 0.001074921651022268 0.01215809240893544
3193 5.4924914078569255e-12 0.0010745109197833227 0.012156164289793176
3194 5.488978336046281e-12 0.0010741004707012305 0.01215423648371665
3195 5.485467566045897e-12 0.0010736903035090406 0.012152308990558155
3196 5.481959096070022e-12 0.0010732804179401216 0.012150381810170315
3197 5.4784529243352025e-12 0.0010728708137281617 0.012148454942406088
3198 5.4749490490602764e-12 0.0010724614906071684 0.012146528387118771
3199 5.471447468466373e-12 0.0010720524483114674 0.01214460214416199
3200 5.467948180776892e-12 0.0010716436865757014 0.012142676213389702
3201 5.464451184217518e-12 0.0010712352051348317 0.012140750594656195
3202 5.460956477016208e-12 0.001070827003724136 0.01213882528781609
3203 5.457464057403179e-12 0.0010704190820792086 0.012136900292724333
3204 5.453973923610912e-12 0.00107001143993596 0.012134975609236204
3205 5.4504860738741505e-12 0.0010696040770306159 0.012133051237207308
3206 5.447000506429876e-12 0.0010691969930997178 0.012131127176493575
3207 5.443517219517329e-12 0.0010687901878801212 0.012129203426951264
3208 5.440036211377991e-12 0.0010683836611089963 0.012127279988436962
3209 5.436557480255575e-12 0.0010679774125238273 0.012125356860807577
3210 5.4330810243960385e-12 0.0010675714418624113 0.012123434043920345
3211 5.429606842047553e-12 0.0010671657488628584 0.012121511537632825
3212 5.4261349314605165e-12 0.0010667603332635911 0.012119589341802895
3213 5.422665290887548e-12 0.0010663551948033442 0.012117667456288757
3214 5.419197918583481e-12 0.0010659503332211635 0.012115745880948938
3215 5.415732812805352e-12 0.0010655457482564067 0.01211382461564228
3216 5.412269971812408e-12 0.0010651414396487414 0.01211190366022795
3217 5.408809393866087e-12 0.0010647374071381453 0.012109983014565432
3218 5.405351077230036e-12 0.0010643336504649063 0.012108062678514529
3219 5.401895020170076e-12 0.0010639301693696214 0.012106142651935362
3220 5.398441220954221e-12 0.0010635269635931965 0.012104222934688368
3221 5.394989677852669e-12 0.001063124032876846 0.012102303526634304
3222 5.391540389137785e-12 0.001062721376962092 0.01210038442763424
3223 5.388093353084113e-12 0.0010623189955907644 0.01209846563754956
3224 5.3846485679683526e-12 0.0010619168885050002 0.012096547156241961
3225 5.381206032069377e-12 0.0010615150554472428 0.01209462898357346
3226 5.3777657436682075e-12 0.0010611134961602416 0.01209271111940638
3227 5.374327701048033e-12 0.0010607122103870523 0.012090793563603363
3228 5.370891902494173e-12 0.0010603111978710353 0.012088876316027357
3229 5.367458346294101e-12 0.0010599104583558566 0.012086959376541624
3230 5.364027030737425e-12 0.001059509991585486 0.012085042745009733
3231 5.360597954115889e-12 0.0010591097973041974 0.012083126421295566
3232 5.357171114723365e-12 0.0010587098752565687 0.01208121040526331
3233 5.353746510855851e-12 0.0010583102251874807 0.012079294696777461
3234 5.350324140811472e-12 0.0010579108468421168 0.012077379295702828
3235 5.346904002890465e-12 0.001057511739965963 0.01207546420190452
3236 5.343486095395172e-12 0.0010571129043048062 0.012073549415247953
3237 5.340070416630055e-12 0.0010567143396047354 0.012071634935598853
3238 5.336656964901666e-12 0.0010563160456121409 0.012069720762823243
3239 5.333245738518669e-12 0.0010559180220737127 0.012067806896787457
3240 5.3298367357918155e-12 0.0010555202687364414 0.01206589333735813
3241 5.326429955033941e-12 0.001055122785347617 0.012063980084402195
3242 5.323025394559974e-12 0.0010547255716548288 0.012062067137786896
3243 5.31962305268692e-12 0.0010543286274059655 0.012060154497379768
3244 5.316222927733865e-12 0.0010539319523492133 0.012058242163048655
3245 5.312825018021964e-12 0.001053535546233057 0.012056330134661697
3246 5.309429321874442e-12 0.0010531394088062786 0.012054418412087336
3247 5.3060358376165835e-12 0.0010527435398179567 0.012052506995194308
3248 5.302644563575731e-12 0.0010523479390174677 0.012050595883851649
3249 5.299255498081288e-12 0.0010519526061544835 0.012048685077928693
3250 5.295868639464707e-12 0.001051557540978972 0.012046774577295073
3251 5.292483986059477e-12 0.0010511627432411965 0.01204486438182071
3252 5.289101536201142e-12 0.0010507682126917153 0.012042954491375827
3253 5.285721288227276e-12 0.0010503739490813813 0.012041044905830942
3254 5.282343240477488e-12 0.0010499799521613415 0.012039135625056863
3255 5.278967391293412e-12 0.0010495862216830366 0.012037226648924693
3256 5.275593739018712e-12 0.0010491927573982006 0.012035317977305827
3257 5.272222281999069e-12 0.0010487995590588604 0.012033409610071951
3258 5.268853018582182e-12 0.001048406626417335 0.012031501547095046
3259 5.26548594711776e-12 0.0010480139592262362 0.01202959378824738
3260 5.2621210659575245e-12 0.001047621557238467 0.012027686333401514
3261 5.258758373455192e-12 0.0010472294202072217 0.012025779182430295
3262 5.2553978679664865e-12 0.0010468375478859854 0.01202387233520686
3263 5.252039547849116e-12 0.0010464459400285335 0.012021965791604633
3264 5.248683411462794e-12 0.0010460545963889315 0.012020059551497328
3265 5.245329457169213e-12 0.0010456635167215343 0.012018153614758945
3266 5.24197768333205e-12 0.0010452727007809858 0.01201624798126377
3267 5.238628088316959e-12 0.001044882148322219 0.012014342650886375
3268 5.23528067049157e-12 0.0010444918591004553 0.012012437623501614
3269 5.231935428225479e-12 0.0010441018328712034 0.012010532898984627
3270 5.228592359890247e-12 0.00104371206939026 0.012008628477210835
3271 5.225251463859411e-12 0.0010433225684137093 0.01200672435805595
3272 5.2219127385084465e-12 0.001042933329697921 0.012004820541395953
3273 5.2185761822148e-12 0.0010425443529995524 0.012002917027107122
3274 5.21524179335786e-12 0.0010421556380755456 0.012001013815066006
3275 5.2119095703189586e-12 0.0010417671846831291 0.011999110905149435
3276 5.208579511481371e-12 0.0010413789925798156 0.01199720829723452
3277 5.205251615230309e-12 0.001040991061523403 0.011995305991198652
3278 5.20192587995293e-12 0.0010406033912719731 0.011993403986919502
3279 5.1986023040383085e-12 0.0010402159815838918 0.011991502284275018
3280 5.195280885877445e-12 0.0010398288322178086 0.01198960088314342
3281 5.191961623863266e-12 0.0010394419429326557 0.011987699783403213
3282 5.18864451639061e-12 0.0010390553134876476 0.011985798984933169
3283 5.1853295618562364e-12 0.0010386689436422821 0.011983898487612341
3284 5.182016758658808e-12 0.001038282833156338 0.011981998291320056
3285 5.1787061051989e-12 0.0010378969817898757 0.011980098395935914
3286 5.175397599878989e-12 0.001037511389303237 0.011978198801339794
3287 5.172091241103445e-12 0.001037126055457044 0.011976299507411841
3288 5.168787027278532e-12 0.0010367409800121992 0.011974400514032472
3289 5.165484956812406e-12 0.0010363561627298845 0.011972501821082381
3290 5.16218502811511e-12 0.001035971603371562 0.011970603428442528
3291 5.158887239598569e-12 0.0010355873016989724 0.011968705335994147
3292 5.15559158967659e-12 0.0010352032574741348 0.011966807543618743
3293 5.152298076764849e-12 0.0010348194704593475 0.011964910051198086
3294 5.149006699280898e-12 0.0010344359404171857 0.01196301285861422
3295 5.1457174556441515e-12 0.001034052667110503 0.01196111596574945
3296 5.142430344275884e-12 0.0010336696503024292 0.011959219372486353
3297 5.139145363599238e-12 0.0010332868897563712 0.011957323078707772
3298 5.135862512039211e-12 0.0010329043852360124 0.011955427084296817
3299 5.132581788022642e-12 0.001032522136505312 0.011953531389136862
3300 5.129303189978229e-12 0.0010321401433285044 0.011951635993111547
3301 5.126026716336507e-12 0.0010317584054700994 0.011949740896104776
3302 5.122752365529854e-12 0.0010313769226948815 0.011947846098000717
3303 5.1194801359924876e-12 0.0010309956947679097 0.011945951598683802
3304 5.116210026160453e-12 0.001030614721454517 0.011944057398038726
3305 5.112942034471631e-12 0.0010302340025203096 0.011942163495950446
3306 5.109676159365721e-12 0.0010298535377311672 0.011940269892304178
3307 5.106412399284245e-12 0.0010294733268532428 0.0119383765869854
3308 5.103150752670541e-12 0.001029093369652961 0.01193648357987985
3309 5.09989121796977e-12 0.0010287136658970188 0.011934590870873528
3310 5.0966337936288926e-12 0.0010283342153523847 0.01193269845985269
3311 5.093378478096688e-12 0.0010279550177862988 0.011930806346703854
3312 5.0901252698237274e-12 0.0010275760729662718 0.011928914531313792
3313 5.08687416726239e-12 0.0010271973806600854 0.011927023013569538
3314 5.083625168866842e-12 0.001026818940635791 0.011925131793358378
3315 5.080378273093053e-12 0.0010264407526617099 0.011923240870567859
3316 5.077133478398776e-12 0.0010260628165064329 0.011921350245085782
3317 5.073890783243539e-12 0.0010256851319388194 0.011919459916800199
3318 5.070650186088672e-12 0.0010253076987279976 0.011917569885599423
3319 5.067411685397261e-12 0.0010249305166433644 0.011915680151372015
3320 5.064175279634179e-12 0.0010245535854545842 0.011913790714006793
3321 5.060940967266067e-12 0.001024176904931589 0.011911901573392827
3322 5.057708746761334e-12 0.0010238004748445776 0.01191001272941944
3323 5.0544786165901485e-12 0.0010234242949640159 0.011908124181976206
3324 5.0512505752244384e-12 0.0010230483650606364 0.011906235930952946
3325 5.0480246211378985e-12 0.0010226726849054367 0.011904347976239741
3326 5.044800752805961e-12 0.0010222972542696812 0.011902460317726913
3327 5.0415789687058186e-12 0.0010219220729248983 0.011900572955305038
3328 5.0383592673164065e-12 0.0010215471406428824 0.01189868588886494
3329 5.035141647118396e-12 0.0010211724571956918 0.01189679911829769
3330 5.031926106594202e-12 0.001020798022355649 0.011894912643494607
3331 5.028712644227979e-12 0.0010204238358953405 0.01189302646434726
3332 5.025501258505605e-12 0.0010200498975876156 0.011891140580747458
3333 5.0222919479146905e-12 0.0010196762072055877 0.011889254992587264
3334 5.019084710944569e-12 0.001019302764522632 0.011887369699758982
3335 5.015879546086295e-12 0.001018929569312386 0.01188548470215516
3336 5.012676451832641e-12 0.0010185566213487497 0.011883599999668593
3337 5.009475426678089e-12 0.0010181839204058839 0.011881715592192315
3338 5.006276469118845e-12 0.001017811466258211 0.011879831479619612
3339 5.0030795776528105e-12 0.0010174392586804143 0.011877947661844005
3340 4.999884750779596e-12 0.0010170672974474375 0.011876064138759261
3341 4.99669198700051e-12 0.0010166955823344842 0.011874180910259389
3342 4.993501284818562e-12 0.001016324113117018 0.011872297976238635
3343 4.990312642738447e-12 0.0010159528895707618 0.011870415336591488
3344 4.987126059266558e-12 0.0010155819114716978 0.011868532991212677
3345 4.983941532910978e-12 0.0010152111785960661 0.011866650939997173
3346 4.980759062181462e-12 0.0010148406907203658 0.011864769182840181
3347 4.977578645589456e-12 0.0010144704476213538 0.011862887719637148
3348 4.974400281648077e-12 0.001014100449076044 0.011861006550283756
3349 4.9712239688721206e-12 0.0010137306948617083 0.01185912567467593
3350 4.968049705778049e-12 0.001013361184755875 0.011857245092709825
3351 4.9648774908839885e-12 0.0010129919185363292 0.011855364804281834
3352 4.9617073227097396e-12 0.0010126228959811117 0.01185348480928859
3353 4.958539199776749e-12 0.0010122541168685194 0.011851605107626955
3354 4.95537312060813e-12 0.0010118855809771044 0.01184972569919403
3355 4.9522090837286475e-12 0.0010115172880856742 0.011847846583887146
3356 4.949047087664713e-12 0.0010111492379732906 0.011845967761603871
3357 4.945887130944392e-12 0.0010107814304192698 0.011844089232242005
3358 4.942729212097387e-12 0.001010413865203182 0.01184221099569958
3359 4.939573329655046e-12 0.0010100465421048518 0.011840333051874862
3360 4.936419482150351e-12 0.0010096794609043562 0.011838455400666343
3361 4.933267668117922e-12 0.0010093126213820253 0.011836578041972754
3362 4.930117886094008e-12 0.0010089460233184422 0.011834700975693049
3363 4.926970134616482e-12 0.0010085796664944418 0.011832824201726416
3364 4.923824412224847e-12 0.0010082135506911112 0.01183094771997227
3365 4.920680717460229e-12 0.001007847675689789 0.01182907153033026
3366 4.917539048865366e-12 0.0010074820412720644 0.011827195632700259
3367 4.914399404984609e-12 0.0010071166472197784 0.011825320026982363
3368 4.911261784363931e-12 0.0010067514933150218 0.011823444713076905
3369 4.908126185550902e-12 0.0010063865793401357 0.011821569690884439
3370 4.904992607094705e-12 0.001006021905077711 0.011819694960305745
3371 4.901861047546119e-12 0.0010056574703105883 0.01181782052124183
3372 4.898731505457531e-12 0.0010052932748218573 0.01181594637359393
3373 4.895603979382921e-12 0.001004929318394856 0.0118140725172635
3374 4.892478467877855e-12 0.0010045656008131711 0.011812198952152221
3375 4.8893549694995006e-12 0.0010042021218606375 0.011810325678162002
3376 4.8862334828065985e-12 0.0010038388813213375 0.011808452695194968
3377 4.883114006359478e-12 0.001003475878979601 0.01180658000315347
3378 4.879996538720057e-12 0.0010031131146200046 0.011804707601940082
3379 4.876881078451822e-12 0.0010027505880273722 0.011802835491457601
3380 4.873767624119833e-12 0.0010023882989867736 0.011800963671609042
3381 4.87065617429072e-12 0.0010020262472835249 0.011799092142297638
3382 4.867546727532688e-12 0.0010016644327031877 0.011797220903426848
3383 4.864439282415501e-12 0.0010013028550315691 0.011795349954900348
3384 4.861333837510487e-12 0.0010009415140547209 0.011793479296622033
3385 4.858230391390533e-12 0.00100058040955894 0.011791608928496018
3386 4.8551289426300864e-12 0.0010002195413307672 0.011789738850426638
3387 4.852029489805139e-12 0.0009998589091569873 0.011787869062318442
3388 4.848932031493235e-12 0.000999498512824629 0.011785999564076194
3389 4.845836566273466e-12 0.000999138352120964 0.01178413035560488
3390 4.842743092726467e-12 0.000998778426833507 0.011782261436809698
3391 4.839651609434417e-12 0.0009984187367500156 0.011780392807596067
3392 4.836562114981032e-12 0.0009980592816584899 0.011778524467869618
3393 4.833474607951558e-12 0.0009977000613471713 0.011776656417536197
3394 4.830389086932773e-12 0.0009973410756045436 0.01177478865650186
3395 4.827305550512991e-12 0.000996982324219331 0.011772921184672883
3396 4.824223997282041e-12 0.0009966238069804997 0.011771054001955753
3397 4.821144425831284e-12 0.0009962655236772553 0.011769187108257168
3398 4.8180668347536005e-12 0.0009959074740990448 0.011767320503484042
3399 4.814991222643383e-12 0.0009955496580355545 0.011765454187543498
3400 4.811917588096544e-12 0.0009951920752767106 0.011763588160342873
3401 4.808845929710505e-12 0.0009948347256126787 0.011761722421789713
3402 4.805776246084191e-12 0.0009944776088338632 0.011759856971791773
3403 4.802708535818038e-12 0.0009941207247309075 0.01175799181025702
3404 4.799642797513982e-12 0.0009937640730946927 0.011756126937093629
3405 4.7965790297754575e-12 0.0009934076537163384 0.011754262352209985
3406 4.793517231207398e-12 0.0009930514663872016 0.01175239805551468
3407 4.790457400416226e-12 0.0009926955108988768 0.011750534046916514
3408 4.787399536009863e-12 0.0009923397870431954 0.011748670326324498
3409 4.784343636597709e-12 0.000991984294612226 0.011746806893647843
3410 4.78128970079066e-12 0.0009916290333982724 0.011744943748795976
3411 4.778237727201086e-12 0.0009912740031938756 0.011743080891678522
3412 4.775187714442839e-12 0.0009909192037918118 0.011741218322205316
3413 4.77213966113125e-12 0.0009905646349850925 0.011739356040286397
3414 4.769093565883119e-12 0.0009902102965669646 0.011737494045832008
3415 4.76604942731672e-12 0.0009898561883309094 0.011735632338752596
3416 4.763007244051793e-12 0.0009895023100706425 0.011733770918958813
3417 4.759967014709547e-12 0.0009891486615801143 0.011731909786361513
3418 4.7569287379126505e-12 0.0009887952426535084 0.011730048940871754
3419 4.753892412285233e-12 0.0009884420530852421 0.011728188382400796
3420 4.750858036452883e-12 0.0009880890926699654 0.0117263281108601
3421 4.747825609042637e-12 0.000987736361202562 0.01172446812616133
3422 4.744795128682989e-12 0.0009873838584781472 0.011722608428216348
3423 4.741766594003878e-12 0.000987031584292069 0.011720749016937222
3424 4.738740003636694e-12 0.0009866795384399069 0.011718889892236213
3425 4.735715356214261e-12 0.0009863277207174722 0.011717031054025787
3426 4.73269265037085e-12 0.0009859761309208076 0.011715172502218605
3427 4.729671884742171e-12 0.0009856247688461862 0.01171331423672753
3428 4.726653057965364e-12 0.000985273634290112 0.011711456257465624
3429 4.7236361686790045e-12 0.0009849227270493197 0.011709598564346141
3430 4.720621215523093e-12 0.000984572046920773 0.011707741157282537
3431 4.717608197139068e-12 0.0009842215937016664 0.011705884036188467
3432 4.71459711216978e-12 0.0009838713671894224 0.011704027200977778
3433 4.711587959259507e-12 0.0009835213671816937 0.011702170651564514
3434 4.708580737053941e-12 0.000983171593476361 0.011700314387862914
3435 4.705575444200195e-12 0.0009828220458715337 0.011698458409787412
3436 4.702572079346794e-12 0.0009824727241655492 0.011696602717252641
3437 4.6995706411436735e-12 0.000982123628156973 0.011694747310173424
3438 4.696571128242177e-12 0.0009817747576445974 0.011692892188464777
3439 4.693573539295055e-12 0.000981426112427442 0.011691037352041913
3440 4.690577872956455e-12 0.0009810776923047538 0.011689182800820232
3441 4.687584127881926e-12 0.0009807294970760059 0.011687328534715331
3442 4.684592302728417e-12 0.0009803815265408975 0.011685474553642997
3443 4.681602396154277e-12 0.0009800337804993541 0.011683620857519212
3444 4.678614406819237e-12 0.0009796862587515265 0.011681767446260144
3445 4.6756283333844224e-12 0.000979338961097791 0.011679914319782155
3446 4.672644174512348e-12 0.0009789918873387487 0.011678061478001796
3447 4.6696619288669074e-12 0.0009786450372752259 0.011676208920835809
3448 4.666681595113381e-12 0.0009782984107082724 0.011674356648201123
3449 4.663703171918428e-12 0.0009779520074391628 0.011672504660014859
3450 4.660726657950077e-12 0.000977605827269395 0.011670652956194322
3451 4.657752051877734e-12 0.0009772598700006907 0.011668801536657007
3452 4.654779352372184e-12 0.0009769141354349948 0.011666950401320597
3453 4.65180855810557e-12 0.0009765686233744746 0.011665099550102963
3454 4.6488396677514054e-12 0.0009762233336215204 0.011663248982922161
3455 4.645872679984577e-12 0.0009758782659787446 0.011661398699696438
3456 4.642907593481315e-12 0.0009755334202489814 0.011659548700344219
3457 4.639944406919225e-12 0.000975188796235287 0.011657698984784122
3458 4.636983118977257e-12 0.0009748443937409386 0.011655849552934944
3459 4.634023728335721e-12 0.0009745002125694346 0.011654000404715672
3460 4.631066233676278e-12 0.000974156252524494 0.011652151540045473
3461 4.628110633681933e-12 0.0009738125134100564 0.0116503029588437
3462 4.625156927037035e-12 0.0009734689950302817 0.011648454661029884
3463 4.622205112427287e-12 0.0009731256971895492 0.011646606646523748
3464 4.619255188539722e-12 0.000972782619692458 0.011644758915245189
3465 4.616307154062722e-12 0.0009724397623438266 0.011642911467114292
3466 4.613361007685997e-12 0.0009720971249486921 0.011641064302051321
3467 4.610416748100597e-12 0.0009717547073123106 0.011639217419976722
3468 4.6074743739988975e-12 0.0009714125092401565 0.011637370820811122
3469 4.604533884074602e-12 0.0009710705305379221 0.011635524504475324
3470 4.601595277022747e-12 0.0009707287710115173 0.011633678470890318
3471 4.5986585515396886e-12 0.0009703872304670702 0.011631832719977269
3472 4.595723706323104e-12 0.0009700459087109253 0.011629987251657523
3473 4.592790740071987e-12 0.0009697048055496442 0.0116281420658526
3474 4.589859651486652e-12 0.0009693639207900051 0.011626297162484207
3475 4.586930439268728e-12 0.0009690232542390027 0.011624452541474222
3476 4.584003102121151e-12 0.0009686828057038477 0.0116226082027447
3477 4.581077638748169e-12 0.0009683425749919661 0.011620764146217879
3478 4.57815404785534e-12 0.0009680025619109998 0.01161892037181617
3479 4.575232328149521e-12 0.0009676627662688053 0.011617076879462158
3480 4.572312478338875e-12 0.0009673231878734546 0.01161523366907861
3481 4.56939449713286e-12 0.0009669838265332338 0.01161339074058846
3482 4.566478383242235e-12 0.0009666446820566435 0.011611548093914825
3483 4.563564135379053e-12 0.0009663057542523978 0.011609705728980992
3484 4.56065175225666e-12 0.0009659670429294252 0.011607863645710424
3485 4.5577412325896946e-12 0.000965628547896867 0.01160602184402676
3486 4.5548325750940774e-12 0.0009652902689640778 0.011604180323853805
3487 4.551925778487021e-12 0.0009649522059406252 0.011602339085115548
3488 4.549020841487013e-12 0.0009646143586362889 0.01160049812773614
3489 4.546117762813828e-12 0.000964276726861061 0.01159865745163991
3490 4.5432165411885184e-12 0.0009639393104251459 0.011596817056751358
3491 4.540317175333409e-12 0.0009636021091389593 0.011594976942995152
3492 4.5374196639721005e-12 0.0009632651228131284 0.011593137110296137
3493 4.534524005829467e-12 0.0009629283512584914 0.011591297558579324
3494 4.531630199631651e-12 0.0009625917942860975 0.011589458287769897
3495 4.528738244106057e-12 0.0009622554517072062 0.011587619297793205
3496 4.5258481379813584e-12 0.0009619193233332878 0.011585780588574773
3497 4.522959879987491e-12 0.0009615834089760217 0.01158394216004029
3498 4.520073468855649e-12 0.0009612477084472976 0.011582104012115617
3499 4.517188903318289e-12 0.0009609122215592143 0.011580266144726783
3500 4.514306182109114e-12 0.00096057694812408 0.011578428557799982
3501 4.511425303963087e-12 0.0009602418879544114 0.011576591251261576
3502 4.508546267616421e-12 0.000959907040862934 0.011574754225038099
3503 4.505669071806573e-12 0.0009595724066625817 0.011572917479056245
3504 4.5027937152722495e-12 0.0009592379851664958 0.011571081013242876
3505 4.499920196753403e-12 0.0009589037761880261 0.011569244827525024
3506 4.497048514991224e-12 0.0009585697795407292 0.011567408921829881
3507 4.494178668728146e-12 0.0009582359950383693 0.011565573296084809
3508 4.4913106567078396e-12 0.0009579024224949171 0.011563737950217333
3509 4.488444477675208e-12 0.0009575690617245501 0.01156190288415514
3510 4.485580130376385e-12 0.0009572359125416521 0.011560068097826084
3511 4.482717613558741e-12 0.0009569029747608131 0.01155823359115818
3512 4.4798569259708735e-12 0.0009565702481968286 0.01155639936407961
3513 4.4769980663626e-12 0.0009562377326646997 0.011554565416518715
3514 4.474141033484971e-12 0.0009559054279796328 0.011552731748403999
3515 4.471285826090254e-12 0.000955573333957039 0.01155089835966413
3516 4.468432442931933e-12 0.0009552414504125343 0.011549065250227936
3517 4.4655808827647195e-12 0.0009549097771619392 0.01154723242002441
3518 4.462731144344528e-12 0.0009545783140212778 0.0115453998689827
3519 4.459883226428493e-12 0.0009542470608067786 0.011543567597032116
3520 4.457037127774959e-12 0.0009539160173348736 0.011541735604102132
3521 4.454192847143483e-12 0.0009535851834221977 0.011539903890122381
3522 4.451350383294823e-12 0.0009532545588855892 0.011538072455022653
3523 4.448509734990945e-12 0.0009529241435420891 0.0115362412987329
3524 4.445670900995016e-12 0.0009525939372089408 0.01153441042118323
3525 4.4428338800714005e-12 0.0009522639397035901 0.01153257982230391
3526 4.439998670985664e-12 0.0009519341508436845 0.011530749502025366
3527 4.437165272504572e-12 0.0009516045704470733 0.01152891946027818
3528 4.434333683396074e-12 0.000951275198331807 0.011527089696993094
3529 4.431503902429317e-12 0.0009509460343161376 0.011525260212101002
3530 4.428675928374638e-12 0.0009506170782185179 0.01152343100553296
3531 4.425849760003558e-12 0.000950288329857601 0.011521602077220175
3532 4.423025396088786e-12 0.0009499597890522404 0.011519773427094013
3533 4.420202835404214e-12 0.00094963145562149 0.011517945055085996
3534 4.417382076724921e-12 0.000949303329384603 0.011516116961127802
3535 4.414563118827151e-12 0.0009489754101610325 0.011514289145151258
3536 4.41174596048834e-12 0.0009486476977704309 0.011512461607088352
3537 4.408930600487086e-12 0.0009483201920326493 0.01151063434687122
3538 4.4061170376031695e-12 0.0009479928927677377 0.011508807364432156
3539 4.403305270617532e-12 0.0009476657997959446 0.011506980659703602
3540 4.400495298312294e-12 0.0009473389129377167 0.01150515423261816
3541 4.397687119470736e-12 0.0009470122320136985 0.01150332808310858
3542 4.39488073287731e-12 0.0009466857568447323 0.011501502211107765
3543 4.39207613731762e-12 0.0009463594872518578 0.01149967661654877
3544 4.389273331578438e-12 0.0009460334230563118 0.011497851299364802
3545 4.386472314447695e-12 0.0009457075640795279 0.011496026259489218
3546 4.383673084714471e-12 0.0009453819101431366 0.011494201496855525
3547 4.380875641169011e-12 0.0009450564610689644 0.011492377011397383
3548 4.378079982602701e-12 0.0009447312166790342 0.0114905528030486
3549 4.375286107808087e-12 0.0009444061767955647 0.011488728871743133
3550 4.372494015578856e-12 0.00094408134124097 0.01148690521741509
3551 4.36970370470985e-12 0.0009437567098378595 0.01148508183999873
3552 4.366915173997048e-12 0.000943432282409038 0.011483258739428457
3553 4.364128422237573e-12 0.0009431080587775048 0.011481435915638825
3554 4.361343448229685e-12 0.0009427840387664539 0.011479613368564533
3555 4.358560250772788e-12 0.0009424602221992733 0.01147779109814043
3556 4.355778828667421e-12 0.0009421366088995454 0.011475969104301513
3557 4.352999180715255e-12 0.000941813198691046 0.011474147386982924
3558 4.350221305719096e-12 0.0009414899913977449 0.011472325946119953
3559 4.34744520248288e-12 0.0009411669868438047 0.011470504781648037
3560 4.344670869811667e-12 0.0009408441848535812 0.011468683893502755
3561 4.3418983065116515e-12 0.0009405215852516226 0.011466863281619836
3562 4.339127511390144e-12 0.0009401991878626703 0.01146504294593515
3563 4.336358483255584e-12 0.0009398769925116573 0.011463222886384714
3564 4.333591220917529e-12 0.0009395549990237088 0.01146140310290469
3565 4.330825723186653e-12 0.0009392332072241417 0.011459583595431382
3566 4.328061988874753e-12 0.0009389116169384644 0.011457764363901241
3567 4.325300016794736e-12 0.0009385902279923764 0.011455945408250859
3568 4.322539805760623e-12 0.0009382690402117682 0.011454126728416973
3569 4.319781354587547e-12 0.0009379480534227211 0.01145230832433646
3570 4.317024662091751e-12 0.0009376272674515067 0.011450490195946343
3571 4.3142697270905764e-12 0.0009373066821245871 0.011448672343183782
3572 4.311516548402482e-12 0.0009369862972686139 0.011446854765986083
3573 4.3087651248470205e-12 0.0009366661127104288 0.011445037464290691
3574 4.306015455244856e-12 0.0009363461282770628 0.011443220438035195
3575 4.303267538417742e-12 0.0009360263437957361 0.011441403687157323
3576 4.3005213731885346e-12 0.0009357067590938577 0.011439587211594944
3577 4.297776958381183e-12 0.0009353873739990255 0.011437771011286063
3578 4.29503429282074e-12 0.0009350681883390257 0.011435955086168834
3579 4.292293375333333e-12 0.0009347492019418328 0.011434139436181538
3580 4.289554204746193e-12 0.0009344304146356094 0.011432324061262605
3581 4.286816779887636e-12 0.0009341118262487054 0.0114305089613506
3582 4.284081099587064e-12 0.0009337934366096583 0.011428694136384228
3583 4.281347162674964e-12 0.0009334752455471931 0.01142687958630233
3584 4.278614967982902e-12 0.0009331572528902215 0.011425065311043885
3585 4.275884514343532e-12 0.0009328394584678419 0.011423251310548012
3586 4.273155800590578e-12 0.0009325218621093393 0.011421437584753962
3587 4.2704288255588515e-12 0.0009322044636441848 0.01141962413360113
3588 4.267703588084229e-12 0.0009318872629020356 0.01141781095702904
3589 4.26498008700367e-12 0.0009315702597127343 0.011415998054977358
3590 4.262258321155197e-12 0.0009312534539063095 0.011414185427385882
3591 4.2595382893779105e-12 0.0009309368453129746 0.011412373074194548
3592 4.256819990511972e-12 0.0009306204337631282 0.011410560995343426
3593 4.254103423398614e-12 0.0009303042190873537 0.01140874919077272
3594 4.251388586880133e-12 0.0009299882011164186 0.011406937660422771
3595 4.248675479799882e-12 0.0009296723796812754 0.01140512640423405
3596 4.2459641010022825e-12 0.0009293567546130601 0.011403315422147167
3597 4.243254449332812e-12 0.0009290413257430926 0.011401504714102862
3598 4.240546523638008e-12 0.0009287260929028762 0.01139969428004201
3599 4.237840322765456e-12 0.0009284110559240978 0.011397884119905617
3600 4.235135845563803e-12 0.0009280962146386271 0.011396074233634824
3601 4.232433090882745e-12 0.0009277815688785166 0.011394264621170904
3602 4.229732057573028e-12 0.0009274671184760015 0.01139245528245526
3603 4.227032744486446e-12 0.0009271528632634996 0.011390646217429428
3604 4.224335150475842e-12 0.0009268388030736104 0.011388837426035076
3605 4.221639274395097e-12 0.0009265249377391153 0.011387028908214
3606 4.2189451150991436e-12 0.0009262112670929773 0.01138522066390813
3607 4.21625267144395e-12 0.000925897790968341 0.011383412693059525
3608 4.213561942286525e-12 0.0009255845091985321 0.011381604995610374
3609 4.210872926484918e-12 0.000925271421617057 0.011379797571502996
3610 4.208185622898211e-12 0.000924958528057603 0.011377990420679841
3611 4.2055000303865244e-12 0.0009246458283540375 0.011376183543083486
3612 4.20281614781101e-12 0.0009243333223404083 0.011374376938656639
3613 4.2001339740338454e-12 0.0009240210098509435 0.011372570607342133
3614 4.197453507918244e-12 0.0009237088907200505 0.011370764549082934
3615 4.1947747483284415e-12 0.0009233969647823163 0.01136895876382213
3616 4.192097694129702e-12 0.0009230852318725069 0.011367153251502941
3617 4.189422344188313e-12 0.0009227736918255679 0.011365348012068713
3618 4.186748697371582e-12 0.000922462344476623 0.011363543045462918
3619 4.184076752547846e-12 0.0009221511896609749 0.01136173835162916
3620 4.181406508586454e-12 0.0009218402272141045 0.011359933930511162
3621 4.17873796435777e-12 0.0009215294569716707 0.011358129782052778
3622 4.176071118733176e-12 0.0009212188787695104 0.011356325906197985
3623 4.173405970585069e-12 0.0009209084924436381 0.011354522302890887
3624 4.170742518786857e-12 0.0009205982978302455 0.011352718972075711
3625 4.168080762212957e-12 0.0009202882947657017 0.011350915913696812
3626 4.1654206997388e-12 0.0009199784830865523 0.011349113127698669
3627 4.1627623302408225e-12 0.0009196688626295201 0.011347310614025885
3628 4.160105652596462e-12 0.0009193594332315042 0.011345508372623186
3629 4.157450665684161e-12 0.0009190501947295797 0.01134370640343542
3630 4.154797368383369e-12 0.0009187411469609981 0.011341904706407564
3631 4.1521457595745326e-12 0.0009184322897631862 0.011340103281484713
3632 4.149495838139097e-12 0.0009181236229737467 0.011338302128612088
3633 4.146847602959507e-12 0.0009178151464304574 0.01133650124773503
3634 4.144201052919199e-12 0.0009175068599712712 0.011334700638799003
3635 4.141556186902607e-12 0.000917198763434316 0.011332900301749592
3636 4.138913003795152e-12 0.0009168908566578943 0.011331100236532506
3637 4.136271502483254e-12 0.0009165831394804829 0.011329300443093573
3638 4.133631681854313e-12 0.0009162756117407328 0.011327500921378743
3639 4.130993540796725e-12 0.0009159682732774689 0.011325701671334088
3640 4.128357078199866e-12 0.0009156611239296897 0.011323902692905797
3641 4.1257222929540986e-12 0.0009153541635365676 0.011322103986040184
3642 4.123089183950766e-12 0.0009150473919374478 0.011320305550683677
3643 4.120457750082197e-12 0.0009147408089718489 0.01131850738678283
3644 4.117827990241697e-12 0.000914434414479462 0.011316709494284313
3645 4.1151999033235455e-12 0.000914128208300151 0.011314911873134912
3646 4.1125734882230024e-12 0.0009138221902739522 0.011313114523281537
3647 4.109948743836301e-12 0.0009135163602410738 0.011311317444671213
3648 4.1073256690606485e-12 0.0009132107180418961 0.011309520637251083
3649 4.1047042627942236e-12 0.000912905263516971 0.011307724100968412
3650 4.102084523936176e-12 0.000912599996507022 0.01130592783577058
3651 4.099466451386617e-12 0.0009122949168529436 0.01130413184160508
3652 4.096850044046636e-12 0.0009119900243958016 0.011302336118419529
3653 4.094235300818276e-12 0.0009116853189768323 0.011300540666161657
3654 4.091622220604547e-12 0.000911380800437443 0.011298745484779308
3655 4.089010802309427e-12 0.000911076468619211 0.011296950574220447
3656 4.086401044837847e-12 0.0009107723233638835 0.011295155934433154
3657 4.083792947095703e-12 0.0009104683645133785 0.01129336156536562
3658 4.081186507989841e-12 0.0009101645919097827 0.011291567466966159
3659 4.078581726428073e-12 0.0009098610053953529 0.011289773639183194
3660 4.075978601319154e-12 0.0009095576048125149 0.011287980081965262
3661 4.073377131572799e-12 0.0009092543900038638 0.011286186795261019
3662 4.0707773160996705e-12 0.0009089513608121633 0.011284393779019231
3663 4.0681791538113866e-12 0.0009086485170803456 0.011282601033188783
3664 4.0655826436205065e-12 0.0009083458586515114 0.011280808557718668
3665 4.062987784440541e-12 0.0009080433853689296 0.011279016352557996
3666 4.060394575185941e-12 0.000907741097076037 0.011277224417655989
3667 4.057803014772105e-12 0.000907438993616438 0.011275432752961978
3668 4.055213102115372e-12 0.0009071370748339048 0.011273641358425414
3669 4.052624836133021e-12 0.0009068353405723765 0.011271850233995852
3670 4.050038215743271e-12 0.0009065337906759597 0.011270059379622966
3671 4.047453239865284e-12 0.0009062324249889274 0.01126826879525654
3672 4.044869907419146e-12 0.0009059312433557196 0.011266478480846467
3673 4.0422882173258916e-12 0.0009056302456209428 0.011264688436342754
3674 4.039708168507474e-12 0.0009053294316293694 0.011262898661695515
3675 4.037129759886792e-12 0.0009050288012259379 0.011261109156854979
3676 4.034552990387664e-12 0.0009047283542557526 0.011259319921771482
3677 4.031977858934837e-12 0.0009044280905640833 0.01125753095639547
3678 4.029404364453994e-12 0.0009041280099963653 0.0112557422606775
3679 4.026832505871736e-12 0.0009038281123981988 0.01125395383456824
3680 4.024262282115588e-12 0.0009035283976153493 0.011252165678018462
3681 4.0216936921140055e-12 0.0009032288654937467 0.011250377790979055
3682 4.0191267347963575e-12 0.0009029295158794855 0.011248590173401012
3683 4.016561409092939e-12 0.0009026303486188244 0.011246802825235432
3684 4.0139977139349535e-12 0.0009023313635581864 0.011245015746433527
3685 4.011435648254535e-12 0.0009020325605441582 0.011243228936946615
3686 4.008875210984722e-12 0.0009017339394234902 0.011241442396726121
3687 4.006316401059469e-12 0.0009014355000430962 0.011239656125723576
3688 4.003759217413645e-12 0.0009011372422500534 0.01123787012389062
3689 4.0012036589830304e-12 0.0009008391658916017 0.011236084391179001
3690 3.998649724704317e-12 0.000900541270815144 0.011234298927540572
3691 3.9960974135151e-12 0.0009002435568682457 0.011232513732927293
3692 3.993546724353884e-12 0.0008999460238986348 0.011230728807291228
3693 3.990997656160078e-12 0.0008996486717542015 0.011228944150584548
3694 3.988450207873998e-12 0.0008993515002829977 0.01122715976275953
3695 3.985904378436857e-12 0.0008990545093332372 0.011225375643768555
3696 3.983360166790779e-12 0.0008987576987532954 0.011223591793564115
3697 3.9808175718787776e-12 0.0008984610683917089 0.011221808212098798
3698 3.978276592644769e-12 0.0008981646180971758 0.011220024899325302
3699 3.9757372280335655e-12 0.0008978683477185547 0.011218241855196426
3700 3.973199476990878e-12 0.0008975722571048651 0.011216459079665076
3701 3.9706633384633074e-12 0.000897276346105287 0.011214676572684261
3702 3.9681288113983446e-12 0.000896980614569161 0.011212894334207088
3703 3.965595894744383e-12 0.0008966850623459875 0.011211112364186778
3704 3.9630645874506984e-12 0.0008963896892854267 0.011209330662576648
3705 3.9605348884674514e-12 0.0008960944952372988 0.011207549229330115
3706 3.958006796745696e-12 0.0008957994800515833 0.011205768064400703
3707 3.9554803112373724e-12 0.0008955046435784191 0.01120398716774204
3708 3.952955430895299e-12 0.000895209985668104 0.011202206539307848
3709 3.950432154673183e-12 0.000894915506171095 0.011200426179051958
3710 3.947910481525613e-12 0.0008946212049380075 0.011198646086928303
3711 3.945390410408055e-12 0.0008943270818196154 0.01119686626289091
3712 3.942871940276855e-12 0.0008940331366668511 0.011195086706893913
3713 3.940355070089239e-12 0.0008937393693308048 0.011193307418891546
3714 3.937839798803307e-12 0.0008934457796627247 0.01119152839883814
3715 3.93532612537803e-12 0.0008931523675140164 0.011189749646688129
3716 3.932814048773259e-12 0.0008928591327362436 0.011187971162396044
3717 3.930303567949714e-12 0.0008925660751811265 0.01118619294591652
3718 3.92779468186899e-12 0.000892273194700543 0.01118441499720429
3719 3.925287389493545e-12 0.0008919804911465272 0.011182637316214184
3720 3.922781689786708e-12 0.0008916879643712704 0.011180859902901132
3721 3.9202775817126795e-12 0.0008913956142271202 0.011179082757220165
3722 3.917775064236518e-12 0.0008911034405665805 0.011177305879126409
3723 3.915274136324148e-12 0.0008908114432423108 0.01117552926857509
3724 3.91277479694236e-12 0.0008905196221071272 0.01117375292552153
3725 3.910277045058806e-12 0.000890227977014001 0.011171976849921153
3726 3.907780879641995e-12 0.000889936507816059 0.011170201041729475
3727 3.905286299661297e-12 0.0008896452143665831 0.011168425500902114
3728 3.902793304086941e-12 0.0008893540965190107 0.011166650227394784
3729 3.900301891890011e-12 0.0008890631541269339 0.011164875221163294
3730 3.897812062042442e-12 0.0008887723870440992 0.011163100482163547
3731 3.8953238135170264e-12 0.0008884817951244076 0.011161326010351547
3732 3.89283714528741e-12 0.0008881913782219147 0.011159551805683392
3733 3.890352056328084e-12 0.0008879011361908301 0.011157777868115273
3734 3.8878685456143995e-12 0.000887611068885517 0.011156004197603485
3735 3.885386612122548e-12 0.0008873211761604925 0.011154230794104408
3736 3.8829062548295695e-12 0.0008870314578704272 0.011152457657574524
3737 3.8804274727133505e-12 0.0008867419138701447 0.011150684787970405
3738 3.877950264752629e-12 0.000886452544014622 0.011148912185248725
3739 3.8754746299269726e-12 0.0008861633481589891 0.011147139849366243
3740 3.873000567216802e-12 0.0008858743261585284 0.011145367780279818
3741 3.870528075603374e-12 0.0008855854778686748 0.0111435959779464
3742 3.868057154068781e-12 0.0008852968031450157 0.011141824442323032
3743 3.865587801595964e-12 0.0008850083018432907 0.011140053173366854
3744 3.863120017168696e-12 0.0008847199738193909 0.011138282171035099
3745 3.860653799771585e-12 0.0008844318189293595 0.01113651143528509
3746 3.858189148390073e-12 0.0008841438370293912 0.01113474096607424
3747 3.855726062010436e-12 0.000883856027975832 0.011132970763360063
3748 3.853264539619781e-12 0.0008835683916251788 0.011131200827100158
3749 3.8508045802060485e-12 0.00088328092783408 0.011129431157252219
3750 3.848346182758008e-12 0.0008829936364593343 0.01112766175377403
3751 3.845889346265253e-12 0.0008827065173578914 0.011125892616623468
3752 3.843434069718209e-12 0.0008824195703868509 0.0111241237457585
3753 3.840980352108124e-12 0.0008821327954034628 0.011122355141137184
3754 3.838528192427074e-12 0.0008818461922651274 0.011120586802717672
3755 3.8360775896679525e-12 0.0008815597608293944 0.0111188187304582
3756 3.833628542824485e-12 0.0008812735009539633 0.011117050924317104
3757 3.831181050891207e-12 0.000880987412496683 0.0111152833842528
3758 3.828735112863481e-12 0.0008807014953155518 0.011113516110223801
3759 3.826290727737488e-12 0.0008804157492687169 0.011111749102188708
3760 3.82384789451022e-12 0.0008801301742144744 0.011109982360106208
3761 3.821406612179488e-12 0.0008798447700112689 0.01110821588393508
3762 3.818966879743918e-12 0.0008795595365176938 0.011106449673634193
3763 3.816528696202954e-12 0.0008792744735924905 0.011104683729162502
3764 3.814092060556844e-12 0.0008789895810945487 0.011102918050479051
3765 3.811656971806651e-12 0.0008787048588829059 0.011101152637542975
3766 3.80922342895425e-12 0.0008784203068167474 0.011099387490313492
3767 3.8067914310023224e-12 0.0008781359247554062 0.011097622608749913
3768 3.804360976954359e-12 0.0008778517125583624 0.011095857992811636
3769 3.801932065814651e-12 0.0008775676700852435 0.01109409364245814
3770 3.7995046965883025e-12 0.0008772837971958238 0.011092329557648998
3771 3.797078868281221e-12 0.0008770000937500245 0.01109056573834387
3772 3.794654579900113e-12 0.0008767165596079138 0.011088802184502502
3773 3.792231830452487e-12 0.0008764331946297055 0.01108703889608472
3774 3.7898106189466514e-12 0.0008761499986757603 0.011085275873050445
3775 3.787390944391719e-12 0.0008758669716065848 0.01108351311535968
3776 3.784972805797598e-12 0.0008755841132828314 0.011081750622972515
3777 3.78255620217499e-12 0.0008753014235652983 0.011079988395849125
3778 3.7801411325353984e-12 0.0008750189023149291 0.01107822643394977
3779 3.777727595891115e-12 0.000874736549392813 0.011076464737234795
3780 3.7753155912552275e-12 0.0008744543646601839 0.01107470330566463
3781 3.77290511764162e-12 0.0008741723479784209 0.011072942139199793
3782 3.77049617406496e-12 0.0008738904992090479 0.01107118123780088
3783 3.76808875954071e-12 0.0008736088182137333 0.011069420601428577
3784 3.765682873085118e-12 0.0008733273048542901 0.011067660230043649
3785 3.763278513715224e-12 0.0008730459589926752 0.01106590012360695
3786 3.7608756804488495e-12 0.0008727647804909898 0.011064140282079412
3787 3.758474372304606e-12 0.0008724837692114789 0.011062380705422058
3788 3.7560745883018866e-12 0.000872202925016531 0.011060621393595987
3789 3.753676327460872e-12 0.0008719222477686784 0.011058862346562387
3790 3.751279588802521e-12 0.0008716417373305968 0.011057103564282527
3791 3.748884371348572e-12 0.0008713613935651046 0.011055345046717756
3792 3.746490674121546e-12 0.0008710812163351637 0.011053586793829506
3793 3.744098496144739e-12 0.0008708012055038782 0.011051828805579294
3794 3.741707836442227e-12 0.000870521360934495 0.011050071081928714
3795 3.739318694038862e-12 0.0008702416824904039 0.011048313622839446
3796 3.736931067960274e-12 0.0008699621700351364 0.011046556428273251
3797 3.7345449572328644e-12 0.0008696828234323661 0.011044799498191971
3798 3.732160360883805e-12 0.0008694036425459088 0.011043042832557528
3799 3.72977727794104e-12 0.0008691246272397216 0.011041286431331922
3800 3.72739570743329e-12 0.0008688457773779035 0.011039530294477242
3801 3.72501564839004e-12 0.0008685670928246944 0.01103777442195565
3802 3.7226370998415456e-12 0.0008682885734444759 0.011036018813729391
3803 3.720260060818831e-12 0.0008680102191017703 0.011034263469760792
3804 3.717884530353681e-12 0.0008677320296612407 0.011032508390012253
3805 3.715510507478654e-12 0.000867454004987691 0.011030753574446264
3806 3.713137991227067e-12 0.0008671761449460655 0.011028999023025385
3807 3.710766980632995e-12 0.0008668984494014486 0.011027244735712257
3808 3.708397474731289e-12 0.0008666209182190653 0.011025490712469605
3809 3.7060294725575495e-12 0.00086634355126428 0.011023736953260229
3810 3.70366297314814e-12 0.000866066348402597 0.011021983458047006
3811 3.701297975540184e-12 0.0008657893094996603 0.011020230226792896
3812 3.698934478771566e-12 0.0008655124344212533 0.011018477259460936
3813 3.696572481880918e-12 0.0008652357230332986 0.011016724556014238
3814 3.694211983907633e-12 0.0008649591752018577 0.011014972116415995
3815 3.691852983891856e-12 0.0008646827907931313 0.011013219940629471
3816 3.689495480874487e-12 0.0008644065696734587 0.011011468028618016
3817 3.687139473897183e-12 0.0008641305117093175 0.011009716380345055
3818 3.684784962002341e-12 0.0008638546167673239 0.011007964995774085
3819 3.68243194423312e-12 0.0008635788847142325 0.011006213874868687
3820 3.68008041963342e-12 0.0008633033154169355 0.011004463017592513
3821 3.677730387247895e-12 0.0008630279087424629 0.011002712423909294
3822 3.675381846121938e-12 0.0008627526645579828 0.011000962093782835
3823 3.673034795301697e-12 0.0008624775827308006 0.01099921202717702
3824 3.670689233834057e-12 0.0008622026631283589 0.010997462224055806
3825 3.668345160766654e-12 0.0008619279056182376 0.010995712684383228
3826 3.66600257514786e-12 0.0008616533100681534 0.010993963408123393
3827 3.6636614760267894e-12 0.0008613788763459602 0.010992214395240485
3828 3.661321862453306e-12 0.0008611046043196483 0.010990465645698763
3829 3.658983733478003e-12 0.0008608304938573443 0.010988717159462563
3830 3.656647088152218e-12 0.0008605565448273114 0.010986968936496292
3831 3.654311925528024e-12 0.0008602827570979488 0.010985220976764434
3832 3.651978244658234e-12 0.0008600091305377916 0.010983473280231545
3833 3.649646044596387e-12 0.0008597356650155108 0.010981725846862255
3834 3.647315324396766e-12 0.0008594623603999129 0.010979978676621269
3835 3.644986083114385e-12 0.0008591892165599401 0.010978231769473365
3836 3.642658319804987e-12 0.0008589162333646698 0.010976485125383394
3837 3.6403320335250535e-12 0.0008586434106833142 0.010974738744316283
3838 3.638007223331792e-12 0.0008583707483852208 0.01097299262623703
3839 3.6356838882831356e-12 0.0008580982463398716 0.010971246771110702
3840 3.6333620274377527e-12 0.0008578259044168837 0.010969501178902444
3841 3.6310416398550365e-12 0.000857553722486008 0.010967755849577474
3842 3.6287227245951063e-12 0.0008572817004171301 0.010966010783101077
3843 3.626405280718807e-12 0.0008570098380802695 0.010964265979438614
3844 3.624089307287704e-12 0.0008567381353455798 0.010962521438555516
3845 3.6217748033640936e-12 0.0008564665920833483 0.010960777160417287
3846 3.6194617680109897e-12 0.000856195208163996 0.010959033144989501
3847 3.617150200292128e-12 0.0008559239834580771 0.010957289392237805
3848 3.614840099271965e-12 0.0008556529178362794 0.010955545902127916
3849 3.6125314640156806e-12 0.0008553820111694235 0.010953802674625625
3850 3.6102242935891612e-12 0.0008551112633284632 0.010952059709696784
3851 3.6079185870590225e-12 0.0008548406741844848 0.010950317007307326
3852 3.6056143434925896e-12 0.0008545702436087075 0.010948574567423248
3853 3.6033115619579116e-12 0.0008542999714724826 0.010946832390010625
3854 3.6010102415237445e-12 0.0008540298576472942 0.010945090475035594
3855 3.59871038125956e-12 0.000853759902004758 0.010943348822464364
3856 3.5964119802355375e-12 0.000853490104416622 0.010941607432263212
3857 3.594115037522574e-12 0.0008532204647547657 0.010939866304398487
3858 3.59181955219228e-12 0.0008529509828912006 0.01093812543883661
3859 3.589525523316969e-12 0.0008526816586980692 0.010936384835544065
3860 3.587232949969663e-12 0.0008524124920476457 0.010934644494487406
3861 3.584941831224094e-12 0.0008521434828123351 0.010932904415633259
3862 3.5826521661547016e-12 0.000851874630864674 0.010931164598948315
3863 3.580363953836631e-12 0.0008516059360773289 0.010929425044399336
3864 3.578077193345729e-12 0.0008513373983230977 0.01092768575195315
3865 3.5757918837585514e-12 0.0008510690174749084 0.010925946721576655
3866 3.5735080241523514e-12 0.0008508007934058195 0.010924207953236814
3867 3.571225613605087e-12 0.0008505327259890195 0.01092246944690066
3868 3.568944651195419e-12 0.0008502648150978271 0.010920731202535292
3869 3.5666651360027064e-12 0.0008499970606056907 0.010918993220107878
3870 3.5643870671070033e-12 0.0008497294623861885 0.01091725549958565
3871 3.5621104435890686e-12 0.000849462020313028 0.010915518040935908
3872 3.5598352645303516e-12 0.0008491947342600463 0.010913780844126019
3873 3.5575615290130047e-12 0.0008489276041012096 0.010912043909123417
3874 3.555289236119873e-12 0.0008486606297106132 0.010910307235895603
3875 3.5530183849344905e-12 0.0008483938109624811 0.010908570824410138
3876 3.550748974541094e-12 0.0008481271477311663 0.01090683467463466
3877 3.548481004024605e-12 0.0008478606398911502 0.01090509878653686
3878 3.5462144724706403e-12 0.0008475942873170426 0.010903363160084504
3879 3.5439493789655056e-12 0.0008473280898835813 0.010901627795245419
3880 3.5416857225961986e-12 0.0008470620474656326 0.010899892691987498
3881 3.5394235024504085e-12 0.0008467961599381906 0.010898157850278704
3882 3.5371627176165045e-12 0.0008465304271763771 0.010896423270087056
3883 3.534903367183548e-12 0.0008462648490554417 0.010894688951380644
3884 3.5326454502412844e-12 0.0008459994254507612 0.010892954894127619
3885 3.5303889658801464e-12 0.0008457341562378396 0.010891221098296199
3886 3.5281339131912464e-12 0.0008454690412923084 0.010889487563854662
3887 3.5258802912663832e-12 0.0008452040804899258 0.010887754290771354
3888 3.523628099198043e-12 0.0008449392737065771 0.010886021279014687
3889 3.5213773360793853e-12 0.0008446746208182741 0.01088428852855313
3890 3.5191280010042557e-12 0.000844410121701155 0.010882556039355222
3891 3.5168800930671754e-12 0.0008441457762314846 0.01088082381138956
3892 3.514633611363347e-12 0.0008438815842856537 0.010879091844624805
3893 3.512388554988647e-12 0.0008436175457401793 0.010877360139029681
3894 3.5101449230396335e-12 0.0008433536604717043 0.010875628694572977
3895 3.507902714613539e-12 0.0008430899283569971 0.010873897511223543
3896 3.505661928808272e-12 0.0008428263492729519 0.010872166588950292
3897 3.5034225647224165e-12 0.0008425629230965881 0.0108704359277222
3898 3.5011846214552262e-12 0.0008422996497050508 0.010868705527508304
3899 3.498948098106625e-12 0.0008420365289756097 0.010866975388277697
3900 3.4967129937772164e-12 0.0008417735607856599 0.010865245509999545
3901 3.4944793075682683e-12 0.000841510745012721 0.010863515892643066
3902 3.4922470385817237e-12 0.0008412480815344375 0.010861786536177547
3903 3.4900161859201904e-12 0.0008409855702285782 0.01086005744057233
3904 3.487786748686943e-12 0.0008407232109730363 0.01085832860579682
3905 3.4855587259859327e-12 0.0008404610036458292 0.010856600031820486
3906 3.483332116921764e-12 0.0008401989481250983 0.010854871718612854
3907 3.481106920599717e-12 0.0008399370442891091 0.010853143666143511
3908 3.4788831361257327e-12 0.0008396752920162505 0.010851415874382106
3909 3.476660762606418e-12 0.0008394136911850352 0.01084968834329835
3910 3.474439799149039e-12 0.0008391522416740995 0.010847961072862008
3911 3.472220244861524e-12 0.0008388909433622026 0.010846234063042907
3912 3.470002098852467e-12 0.0008386297961282271 0.010844507313810939
3913 3.467785360231115e-12 0.0008383687998511783 0.010842780825136046
3914 3.465570028107379e-12 0.0008381079544101847 0.010841054596988236
3915 3.4633561015918304e-12 0.0008378472596844973 0.010839328629337576
3916 3.4611435797956983e-12 0.0008375867155534896 0.010837602922154192
3917 3.458932461830864e-12 0.0008373263218966575 0.010835877475408266
3918 3.45672274680987e-12 0.0008370660785936194 0.010834152289070042
3919 3.4545144338459108e-12 0.0008368059855241152 0.01083242736310982
3920 3.4523075220528347e-12 0.0008365460425680071 0.01083070269749796
3921 3.450102010545148e-12 0.0008362862496052794 0.01082897829220488
3922 3.447897898438e-12 0.0008360266065160372 0.010827254147201051
3923 3.445695184847203e-12 0.0008357671131805077 0.01082553026245701
3924 3.4434938688892142e-12 0.0008355077694790393 0.01082380663794335
3925 3.441293949681141e-12 0.0008352485752921016 0.010822083273630713
3926 3.439095426340743e-12 0.0008349895305002853 0.01082036016948981
3927 3.4368982979864233e-12 0.0008347306349843015 0.010818637325491402
3928 3.434702563737239e-12 0.0008344718886249827 0.01081691474160631
3929 3.4325082227128933e-12 0.0008342132913032816 0.010815192417805413
3930 3.430315274033732e-12 0.0008339548429002715 0.010813470354059645
3931 3.428123716820744e-12 0.0008336965432971461 0.010811748550339994
3932 3.4259335501955686e-12 0.0008334383923752187 0.010810027006617508
3933 3.423744773280484e-12 0.0008331803900159234 0.01080830572286329
3934 3.4215573851984135e-12 0.0008329225361008135 0.0108065846990485
3935 3.41937138507292e-12 0.0008326648305115624 0.010804863935144352
3936 3.4171867720282136e-12 0.0008324072731299627 0.01080314343112212
3937 3.415003545189138e-12 0.0008321498638379269 0.01080142318695313
3938 3.4128217036811756e-12 0.0008318926025174865 0.01079970320260876
3939 3.4106412466304543e-12 0.0008316354890507922 0.010797983478060453
3940 3.4084621731637352e-12 0.0008313785233201135 0.0107962640132797
3941 3.406284482408418e-12 0.0008311217052078389 0.010794544808238049
3942 3.4041081734925335e-12 0.0008308650345964756 0.0107928258629071
3943 3.4019332455447544e-12 0.0008306085113686491 0.010791107177258513
3944 3.3997596976943874e-12 0.0008303521354071036 0.010789388751264
3945 3.397587529071368e-12 0.0008300959065947016 0.010787670584895324
3946 3.3954167388062654e-12 0.0008298398248144235 0.010785952678124305
3947 3.3932473260302874e-12 0.0008295838899493677 0.01078423503092282
3948 3.3910792898752686e-12 0.0008293281018827504 0.010782517643262796
3949 3.3889126294736757e-12 0.0008290724604979058 0.010780800515116215
3950 3.3867473439585995e-12 0.0008288169656782852 0.010779083646455112
3951 3.3845834324637683e-12 0.0008285616173074575 0.010777367037251576
3952 3.382420894123535e-12 0.0008283064152691088 0.010775650687477751
3953 3.3802597280728797e-12 0.0008280513594470423 0.010773934597105832
3954 3.378099933447407e-12 0.0008277964497251783 0.010772218766108066
3955 3.37594150938335e-12 0.0008275416859875539 0.010770503194456753
3956 3.373784455017571e-12 0.0008272870681183226 0.010768787882124252
3957 3.371628769487547e-12 0.0008270325960017548 0.010767072829082966
3958 3.369474451931387e-12 0.000826778269522237 0.010765358035305355
3959 3.3673215014878163e-12 0.0008265240885642723 0.010763643500763928
3960 3.3651699172961893e-12 0.0008262700530124794 0.010761929225431252
3961 3.363019698496479e-12 0.0008260161627515936 0.010760215209279942
3962 3.3608708442292727e-12 0.0008257624176664656 0.010758501452282663
3963 3.358723353635786e-12 0.0008255088176420619 0.010756787954412135
3964 3.3565772258578463e-12 0.0008252553625634646 0.010755074715641126
3965 3.3544324600379022e-12 0.0008250020523158713 0.010753361735942457
3966 3.3522890553190217e-12 0.0008247488867845947 0.010751649015289003
3967 3.350147010844888e-12 0.0008244958658550625 0.010749936553653687
3968 3.348006325759801e-12 0.0008242429894128179 0.010748224351009484
3969 3.3458669992086733e-12 0.0008239902573435185 0.01074651240732942
3970 3.343729030337032e-12 0.0008237376695329366 0.01074480072258657
3971 3.3415924182910166e-12 0.0008234852258669595 0.010743089296754056
3972 3.3394571622173873e-12 0.0008232329262315885 0.010741378129805062
3973 3.3373232612635048e-12 0.0008229807705129395 0.01073966722171281
3974 3.33519071457735e-12 0.0008227287585972423 0.010737956572450576
3975 3.3330595213075086e-12 0.0008224768903708408 0.010736246181991689
3976 3.330929680603182e-12 0.0008222251657201929 0.010734536050309525
3977 3.3288011916141762e-12 0.00082197358453187 0.01073282617737751
3978 3.3266740534909036e-12 0.0008217221466925575 0.010731116563169116
3979 3.3245482653843936e-12 0.0008214708520890541 0.010729407207657873
3980 3.322423826446272e-12 0.0008212197006082717 0.010727698110817353
3981 3.3203007358287728e-12 0.0008209686921372354 0.010725989272621174
3982 3.3181789926847415e-12 0.0008207178265630834 0.010724280693043013
3983 3.31605859616762e-12 0.0008204671037730669 0.010722572372056587
3984 3.3139395454314593e-12 0.0008202165236545498 0.010720864309635664
3985 3.3118218396309156e-12 0.0008199660860950086 0.010719156505754066
3986 3.3097054779212403e-12 0.0008197157909820325 0.010717448960385654
3987 3.3075904594582908e-12 0.000819465638203323 0.010715741673504342
3988 3.3054767833985266e-12 0.0008192156276466937 0.010714034645084093
3989 3.3033644488990047e-12 0.0008189657592000706 0.010712327875098914
3990 3.3012534551173806e-12 0.0008187160327514912 0.010710621363522863
3991 3.2991438012119155e-12 0.0008184664481891055 0.010708915110330047
3992 3.2970354863414625e-12 0.0008182170054011745 0.010707209115494616
3993 3.2949285096654733e-12 0.0008179677042760712 0.010705503378990771
3994 3.292822870343994e-12 0.0008177185447022799 0.010703797900792756
3995 3.2907185675376724e-12 0.0008174695265683961 0.010702092680874867
3996 3.288615600407749e-12 0.0008172206497631267 0.010700387719211444
3997 3.286513968116051e-12 0.0008169719141752893 0.010698683015776872
3998 3.2844136698250117e-12 0.0008167233196938129 0.010696978570545586
3999 3.28231470469765e-12 0.0008164748662077367 0.010695274383492066
4000 3.2802170718975778e-12 0.000816226553606211 0.010693570454590837
4001 3.278120770589002e-12 0.0008159783817784962 0.010691866783816473
4002 3.2760257999367156e-12 0.0008157303506139631 0.010690163371143592
4003 3.2739321591061062e-12 0.0008154824600020929 0.010688460216546859
4004 3.2718398472631468e-12 0.0008152347098324769 0.010686757320000982
4005 3.2697488635744022e-12 0.0008149870999948163 0.010685054681480718
4006 3.2676592072070225e-12 0.0008147396303789221 0.010683352300960867
4007 3.2655708773287496e-12 0.000814492300874715 0.010681650178416277
4008 3.2634838731079063e-12 0.0008142451113722254 0.010679948313821838
4009 3.26139819371341e-12 0.0008139980617615929 0.01067824670715249
4010 3.259313838314755e-12 0.0008137511519330665 0.010676545358383213
4011 3.2572308060820215e-12 0.0008135043817770047 0.010674844267489032
4012 3.255149096185877e-12 0.0008132577511838745 0.01067314343444502
4013 3.2530687077975716e-12 0.0008130112600442521 0.010671442859226292
4014 3.250989640088934e-12 0.0008127649082488223 0.010669742541808008
4015 3.2489118922323783e-12 0.0008125186956883787 0.010668042482165371
4016 3.2468354634008988e-12 0.0008122726222538234 0.010666342680273631
4017 3.2447603527680725e-12 0.0008120266878361667 0.010664643136108081
4018 3.2426865595080532e-12 0.0008117808923265275 0.010662943849644058
4019 3.240614082795573e-12 0.0008115352356161325 0.010661244820856938
4020 3.2385429218059444e-12 0.0008112897175963165 0.010659546049722147
4021 3.2364730757150577e-12 0.0008110443381585225 0.010657847536215152
4022 3.2344045436993805e-12 0.0008107990971943006 0.010656149280311463
4023 3.2323373249359553e-12 0.0008105539945953091 0.010654451281986634
4024 3.230271418602402e-12 0.0008103090302533135 0.010652753541216262
4025 3.2282068238769147e-12 0.0008100642040601864 0.010651056057975986
4026 3.2261435399382605e-12 0.0008098195159079081 0.010649358832241487
4027 3.2240815659657824e-12 0.0008095749656885657 0.010647661863988491
4028 3.222020901139395e-12 0.0008093305532943533 0.010645965153192766
4029 3.2199615446395877e-12 0.0008090862786175719 0.010644268699830123
4030 3.2179034956474163e-12 0.0008088421415506294 0.01064257250387641
4031 3.2158467533445105e-12 0.00080859814198604 0.010640876565307524
4032 3.2137913169130725e-12 0.0008083542798164242 0.0106391808840994
4033 3.2117371855358736e-12 0.0008081105549345091 0.010637485460228017
4034 3.2096843583962506e-12 0.0008078669672331279 0.010635790293669395
4035 3.2076328346781135e-12 0.0008076235166052201 0.010634095384399597
4036 3.2055826135659358e-12 0.0008073802029438309 0.010632400732394723
4037 3.20353369424476e-12 0.0008071370261421112 0.01063070633763092
4038 3.201486075900193e-12 0.0008068939860933178 0.010629012200084371
4039 3.1994397577184136e-12 0.0008066510826908131 0.010627318319731306
4040 3.197394738886159e-12 0.0008064083158280648 0.010625624696547991
4041 3.195351018590732e-12 0.0008061656853986459 0.010623931330510735
4042 3.1933085960199977e-12 0.0008059231912962347 0.010622238221595883
4043 3.1912674703623894e-12 0.0008056808334146146 0.010620545369779829
4044 3.1892276408069025e-12 0.0008054386116476737 0.010618852775039003
4045 3.1871891065430917e-12 0.0008051965258894051 0.010617160437349877
4046 3.1851518667610718e-12 0.0008049545760339067 0.01061546835668896
4047 3.183115920651518e-12 0.0008047127619753808 0.010613776533032804
4048 3.1810812674056713e-12 0.0008044710836081339 0.010612084966358
4049 3.1790479062153235e-12 0.0008042295408265772 0.010610393656641176
4050 3.177015836272831e-12 0.0008039881335252258 0.010608702603859006
4051 3.174985056771105e-12 0.000803746861598699 0.010607011807988197
4052 3.1729555669036152e-12 0.00080350572494172 0.0106053212690055
4053 3.1709273658643897e-12 0.000803264723449116 0.010603630986887703
4054 3.168900452848012e-12 0.0008030238570158175 0.010601940961611636
4055 3.166874827049619e-12 0.000802783125536859 0.010600251193154166
4056 3.164850487664902e-12 0.0008025425289073779 0.010598561681492197
4057 3.1628274338901098e-12 0.0008023020670226156 0.010596872426602675
4058 3.1608056649220447e-12 0.0008020617397779162 0.010595183428462586
4059 3.1587851799580594e-12 0.0008018215470687271 0.010593494687048951
4060 3.156765978196059e-12 0.0008015814887905984 0.01059180620233883
4061 3.1547480588345023e-12 0.0008013415648391831 0.010590117974309324
4062 3.1527314210723963e-12 0.0008011017751102374 0.010588430002937568
4063 3.1507160641092987e-12 0.0008008621194996194 0.010586742288200737
4064 3.1487019871453245e-12 0.0008006225979032899 0.01058505483007605
4065 3.146689189381128e-12 0.0008003832102173122 0.010583367628540754
4066 3.1446776700179135e-12 0.0008001439563378517 0.010581680683572138
4067 3.1426674282574406e-12 0.0007999048361611758 0.010579993995147531
4068 3.1406584633020085e-12 0.0007996658495836542 0.010578307563244297
4069 3.1386507743544653e-12 0.0007994269965017581 0.010576621387839836
4070 3.1366443606182077e-12 0.0007991882768120605 0.010574935468911589
4071 3.1346392212971757e-12 0.0007989496904112363 0.010573249806437032
4072 3.1326353555958542e-12 0.0007987112371960614 0.010571564400393677
4073 3.1306327627192715e-12 0.0007984729170634135 0.010569879250759074
4074 3.1286314418729987e-12 0.0007982347299102712 0.010568194357510809
4075 3.1266313922631576e-12 0.0007979966756337144 0.010566509720626508
4076 3.124632613096404e-12 0.0007977587541309242 0.01056482534008383
4077 3.1226351035799393e-12 0.0007975209652991823 0.010563141215860473
4078 3.1206388629215027e-12 0.0007972833090358712 0.010561457347934167
4079 3.118643890329377e-12 0.0007970457852384743 0.010559773736282682
4080 3.116650185012388e-12 0.0007968083938045753 0.010558090380883825
4081 3.1146577461798952e-12 0.0007965711346318584 0.010556407281715436
4082 3.112666573041797e-12 0.0007963340076181082 0.01055472443875539
4083 3.1106766648085374e-12 0.0007960970126612091 0.010553041851981602
4084 3.1086880206910904e-12 0.0007958601496591459 0.010551359521372022
4085 3.1067006399009677e-12 0.0007956234185100031 0.010549677446904628
4086 3.1047145216502204e-12 0.0007953868191119655 0.010547995628557443
4087 3.1027296651514364e-12 0.0007951503513633169 0.010546314066308522
4088 3.1007460696177343e-12 0.0007949140151624414 0.010544632760135952
4089 3.098763734262774e-12 0.0007946778104078218 0.010542951710017862
4090 3.0967826583007425e-12 0.0007944417369980408 0.010541270915932408
4091 3.0948028409463645e-12 0.0007942057948317802 0.010539590377857786
4092 3.0928242814148977e-12 0.000793969983807821 0.010537910095772226
4093 3.0908469789221287e-12 0.0007937343038250429 0.01053623006965399
4094 3.0888709326843807e-12 0.0007934987547824247 0.010534550299481377
4095 3.0868961419185027e-12 0.0007932633365790441 0.010532870785232719
4096 3.0849226058418823e-12 0.0007930280491140773 0.010531191526886386
4097 3.0829503236724257e-12 0.0007927928922867989 0.010529512524420774
4098 3.080979294628576e-12 0.0007925578659965819 0.010527833777814318
4099 3.0790095179293065e-12 0.0007923229701428979 0.01052615528704549
4100 3.0770409927941172e-12 0.0007920882046253165 0.010524477052092794
4101 3.075073718443034e-12 0.0007918535693435052 0.010522799072934765
4102 3.0731076940966126e-12 0.0007916190641972296 0.010521121349549974
4103 3.071142918975929e-12 0.0007913846890863532 0.01051944388191702
4104 3.0691793923025946e-12 0.0007911504439108372 0.010517766670014545
4105 3.0672171132987385e-12 0.0007909163285707404 0.010516089713821217
4106 3.065256081187016e-12 0.0007906823429662189 0.010514413013315736
4107 3.0632962951906115e-12 0.0007904484869975264 0.010512736568476842
4108 3.061337754533227e-12 0.0007902147605650139 0.010511060379283302
4109 3.059380458439093e-12 0.0007899811635691291 0.010509384445713919
4110 3.0574244061329604e-12 0.0007897476959104173 0.010507708767747528
4111 3.0554695968400993e-12 0.0007895143574895204 0.010506033345362995
4112 3.0535160297863043e-12 0.000789281148207177 0.010504358178539218
4113 3.0515637041978912e-12 0.0007890480679642227 0.010502683267255132
4114 3.049612619301694e-12 0.0007888151166615894 0.010501008611489698
4115 3.0476627743250662e-12 0.0007885822942003056 0.010499334211221912
4116 3.0457141684958824e-12 0.0007883496004814962 0.010497660066430803
4117 3.043766801042538e-12 0.0007881170354063821 0.010495986177095431
4118 3.041820671193944e-12 0.0007878845988762807 0.01049431254319489
4119 3.0398757781795285e-12 0.000787652290792605 0.010492639164708304
4120 3.0379321212292368e-12 0.000787420111056864 0.010490966041614825
4121 3.035989699573531e-12 0.0007871880595706626 0.010489293173893643
4122 3.0340485124433877e-12 0.0007869561362357013 0.010487620561523973
4123 3.0321085590703037e-12 0.0007867243409537763 0.010485948204485068
4124 3.030169838686283e-12 0.000786492673626779 0.010484276102756205
4125 3.0282323505238485e-12 0.0007862611341566961 0.010482604256316697
4126 3.0262960938160384e-12 0.0007860297224456097 0.010480932665145886
4127 3.0243610677963987e-12 0.0007857984383956971 0.010479261329223145
4128 3.022427271698994e-12 0.0007855672819092304 0.01047759024852788
4129 3.0204947047583973e-12 0.0007853362528885765 0.010475919423039525
4130 3.0185633662096954e-12 0.0007851053512361972 0.010474248852737547
4131 3.016633255288482e-12 0.000784874576854649 0.010472578537601439
4132 3.014704371230864e-12 0.000784643929646583 0.010470908477610726
4133 3.0127767132734605e-12 0.0007844134095147446 0.010469238672744968
4134 3.0108502806533966e-12 0.0007841830163619734 0.01046756912298375
4135 3.008925072608308e-12 0.0007839527500912036 0.010465899828306688
4136 3.0070010883763355e-12 0.0007837226106054633 0.010464230788693428
4137 3.0050783271961336e-12 0.0007834925978078745 0.010462562004123648
4138 3.003156788306859e-12 0.0007832627116016533 0.010460893474577052
4139 3.0012364709481747e-12 0.0007830329518901093 0.010459225200033374
4140 2.999317374360255e-12 0.000782803318576646 0.010457557180472383
4141 2.9973994977837734e-12 0.0007825738115647603 0.01045588941587387
4142 2.9954828404599132e-12 0.0007823444307580428 0.010454221906217658
4143 2.9935674016303648e-12 0.0007821151760601771 0.010452554651483604
4144 2.991653180537314e-12 0.0007818860473749402 0.010450887651651588
4145 2.9897401764234537e-12 0.0007816570446062024 0.010449220906701516
4146 2.9878283885319822e-12 0.0007814281676579265 0.010447554416613332
4147 2.9859178161065994e-12 0.0007811994164341687 0.010445888181367003
4148 2.9840084583915052e-12 0.000780970790839078 0.010444222200942526
4149 2.982100314631406e-12 0.0007807422907768957 0.010442556475319928
4150 2.9801933840715015e-12 0.0007805139161519558 0.010440891004479261
4151 2.978287665957497e-12 0.0007802856668686849 0.010439225788400609
4152 2.976383159535597e-12 0.000780057542831602 0.01043756082706408
4153 2.9744798640525065e-12 0.000779829543945318 0.010435896120449819
4154 2.9725777787554256e-12 0.0007796016701145366 0.010434231668537988
4155 2.9706769028920567e-12 0.0007793739212440527 0.010432567471308784
4156 2.9687772357105945e-12 0.0007791462972387539 0.010430903528742427
4157 2.9668787764597368e-12 0.0007789187980036191 0.01042923984081917
4158 2.964981524388676e-12 0.0007786914234437192 0.01042757640751929
4159 2.9630854787471018e-12 0.0007784641734642166 0.010425913228823094
4160 2.9611906387851953e-12 0.0007782370479703651 0.010424250304710914
4161 2.959297003753637e-12 0.0007780100468675101 0.01042258763516311
4162 2.9574045729036013e-12 0.0007777831700610882 0.01042092522016007
4163 2.9555133454867565e-12 0.0007775564174566272 0.010419263059682209
4164 2.9536233207552665e-12 0.0007773297889597458 0.01041760115370997
4165 2.951734497961783e-12 0.0007771032844761539 0.01041593950222382
4166 2.949846876359458e-12 0.0007768769039116523 0.010414278105204258
4167 2.947960455201932e-12 0.0007766506471721321 0.010412616962631805
4168 2.9460752337433346e-12 0.0007764245141635757 0.010410956074487011
4169 2.9441912112382895e-12 0.0007761985047920557 0.01040929544075045
4170 2.942308386941913e-12 0.000775972618963735 0.010407635061402729
4171 2.9404267601098054e-12 0.0007757468565848671 0.010405974936424471
4172 2.9385463299980657e-12 0.0007755212175617956 0.010404315065796336
4173 2.9366670958632716e-12 0.0007752957018009543 0.010402655449499002
4174 2.934789056962497e-12 0.0007750703092088669 0.010400996087513178
4175 2.9329122125533018e-12 0.0007748450396921474 0.010399336979819597
4176 2.9310365618937356e-12 0.000774619893157499 0.01039767812639902
4177 2.92916210424233e-12 0.000774394869511715 0.01039601952723223
4178 2.927288838858108e-12 0.0007741699686616781 0.010394361182300037
4179 2.9254167650005763e-12 0.0007739451905143609 0.010392703091583279
4180 2.9235458819297295e-12 0.0007737205349768249 0.010391045255062818
4181 2.921676188906045e-12 0.000773496001956221 0.01038938767271954
4182 2.9198076851904884e-12 0.0007732715913597897 0.010387730344534359
4183 2.917940370044506e-12 0.0007730473030948601 0.010386073270488213
4184 2.9160742427300293e-12 0.0007728231370688504 0.010384416450562064
4185 2.914209302509476e-12 0.0007725990931892677 0.010382759884736904
4186 2.9123455486457394e-12 0.0007723751713637081 0.01038110357299374
4187 2.9104829804022043e-12 0.000772151371499856 0.010379447515313616
4188 2.908621597042728e-12 0.0007719276935054846 0.010377791711677591
4189 2.9067613978316575e-12 0.0007717041372884556 0.010376136162066755
4190 2.904902382033816e-12 0.0007714807027567188 0.01037448086646222
4191 2.9030445489145063e-12 0.0007712573898183123 0.01037282582484512
4192 2.901187897739513e-12 0.0007710341983813627 0.010371171037196616
4193 2.8993324277751006e-12 0.0007708111283540843 0.010369516503497895
4194 2.8974781382880123e-12 0.0007705881796447796 0.010367862223730167
4195 2.8956250285454684e-12 0.0007703653521618388 0.010366208197874663
4196 2.89377309781517e-12 0.00077014264581374 0.010364554425912643
4197 2.8919223453652935e-12 0.0007699200605090486 0.010362900907825389
4198 2.8900727704644908e-12 0.000769697596156418 0.010361247643594204
4199 2.8882243723818955e-12 0.0007694752526645886 0.01035959463320042
4200 2.886377150387111e-12 0.0007692530299423884 0.010357941876625388
4201 2.8845311037502223e-12 0.0007690309278987328 0.010356289373850485
4202 2.8826862317417873e-12 0.0007688089464426239 0.010354637124857112
4203 2.8808425336328364e-12 0.0007685870854831513 0.010352985129626692
4204 2.8790000086948773e-12 0.0007683653449294913 0.010351333388140671
4205 2.8771586561998906e-12 0.000768143724690907 0.010349681900380521
4206 2.875318475420329e-12 0.0007679222246767483 0.010348030666327734
4207 2.8734794656291197e-12 0.0007677008447964518 0.010346379685963825
4208 2.8716416260996577e-12 0.0007674795849595406 0.010344728959270333
4209 2.8698049561058173e-12 0.0007672584450756243 0.01034307848622882
4210 2.8679694549219408e-12 0.0007670374250543986 0.010341428266820872
4211 2.8661351218228406e-12 0.0007668165248056458 0.010339778301028097
4212 2.8643019560838e-12 0.000766595744239234 0.010338128588832124
4213 2.862469956980573e-12 0.0007663750832651175 0.010336479130214606
4214 2.8606391237893853e-12 0.0007661545417933367 0.010334829925157218
4215 2.8588094557869238e-12 0.0007659341197340174 0.010333180973641656
4216 2.8569809522503545e-12 0.0007657138169973718 0.010331532275649641
4217 2.8551536124573066e-12 0.000765493633493697 0.010329883831162916
4218 2.853327435685874e-12 0.0007652735691333761 0.010328235640163242
4219 2.851502421214623e-12 0.0007650536238268777 0.010326587702632405
4220 2.849678568322585e-12 0.0007648337974847553 0.010324940018552215
4221 2.8478558762892575e-12 0.0007646140900176482 0.010323292587904499
4222 2.8460343443946056e-12 0.0007643945013362807 0.01032164541067111
4223 2.844213971919058e-12 0.0007641750313514619 0.010319998486833922
4224 2.8423947581435074e-12 0.0007639556799740859 0.010318351816374827
4225 2.8405767023493142e-12 0.0007637364471151319 0.010316705399275742
4226 2.8387598038182994e-12 0.000763517332685664 0.010315059235518603
4227 2.836944061832753e-12 0.0007632983365968303 0.01031341332508537
4228 2.8351294756754232e-12 0.0007630794587598641 0.010311767667958023
4229 2.833316044629522e-12 0.0007628606990860829 0.010310122264118562
4230 2.8315037679787253e-12 0.0007626420574868886 0.010308477113549009
4231 2.82969264500717e-12 0.0007624235338737674 0.010306832216231406
4232 2.827882674999453e-12 0.0007622051281582896 0.010305187572147817
4233 2.8260738572406343e-12 0.0007619868402521096 0.010303543181280326
4234 2.824266191016238e-12 0.0007617686700669658 0.010301899043611042
4235 2.8224596756122424e-12 0.0007615506175146805 0.010300255159122088
4236 2.8206543103150874e-12 0.0007613326825071598 0.010298611527795612
4237 2.8188500944116727e-12 0.0007611148649563935 0.01029696814961378
4238 2.8170470271893543e-12 0.0007608971647744549 0.010295325024558778
4239 2.81524510793595e-12 0.0007606795818735011 0.010293682152612813
4240 2.8134443359397345e-12 0.0007604621161657723 0.010292039533758115
4241 2.8116447104894396e-12 0.000760244767563592 0.01029039716797693
4242 2.809846230874254e-12 0.000760027535979367 0.010288755055251527
4243 2.8080488963838238e-12 0.0007598104213255875 0.010287113195564194
4244 2.8062527063082514e-12 0.0007595934235148261 0.010285471588897237
4245 2.804457659938096e-12 0.0007593765424597389 0.010283830235232987
4246 2.802663756564368e-12 0.0007591597780730647 0.010282189134553787
4247 2.800870995478534e-12 0.0007589431302676248 0.010280548286842004
4248 2.799079375972519e-12 0.0007587265989563235 0.010278907692080026
4249 2.797288897338699e-12 0.0007585101840521472 0.010277267350250257
4250 2.795499558869904e-12 0.0007582938854681653 0.010275627261335124
4251 2.793711359859416e-12 0.0007580777031175292 0.01027398742531707
4252 2.7919242996009727e-12 0.0007578616369134725 0.010272347842178559
4253 2.7901383773887614e-12 0.0007576456867693113 0.010270708511902073
4254 2.7883535925174264e-12 0.0007574298525984435 0.010269069434470117
4255 2.7865699442820545e-12 0.0007572141343143491 0.010267430609865208
4256 2.7847874319781926e-12 0.00075699853183059 0.010265792038069889
4257 2.78300605490183e-12 0.0007567830450608099 0.010264153719066714
4258 2.7812258123494134e-12 0.000756567673918734 0.010262515652838264
4259 2.779446703617837e-12 0.0007563524183181692 0.010260877839367135
4260 2.7776687280044455e-12 0.0007561372781730043 0.010259240278635942
4261 2.7758918848070276e-12 0.000755922253397209 0.010257602970627316
4262 2.7741161733238232e-12 0.0007557073439048346 0.010255965915323908
4263 2.772341592853524e-12 0.0007554925496100136 0.010254329112708389
4264 2.7705681426952647e-12 0.0007552778704269596 0.010252692562763448
4265 2.7687958221486285e-12 0.0007550633062699673 0.010251056265471788
4266 2.7670246305136454e-12 0.0007548488570534123 0.010249420220816135
4267 2.765254567090795e-12 0.000754634522691751 0.010247784428779232
4268 2.763485631180998e-12 0.0007544203030995207 0.010246148889343838
4269 2.761717822085623e-12 0.0007542061981913396 0.010244513602492731
4270 2.759951139106484e-12 0.0007539922078819061 0.010242878568208708
4271 2.7581855815458423e-12 0.0007537783320859991 0.010241243786474582
4272 2.7564211487063985e-12 0.0007535645707184782 0.010239609257273186
4273 2.754657839891298e-12 0.000753350923694283 0.010237974980587363
4274 2.7528956544041334e-12 0.0007531373909284336 0.010236340956399985
4275 2.7511345915489397e-12 0.00075292397233603 0.010234707184693935
4276 2.7493746506301924e-12 0.0007527106678322526 0.010233073665452112
4277 2.7476158309528105e-12 0.0007524974773323613 0.010231440398657437
4278 2.7458581318221522e-12 0.0007522844007516961 0.010229807384292841
4279 2.74410155254402e-12 0.0007520714380056767 0.010228174622341277
4280 2.742346092424659e-12 0.0007518585890098026 0.010226542112785716
4281 2.740591750770751e-12 0.0007516458536796528 0.010224909855609143
4282 2.7388385268894215e-12 0.0007514332319308857 0.010223277850794563
4283 2.7370864200882362e-12 0.0007512207236792392 0.010221646098324995
4284 2.735335429675196e-12 0.0007510083288405305 0.010220014598183474
4285 2.733585554958744e-12 0.000750796047330656 0.010218383350353055
4286 2.7318367952477625e-12 0.0007505838790655912 0.010216752354816807
4287 2.73008914985157e-12 0.000750371823961391 0.010215121611557815
4288 2.728342618079928e-12 0.0007501598819341885 0.010213491120559188
4289 2.7265971992430313e-12 0.0007499480529001963 0.010211860881804041
4290 2.7248528926515077e-12 0.0007497363367757056 0.010210230895275507
4291 2.723109697616429e-12 0.0007495247334770863 0.01020860116095674
4292 2.7213676134492988e-12 0.0007493132429207867 0.010206971678830907
4293 2.7196266394620598e-12 0.0007491018650233342 0.010205342448881192
4294 2.7178867749670905e-12 0.0007488905997013337 0.010203713471090796
4295 2.7161480192771998e-12 0.0007486794468714692 0.010202084745442933
4296 2.7144103717056354e-12 0.0007484684064505027 0.010200456271920835
4297 2.7126738315660795e-12 0.0007482574783552741 0.010198828050507749
4298 2.7109383981726438e-12 0.0007480466625027016 0.010197200081186937
4299 2.709204070839881e-12 0.0007478359588097813 0.01019557236394168
4300 2.707470848882771e-12 0.0007476253671935875 0.010193944898755272
4301 2.7057387316167274e-12 0.0007474148875712718 0.010192317685611019
4302 2.7040077183575973e-12 0.0007472045198600638 0.010190690724492248
4303 2.7022778084216595e-12 0.0007469942639772704 0.010189064015382299
4304 2.7005490011256204e-12 0.0007467841198402767 0.010187437558264524
4305 2.6988212957866263e-12 0.0007465740873665445 0.010185811353122297
4306 2.697094691722248e-12 0.0007463641664736134 0.010184185399939002
4307 2.6953691882504867e-12 0.0007461543570791001 0.01018255969869804
4308 2.6936447846897776e-12 0.0007459446591006985 0.010180934249382826
4309 2.6919214803589806e-12 0.0007457350724561796 0.01017930905197679
4310 2.6901992745773874e-12 0.0007455255970633914 0.010177684106463377
4311 2.6884781666647207e-12 0.0007453162328402589 0.010176059412826049
4312 2.686758155941128e-12 0.0007451069797047838 0.010174434971048278
4313 2.6850392417271886e-12 0.0007448978375750446 0.010172810781113555
4314 2.683321423343906e-12 0.0007446888063691964 0.010171186843005383
4315 2.681604700112712e-12 0.0007444798860054711 0.01016956315670728
4316 2.679889071355466e-12 0.0007442710764021767 0.010167939722202778
4317 2.6781745363944552e-12 0.000744062377477698 0.010166316539475424
4318 2.676461094552393e-12 0.0007438537891504958 0.010164693608508782
4319 2.674748745152417e-12 0.0007436453113391072 0.010163070929286425
4320 2.673037487518088e-12 0.0007434369439621456 0.010161448501791941
4321 2.671327320973397e-12 0.0007432286869383006 0.010159826326008935
4322 2.6696182448427554e-12 0.0007430205401863372 0.010158204401921023
4323 2.6679102584510024e-12 0.0007428125036250966 0.010156582729511837
4324 2.666203361123399e-12 0.000742604577173496 0.010154961308765021
4325 2.6644975521856293e-12 0.0007423967607505279 0.010153340139664234
4326 2.6627928309638052e-12 0.0007421890542752607 0.01015171922219315
4327 2.661089196784454e-12 0.0007419814576668382 0.010150098556335451
4328 2.6593866489745312e-12 0.0007417739708444798 0.01014847814207484
4329 2.657685186861412e-12 0.0007415665937274801 0.010146857979395029
4330 2.6559848097728967e-12 0.0007413593262352091 0.010145238068279746
4331 2.654285517037204e-12 0.000741152168287112 0.01014361840871273
4332 2.652587307982971e-12 0.000740945119802709 0.010141999000677733
4333 2.65089018193926e-12 0.0007407381807015955 0.010140379844158522
4334 2.6491941382355537e-12 0.0007405313509034416 0.010138760939138878
4335 2.647499176201748e-12 0.0007403246303279925 0.010137142285602588
4336 2.6458052951681667e-12 0.000740118018895068 0.010135523883533462
4337 2.64411249446555e-12 0.0007399115165245628 0.010133905732915319
4338 2.6424207734250546e-12 0.0007397051231364461 0.010132287833731988
4339 2.640730131378258e-12 0.0007394988386507617 0.010130670185967314
4340 2.639040567657154e-12 0.0007392926629876276 0.010129052789605153
4341 2.6373520815941565e-12 0.0007390865960672364 0.010127435644629377
4342 2.6356646725220952e-12 0.0007388806378098549 0.010125818751023865
4343 2.633978339774214e-12 0.0007386747881358239 0.01012420210877251
4344 2.6322930826841808e-12 0.0007384690469655585 0.010122585717859225
4345 2.6306089005860704e-12 0.0007382634142195478 0.010120969578267924
4346 2.6289257928143828e-12 0.000738057889818355 0.010119353689982541
4347 2.6272437587040267e-12 0.0007378524736826169 0.01011773805298702
4348 2.6255627975903308e-12 0.0007376471657330441 0.01011612266726532
4349 2.6238829088090353e-12 0.000737441965890421 0.010114507532801405
4350 2.6222040916962927e-12 0.0007372368740756055 0.010112892649579257
4351 2.6205263455886767e-12 0.0007370318902095292 0.010111278017582869
4352 2.6188496698231674e-12 0.000736827014213197 0.010109663636796244
4353 2.617174063737165e-12 0.0007366222460076871 0.0101080495072034
4354 2.6154995266684783e-12 0.0007364175855141511 0.010106435628788366
4355 2.613826057955327e-12 0.0007362130326538138 0.010104822001535178
4356 2.612153656936348e-12 0.000736008587347973 0.010103208625427889
4357 2.6104823229505875e-12 0.0007358042495179995 0.010101595500450563
4358 2.608812055337506e-12 0.0007356000190853374 0.010099982626587276
4359 2.607142853436972e-12 0.0007353958959715032 0.010098370003822112
4360 2.6054747165892684e-12 0.0007351918800980863 0.010096757632139172
4361 2.603807644135085e-12 0.000734987971386749 0.010095145511522564
4362 2.602141635415523e-12 0.0007347841697592263 0.010093533641956406
4363 2.600476689772092e-12 0.0007345804751373252 0.010091922023424831
4364 2.5988128065467176e-12 0.0007343768874429257 0.010090310655911984
4365 2.5971499850817255e-12 0.0007341734065979801 0.010088699539402016
4366 2.595488224719858e-12 0.0007339700325245127 0.010087088673879094
4367 2.5938275248042614e-12 0.0007337667651446204 0.010085478059327394
4368 2.5921678846784884e-12 0.0007335636043804719 0.0100838676957311
4369 2.5905093036865053e-12 0.0007333605501543082 0.01008225758307441
4370 2.5888517811726815e-12 0.0007331576023884422 0.010080647721341537
4371 2.587195316481795e-12 0.0007329547610052584 0.010079038110516695
4372 2.5855399089590287e-12 0.0007327520259272138 0.010077428750584115
4373 2.5838855579499768e-12 0.0007325493970768363 0.01007581964152804
4374 2.5822322628006338e-12 0.0007323468743767261 0.01007421078333272
4375 2.580580022857404e-12 0.0007321444577495547 0.010072602175982416
4376 2.578928837467093e-12 0.000731942147118065 0.010070993819461398
4377 2.5772787059769136e-12 0.0007317399424050714 0.01006938571375395
4378 2.575629627734488e-12 0.0007315378435334599 0.010067777858844367
4379 2.573981602087834e-12 0.0007313358504261872 0.010066170254716948
4380 2.5723346283853793e-12 0.0007311339630062817 0.010064562901356008
4381 2.5706887059759537e-12 0.0007309321811968427 0.01006295579874587
4382 2.569043834208791e-12 0.0007307305049210403 0.010061348946870868
4383 2.5674000124335264e-12 0.0007305289341021159 0.010059742345715343
4384 2.5657572400002e-12 0.0007303274686633814 0.010058135995263652
4385 2.5641155162592548e-12 0.0007301261085282199 0.010056529895500158
4386 2.5624748405615332e-12 0.000729924853620085 0.010054924046409234
4387 2.5608352122582753e-12 0.0007297237038625006 0.010053318447975258
4388 2.559196630701132e-12 0.0007295226591790614 0.010051713100182626
4389 2.5575590952421473e-12 0.0007293217194934328 0.010050108003015739
4390 2.55592260523377e-12 0.0007291208847293504 0.010048503156459008
4391 2.5542871600288496e-12 0.0007289201548106199 0.010046898560496856
4392 2.552652758980634e-12 0.0007287195296611174 0.010045294215113713
4393 2.5510194014427696e-12 0.0007285190092047893 0.010043690120294019
4394 2.5493870867693053e-12 0.0007283185933656518 0.010042086276022223
4395 2.5477558143146857e-12 0.0007281182820677911 0.010040482682282784
4396 2.546125583433755e-12 0.0007279180752353635 0.01003887933906017
4397 2.5444963934817577e-12 0.0007277179727925951 0.010037276246338857
4398 2.542868243814335e-12 0.0007275179746637815 0.010035673404103333
4399 2.5412411337875246e-12 0.0007273180807732884 0.010034070812338092
4400 2.5396150627577613e-12 0.0007271182910455506 0.010032468471027636
4401 2.5379900300818796e-12 0.000726918605405073 0.010030866380156482
4402 2.5363660351171097e-12 0.0007267190237764294 0.01002926453970915
4403 2.5347430772210772e-12 0.0007265195460842634 0.010027662949670172
4404 2.5331211557518043e-12 0.0007263201722532878 0.010026061610024086
4405 2.5315002700677094e-12 0.0007261209022082844 0.010024460520755441
4406 2.5298804195276065e-12 0.0007259217358741044 0.010022859681848796
4407 2.528261603490702e-12 0.0007257226731756678 0.010021259093288715
4408 2.5266438213165995e-12 0.0007255237140379638 0.01001965875505977
4409 2.525027072365295e-12 0.0007253248583860503 0.010018058667146544
4410 2.523411355997181e-12 0.0007251261061450544 0.01001645882953363
4411 2.5217966715730433e-12 0.0007249274572401715 0.010014859242205625
4412 2.5201830184540606e-12 0.000724728911596666 0.010013259905147138
4413 2.518570396001805e-12 0.000724530469139871 0.010011660818342785
4414 2.516958803578239e-12 0.0007243321297951877 0.010010061981777188
4415 2.5153482405457226e-12 0.000724133893488086 0.010008463395434982
4416 2.5137387062670024e-12 0.0007239357601441042 0.010006865059300804
4417 2.512130200105222e-12 0.0007237377296888489 0.010005266973359305
4418 2.5105227214239137e-12 0.0007235398020479947 0.010003669137595142
4419 2.508916269587002e-12 0.0007233419771472846 0.010002071551992977
4420 2.507310843958802e-12 0.0007231442549125298 0.010000474216537485
4421 2.5057064439040184e-12 0.0007229466352696092 0.009998877131213344
4422 2.504103068787746e-12 0.0007227491181444698 0.00999728029600524
4423 2.502500717975471e-12 0.0007225517034631262 0.00999568371089787
4424 2.500899390833067e-12 0.000722354391151661 0.009994087375875935
4425 2.4992990867267993e-12 0.0007221571811362245 0.009992491290924147
4426 2.4976998050233225e-12 0.0007219600733430343 0.009990895456027223
4427 2.4961015450896805e-12 0.0007217630676983761 0.009989299871169892
4428 2.4945043062933003e-12 0.0007215661641286027 0.009987704536336881
4429 2.4929080880020015e-12 0.0007213693625601344 0.009986109451512935
4430 2.4913128895839913e-12 0.0007211726629194588 0.009984514616682798
4431 2.489718710407865e-12 0.0007209760651331306 0.00998292003183123
4432 2.488125549842602e-12 0.0007207795691277719 0.009981325696942989
4433 2.4865334072575703e-12 0.0007205831748300719 0.009979731612002845
4434 2.4849422820225237e-12 0.0007203868821667866 0.009978137776995574
4435 2.4833521735076026e-12 0.0007201906910647391 0.009976544191905959
4436 2.481763081083333e-12 0.0007199946014508193 0.00997495085671879
4437 2.4801750041206305e-12 0.0007197986132519841 0.009973357771418867
4438 2.4785879419907876e-12 0.0007196027263952571 0.00997176493599099
4439 2.477001894065489e-12 0.0007194069408077283 0.009970172350419974
4440 2.4754168597168016e-12 0.0007192112564165545 0.009968580014690634
4441 2.4738328383171747e-12 0.0007190156731489591 0.009966987928787793
4442 2.472249829239446e-12 0.0007188201909322315 0.009965396092696286
4443 2.4706678318568333e-12 0.0007186248096937279 0.009963804506400949
4444 2.4690868455429406e-12 0.0007184295293608707 0.009962213169886627
4445 2.4675068696717517e-12 0.0007182343498611483 0.009960622083138169
4446 2.465927903617635e-12 0.0007180392711221155 0.009959031246140433
4447 2.4643499467553445e-12 0.000717844293071393 0.009957440658878285
4448 2.462772998460011e-12 0.0007176494156366677 0.009955850321336593
4449 2.4611970581071487e-12 0.000717454638745692 0.009954260233500233
4450 2.459622125072657e-12 0.0007172599623262848 0.009952670395354088
4451 2.45804819873281e-12 0.0007170653863063302 0.009951080806883046
4452 2.4564752784642713e-12 0.0007168709106137782 0.009949491468072004
4453 2.45490336364408e-12 0.0007166765351766443 0.009947902378905863
4454 2.453332453649653e-12 0.0007164822599230099 0.009946313539369528
4455 2.4517625478587932e-12 0.0007162880847810219 0.009944724949447913
4456 2.450193645649678e-12 0.000716094009678892 0.009943136609125935
4457 2.448625746400867e-12 0.0007159000345448979 0.00994154851838852
4458 2.447058849491302e-12 0.0007157061593073822 0.009939960677220598
4459 2.445492954300299e-12 0.0007155123838947529 0.009938373085607109
4460 2.4439280602075527e-12 0.0007153187082354831 0.009936785743532989
4461 2.4423641665931414e-12 0.000715125132258111 0.009935198650983192
4462 2.440801272837515e-12 0.0007149316558912396 0.009933611807942668
4463 2.4392393783215042e-12 0.000714738279063537 0.009932025214396376
4464 2.4376784824263158e-12 0.0007145450017037359 0.00993043887032928
4465 2.4361185845335364e-12 0.0007143518237406342 0.009928852775726353
4466 2.434559684025126e-12 0.0007141587451030941 0.009927266930572567
4467 2.433001780283426e-12 0.0007139657657200426 0.009925681334852906
4468 2.4314448726911507e-12 0.0007137728855204713 0.009924095988552357
4469 2.429888960631389e-12 0.000713580104433436 0.00992251089165591
4470 2.428334043487609e-12 0.0007133874223880573 0.009920926044148562
4471 2.4267801206436512e-12 0.0007131948393135198 0.009919341446015315
4472 2.425227191483731e-12 0.0007130023551390728 0.009917757097241174
4473 2.4236752553924402e-12 0.0007128099697940294 0.009916172997811152
4474 2.422124311754747e-12 0.000712617683207767 0.009914589147710269
4475 2.4205743599559904e-12 0.0007124254953097272 0.009913005546923545
4476 2.419025399381884e-12 0.0007122334060294154 0.009911422195436007
4477 2.4174774294185133e-12 0.000712041415296401 0.009909839093232686
4478 2.4159304494523443e-12 0.0007118495230403171 0.00990825624029862
4479 2.4143844588702077e-12 0.0007116577291908609 0.009906673636618851
4480 2.412839457059313e-12 0.000711466033677793 0.009905091282178426
4481 2.4112954434072383e-12 0.0007112744364309379 0.009903509176962396
4482 2.4097524173019354e-12 0.0007110829373801834 0.009901927320955815
4483 2.40821037813173e-12 0.0007108915364554809 0.009900345714143747
4484 2.406669325285316e-12 0.0007107002335868455 0.009898764356511255
4485 2.4051292581517577e-12 0.0007105090287043554 0.009897183248043407
4486 2.4035901761204936e-12 0.0007103179217381521 0.009895602388725278
4487 2.4020520785813352e-12 0.0007101269126184404 0.009894021778541947
4488 2.4005149649244594e-12 0.0007099360012754884 0.009892441417478498
4489 2.3989788345404145e-12 0.0007097451876396269 0.009890861305520015
4490 2.397443686820119e-12 0.0007095544716412503 0.009889281442651589
4491 2.395909521154861e-12 0.0007093638532108153 0.009887701828858316
4492 2.3943763369363003e-12 0.0007091733322788418 0.009886122464125296
4493 2.392844133556465e-12 0.0007089829087759125 0.009884543348437635
4494 2.3913129104077487e-12 0.0007087925826326729 0.00988296448178044
4495 2.3897826668829157e-12 0.000708602353779831 0.009881385864138819
4496 2.3882534023751013e-12 0.0007084122221481576 0.009879807495497894
4497 2.386725116277804e-12 0.000708222187668486 0.009878229375842781
4498 2.3851978079848915e-12 0.000708032250271712 0.009876651505158604
4499 2.3836714768906014e-12 0.0007078424098887937 0.009875073883430494
4500 2.382146122389534e-12 0.0007076526664507516 0.009873496510643577
4501 2.3806217438766592e-12 0.0007074630198886683 0.009871919386782991
4502 2.3790983407473145e-12 0.0007072734701336888 0.009870342511833875
4503 2.3775759123972003e-12 0.0007070840171170203 0.00986876588578137
4504 2.376054458222387e-12 0.000706894660769932 0.009867189508610624
4505 2.374533977619309e-12 0.0007067054010237546 0.009865613380306788
4506 2.373014469984764e-12 0.0007065162378098814 0.009864037500855013
4507 2.371495934715917e-12 0.0007063271710597673 0.009862461870240456
4508 2.3699783712102977e-12 0.0007061382007049292 0.009860886488448276
4509 2.3684617788658007e-12 0.0007059493266769454 0.009859311355463639
4510 2.3669461570806813e-12 0.0007057605489074558 0.009857736471271708
4511 2.3654315052535687e-12 0.0007055718673281622 0.00985616183585766
4512 2.3639178227834434e-12 0.0007053832818708279 0.009854587449206661
4513 2.3624051090696576e-12 0.0007051947924672773 0.009853013311303893
4514 2.3608933635119246e-12 0.0007050063990493966 0.009851439422134534
4515 2.3593825855103223e-12 0.0007048181015491332 0.009849865781683769
4516 2.357872774465289e-12 0.0007046298998984958 0.009848292389936784
4517 2.3563639297776253e-12 0.0007044417940295542 0.009846719246878768
4518 2.3548560508484955e-12 0.0007042537838744394 0.009845146352494913
4519 2.3533491370794237e-12 0.0007040658693653433 0.009843573706770413
4520 2.3518431878722967e-12 0.0007038780504345189 0.009842001309690466
4521 2.350338202629363e-12 0.0007036903270142801 0.009840429161240272
4522 2.3488341807532336e-12 0.0007035026990370016 0.00983885726140504
4523 2.347331121646876e-12 0.0007033151664351191 0.00983728561016997
4524 2.3458290247136216e-12 0.0007031277291411288 0.009835714207520272
4525 2.3443278893571606e-12 0.0007029403870875876 0.00983414305344116
4526 2.342827714981546e-12 0.000702753140207113 0.009832572147917848
4527 2.3413285009911886e-12 0.0007025659884323834 0.009831001490935553
4528 2.3398302467908566e-12 0.0007023789316961369 0.009829431082479495
4529 2.3383329517856817e-12 0.0007021919699311728 0.009827860922534896
4530 2.3368366153811505e-12 0.00070200510307035 0.009826291011086981
4531 2.3353412369831098e-12 0.0007018183310465882 0.009824721348120976
4532 2.3338468159977675e-12 0.0007016316537928672 0.009823151933622112
4533 2.332353351831684e-12 0.0007014450712422267 0.00982158276757562
4534 2.3308608438917822e-12 0.0007012585833277667 0.009820013849966733
4535 2.329369291585341e-12 0.000701072189982647 0.00981844518078069
4536 2.327878694319998e-12 0.0007008858911400876 0.009816876760002728
4537 2.326389051503745e-12 0.0007006996867333682 0.009815308587618088
4538 2.3249003625449357e-12 0.0007005135766958285 0.009813740663612016
4539 2.3234126268522743e-12 0.0007003275609608675 0.009812172987969754
4540 2.3219258438348226e-12 0.0007001416394619444 0.009810605560676549
4541 2.320440012902003e-12 0.0006999558121325777 0.009809038381717651
4542 2.3189551334635885e-12 0.0006997700789063456 0.009807471451078312
4543 2.3174712049297114e-12 0.0006995844397168857 0.009805904768743785
4544 2.3159882267108574e-12 0.0006993988944978949 0.009804338334699325
4545 2.3145061982178667e-12 0.0006992134431831296 0.009802772148930189
4546 2.3130251188619336e-12 0.0006990280857064057 0.009801206211421633
4547 2.31154498805461e-12 0.0006988428220015981 0.009799640522158922
4548 2.3100658052077996e-12 0.0006986576520026407 0.009798075081127315
4549 2.3085875697337584e-12 0.0006984725756435267 0.009796509888312075
4550 2.3071102810450993e-12 0.0006982875928583084 0.009794944943698468
4551 2.3056339385547878e-12 0.000698102703581097 0.009793380247271761
4552 2.3041585416761414e-12 0.0006979179077460626 0.009791815799017223
4553 2.3026840898228342e-12 0.000697733205287434 0.009790251598920125
4554 2.3012105824088863e-12 0.0006975485961394991 0.009788687646965737
4555 2.2997380188486768e-12 0.0006973640802366043 0.009787123943139332
4556 2.298266398556931e-12 0.0006971796575131546 0.009785560487426183
4557 2.296795720948732e-12 0.0006969953279036139 0.009783997279811569
4558 2.2953259854395123e-12 0.0006968110913425042 0.009782434320280765
4559 2.2938571914450526e-12 0.0006966269477644063 0.009780871608819049
4560 2.2923893383814895e-12 0.0006964428971039593 0.009779309145411702
4561 2.2909224256653088e-12 0.0006962589392958604 0.009777746930044004
4562 2.2894564527133445e-12 0.0006960750742748655 0.009776184962701237
4563 2.287991418942784e-12 0.0006958913019757887 0.009774623243368682
4564 2.286527323771163e-12 0.0006957076223335017 0.009773061772031626
4565 2.2850641666163706e-12 0.000695524035282935 0.009771500548675354
4566 2.2836019468966393e-12 0.0006953405407590765 0.00976993957328515
4567 2.282140664030557e-12 0.0006951571386969726 0.009768378845846304
4568 2.2806803174370575e-12 0.0006949738290317269 0.009766818366344103
4569 2.2792209065354237e-12 0.0006947906116985015 0.009765258134763834
4570 2.277762430745288e-12 0.0006946074866325159 0.00976369815109079
4571 2.2763048894866296e-12 0.0006944244537690476 0.00976213841531026
4572 2.274848282179779e-12 0.0006942415130434317 0.009760578927407537
4573 2.2733926082454116e-12 0.0006940586643910607 0.009759019687367912
4574 2.2719378671045515e-12 0.0006938759077473847 0.009757460695176677
4575 2.270484058178567e-12 0.0006936932430479112 0.009755901950819126
4576 2.2690311808891773e-12 0.0006935106702282052 0.009754343454280551
4577 2.26757923465845e-12 0.0006933281892238892 0.00975278520554625
4578 2.266128218908793e-12 0.0006931457999706425 0.009751227204601516
4579 2.2646781330629666e-12 0.0006929635024042023 0.009749669451431645
4580 2.2632289765440744e-12 0.0006927812964603624 0.009748111946021933
4581 2.2617807487755672e-12 0.0006925991820749738 0.009746554688357677
4582 2.2603334491812393e-12 0.0006924171591839446 0.009744997678424175
4583 2.2588870771852333e-12 0.0006922352277232399 0.009743440916206722
4584 2.257441632212035e-12 0.0006920533876288818 0.00974188440169062
4585 2.255997113686476e-12 0.000691871638836949 0.009740328134861163
4586 2.2545535210337323e-12 0.0006916899812835771 0.009738772115703653
4587 2.253110853679322e-12 0.0006915084149049586 0.009737216344203384
4588 2.2516691110491084e-12 0.0006913269396373422 0.009735660820345656
4589 2.2502282925693017e-12 0.000691145555417034 0.009734105544115768
4590 2.248788397666451e-12 0.0006909642621803958 0.009732550515499016
4591 2.247349425767454e-12 0.0006907830598638462 0.009730995734480703
4592 2.2459113762995472e-12 0.0006906019484038605 0.009729441201046124
4593 2.2444742486903122e-12 0.00069042092773697 0.00972788691518058
4594 2.2430380423676746e-12 0.0006902399977997626 0.009726332876869371
4595 2.2416027567599e-12 0.000690059158528882 0.009724779086097795
4596 2.2401683912955954e-12 0.0006898784098610284 0.009723225542851148
4597 2.238734945403711e-12 0.0006896977517329582 0.009721672247114729
4598 2.2373024185135388e-12 0.0006895171840814835 0.009720119198873835
4599 2.235870810054714e-12 0.0006893367068434729 0.009718566398113767
4600 2.234440119457211e-12 0.0006891563199558505 0.009717013844819822
4601 2.233010346151345e-12 0.0006889760233555965 0.009715461538977295
4602 2.2315814895677735e-12 0.000688795816979747 0.009713909480571485
4603 2.230153549137492e-12 0.0006886157007653936 0.009712357669587687
4604 2.2287265242918396e-12 0.0006884356746496837 0.009710806106011199
4605 2.2273004144624943e-12 0.0006882557385698205 0.009709254789827317
4606 2.22587521908147e-12 0.0006880758924630626 0.009707703721021333
4607 2.224450937581127e-12 0.0006878961362667242 0.009706152899578544
4608 2.2230275693941597e-12 0.0006877164699181749 0.009704602325484245
4609 2.221605113953605e-12 0.0006875368933548398 0.00970305199872373
4610 2.2201835706928346e-12 0.0006873574065141996 0.009701501919282289
4611 2.2187629390455605e-12 0.0006871780093337896 0.009699952087145214
4612 2.2173432184458374e-12 0.0006869987017512008 0.0096984025022978
4613 2.2159244083280526e-12 0.0006868194837040794 0.009696853164725338
4614 2.2145065081269324e-12 0.0006866403551301263 0.009695304074413115
4615 2.2130895172775423e-12 0.000686461315967098 0.009693755231346421
4616 2.2116734352152835e-12 0.0006862823661528056 0.009692206635510545
4617 2.2102582613758976e-12 0.0006861035056251154 0.009690658286890776
4618 2.2088439951954583e-12 0.0006859247343219483 0.009689110185472399
4619 2.2074306361103806e-12 0.00068574605218128 0.0096875623312407
4620 2.206018183557412e-12 0.0006855674591411413 0.009686014724180963
4621 2.204606636973639e-12 0.0006853889551396175 0.009684467364278472
4622 2.203195995796483e-12 0.0006852105401148484 0.00968292025151851
4623 2.2017862594637034e-12 0.0006850322140050287 0.00968137338588636
4624 2.2003774274133912e-12 0.0006848539767484073 0.009679826767367299
4625 2.198969499083974e-12 0.0006846758282832878 0.009678280395946608
4626 2.1975624739142196e-12 0.000684497768548028 0.009676734271609568
4627 2.196156351343224e-12 0.0006843197974810402 0.009675188394341453
4628 2.1947511308104187e-12 0.0006841419150207908 0.009673642764127539
4629 2.1933468117555713e-12 0.0006839641211058007 0.009672097380953098
4630 2.1919433936187866e-12 0.0006837864156746449 0.009670552244803409
4631 2.1905408758404977e-12 0.0006836087986659523 0.00966900735566374
4632 2.1891392578614753e-12 0.0006834312700184064 0.009667462713519363
4633 2.1877385391228186e-12 0.0006832538296707439 0.009665918318355544
4634 2.1863387190659656e-12 0.0006830764775617562 0.009664374170157551
4635 2.1849397971326867e-12 0.0006828992136302882 0.009662830268910653
4636 2.1835417727650832e-12 0.0006827220378152387 0.009661286614600114
4637 2.1821446454055894e-12 0.0006825449500555601 0.009659743207211196
4638 2.1807484144969698e-12 0.0006823679502902589 0.00965820004672916
4639 2.1793530794823247e-12 0.000682191038458395 0.009656657133139264
4640 2.1779586398050864e-12 0.0006820142144990818 0.009655114466426772
4641 2.176565094909016e-12 0.0006818374783514864 0.009653572046576936
4642 2.175172444238208e-12 0.0006816608299548294 0.009652029873575014
4643 2.1737806872370855e-12 0.0006814842692483848 0.009650487947406255
4644 2.1723898233504053e-12 0.0006813077961714799 0.009648946268055913
4645 2.1709998520232545e-12 0.0006811314106634955 0.009647404835509236
4646 2.16961077270105e-12 0.0006809551126638653 0.009645863649751474
4647 2.1682225848295388e-12 0.0006807789021120767 0.00964432271076787
4648 2.1668352878547997e-12 0.0006806027789476699 0.00964278201854367
4649 2.165448881223238e-12 0.0006804267431102383 0.009641241573064115
4650 2.1640633643815922e-12 0.0006802507945394284 0.009639701374314445
4651 2.1626787367769297e-12 0.0006800749331749395 0.0096381614222799
4652 2.1612949978566446e-12 0.0006798991589565239 0.009636621716945713
4653 2.1599121470684637e-12 0.0006797234718239868 0.009635082258297121
4654 2.158530183860437e-12 0.000679547871717186 0.009633543046319354
4655 2.1571491076809486e-12 0.0006793723585760326 0.009632004080997642
4656 2.1557689179787068e-12 0.0006791969323404897 0.009630465362317212
4657 2.1543896142027528e-12 0.0006790215929505735 0.009628926890263293
4658 2.15301119580245e-12 0.0006788463403463529 0.009627388664821105
4659 2.151633662227493e-12 0.0006786711744679486 0.00962585068597587
4660 2.1502570129279037e-12 0.0006784960952555347 0.009624312953712808
4661 2.148881247354029e-12 0.000678321102649337 0.009622775468017134
4662 2.1475063649565434e-12 0.0006781461965896341 0.009621238228874061
4663 2.14613236518645e-12 0.0006779713770167568 0.009619701236268803
4664 2.144759247495077e-12 0.000677796643871088 0.009618164490186569
4665 2.1433870113340793e-12 0.0006776219970930628 0.009616627990612565
4666 2.1420156561554368e-12 0.0006774474366231688 0.009615091737531997
4667 2.140645181411456e-12 0.0006772729624019452 0.009613555730930064
4668 2.1392755865547713e-12 0.0006770985743699835 0.00961201997079197
4669 2.1379068710383384e-12 0.0006769242724679272 0.00961048445710291
4670 2.136539034315441e-12 0.0006767500566364717 0.009608949189848079
4671 2.1351720758396857e-12 0.0006765759268163642 0.009607414169012667
4672 2.1338059950650044e-12 0.0006764018829484037 0.009605879394581861
4673 2.1324407914456546e-12 0.000676227924973441 0.009604344866540852
4674 2.1310764644362192e-12 0.0006760540528323786 0.009602810584874822
4675 2.1297130134916025e-12 0.0006758802664661705 0.009601276549568952
4676 2.1283504380670333e-12 0.0006757065658158225 0.00959974276060842
4677 2.1269887376180656e-12 0.0006755329508223919 0.0095982092179784
4678 2.125627911600577e-12 0.0006753594214269875 0.00959667592166407
4679 2.124267959470764e-12 0.0006751859775707695 0.009595142871650595
4680 2.122908880685151e-12 0.0006750126191949492 0.009593610067923142
4681 2.1215506747005856e-12 0.0006748393462407897 0.009592077510466878
4682 2.120193340974232e-12 0.0006746661586496049 0.009590545199266961
4683 2.118836878963583e-12 0.0006744930563627603 0.00958901313430855
4684 2.1174812881264523e-12 0.0006743200393216725 0.009587481315576804
4685 2.116126567920974e-12 0.0006741471074678089 0.009585949743056873
4686 2.1147727178056025e-12 0.0006739742607426883 0.009584418416733903
4687 2.1134197372391206e-12 0.0006738014990878802 0.009582887336593047
4688 2.112067625680622e-12 0.0006736288224450052 0.009581356502619442
4689 2.1107163825895304e-12 0.0006734562307557348 0.00957982591479823
4690 2.109366007425585e-12 0.0006732837239617916 0.009578295573114548
4691 2.1080164996488482e-12 0.0006731113020049483 0.009576765477553527
4692 2.1066678587197025e-12 0.0006729389648270288 0.0095752356281003
4693 2.1053200840988516e-12 0.0006727667123699078 0.009573706024739996
4694 2.1039731752473167e-12 0.0006725945445755104 0.009572176667457735
4695 2.102627131626441e-12 0.0006724224613858121 0.00957064755623864
4696 2.1012819526978855e-12 0.0006722504627428394 0.009569118691067826
4697 2.0999376379236327e-12 0.0006720785485886686 0.009567590071930409
4698 2.0985941867659833e-12 0.000671906718865427 0.009566061698811499
4699 2.097251598687555e-12 0.0006717349735152919 0.0095645335716962
4700 2.0959098731512873e-12 0.0006715633124804912 0.00956300569056962
4701 2.0945690096204375e-12 0.0006713917357033027 0.009561478055416857
4702 2.093229007558582e-12 0.0006712202431260546 0.00955995066622301
4703 2.0918898664296126e-12 0.0006710488346911254 0.00955842352297317
4704 2.09055158569774e-12 0.0006708775103409434 0.009556896625652426
4705 2.0892141648274957e-12 0.0006707062700179869 0.009555369974245867
4706 2.0878776032837245e-12 0.0006705351136647844 0.009553843568738573
4707 2.0865419005315924e-12 0.0006703640412239143 0.009552317409115626
4708 2.0852070560365768e-12 0.0006701930526380049 0.009550791495362098
4709 2.0838730692644797e-12 0.0006700221478497341 0.009549265827463063
4710 2.0825399396814135e-12 0.0006698513268018299 0.009547740405403588
4711 2.0812076667538095e-12 0.00066968058943707 0.009546215229168736
4712 2.0798762499484136e-12 0.0006695099356982813 0.009544690298743568
4713 2.0785456887322897e-12 0.0006693393655283408 0.00954316561411314
4714 2.0772159825728183e-12 0.0006691688788701749 0.009541641175262506
4715 2.0758871309376926e-12 0.0006689984756667596 0.009540116982176713
4716 2.0745591332949247e-12 0.0006688281558611203 0.009538593034840809
4717 2.0732319891128386e-12 0.000668657919396332 0.009537069333239832
4718 2.0719056978600746e-12 0.0006684877662155186 0.00953554587735882
4719 2.0705802590055876e-12 0.0006683176962618538 0.009534022667182807
4720 2.0692556720186496e-12 0.0006681477094785601 0.009532499702696822
4721 2.0679319363688434e-12 0.0006679778058089096 0.009530976983885891
4722 2.0666090515260675e-12 0.0006678079851962233 0.009529454510735034
4723 2.065287016960536e-12 0.0006676382475838714 0.00952793228322927
4724 2.0639658321427718e-12 0.0006674685929152731 0.009526410301353608
4725 2.0626454965436167e-12 0.0006672990211338969 0.00952488856509306
4726 2.0613260096342257e-12 0.0006671295321832598 0.009523367074432632
4727 2.060007370886063e-12 0.000666960126006928 0.009521845829357322
4728 2.0586895797709093e-12 0.0006667908025485163 0.009520324829852128
4729 2.0573726357608565e-12 0.0006666215617516883 0.009518804075902044
4730 2.056056538328307e-12 0.0006664524035601566 0.009517283567492053
4731 2.0547412869459814e-12 0.0006662833279176824 0.009515763304607143
4732 2.0534268810869054e-12 0.0006661143347680756 0.00951424328723229
4733 2.0521133202244235e-12 0.0006659454240551943 0.009512723515352473
4734 2.050800603832188e-12 0.0006657765957229458 0.009511203988952662
4735 2.0494887313841643e-12 0.0006656078497152851 0.009509684708017824
4736 2.0481777023546275e-12 0.0006654391859762163 0.00950816567253292
4737 2.046867516218164e-12 0.0006652706044497916 0.009506646882482908
4738 2.045558172449674e-12 0.0006651021050801115 0.009505128337852742
4739 2.044249670524365e-12 0.0006649336878113248 0.009503610038627371
4740 2.042942009917758e-12 0.0006647653525876287 0.00950209198479174
4741 2.04163519010568e-12 0.0006645970993532685 0.009500574176330786
4742 2.0403292105642754e-12 0.0006644289280525377 0.009499056613229449
4743 2.039024070769992e-12 0.0006642608386297776 0.009497539295472658
4744 2.0377197701995884e-12 0.0006640928310293778 0.009496022223045337
4745 2.036416308330135e-12 0.0006639249051957757 0.00949450539593241
4746 2.0351136846390128e-12 0.000663757061073457 0.009492988814118796
4747 2.033811898603907e-12 0.0006635892986069547 0.009491472477589405
4748 2.0325109497028143e-12 0.0006634216177408502 0.009489956386329143
4749 2.031210837414043e-12 0.0006632540184197724 0.009488440540322917
4750 2.0299115612162026e-12 0.000663086500588398 0.009486924939555622
4751 2.0286131205882205e-12 0.0006629190641914513 0.009485409584012153
4752 2.027315515009324e-12 0.0006627517091737043 0.009483894473677397
4753 2.0260187439590527e-12 0.0006625844354799765 0.00948237960853624
4754 2.0247228069172545e-12 0.0006624172430551352 0.00948086498857356
4755 2.023427703364082e-12 0.0006622501318440949 0.009479350613774232
4756 2.022133432779996e-12 0.0006620831017918176 0.009477836484123123
4757 2.020839994645768e-12 0.0006619161528433129 0.009476322599605102
4758 2.0195473884424704e-12 0.0006617492849436373 0.009474808960205024
4759 2.018255613651488e-12 0.000661582498037895 0.009473295565907747
4760 2.01696466975451e-12 0.0006614157920712373 0.00947178241669812
4761 2.0156745562335324e-12 0.0006612491669888628 0.009470269512560988
4762 2.0143852725708565e-12 0.000661082622736017 0.009468756853481192
4763 2.0130968182490916e-12 0.0006609161592579924 0.009467244439443566
4764 2.0118091927511473e-12 0.000660749776500129 0.009465732270432937
4765 2.0105223955602474e-12 0.0006605834744078134 0.009464220346434134
4766 2.009236426159912e-12 0.0006604172529264795 0.009462708667431971
4767 2.007951284033975e-12 0.0006602511120016077 0.009461197233411267
4768 2.0066669686665707e-12 0.0006600850515787256 0.00945968604435683
4769 2.005383479542138e-12 0.0006599190716034074 0.009458175100253464
4770 2.004100816145422e-12 0.0006597531720212739 0.009456664401085968
4771 2.0028189779614726e-12 0.0006595873527779928 0.009455153946839136
4772 2.0015379644756438e-12 0.0006594216138192786 0.009453643737497757
4773 2.0002577751735893e-12 0.0006592559550908921 0.00945213377304661
4774 1.9989784095412726e-12 0.0006590903765386409 0.009450624053470478
4775 1.997699867064962e-12 0.000658924878108379 0.009449114578754133
4776 1.996422147231221e-12 0.0006587594597460068 0.00944760534888234
4777 1.9951452495269235e-12 0.0006585941213974712 0.00944609636383986
4778 1.993869173439245e-12 0.0006584288630087654 0.009444587623611453
4779 1.9925939184556624e-12 0.0006582636845259292 0.009443079128181868
4780 1.9913194840639577e-12 0.0006580985858950482 0.009441570877535851
4781 1.9900458697522127e-12 0.0006579335670622543 0.009440062871658142
4782 1.9887730750088134e-12 0.000657768627973726 0.009438555110533476
4783 1.9875010993224486e-12 0.0006576037685756873 0.009437047594146583
4784 1.9862299421821105e-12 0.0006574389888144089 0.00943554032248219
4785 1.984959603077088e-12 0.0006572742886362071 0.00943403329552501
4786 1.983690081496974e-12 0.0006571096679874443 0.00943252651325976
4787 1.9824213769316646e-12 0.000656945126814529 0.009431019975671145
4788 1.9811534888713567e-12 0.0006567806650639152 0.009429513682743869
4789 1.9798864168065457e-12 0.0006566162826821032 0.009428007634462627
4790 1.978620160228029e-12 0.0006564519796156386 0.009426501830812107
4791 1.9773547186269043e-12 0.000656287755811113 0.009424996271776995
4792 1.976090091494573e-12 0.0006561236112151638 0.009423490957341971
4793 1.9748262783227327e-12 0.0006559595457744739 0.009421985887491708
4794 1.973563278603385e-12 0.000655795559435772 0.009420481062210875
4795 1.9723010918288274e-12 0.0006556316521458322 0.009418976481484133
4796 1.9710397174916605e-12 0.0006554678238514739 0.00941747214529614
4797 1.969779155084782e-12 0.0006553040744995621 0.009415968053631544
4798 1.9685194041013903e-12 0.0006551404040370075 0.00941446420647499
4799 1.96726046403498e-12 0.0006549768124107659 0.009412960603811117
4800 1.9660023343793517e-12 0.0006548132995678382 0.00941145724562456
4801 1.9647450146285963e-12 0.000654649865455271 0.009409954131899944
4802 1.96348850427711e-12 0.000654486510020156 0.009408451262621891
4803 1.962232802819585e-12 0.00065432323320963 0.009406948637775019
4804 1.960977909751011e-12 0.0006541600349708749 0.009405446257343934
4805 1.959723824566673e-12 0.0006539969152511178 0.009403944121313238
4806 1.9584705467621608e-12 0.0006538338739976309 0.009402442229667532
4807 1.957218075833357e-12 0.0006536709111577312 0.009400940582391406
4808 1.9559664112764433e-12 0.0006535080266787804 0.009399439179469447
4809 1.9547155525878966e-12 0.0006533452205081858 0.009397938020886232
4810 1.9534654992644955e-12 0.000653182492593399 0.009396437106626337
4811 1.9522162508033093e-12 0.0006530198428819165 0.009394936436674326
4812 1.950967806701711e-12 0.0006528572713212797 0.009393436011014765
4813 1.9497201664573653e-12 0.0006526947778590748 0.009391935829632207
4814 1.948473329568234e-12 0.0006525323624429323 0.009390435892511201
4815 1.947227295532575e-12 0.0006523700250205275 0.009388936199636289
4816 1.9459820638489455e-12 0.0006522077655395804 0.00938743675099201
4817 1.9447376340161947e-12 0.0006520455839478555 0.009385937546562894
4818 1.9434940055334697e-12 0.0006518834801931617 0.009384438586333466
4819 1.9422511779002083e-12 0.0006517214542233523 0.00938293987028824
4820 1.94100915061615e-12 0.0006515595059863251 0.009381441398411731
4821 1.9397679231813282e-12 0.0006513976354300223 0.009379943170688446
4822 1.9385274950960666e-12 0.0006512358425024301 0.009378445187102881
4823 1.9372878658609896e-12 0.0006510741271515792 0.009376947447639531
4824 1.9360490349770146e-12 0.0006509124893255444 0.009375449952282885
4825 1.934811001945351e-12 0.0006507509289724448 0.009373952701017423
4826 1.9335737662675023e-12 0.0006505894460404435 0.009372455693827615
4827 1.932337327445269e-12 0.000650428040477748 0.009370958930697932
4828 1.931101684980743e-12 0.0006502667122326092 0.009369462411612834
4829 1.92986683837631e-12 0.0006501054612533224 0.009367966136556776
4830 1.9286327871346524e-12 0.000649944287488227 0.009366470105514208
4831 1.9273995307587436e-12 0.0006497831908857057 0.009364974318469573
4832 1.926167068751849e-12 0.0006496221713941857 0.009363478775407306
4833 1.924935400617528e-12 0.0006494612289621377 0.009361983476311835
4834 1.9237045258596306e-12 0.0006493003635380761 0.00936048842116758
4835 1.9224744439823044e-12 0.0006491395750705588 0.009358993609958961
4836 1.9212451544899866e-12 0.0006489788635081882 0.009357499042670388
4837 1.9200166568874037e-12 0.0006488182287996093 0.00935600471928626
4838 1.9187889506795797e-12 0.0006486576708935114 0.009354510639790977
4839 1.9175620353718264e-12 0.0006484971897386269 0.009353016804168926
4840 1.9163359104697498e-12 0.0006483367852837318 0.009351523212404494
4841 1.915110575479245e-12 0.0006481764574776458 0.009350029864482053
4842 1.9138860299065e-12 0.0006480162062692318 0.009348536760385974
4843 1.912662273257992e-12 0.0006478560316073959 0.00934704390010062
4844 1.9114393050404935e-12 0.0006476959334410878 0.009345551283610348
4845 1.9102171247610646e-12 0.0006475359117193003 0.009344058910899507
4846 1.908995731927058e-12 0.0006473759663910695 0.009342566781952444
4847 1.9077751260461147e-12 0.0006472160974054747 0.009341074896753492
4848 1.9065553066261634e-12 0.000647056304711638 0.00933958325528698
4849 1.905336273175429e-12 0.0006468965882587251 0.009338091857537228
4850 1.9041180252024232e-12 0.0006467369479959444 0.009336600703488558
4851 1.9029005622159493e-12 0.0006465773838725474 0.009335109793125277
4852 1.9016838837250953e-12 0.0006464178958378288 0.009333619126431684
4853 1.9004679892392453e-12 0.0006462584838411256 0.00933212870339208
4854 1.8992528782680667e-12 0.0006460991478318182 0.009330638523990747
4855 1.8980385503215207e-12 0.0006459398877593298 0.009329148588211973
4856 1.896825004909854e-12 0.0006457807035731262 0.00932765889604003
4857 1.8956122415436033e-12 0.0006456215952227159 0.009326169447459185
4858 1.8944002597335952e-12 0.0006454625626576501 0.009324680242453701
4859 1.8931890589909393e-12 0.0006453036058275229 0.00932319128100783
4860 1.8919786388270415e-12 0.0006451447246819707 0.00932170256310582
4861 1.890768998753588e-12 0.0006449859191706726 0.009320214088731911
4862 1.88956013828256e-12 0.0006448271892433502 0.009318725857870337
4863 1.8883520569262192e-12 0.0006446685348497676 0.009317237870505323
4864 1.8871447541971208e-12 0.0006445099559397315 0.00931575012662109
4865 1.8859382296081026e-12 0.0006443514524630906 0.009314262626201846
4866 1.884732482672292e-12 0.0006441930243697361 0.009312775369231798
4867 1.883527512903105e-12 0.0006440346716096017 0.009311288355695146
4868 1.8823233198142403e-12 0.0006438763941326631 0.009309801585576078
4869 1.881119902919685e-12 0.0006437181918889384 0.009308315058858778
4870 1.8799172617337137e-12 0.0006435600648284878 0.009306828775527423
4871 1.8787153957708833e-12 0.0006434020129014136 0.009305342735566179
4872 1.877514304546043e-12 0.0006432440360578602 0.00930385693895921
4873 1.8763139875743214e-12 0.000643086134248014 0.009302371385690669
4874 1.8751144443711404e-12 0.0006429283074221036 0.009300886075744707
4875 1.8739156744522e-12 0.0006427705555303992 0.009299401009105462
4876 1.8727176773334894e-12 0.0006426128785232135 0.009297916185757066
4877 1.8715204525312825e-12 0.0006424552763509004 0.009296431605683646
4878 1.87032399956214e-12 0.000642297748963856 0.009294947268869324
4879 1.869128317942905e-12 0.0006421402963125181 0.009293463175298208
4880 1.8679334071907025e-12 0.0006419829183473663 0.0092919793249544
4881 1.866739266822949e-12 0.0006418256150189218 0.009290495717822
4882 1.8655458963573417e-12 0.0006416683862777477 0.009289012353885098
4883 1.8643532953118623e-12 0.0006415112320744484 0.009287529233127773
4884 1.8631614632047748e-12 0.00064135415235967 0.009286046355534101
4885 1.86197039955463e-12 0.0006411971470841004 0.00928456372108815
4886 1.860780103880261e-12 0.0006410402161984685 0.00928308132977398
4887 1.8595905757007836e-12 0.0006408833596535448 0.00928159918157564
4888 1.8584018145355975e-12 0.0006407265774001415 0.009280117276477177
4889 1.857213819904388e-12 0.0006405698693891118 0.00927863561446263
4890 1.8560265913271205e-12 0.0006404132355713506 0.00927715419551603
4891 1.8548401283240437e-12 0.0006402566758977934 0.009275673019621396
4892 1.853654430415689e-12 0.0006401001903194179 0.009274192086762745
4893 1.852469497122868e-12 0.0006399437787872423 0.009272711396924082
4894 1.851285327966681e-12 0.000639787441252326 0.009271230950089408
4895 1.850101922468505e-12 0.0006396311776657698 0.009269750746242717
4896 1.8489192801500024e-12 0.0006394749879787155 0.009268270785367995
4897 1.8477374005331135e-12 0.0006393188721423457 0.009266791067449216
4898 1.846556283140063e-12 0.0006391628301078841 0.00926531159247035
4899 1.845375927493357e-12 0.0006390068618265955 0.009263832360415362
4900 1.844196333115783e-12 0.0006388509672497853 0.009262353371268205
4901 1.8430174995304095e-12 0.0006386951463288002 0.009260874625012827
4902 1.841839426260586e-12 0.0006385393990150273 0.009259396121633167
4903 1.840662112829941e-12 0.0006383837252598947 0.009257917861113156
4904 1.8394855587623845e-12 0.0006382281250148713 0.009256439843436716
4905 1.8383097635821105e-12 0.0006380725982314664 0.009254962068587768
4906 1.8371347268135884e-12 0.0006379171448612301 0.009253484536550217
4907 1.8359604479815683e-12 0.0006377617648557532 0.009252007247307962
4908 1.834786926611084e-12 0.000637606458166667 0.0092505302008449
4909 1.8336141622274455e-12 0.0006374512247456436 0.009249053397144913
4910 1.8324421543562464e-12 0.0006372960645443952 0.009247576836191882
4911 1.831270902523355e-12 0.0006371409775146746 0.009246100517969674
4912 1.830100406254921e-12 0.0006369859636082748 0.009244624442462152
4913 1.828930665077376e-12 0.0006368310227770295 0.009243148609653171
4914 1.8277616785174256e-12 0.0006366761549728126 0.009241673019526577
4915 1.8265934461020573e-12 0.0006365213601475382 0.009240197672066207
4916 1.8254259673585365e-12 0.0006363666382531608 0.009238722567255893
4917 1.824259241814409e-12 0.000636211989241675 0.009237247705079459
4918 1.823093268997497e-12 0.0006360574130651157 0.00923577308552072
4919 1.8219280484358994e-12 0.0006359029096755578 0.00923429870856348
4920 1.8207635796579963e-12 0.0006357484790251162 0.009232824574191542
4921 1.8195998621924406e-12 0.000635594121065946 0.009231350682388692
4922 1.81843689556817e-12 0.0006354398357502419 0.009229877033138717
4923 1.8172746793143934e-12 0.0006352856230302391 0.009228403626425389
4924 1.8161132129606025e-12 0.0006351314828582127 0.00922693046223248
4925 1.8149524960365618e-12 0.0006349774151864773 0.009225457540543745
4926 1.8137925280723145e-12 0.0006348234199673875 0.009223984861342937
4927 1.8126333085981816e-12 0.000634669497153338 0.009222512424613801
4928 1.8114748371447614e-12 0.0006345156466967626 0.009221040230340073
4929 1.8103171132429258e-12 0.0006343618685501356 0.00921956827850548
4930 1.8091601364238225e-12 0.0006342081626659704 0.009218096569093738
4931 1.8080039062188798e-12 0.0006340545289968201 0.00921662510208856
4932 1.8068484221597978e-12 0.0006339009674952776 0.00921515387747365
4933 1.8056936837785543e-12 0.0006337474781139754 0.0092136828952327
4934 1.804539690607404e-12 0.0006335940608055855 0.0092122121553494
4935 1.8033864421788769e-12 0.000633440715522819 0.009210741657807428
4936 1.8022339380257774e-12 0.000633287442218427 0.009209271402590457
4937 1.8010821776811826e-12 0.0006331342408451995 0.009207801389682146
4938 1.7999311606784496e-12 0.0006329811113559662 0.00920633161906615
4939 1.7987808865512081e-12 0.000632828053703596 0.009204862090726119
4940 1.7976313548333632e-12 0.000632675067840997 0.009203392804645688
4941 1.7964825650590932e-12 0.0006325221537211166 0.009201923760808488
4942 1.795334516762851e-12 0.0006323693112969415 0.00920045495919814
4943 1.794187209479366e-12 0.0006322165405214974 0.009198986399798258
4944 1.7930406427436374e-12 0.0006320638413478492 0.009197518082592445
4945 1.7918948160909422e-12 0.0006319112137291011 0.009196050007564299
4946 1.7907497290568286e-12 0.0006317586576183959 0.009194582174697407
4947 1.7896053811771225e-12 0.0006316061729689157 0.009193114583975353
4948 1.7884617719879186e-12 0.0006314537597338814 0.009191647235381706
4949 1.7873189010255897e-12 0.0006313014178665529 0.009190180128900034
4950 1.786176767826777e-12 0.0006311491473202293 0.00918871326451389
4951 1.7850353719283959e-12 0.0006309969480482479 0.009187246642206819
4952 1.7838947128676358e-12 0.0006308448200039852 0.00918578026196236
4953 1.7827547901819597e-12 0.0006306927631408566 0.009184314123764048
4954 1.7816156034091e-12 0.0006305407774123159 0.009182848227595401
4955 1.7804771520870642e-12 0.0006303888627718559 0.009181382573439935
4956 1.779339435754132e-12 0.0006302370191730078 0.009179917161281154
4957 1.7782024539488543e-12 0.0006300852465693415 0.009178451991102558
4958 1.777066206210053e-12 0.0006299335449144656 0.009176987062887634
4959 1.7759306920768223e-12 0.0006297819141620272 0.00917552237661986
4960 1.7747959110885279e-12 0.0006296303542657117 0.00917405793228271
4961 1.7736618627848084e-12 0.000629478865179243 0.009172593729859648
4962 1.772528546705572e-12 0.0006293274468563837 0.009171129769334128
4963 1.7713959623909992e-12 0.0006291760992509342 0.009169666050689597
4964 1.7702641093815393e-12 0.000629024822316734 0.009168202573909491
4965 1.7691329872179147e-12 0.0006288736160076602 0.009166739338977242
4966 1.768002595441116e-12 0.0006287224802776286 0.009165276345876269
4967 1.7668729335924063e-12 0.0006285714150805932 0.009163813594589983
4968 1.765744001213319e-12 0.0006284204203705462 0.009162351085101791
4969 1.7646157978456578e-12 0.0006282694961015177 0.009160888817395088
4970 1.763488323031495e-12 0.000628118642227576 0.00915942679145326
4971 1.7623615763131731e-12 0.0006279678587028275 0.009157965007259686
4972 1.761235557233306e-12 0.0006278171454814168 0.009156503464797737
4973 1.760110265334775e-12 0.0006276665025175263 0.009155042164050772
4974 1.7589857001607296e-12 0.0006275159297653765 0.009153581105002142
4975 1.7578618612545915e-12 0.0006273654271792258 0.009152120287635191
4976 1.7567387481600522e-12 0.0006272149947133702 0.009150659711933259
4977 1.7556163604210698e-12 0.0006270646323221442 0.00914919937787967
4978 1.7544946975818692e-12 0.0006269143399599193 0.009147739285457741
4979 1.7533737591869478e-12 0.0006267641175811054 0.00914627943465078
4980 1.7522535447810697e-12 0.0006266139651401496 0.009144819825442092
4981 1.7511340539092686e-12 0.0006264638825915372 0.009143360457814966
4982 1.7500152861168447e-12 0.000626313869889791 0.009141901331752687
4983 1.7488972409493657e-12 0.0006261639269894712 0.009140442447238528
4984 1.7477799179526696e-12 0.0006260140538451758 0.009138983804255756
4985 1.7466633166728605e-12 0.0006258642504115401 0.009137525402787628
4986 1.7455474366563086e-12 0.0006257145166432373 0.009136067242817392
4987 1.7444322774496536e-12 0.0006255648524949777 0.009134609324328288
4988 1.743317838599803e-12 0.0006254152579215094 0.009133151647303548
4989 1.742204119653928e-12 0.0006252657328776175 0.009131694211726393
4990 1.7410911201594702e-12 0.0006251162773181246 0.009130237017580036
4991 1.7399788396641345e-12 0.0006249668911978908 0.00912878006484768
4992 1.738867277715896e-12 0.0006248175744718132 0.009127323353512524
4993 1.7377564338629947e-12 0.0006246683270948263 0.009125866883557755
4994 1.7366463076539355e-12 0.0006245191490219016 0.009124410654966547
4995 1.7355368986374923e-12 0.0006243700402080481 0.009122954667722075
4996 1.7344282063627034e-12 0.0006242210006083118 0.009121498921807497
4997 1.7333202303788729e-12 0.0006240720301777759 0.009120043417205966
4998 1.7322129702355686e-12 0.0006239231288715604 0.009118588153900622
4999 1.7311064254826278e-12 0.0006237742966448226 0.009117133131874601
5000 1.73000059567015e-12 0.0006236255334527565 0.009115678351111028
5001 1.7288954803485026e-12 0.0006234768392505932 0.00911422381159302
5002 1.7277910790683152e-12 0.0006233282139936007 0.009112769513303682
5003 1.7266873913804847e-12 0.0006231796576370838 0.009111315456226116
5004 1.7255844168361696e-12 0.0006230311701363842 0.009109861640343407
5005 1.7244821549867952e-12 0.0006228827514468804 0.009108408065638637
5006 1.7233806053840536e-12 0.0006227344015239877 0.00910695473209488
5007 1.7222797675798968e-12 0.0006225861203231582 0.009105501639695196
5008 1.721179641126543e-12 0.0006224379077998806 0.00910404878842264
5009 1.7200802255764736e-12 0.0006222897639096802 0.009102596178260255
5010 1.7189815204824356e-12 0.0006221416886081191 0.009101143809191078
5011 1.7178835253974372e-12 0.0006219936818507955 0.009099691681198134
5012 1.7167862398747538e-12 0.0006218457435933447 0.009098239794264445
5013 1.7156896634679192e-12 0.0006216978737914382 0.009096788148373015
5014 1.7145937957307355e-12 0.0006215500724007843 0.009095336743506847
5015 1.7134986362172633e-12 0.0006214023393771272 0.009093885579648929
5016 1.7124041844818292e-12 0.0006212546746762478 0.009092434656782243
5017 1.7113104400790217e-12 0.0006211070782539634 0.009090983974889763
5018 1.710217402563694e-12 0.0006209595500661278 0.009089533533954454
5019 1.709125071490957e-12 0.0006208120900686306 0.009088083333959267
5020 1.7080334464161872e-12 0.000620664698217398 0.009086633374887148
5021 1.7069425268950246e-12 0.0006205173744683925 0.009085183656721035
5022 1.7058523124833667e-12 0.0006203701187776124 0.009083734179443853
5023 1.7047628027373772e-12 0.0006202229311010925 0.009082284943038522
5024 1.7036739972134788e-12 0.0006200758113949036 0.009080835947487948
5025 1.702585895468358e-12 0.0006199287596151526 0.009079387192775033
5026 1.7014984970589613e-12 0.0006197817757179823 0.009077938678882668
5027 1.7004118015424958e-12 0.0006196348596595716 0.009076490405793732
5028 1.699325808476434e-12 0.0006194880113961354 0.009075042373491101
5029 1.6982405174185029e-12 0.0006193412308839245 0.009073594581957636
5030 1.6971559279266941e-12 0.0006191945180792257 0.00907214703117619
5031 1.6960720395592611e-12 0.0006190478729383613 0.009070699721129609
5032 1.6949888518747168e-12 0.0006189012954176898 0.009069252651800731
5033 1.6939063644318324e-12 0.0006187547854736054 0.009067805823172381
5034 1.6928245767896417e-12 0.0006186083430625381 0.009066359235227375
5035 1.6917434885074357e-12 0.0006184619681409534 0.00906491288794852
5036 1.6906630991447697e-12 0.0006183156606653529 0.009063466781318617
5037 1.6895834082614558e-12 0.0006181694205922732 0.009062020915320454
5038 1.6885044154175658e-12 0.000618023247878287 0.00906057528993681
5039 1.6874261201734346e-12 0.0006178771424800025 0.00905912990515046
5040 1.686348522089652e-12 0.0006177311043540633 0.009057684760944165
5041 1.6852716207270684e-12 0.0006175851334571487 0.009056239857300676
5042 1.684195415646793e-12 0.0006174392297459733 0.009054795194202735
5043 1.6831199064101951e-12 0.0006172933931772873 0.009053350771633077
5044 1.6820450925789044e-12 0.0006171476237078761 0.00905190658957443
5045 1.680970973714804e-12 0.0006170019212945607 0.009050462648009504
5046 1.6798975493800404e-12 0.0006168562858941971 0.00904901894692101
5047 1.6788248191370162e-12 0.0006167107174636771 0.009047575486291641
5048 1.677752782548391e-12 0.0006165652159599275 0.009046132266104085
5049 1.6766814391770862e-12 0.0006164197813399099 0.009044689286341022
5050 1.6756107885862784e-12 0.0006162744135606216 0.00904324654698512
5051 1.674540830339402e-12 0.000616129112579095 0.009041804048019037
5052 1.6734715640001496e-12 0.0006159838783523976 0.009040361789425425
5053 1.6724029891324716e-12 0.0006158387108376319 0.009038919771186923
5054 1.671335105300573e-12 0.0006156936099919354 0.00903747799328616
5055 1.6702679120689209e-12 0.0006155485757724807 0.009036036455705762
5056 1.669201409002234e-12 0.0006154036081364756 0.009034595158428338
5057 1.6681355956654937e-12 0.0006152587070411624 0.009033154101436493
5058 1.6670704716239332e-12 0.0006151138724438188 0.00903171328471282
5059 1.6660060364430427e-12 0.0006149691043017572 0.0090302727082399
5060 1.6649422896885728e-12 0.0006148244025723245 0.009028832372000311
5061 1.6638792309265273e-12 0.0006146797672129027 0.009027392275976619
5062 1.6628168597231662e-12 0.0006145351981809088 0.009025952420151378
5063 1.661755175645007e-12 0.0006143906954337939 0.009024512804507135
5064 1.660694178258823e-12 0.0006142462589290445 0.009023073429026428
5065 1.6596338671316402e-12 0.0006141018886241813 0.009021634293691783
5066 1.6585742418307446e-12 0.0006139575844767601 0.00902019539848572
5067 1.6575153019236728e-12 0.0006138133464443707 0.009018756743390744
5068 1.6564570469782223e-12 0.0006136691744846381 0.009017318328389357
5069 1.6553994765624419e-12 0.0006135250685552213 0.00901588015346405
5070 1.6543425902446338e-12 0.0006133810286138141 0.009014442218597296
5071 1.6532863875933588e-12 0.0006132370546181447 0.00901300452377157
5072 1.6522308681774309e-12 0.0006130931465259758 0.00901156706896933
5073 1.651176031565921e-12 0.0006129493042951044 0.009010129854173033
5074 1.6501218773281498e-12 0.0006128055278833618 0.009008692879365116
5075 1.6490684050336966e-12 0.000612661817248614 0.009007256144528013
5076 1.6480156142523916e-12 0.0006125181723487607 0.009005819649644146
5077 1.6469635045543228e-12 0.0006123745931417363 0.00900438339469593
5078 1.6459120755098288e-12 0.0006122310795855094 0.009002947379665768
5079 1.644861326689502e-12 0.0006120876316380826 0.009001511604536053
5080 1.6438112576641902e-12 0.000611944249257493 0.00900007606928917
5081 1.6427618680049928e-12 0.0006118009324018115 0.008998640773907494
5082 1.6417131572832642e-12 0.0006116576810291431 0.00899720571837339
5083 1.6406651250706104e-12 0.0006115144950976269 0.008995770902669212
5084 1.6396177709388931e-12 0.0006113713745654363 0.00899433632677731
5085 1.6385710944602218e-12 0.0006112283193907784 0.008992901990680017
5086 1.6375250952069645e-12 0.0006110853295318944 0.00899146789435966
5087 1.636479772751738e-12 0.0006109424049470593 0.008990034037798559
5088 1.6354351266674135e-12 0.0006107995455945822 0.008988600420979018
5089 1.634391156527114e-12 0.0006106567514328058 0.008987167043883339
5090 1.6333478619042115e-12 0.000610514022420107 0.008985733906493805
5091 1.6323052423723356e-12 0.0006103713585148961 0.008984301008792698
5092 1.6312632975053644e-12 0.0006102287596756173 0.008982868350762285
5093 1.6302220268774288e-12 0.0006100862258607488 0.008981435932384828
5094 1.6291814300629112e-12 0.0006099437570288021 0.008980003753642576
5095 1.628141506636443e-12 0.0006098013531383227 0.008978571814517765
5096 1.6271022561729111e-12 0.0006096590141478895 0.00897714011499263
5097 1.6260636782474523e-12 0.0006095167400161148 0.00897570865504939
5098 1.6250257724354507e-12 0.0006093745307016449 0.008974277434670254
5099 1.6239885383125462e-12 0.0006092323861631595 0.008972846453837424
5100 1.6229519754546262e-12 0.0006090903063593716 0.00897141571253309
5101 1.6219160834378321e-12 0.0006089482912490279 0.008969985210739436
5102 1.6208808618385537e-12 0.0006088063407909084 0.008968554948438635
5103 1.6198463102334311e-12 0.0006086644549438265 0.008967124925612848
5104 1.6188124281993529e-12 0.0006085226336666292 0.008965695142244226
5105 1.617779215313461e-12 0.0006083808769181963 0.008964265598314912
5106 1.616746671153145e-12 0.0006082391846574416 0.00896283629380704
5107 1.6157147952960451e-12 0.0006080975568433114 0.008961407228702731
5108 1.6146835873200504e-12 0.000607955993434786 0.0089599784029841
5109 1.6136530468033008e-12 0.0006078144943908783 0.008958549816633249
5110 1.6126231733241836e-12 0.0006076730596706348 0.00895712146963227
5111 1.611593966461337e-12 0.0006075316892331349 0.00895569336196325
5112 1.6105654257936475e-12 0.0006073903830374911 0.008954265493608261
5113 1.609537550900251e-12 0.0006072491410428491 0.008952837864549368
5114 1.608510341360534e-12 0.0006071079632083876 0.008951410474768627
5115 1.6074837967541294e-12 0.0006069668494933183 0.008949983324248083
5116 1.6064579166609164e-12 0.0006068257998568858 0.008948556412969768
5117 1.6054327006610277e-12 0.0006066848142583678 0.008947129740915709
5118 1.6044081483348398e-12 0.0006065438926570749 0.00894570330806792
5119 1.603384259262982e-12 0.0006064030350123504 0.008944277114408409
5120 1.602361033026327e-12 0.0006062622412835706 0.00894285115991917
5121 1.6013384692059973e-12 0.0006061215114301445 0.008941425444582188
5122 1.6003165673833642e-12 0.000605980845411514 0.008939999968379441
5123 1.5992953271400439e-12 0.0006058402431871539 0.008938574731292894
5124 1.5982747480579022e-12 0.0006056997047165712 0.008937149733304502
5125 1.597254829719049e-12 0.0006055592299593061 0.00893572497439621
5126 1.5962355717058456e-12 0.0006054188188749312 0.008934300454549956
5127 1.5952169736008973e-12 0.0006052784714230519 0.008932876173747665
5128 1.59419903498706e-12 0.0006051381875633058 0.008931452131971256
5129 1.593181755447431e-12 0.0006049979672553636 0.008930028329202633
5130 1.5921651345653576e-12 0.0006048578104589283 0.008928604765423695
5131 1.5911491719244357e-12 0.000604717717133735 0.00892718144061633
5132 1.5901338671085005e-12 0.0006045776872395522 0.00892575835476241
5133 1.5891192197016416e-12 0.0006044377207361799 0.008924335507843807
5134 1.5881052292881878e-12 0.0006042978175834511 0.008922912899842376
5135 1.5870918954527177e-12 0.0006041579777412308 0.008921490530739963
5136 1.586079217780054e-12 0.0006040182011694164 0.008920068400518406
5137 1.585067195855266e-12 0.0006038784878279378 0.008918646509159533
5138 1.5840558292636678e-12 0.0006037388376767571 0.008917224856645159
5139 1.5830451175908205e-12 0.0006035992506758684 0.008915803442957095
5140 1.5820350604225288e-12 0.0006034597267852984 0.008914382268077135
5141 1.581025657344842e-12 0.0006033202659651057 0.008912961331987069
5142 1.5800169079440562e-12 0.0006031808681753812 0.008911540634668673
5143 1.579008811806711e-12 0.000603041533376248 0.008910120176103714
5144 1.5780013685195922e-12 0.0006029022615278611 0.008908699956273951
5145 1.5769945776697272e-12 0.0006027630525904075 0.008907279975161131
5146 1.5759884388443908e-12 0.0006026239065241063 0.008905860232746992
5147 1.5749829516311001e-12 0.0006024848232892086 0.008904440729013259
5148 1.5739781156176195e-12 0.0006023458028459978 0.008903021463941655
5149 1.5729739303919542e-12 0.0006022068451547886 0.008901602437513884
5150 1.5719703955423534e-12 0.0006020679501759279 0.008900183649711645
5151 1.5709675106573103e-12 0.0006019291178697946 0.008898765100516622
5152 1.5699652753255638e-12 0.0006017903481967995 0.008897346789910497
5153 1.5689636891360935e-12 0.0006016516411173848 0.008895928717874934
5154 1.567962751678124e-12 0.000601512996592025 0.008894510884391593
5155 1.566962462541123e-12 0.0006013744145812258 0.008893093289442119
5156 1.5659628213147992e-12 0.0006012358950455251 0.00889167593300815
5157 1.5649638275891076e-12 0.0006010974379454921 0.008890258815071314
5158 1.5639654809542448e-12 0.0006009590432417279 0.008888841935613229
5159 1.5629677810006477e-12 0.000600820710894865 0.0088874252946155
5160 1.5619707273189995e-12 0.0006006824408655676 0.008886008892059725
5161 1.560974319500223e-12 0.0006005442331145316 0.008884592727927493
5162 1.5599785571354845e-12 0.0006004060876024845 0.008883176802200379
5163 1.5589834398161912e-12 0.0006002680042901847 0.008881761114859948
5164 1.5579889671339937e-12 0.0006001299831384228 0.00888034566588776
5165 1.5569951386807861e-12 0.0005999920241080205 0.008878930455265362
5166 1.5560019540487013e-12 0.0005998541271598309 0.008877515482974292
5167 1.5550094128301153e-12 0.0005997162922547383 0.008876100748996075
5168 1.5540175146176432e-12 0.000599578519353659 0.008874686253312227
5169 1.5530262590041428e-12 0.0005994408084175397 0.008873271995904253
5170 1.5520356455827148e-12 0.0005993031594073593 0.008871857976753652
5171 1.5510456739467e-12 0.0005991655722841273 0.00887044419584191
5172 1.5500563436896801e-12 0.0005990280470088847 0.008869030653150504
5173 1.549067654405475e-12 0.0005988905835427036 0.008867617348660897
5174 1.5480796056881499e-12 0.0005987531818466872 0.008866204282354547
5175 1.5470921971320068e-12 0.00059861584188197 0.008864791454212899
5176 1.5461054283315914e-12 0.0005984785636097175 0.00886337886421739
5177 1.5451192988816857e-12 0.0005983413469911264 0.008861966512349445
5178 1.5441338083773159e-12 0.0005982041919874243 0.00886055439859048
5179 1.5431489564137437e-12 0.00059806709855987 0.008859142522921897
5180 1.5421647425864746e-12 0.000597930066669753 0.008857730885325094
5181 1.5411811664912522e-12 0.0005977930962783941 0.008856319485781455
5182 1.5401982277240595e-12 0.0005976561873471449 0.008854908324272354
5183 1.539215925881121e-12 0.0005975193398373875 0.008853497400779158
5184 1.5382342605588992e-12 0.0005973825537105355 0.008852086715283222
5185 1.5372532313540937e-12 0.0005972458289280328 0.008850676267765888
5186 1.5362728378636457e-12 0.0005971091654513546 0.00884926605820849
5187 1.535293079684735e-12 0.0005969725632420065 0.008847856086592353
5188 1.534313956414779e-12 0.0005968360222615249 0.00884644635289879
5189 1.5333354676514367e-12 0.000596699542471477 0.008845036857109105
5190 1.5323576129926022e-12 0.0005965631238334609 0.008843627599204592
5191 1.5313803920364109e-12 0.0005964267663091048 0.008842218579166535
5192 1.5304038043812342e-12 0.000596290469860068 0.008840809796976205
5193 1.5294278496256822e-12 0.0005961542344480404 0.008839401252614867
5194 1.5284525273686045e-12 0.0005960180600347422 0.008837992946063772
5195 1.5274778372090871e-12 0.000595881946581924 0.008836584877304163
5196 1.526503778746454e-12 0.0005957458940513675 0.008835177046317273
5197 1.5255303515802682e-12 0.0005956099024048844 0.008833769453084324
5198 1.5245575553103274e-12 0.0005954739716043169 0.008832362097586526
5199 1.52358538953667e-12 0.0005953381016115378 0.008830954979805083
5200 1.5226138538595695e-12 0.0005952022923884501 0.008829548099721186
5201 1.521642947879536e-12 0.0005950665438969873 0.008828141457316014
5202 1.5206726711973188e-12 0.0005949308560991135 0.00882673505257074
5203 1.5197030234139018e-12 0.0005947952289568225 0.008825328885466523
5204 1.5187340041305074e-12 0.0005946596624321389 0.008823922955984515
5205 1.5177656129485938e-12 0.000594524156487117 0.008822517264105855
5206 1.5167978494698557e-12 0.0005943887110838418 0.008821111809811674
5207 1.5158307132962262e-12 0.0005942533261844284 0.008819706593083093
5208 1.514864204029871e-12 0.0005941180017510219 0.00881830161390122
5209 1.5138983212731956e-12 0.0005939827377457977 0.008816896872247158
5210 1.5129330646288358e-12 0.000593847534130961 0.00881549236810199
5211 1.5119684336996693e-12 0.0005937123908687475 0.008814088101446797
5212 1.5110044280888082e-12 0.0005935773079214225 0.00881268407226265
5213 1.5100410473995967e-12 0.0005934422852512816 0.008811280280530605
5214 1.5090782912356194e-12 0.0005933073228206503 0.008809876726231713
5215 1.5081161592006912e-12 0.0005931724205918839 0.008808473409347008
5216 1.507154650898866e-12 0.0005930375785273681 0.00880707032985752
5217 1.506193765934431e-12 0.0005929027965895181 0.008805667487744265
5218 1.5052335039119094e-12 0.000592768074740779 0.008804264882988251
5219 1.504273864436057e-12 0.0005926334129436259 0.008802862515570473
5220 1.503314847111867e-12 0.0005924988111605635 0.008801460385471919
5221 1.5023564515445656e-12 0.0005923642693541265 0.008800058492673565
5222 1.5013986773396138e-12 0.0005922297874868793 0.008798656837156376
5223 1.500441524102707e-12 0.0005920953655214159 0.008797255418901308
5224 1.4994849914397728e-12 0.0005919610034203601 0.008795854237889304
5225 1.4985290789569773e-12 0.0005918267011463653 0.008794453294101303
5226 1.4975737862607168e-12 0.0005916924586621146 0.008793052587518228
5227 1.4966191129576224e-12 0.0005915582759303205 0.008791652118120993
5228 1.4956650586545577e-12 0.0005914241529137255 0.0087902518858905
5229 1.4947116229586224e-12 0.0005912900895751014 0.008788851890807647
5230 1.4937588054771494e-12 0.0005911560858772494 0.008787452132853316
5231 1.4928066058177008e-12 0.0005910221417830005 0.008786052612008379
5232 1.4918550235880772e-12 0.000590888257255215 0.0087846533282537
5233 1.4909040583963069e-12 0.0005907544322567825 0.008783254281570129
5234 1.4899537098506557e-12 0.0005906206667506224 0.00878185547193851
5235 1.4890039775596198e-12 0.0005904869606996831 0.008780456899339676
5236 1.4880548611319278e-12 0.0005903533140669426 0.008779058563754445
5237 1.4871063601765436e-12 0.0005902197268154082 0.008777660465163633
5238 1.4861584743026606e-12 0.0005900861989081164 0.008776262603548038
5239 1.4852112031197042e-12 0.0005899527303081329 0.00877486497888845
5240 1.4842645462373335e-12 0.0005898193209785529 0.00877346759116565
5241 1.4833185032654386e-12 0.0005896859708825004 0.008772070440360406
5242 1.4823730738141437e-12 0.0005895526799831292 0.008770673526453481
5243 1.4814282574938006e-12 0.0005894194482436218 0.008769276849425621
5244 1.4804840539149983e-12 0.00058928627562719 0.00876788040925757
5245 1.4795404626885508e-12 0.0005891531620970745 0.008766484205930049
5246 1.4785974834255068e-12 0.0005890201076165453 0.008765088239423778
5247 1.4776551157371479e-12 0.0005888871121489015 0.008763692509719468
5248 1.4767133592349838e-12 0.0005887541756574708 0.008762297016797814
5249 1.4757722135307573e-12 0.0005886212981056104 0.008760901760639503
5250 1.474831678236442e-12 0.0005884884794567064 0.008759506741225213
5251 1.4738917529642408e-12 0.0005883557196741736 0.008758111958535611
5252 1.4729524373265888e-12 0.0005882230187214557 0.008756717412551353
5253 1.4720137309361486e-12 0.0005880903765620254 0.008755323103253082
5254 1.4710756334058178e-12 0.0005879577931593842 0.008753929030621437
5255 1.4701381443487202e-12 0.0005878252684770626 0.00875253519463704
5256 1.4692012633782113e-12 0.0005876928024786198 0.008751141595280506
5257 1.4682649901078772e-12 0.0005875603951276436 0.008749748232532441
5258 1.4673293241515316e-12 0.0005874280463877507 0.008748355106373435
5259 1.4663942651232208e-12 0.0005872957562225866 0.008746962216784076
5260 1.4654598126372197e-12 0.0005871635245958254 0.008745569563744934
5261 1.4645259663080309e-12 0.0005870313514711698 0.008744177147236572
5262 1.4635927257503887e-12 0.0005868992368123512 0.008742784967239544
5263 1.4626600905792558e-12 0.0005867671805831297 0.00874139302373439
5264 1.4617280604098236e-12 0.0005866351827472938 0.008740001316701641
5265 1.4607966348575124e-12 0.0005865032432686606 0.00873860984612182
5266 1.4598658135379722e-12 0.0005863713621110756 0.008737218611975435
5267 1.4589355960670829e-12 0.0005862395392384133 0.008735827614242991
5268 1.4580059820609515e-12 0.0005861077746145759 0.008734436852904977
5269 1.4570769711359128e-12 0.0005859760682034948 0.008733046327941873
5270 1.456148562908529e-12 0.0005858444199691293 0.008731656039334144
5271 1.4552207569955938e-12 0.0005857128298754672 0.008730265987062252
5272 1.4542935530141265e-12 0.000585581297886525 0.008728876171106644
5273 1.4533669505813738e-12 0.000585449823966347 0.008727486591447757
5274 1.4524409493148127e-12 0.0005853184080790062 0.008726097248066018
5275 1.4515155488321475e-12 0.0005851870501886037 0.008724708140941846
5276 1.4505907487513097e-12 0.000585055750259269 0.008723319270055648
5277 1.4496665486904588e-12 0.0005849245082551597 0.008721930635387821
5278 1.4487429482679808e-12 0.0005847933241404616 0.008720542236918752
5279 1.4478199471024889e-12 0.0005846621978793888 0.008719154074628813
5280 1.4468975448128231e-12 0.0005845311294361832 0.008717766148498372
5281 1.4459757410180507e-12 0.0005844001187751154 0.00871637845850778
5282 1.4450545353374665e-12 0.0005842691658604837 0.008714991004637384
5283 1.4441339273905916e-12 0.0005841382706566144 0.008713603786867518
5284 1.4432139167971757e-12 0.0005840074331278622 0.008712216805178506
5285 1.4422945031771911e-12 0.0005838766532386096 0.008710830059550659
5286 1.4413756861508385e-12 0.0005837459309532669 0.00870944354996428
5287 1.4404574653385473e-12 0.0005836152662362726 0.008708057276399664
5288 1.4395398403609688e-12 0.000583484659052093 0.00870667123883709
5289 1.438622810838983e-12 0.0005833541093652225 0.008705285437256832
5290 1.4377063763936952e-12 0.0005832236171401834 0.008703899871639149
5291 1.4367905366464357e-12 0.0005830931823415255 0.008702514541964293
5292 1.4358752912187617e-12 0.0005829628049338266 0.008701129448212504
5293 1.4349606397324544e-12 0.0005828324848816927 0.00869974459036401
5294 1.434046581809521e-12 0.0005827022221497569 0.00869835996839903
5295 1.433133117072195e-12 0.0005825720167026803 0.008696975582297775
5296 1.4322202451429336e-12 0.000582441868505152 0.008695591432040442
5297 1.4313079656444194e-12 0.0005823117775218885 0.008694207517607218
5298 1.430396278199562e-12 0.0005821817437176341 0.008692823838978283
5299 1.4294851824314939e-12 0.0005820517670571606 0.008691440396133805
5300 1.428574677963571e-12 0.0005819218475052677 0.008690057189053937
5301 1.4276647644193762e-12 0.0005817919850267823 0.008688674217718828
5302 1.4267554414227161e-12 0.0005816621795865592 0.008687291482108613
5303 1.4258467085976197e-12 0.0005815324311494805 0.008685908982203417
5304 1.4249385655683432e-12 0.000581402739680456 0.008684526717983355
5305 1.4240310119593663e-12 0.0005812731051444228 0.008683144689428534
5306 1.4231240473953912e-12 0.0005811435275063457 0.008681762896519046
5307 1.4222176715013427e-12 0.0005810140067312167 0.008680381339234973
5308 1.4213118839023738e-12 0.0005808845427840554 0.008679000017556391
5309 1.4204066842238574e-12 0.0005807551356299086 0.008677618931463363
5310 1.4195020720913912e-12 0.0005806257852338507 0.00867623808093594
5311 1.4185980471307943e-12 0.000580496491560983 0.008674857465954162
5312 1.4176946089681113e-12 0.0005803672545764345 0.008673477086498061
5313 1.4167917572296091e-12 0.0005802380742453614 0.008672096942547659
5314 1.4158894915417778e-12 0.0005801089505329471 0.008670717034082965
5315 1.4149878115313309e-12 0.0005799798834044021 0.008669337361083981
5316 1.4140867168252028e-12 0.0005798508728249645 0.008667957923530695
5317 1.4131862070505527e-12 0.0005797219187598992 0.008666578721403088
5318 1.4122862818347625e-12 0.0005795930211744983 0.008665199754681129
5319 1.4113869408054327e-12 0.0005794641800340813 0.008663821023344773
5320 1.4104881835903914e-12 0.0005793353953039944 0.008662442527373972
5321 1.4095900098176832e-12 0.0005792066669496111 0.00866106426674866
5322 1.4086924191155784e-12 0.0005790779949363318 0.008659686241448764
5323 1.4077954111125696e-12 0.0005789493792295841 0.008658308451454202
5324 1.4068989854373692e-12 0.0005788208197948226 0.00865693089674488
5325 1.4060031417189132e-12 0.0005786923165975286 0.008655553577300695
5326 1.4051078795863563e-12 0.0005785638696032108 0.00865417649310153
5327 1.404213198669077e-12 0.0005784354787774043 0.00865279964412726
5328 1.4033190985966734e-12 0.0005783071440856716 0.008651423030357748
5329 1.4024255789989675e-12 0.0005781788654936016 0.00865004665177285
5330 1.4015326395060003e-12 0.0005780506429668105 0.008648670508352411
5331 1.4006402797480334e-12 0.0005779224764709407 0.008647294600076261
5332 1.3997484993555505e-12 0.000577794365971662 0.008645918926924224
5333 1.3988572979592548e-12 0.0005776663114346707 0.00864454348887611
5334 1.3979666751900717e-12 0.0005775383128256899 0.008643168285911725
5335 1.3970766306791442e-12 0.0005774103701104694 0.008641793318010854
5336 1.3961871640578377e-12 0.0005772824832547857 0.00864041858515328
5337 1.3952982749577392e-12 0.000577154652224442 0.008639044087318776
5338 1.394409963010652e-12 0.000577026876985268 0.008637669824487097
5339 1.3935222278486028e-12 0.0005768991575031201 0.008636295796637996
5340 1.3926350691038376e-12 0.0005767714937438814 0.008634922003751211
5341 1.3917484864088203e-12 0.0005766438856734614 0.00863354844580647
5342 1.3908624793962351e-12 0.0005765163332577961 0.008632175122783489
5343 1.3899770476989871e-12 0.0005763888364628485 0.008630802034661978
5344 1.3890921909502e-12 0.0005762613952546073 0.008629429181421634
5345 1.3882079087832174e-12 0.0005761340095990883 0.008628056563042144
5346 1.3873242008316017e-12 0.0005760066794623335 0.008626684179503186
5347 1.3864410667291308e-12 0.0005758794048104113 0.00862531203078442
5348 1.3855585061098076e-12 0.0005757521856094165 0.008623940116865505
5349 1.3846765186078482e-12 0.0005756250218254703 0.008622568437726083
5350 1.3837951038576915e-12 0.0005754979134247202 0.00862119699334579
5351 1.3829142614939933e-12 0.00057537086037334 0.00861982578370425
5352 1.3820339911516278e-12 0.00057524386263753 0.008618454808781076
5353 1.3811542924656887e-12 0.0005751169201835166 0.008617084068555872
5354 1.3802751650714855e-12 0.0005749900329775523 0.008615713563008227
5355 1.3793966086045484e-12 0.000574863200985916 0.008614343292117728
5356 1.378518622700625e-12 0.0005747364241749127 0.008612973255863944
5357 1.3776412069956802e-12 0.0005746097025108739 0.008611603454226438
5358 1.3767643611258959e-12 0.0005744830359601569 0.00861023388718476
5359 1.375888084727672e-12 0.000574356424489145 0.008608864554718449
5360 1.3750123774376275e-12 0.000574229868064248 0.008607495456807036
5361 1.3741372388925976e-12 0.0005741033666519014 0.008606126593430042
5362 1.3732626687296334e-12 0.000573976920218567 0.008604757964566973
5363 1.3723886665860044e-12 0.0005738505287307326 0.008603389570197326
5364 1.371515232099197e-12 0.0005737241921549118 0.008602021410300592
5365 1.370642364906916e-12 0.0005735979104576444 0.008600653484856247
5366 1.36977006464708e-12 0.0005734716836054961 0.008599285793843758
5367 1.3688983309578271e-12 0.0005733455115650582 0.008597918337242582
5368 1.3680271634775103e-12 0.0005732193943029483 0.008596551115032165
5369 1.367156561844701e-12 0.0005730933317858099 0.008595184127191945
5370 1.3662865256981851e-12 0.000572967323980312 0.008593817373701346
5371 1.3654170546769634e-12 0.0005728413708531498 0.00859245085453978
5372 1.3645481484202565e-12 0.0005727154723710439 0.008591084569686656
5373 1.3636798065674972e-12 0.000572589628500741 0.008589718519121364
5374 1.3628120287583364e-12 0.0005724638392090135 0.008588352702823288
5375 1.3619448146326432e-12 0.0005723381044626596 0.008586987120771805
5376 1.3610781638304978e-12 0.0005722124242285027 0.008585621772946276
5377 1.360212075992198e-12 0.0005720867984733925 0.008584256659326054
5378 1.359346550758256e-12 0.0005719612271642042 0.008582891779890479
5379 1.3584815877694008e-12 0.0005718357102678385 0.008581527134618884
5380 1.357617186666575e-12 0.0005717102477512217 0.00858016272349059
5381 1.3567533470909366e-12 0.0005715848395813057 0.008578798546484905
5382 1.3558900686838591e-12 0.0005714594857250682 0.00857743460358113
5383 1.3550273510869307e-12 0.0005713341861495123 0.008576070894758555
5384 1.3541651939419533e-12 0.0005712089408216665 0.008574707419996459
5385 1.3533035968909453e-12 0.0005710837497085848 0.00857334417927411
5386 1.3524425595761366e-12 0.0005709586127773467 0.008571981172570764
5387 1.3515820816399756e-12 0.000570833529995057 0.008570618399865674
5388 1.350722162725123e-12 0.0005707085013288463 0.008569255861138075
5389 1.349862802474453e-12 0.0005705835267458704 0.008567893556367195
5390 1.3490040005310527e-12 0.0005704586062133104 0.008566531485532249
5391 1.3481457565382244e-12 0.0005703337396983727 0.00856516964861244
5392 1.3472880701394868e-12 0.0005702089271682893 0.00856380804558697
5393 1.3464309409785684e-12 0.0005700841685903172 0.008562446676435022
5394 1.3455743686994123e-12 0.0005699594639317387 0.00856108554113577
5395 1.3447183529461762e-12 0.0005698348131598616 0.008559724639668377
5396 1.3438628933632304e-12 0.0005697102162420187 0.008558363972012
5397 1.3430079895951576e-12 0.0005695856731455683 0.00855700353814578
5398 1.3421536412867559e-12 0.0005694611838378934 0.008555643338048853
5399 1.3412998480830316e-12 0.0005693367482864026 0.008554283371700337
5400 1.3404466096292098e-12 0.0005692123664585293 0.008552923639079347
5401 1.3395939255707253e-12 0.0005690880383217321 0.008551564140164987
5402 1.3387417955532263e-12 0.0005689637638434951 0.008550204874936346
5403 1.3378902192225707e-12 0.0005688395429913268 0.008548845843372503
5404 1.3370391962248332e-12 0.0005687153757327612 0.008547487045452532
5405 1.3361887262062976e-12 0.0005685912620353572 0.00854612848115549
5406 1.3353388088134634e-12 0.0005684672018666985 0.008544770150460432
5407 1.3344894436930378e-12 0.0005683431951943941 0.008543412053346394
5408 1.333640630491942e-12 0.0005682192419860778 0.008542054189792403
5409 1.3327923688573083e-12 0.0005680953422094082 0.008540696559777478
5410 1.3319446584364833e-12 0.000567971495832069 0.00853933916328063
5411 1.331097498877022e-12 0.0005678477028217688 0.008537982000280855
5412 1.3302508898266929e-12 0.0005677239631462406 0.00853662507075714
5413 1.329404830933476e-12 0.0005676002767732428 0.008535268374688465
5414 1.3285593218455592e-12 0.0005674766436705585 0.00853391191205379
5415 1.3277143622113472e-12 0.0005673530638059954 0.008532555682832078
5416 1.3268699516794504e-12 0.0005672295371473859 0.00853119968700227
5417 1.3260260898986938e-12 0.0005671060636625874 0.008529843924543305
5418 1.3251827765181115e-12 0.0005669826433194818 0.008528488395434106
5419 1.324340011186948e-12 0.0005668592760859759 0.008527133099653587
5420 1.323497793554659e-12 0.0005667359619300009 0.008525778037180652
5421 1.3226561232709113e-12 0.0005666127008195129 0.008524423207994196
5422 1.3218149999855801e-12 0.0005664894927224925 0.0085230686120731
5423 1.3209744233487523e-12 0.0005663663376069449 0.008521714249396238
5424 1.3201343930107256e-12 0.0005662432354408999 0.008520360119942472
5425 1.3192949086220066e-12 0.0005661201861924119 0.008519006223690655
5426 1.318455969833312e-12 0.0005659971898295597 0.00851765256061963
5427 1.3176175762955684e-12 0.0005658742463204469 0.008516299130708225
5428 1.316779727659912e-12 0.0005657513556332011 0.008514945933935264
5429 1.3159424235776895e-12 0.0005656285177359748 0.008513592970279557
5430 1.3151056637004547e-12 0.0005655057325969449 0.008512240239719903
5431 1.3142694476799723e-12 0.0005653830001843126 0.008510887742235091
5432 1.313433775168217e-12 0.0005652603204663033 0.008509535477803903
5433 1.3125986458173704e-12 0.0005651376934111671 0.008508183446405105
5434 1.3117640592798264e-12 0.0005650151189871785 0.008506831648017459
5435 1.3109300152081842e-12 0.000564892597162636 0.00850548008261971
5436 1.3100965132552557e-12 0.0005647701279058625 0.008504128750190602
5437 1.3092635530740575e-12 0.0005646477111852054 0.008502777650708858
5438 1.3084311343178166e-12 0.0005645253469690362 0.008501426784153195
5439 1.307599256639967e-12 0.0005644030352257505 0.00850007615050232
5440 1.3067679196941527e-12 0.0005642807759237684 0.008498725749734927
5441 1.305937123134227e-12 0.0005641585690315342 0.008497375581829707
5442 1.3051068666142486e-12 0.0005640364145175161 0.008496025646765333
5443 1.3042771497884844e-12 0.0005639143123502066 0.008494675944520469
5444 1.303447972311412e-12 0.0005637922624981221 0.008493326475073773
5445 1.3026193338377148e-12 0.0005636702649298036 0.008491977238403888
5446 1.3017912340222829e-12 0.0005635483196138158 0.008490628234489449
5447 1.300963672520215e-12 0.0005634264265187474 0.008489279463309077
5448 1.3001366489868185e-12 0.0005633045856132114 0.00848793092484139
5449 1.299310163077606e-12 0.0005631827968658446 0.00848658261906499
5450 1.298484214448298e-12 0.000563061060245308 0.008485234545958467
5451 1.2976588027548235e-12 0.0005629393757202864 0.008483886705500408
5452 1.2968339276533168e-12 0.0005628177432594887 0.008482539097669382
5453 1.2960095888001201e-12 0.0005626961628316476 0.008481191722443954
5454 1.2951857858517817e-12 0.0005625746344055196 0.008479844579802675
5455 1.2943625184650557e-12 0.0005624531579498854 0.008478497669724083
5456 1.2935397862969032e-12 0.0005623317334335494 0.00847715099218671
5457 1.2927175890044943e-12 0.0005622103608253396 0.008475804547169079
5458 1.291895926245202e-12 0.0005620890400941081 0.008474458334649698
5459 1.2910747976766066e-12 0.000561967771208731 0.008473112354607066
5460 1.290254202956496e-12 0.0005618465541381076 0.008471766607019674
5461 1.2894341417428617e-12 0.0005617253888511615 0.008470421091866001
5462 1.2886146136939043e-12 0.0005616042753168395 0.008469075809124519
5463 1.2877956184680275e-12 0.0005614832135041125 0.008467730758773684
5464 1.2869771557238402e-12 0.0005613622033819748 0.008466385940791944
5465 1.2861592251201587e-12 0.0005612412449194448 0.008465041355157738
5466 1.285341826316003e-12 0.0005611203380855641 0.008463697001849492
5467 1.2845249589706e-12 0.0005609994828493982 0.008462352880845623
5468 1.2837086227433816e-12 0.000560878679180036 0.008461008992124541
5469 1.2828928172939834e-12 0.0005607579270465898 0.00845966533566464
5470 1.282077542282247e-12 0.0005606372264181959 0.008458321911444307
5471 1.2812627973682188e-12 0.0005605165772640141 0.008456978719441916
5472 1.280448582212152e-12 0.0005603959795532274 0.008455635759635838
5473 1.2796348964745002e-12 0.0005602754332550422 0.008454293032004425
5474 1.2788217398159258e-12 0.0005601549383386891 0.008452950536526024
5475 1.2780091118972909e-12 0.0005600344947734212 0.008451608273178967
5476 1.2771970123796664e-12 0.0005599141025285156 0.00845026624194158
5477 1.2763854409243256e-12 0.0005597937615732727 0.008448924442792176
5478 1.2755743971927464e-12 0.0005596734718770161 0.008447582875709063
5479 1.2747638808466117e-12 0.0005595532334090931 0.008446241540670535
5480 1.2739538915478068e-12 0.0005594330461388739 0.008444900437654874
5481 1.2731444289584188e-12 0.0005593129100357523 0.008443559566640352
5482 1.2723354927407432e-12 0.0005591928250691456 0.008442218927605235
5483 1.2715270825572748e-12 0.0005590727912084939 0.008440878520527774
5484 1.2707191980707125e-12 0.0005589528084232607 0.008439538345386209
5485 1.2699118389439601e-12 0.0005588328766829328 0.008438198402158772
5486 1.269105004840125e-12 0.0005587129959570203 0.008436858690823688
5487 1.2682986954225162e-12 0.0005585931662150562 0.008435519211359167
5488 1.2674929103546473e-12 0.000558473387426597 0.008434179963743411
5489 1.2666876493002329e-12 0.000558353659561222 0.008432840947954611
5490 1.265882911923191e-12 0.000558233982588534 0.008431502163970947
5491 1.2650786978876438e-12 0.0005581143564781587 0.00843016361177059
5492 1.2642750068579136e-12 0.0005579947811997449 0.0084288252913317
5493 1.2634718384985269e-12 0.0005578752567229643 0.008427487202632426
5494 1.2626691924742129e-12 0.000557755783017512 0.00842614934565091
5495 1.2618670684499027e-12 0.0005576363600531058 0.008424811720365282
5496 1.2610654660907274e-12 0.0005575169877994867 0.008423474326753659
5497 1.2602643850620223e-12 0.0005573976662264184 0.00842213716479415
5498 1.2594638250293263e-12 0.0005572783953036877 0.008420800234464858
5499 1.258663785658377e-12 0.0005571591750011045 0.00841946353574387
5500 1.2578642666151148e-12 0.0005570400052885014 0.008418127068609263
5501 1.2570652675656816e-12 0.0005569208861357339 0.008416790833039107
5502 1.25626678817642e-12 0.0005568018175126806 0.008415454829011458
5503 1.2554688281138752e-12 0.0005566827993892427 0.008414119056504363
5504 1.2546713870447945e-12 0.0005565638317353443 0.008412783515495863
5505 1.2538744646361236e-12 0.0005564449145209321 0.008411448205963982
5506 1.2530780605550098e-12 0.000556326047715976 0.008410113127886736
5507 1.2522821744688039e-12 0.0005562072312904684 0.008408778281242134
5508 1.2514868060450562e-12 0.0005560884652144244 0.008407443666008173
5509 1.2506919549515174e-12 0.0005559697494578818 0.008406109282162838
5510 1.2498976208561398e-12 0.0005558510839909014 0.008404775129684109
5511 1.2491038034270739e-12 0.0005557324687835664 0.008403441208549947
5512 1.248310502332673e-12 0.0005556139038059829 0.008402107518738312
5513 1.2475177172414906e-12 0.0005554953890282794 0.008400774060227148
5514 1.2467254478222789e-12 0.0005553769244206069 0.008399440832994392
5515 1.2459336937439913e-12 0.0005552585099531395 0.008398107837017967
5516 1.2451424546757813e-12 0.0005551401455960735 0.008396775072275792
5517 1.2443517302870006e-12 0.0005550218313196277 0.008395442538745768
5518 1.2435615202472012e-12 0.0005549035670940435 0.008394110236405789
5519 1.2427718242261374e-12 0.0005547853528895851 0.008392778165233743
5520 1.24198264189376e-12 0.0005546671886765389 0.008391446325207504
5521 1.2411939729202201e-12 0.0005545490744252138 0.008390114716304933
5522 1.2404058169758676e-12 0.0005544310101059412 0.008388783338503885
5523 1.2396181737312533e-12 0.000554312995689075 0.008387452191782205
5524 1.2388310428571267e-12 0.0005541950311449913 0.008386121276117727
5525 1.238044424024435e-12 0.0005540771164440888 0.008384790591488275
5526 1.2372583169043258e-12 0.0005539592515567884 0.00838346013787166
5527 1.236472721168144e-12 0.0005538414364535337 0.008382129915245689
5528 1.2356876364874356e-12 0.00055372367110479 0.008380799923588153
5529 1.234903062533942e-12 0.0005536059554810457 0.008379470162876835
5530 1.2341189989796057e-12 0.0005534882895528109 0.008378140633089509
5531 1.233335445496565e-12 0.000553370673290618 0.008376811334203935
5532 1.2325524017571586e-12 0.0005532531066650219 0.008375482266197866
5533 1.2317698674339238e-12 0.0005531355896465996 0.008374153429049047
5534 1.2309878421995939e-12 0.0005530181222059503 0.008372824822735207
5535 1.2302063257271018e-12 0.0005529007043136954 0.008371496447234072
5536 1.2294253176895773e-12 0.0005527833359404786 0.00837016830252335
5537 1.2286448177603491e-12 0.0005526660170569656 0.008368840388580748
5538 1.2278648256129424e-12 0.0005525487476338443 0.008367512705383955
5539 1.2270853409210796e-12 0.0005524315276418245 0.008366185252910652
5540 1.226306363358681e-12 0.0005523143570516384 0.008364858031138511
5541 1.2255278925998636e-12 0.00055219723583404 0.008363531040045192
5542 1.2247499283189432e-12 0.0005520801639598055 0.008362204279608347
5543 1.2239724701904315e-12 0.000551963141399733 0.008360877749805618
5544 1.223195517889037e-12 0.0005518461681246428 0.008359551450614634
5545 1.2224190710896667e-12 0.0005517292441053771 0.008358225382013019
5546 1.2216431294674226e-12 0.0005516123693127998 0.008356899543978382
5547 1.2208676926976052e-12 0.0005514955437177972 0.008355573936488328
5548 1.2200927604557102e-12 0.0005513787672912772 0.008354248559520444
5549 1.2193183324174279e-12 0.0005512620400041699 0.00835292341305231
5550 1.2185444082586479e-12 0.0005511453618274267 0.008351598497061496
5551 1.217770987655456e-12 0.0005510287327320215 0.008350273811525566
5552 1.2169980702841323e-12 0.0005509121526889498 0.008348949356422067
5553 1.2162256558211548e-12 0.0005507956216692289 0.008347625131728542
5554 1.2154537439431977e-12 0.0005506791396438979 0.008346301137422523
5555 1.2146823343271288e-12 0.0005505627065840177 0.008344977373481529
5556 1.2139114266500113e-12 0.000550446322460671 0.008343653839883065
5557 1.2131410205891068e-12 0.0005503299872449622 0.008342330536604638
5558 1.2123711158218712e-12 0.0005502137009080176 0.008341007463623734
5559 1.2116017120259566e-12 0.000550097463420985 0.008339684620917838
5560 1.2108328088792087e-12 0.0005499812747550338 0.008338362008464417
5561 1.2100644060596676e-12 0.0005498651348813554 0.008337039626240928
5562 1.2092965032455709e-12 0.0005497490437711625 0.008335717474224824
5563 1.2085291001153515e-12 0.0005496330013956896 0.008334395552393545
5564 1.207762196347636e-12 0.0005495170077261929 0.008333073860724523
5565 1.2069957916212442e-12 0.00054940106273395 0.008331752399195173
5566 1.2062298856151934e-12 0.0005492851663902601 0.008330431167782908
5567 1.2054644780086943e-12 0.0005491693186664441 0.008329110166465129
5568 1.20469956848115e-12 0.0005490535195338443 0.00832778939521922
5569 1.2039351567121616e-12 0.0005489377689638245 0.008326468854022566
5570 1.203171242381522e-12 0.0005488220669277699 0.008325148542852535
5571 1.2024078251692197e-12 0.0005487064133970874 0.008323828461686486
5572 1.2016449047554372e-12 0.0005485908083432055 0.008322508610501772
5573 1.2008824808205501e-12 0.0005484752517375735 0.008321188989275731
5574 1.2001205530451265e-12 0.0005483597435516627 0.008319869597985691
5575 1.1993591211099323e-12 0.0005482442837569657 0.008318550436608976
5576 1.198598184695922e-12 0.0005481288723249959 0.008317231505122891
5577 1.1978377434842472e-12 0.0005480135092272889 0.008315912803504738
5578 1.1970777971562511e-12 0.0005478981944354009 0.008314594331731807
5579 1.196318345393472e-12 0.0005477829279209102 0.008313276089781376
5580 1.1955593878776393e-12 0.0005476677096554155 0.008311958077630717
5581 1.194800924290678e-12 0.0005475525396105375 0.00831064029525709
5582 1.1940429543147036e-12 0.000547437417757918 0.008309322742637746
5583 1.1932854776320266e-12 0.0005473223440692198 0.008308005419749923
5584 1.1925284939251481e-12 0.000547207318516127 0.008306688326570852
5585 1.191772002876764e-12 0.0005470923410703448 0.008305371463077752
5586 1.1910160041697603e-12 0.0005469774117036 0.008304054829247834
5587 1.1902604974872197e-12 0.00054686253038764 0.0083027384250583
5588 1.1895054825124112e-12 0.0005467476970942339 0.008301422250486336
5589 1.188750958928801e-12 0.0005466329117951714 0.008300106305509125
5590 1.1879969264200462e-12 0.0005465181744622636 0.008298790590103836
5591 1.1872433846699944e-12 0.0005464034850673427 0.00829747510424763
5592 1.1864903333626873e-12 0.0005462888435822618 0.008296159847917657
5593 1.1857377721823574e-12 0.0005461742499788952 0.008294844821091059
5594 1.1849857008134299e-12 0.0005460597042291381 0.008293530023744966
5595 1.1842341189405196e-12 0.0005459452063049069 0.008292215455856499
5596 1.183483026248436e-12 0.0005458307561781387 0.00829090111740277
5597 1.1827324224221766e-12 0.0005457163538207919 0.008289587008360877
5598 1.1819823071469325e-12 0.0005456019992048457 0.008288273128707915
5599 1.1812326801080848e-12 0.0005454876923023 0.00828695947842096
5600 1.1804835409912073e-12 0.000545373433085176 0.00828564605747709
5601 1.1797348894820646e-12 0.0005452592215255157 0.008284332865853363
5602 1.1789867252666086e-12 0.0005451450575953818 0.008283019903526829
5603 1.1782390480309863e-12 0.000545030941266858 0.00828170717047453
5604 1.1774918574615338e-12 0.0005449168725120486 0.008280394666673498
5605 1.1767451532447792e-12 0.0005448028513030792 0.008279082392100756
5606 1.1759989350674377e-12 0.0005446888776120957 0.008277770346733314
5607 1.1752532026164186e-12 0.0005445749514112651 0.008276458530548175
5608 1.174507955578819e-12 0.0005444610726727751 0.00827514694352233
5609 1.173763193641929e-12 0.0005443472413688341 0.008273835585632765
5610 1.1730189164932263e-12 0.0005442334574716712 0.00827252445685645
5611 1.172275123820379e-12 0.0005441197209535362 0.008271213557170348
5612 1.1715318153112448e-12 0.0005440060317866996 0.00826990288655141
5613 1.1707889906538748e-12 0.0005438923899434524 0.008268592444976583
5614 1.1700466495365037e-12 0.0005437787953961068 0.008267282232422797
5615 1.1693047916475597e-12 0.0005436652481169951 0.008265972248866976
5616 1.1685634166756608e-12 0.0005435517480784702 0.008264662494286033
5617 1.167822524309612e-12 0.000543438295252906 0.008263352968656872
5618 1.1670821142384096e-12 0.0005433248896126967 0.008262043671956387
5619 1.166342186151237e-12 0.0005432115311302571 0.00826073460416146
5620 1.1656027397374708e-12 0.0005430982197780226 0.008259425765248967
5621 1.1648637746866711e-12 0.0005429849555284488 0.008258117155195772
5622 1.1641252906885911e-12 0.0005428717383540124 0.00825680877397873
5623 1.1633872874331708e-12 0.00054275856822721 0.008255500621574683
5624 1.1626497646105396e-12 0.000542645445120559 0.00825419269796047
5625 1.1619127219110162e-12 0.0005425323690065972 0.008252885003112914
5626 1.1611761590251062e-12 0.0005424193398578828 0.008251577537008833
5627 1.1604400756435054e-12 0.0005423063576469943 0.008250270299625032
5628 1.159704471457095e-12 0.0005421934223465307 0.008248963290938304
5629 1.158969346156948e-12 0.0005420805339291115 0.00824765651092544
5630 1.1582346994343216e-12 0.0005419676923673763 0.008246349959563212
5631 1.1575005309806646e-12 0.0005418548976339851 0.00824504363682839
5632 1.1567668404876105e-12 0.0005417421497016183 0.008243737542697726
5633 1.1560336276469836e-12 0.0005416294485429766 0.008242431677147973
5634 1.1553008921507921e-12 0.0005415167941307809 0.008241126040155863
5635 1.1545686336912352e-12 0.0005414041864377724 0.008239820631698124
5636 1.1538368519606978e-12 0.0005412916254367127 0.008238515451751477
5637 1.1531055466517532e-12 0.0005411791111003832 0.008237210500292627
5638 1.1523747174571605e-12 0.000541066643401586 0.008235905777298273
5639 1.1516443640698683e-12 0.0005409542223131431 0.008234601282745104
5640 1.1509144861830087e-12 0.0005408418478078967 0.008233297016609797
5641 1.1501850834899027e-12 0.0005407295198587092 0.008231992978869021
5642 1.1494561556840603e-12 0.0005406172384384634 0.008230689169499438
5643 1.1487277024591762e-12 0.0005405050035200616 0.008229385588477698
5644 1.1479997235091307e-12 0.0005403928150764266 0.008228082235780438
5645 1.147272218527991e-12 0.0005402806730805012 0.008226779111384287
5646 1.1465451872100118e-12 0.0005401685775052485 0.008225476215265868
5647 1.1458186292496356e-12 0.0005400565283236513 0.008224173547401794
5648 1.1450925443414884e-12 0.0005399445255087126 0.008222871107768663
5649 1.1443669321803828e-12 0.0005398325690334553 0.008221568896343068
5650 1.1436417924613174e-12 0.0005397206588709225 0.008220266913101588
5651 1.1429171248794787e-12 0.0005396087949941771 0.008218965158020798
5652 1.1421929291302369e-12 0.0005394969773763021 0.008217663631077258
5653 1.1414692049091482e-12 0.0005393852059904001 0.008216362332247523
5654 1.1407459519119557e-12 0.000539273480809594 0.008215061261508134
5655 1.1400231698345863e-12 0.0005391618018070266 0.008213760418835625
5656 1.139300858373154e-12 0.0005390501689558604 0.00821245980420652
5657 1.1385790172239566e-12 0.0005389385822292776 0.00821115941759733
5658 1.1378576460834796e-12 0.0005388270416004805 0.008209859258984566
5659 1.1371367446483907e-12 0.0005387155470426915 0.008208559328344718
5660 1.1364163126155434e-12 0.0005386040985291521 0.008207259625654271
5661 1.1356963496819785e-12 0.0005384926960331243 0.008205960150889703
5662 1.134976855544918e-12 0.0005383813395278894 0.008204660904027479
5663 1.1342578299017715e-12 0.0005382700289867486 0.008203361885044053
5664 1.1335392724501312e-12 0.000538158764383023 0.008202063093915872
5665 1.1328211828877749e-12 0.0005380475456900532 0.008200764530619374
5666 1.1321035609126649e-12 0.0005379363728811996 0.008199466195130985
5667 1.1313864062229488e-12 0.0005378252459298423 0.008198168087427127
5668 1.1306697185169565e-12 0.0005377141648093809 0.008196870207484204
5669 1.1299534974932023e-12 0.000537603129493235 0.008195572555278615
5670 1.1292377428503864e-12 0.0005374921399548437 0.00819427513078675
5671 1.1285224542873917e-12 0.0005373811961676657 0.00819297793398499
5672 1.1278076315032852e-12 0.0005372702981051793 0.008191680964849705
5673 1.1270932741973164e-12 0.0005371594457408821 0.008190384223357253
5674 1.126379382068918e-12 0.0005370486390482918 0.008189087709483983
5675 1.125665954817709e-12 0.0005369378780009451 0.008187791423206237
5676 1.1249529921434897e-12 0.0005368271625723986 0.008186495364500347
5677 1.1242404937462461e-12 0.0005367164927362282 0.008185199533342636
5678 1.1235284593261454e-12 0.0005366058684660297 0.008183903929709416
5679 1.1228168885835368e-12 0.0005364952897354178 0.008182608553576989
5680 1.122105781218956e-12 0.0005363847565180271 0.008181313404921649
5681 1.1213951369331182e-12 0.0005362742687875117 0.008180018483719678
5682 1.1206849554269236e-12 0.0005361638265175445 0.008178723789947351
5683 1.1199752364014548e-12 0.0005360534296818185 0.008177429323580933
5684 1.119265979557976e-12 0.0005359430782540458 0.008176135084596678
5685 1.1185571845979368e-12 0.0005358327722079577 0.008174841072970835
5686 1.117848851222966e-12 0.0005357225115173052 0.008173547288679637
5687 1.1171409791348765e-12 0.0005356122961558585 0.008172253731699313
5688 1.116433568035662e-12 0.000535502126097407 0.008170960402006077
5689 1.1157266176274993e-12 0.0005353920013157597 0.008169667299576138
5690 1.1150201276127474e-12 0.0005352819217847445 0.008168374424385694
5691 1.1143140976939477e-12 0.0005351718874782091 0.008167081776410933
5692 1.1136085275738233e-12 0.0005350618983700198 0.008165789355628037
5693 1.112903416955278e-12 0.0005349519544340626 0.008164497162013173
5694 1.1121987655413976e-12 0.0005348420556442425 0.008163205195542502
5695 1.1114945730354502e-12 0.0005347322019744838 0.008161913456192174
5696 1.1107908391408844e-12 0.0005346223933987302 0.00816062194393833
5697 1.1100875635613313e-12 0.0005345126298909441 0.008159330658757102
5698 1.1093847460006017e-12 0.0005344029114251075 0.008158039600624611
5699 1.1086823861626887e-12 0.0005342932379752212 0.008156748769516971
5700 1.1079804837517667e-12 0.0005341836095153051 0.008155458165410285
5701 1.107279038472191e-12 0.0005340740260193986 0.008154167788280648
5702 1.1065780500284965e-12 0.0005339644874615599 0.008152877638104142
5703 1.1058775181254018e-12 0.0005338549938158661 0.008151587714856846
5704 1.1051774424678023e-12 0.0005337455450564138 0.008150298018514822
5705 1.1044778227607776e-12 0.0005336361411573181 0.00814900854905413
5706 1.1037786587095852e-12 0.0005335267820927136 0.008147719306450814
5707 1.1030799500196635e-12 0.0005334174678367535 0.008146430290680911
5708 1.1023816963966314e-12 0.0005333081983636103 0.00814514150172045
5709 1.1016838975462895e-12 0.0005331989736474753 0.00814385293954545
5710 1.1009865531746162e-12 0.0005330897936625589 0.00814256460413192
5711 1.1002896629877697e-12 0.0005329806583830901 0.008141276495455856
5712 1.0995932266920912e-12 0.000532871567783317 0.008139988613493254
5713 1.0988972439940984e-12 0.0005327625218375068 0.00813870095822009
5714 1.0982017146004918e-12 0.0005326535205199453 0.008137413529612341
5715 1.0975066382181482e-12 0.0005325445638049373 0.008136126327645966
5716 1.0968120145541253e-12 0.0005324356516668064 0.008134839352296917
5717 1.0961178433156598e-12 0.0005323267840798949 0.008133552603541136
5718 1.0954241242101689e-12 0.0005322179610185643 0.00813226608135456
5719 1.0947308569452483e-12 0.0005321091824571945 0.008130979785713111
5720 1.0940380412286733e-12 0.0005320004483701844 0.008129693716592707
5721 1.0933456767683984e-12 0.0005318917587319517 0.008128407873969255
5722 1.0926537632725557e-12 0.0005317831135169325 0.00812712225781865
5723 1.0919623004494574e-12 0.0005316745126995821 0.00812583686811678
5724 1.091271288007592e-12 0.0005315659562543741 0.00812455170483952
5725 1.0905807256556299e-12 0.000531457444155801 0.008123266767962743
5726 1.089890613102418e-12 0.0005313489763783742 0.008121982057462304
5727 1.089200950056983e-12 0.0005312405528966231 0.008120697573314056
5728 1.0885117362285289e-12 0.0005311321736850965 0.008119413315493838
5729 1.0878229713264386e-12 0.0005310238387183614 0.008118129283977484
5730 1.0871346550602712e-12 0.0005309155479710036 0.008116845478740812
5731 1.0864467871397673e-12 0.0005308073014176274 0.008115561899759639
5732 1.0857593672748446e-12 0.0005306990990328555 0.008114278547009768
5733 1.0850723951755954e-12 0.0005305909407913297 0.008112995420466992
5734 1.0843858705522935e-12 0.0005304828266677095 0.008111712520107098
5735 1.0836997931153873e-12 0.0005303747566366738 0.008110429845905858
5736 1.083014162575506e-12 0.0005302667306729197 0.008109147397839042
5737 1.0823289786434542e-12 0.0005301587487511625 0.008107865175882406
5738 1.0816442410302144e-12 0.0005300508108461363 0.008106583180011699
5739 1.0809599494469454e-12 0.0005299429169325938 0.008105301410202657
5740 1.0802761036049847e-12 0.0005298350669853057 0.00810401986643101
5741 1.0795927032158458e-12 0.0005297272609790615 0.00810273854867248
5742 1.078909747991221e-12 0.000529619498888669 0.008101457456902779
5743 1.0782272376429766e-12 0.0005295117806889543 0.008100176591097605
5744 1.0775451718831568e-12 0.000529404106354762 0.008098895951232652
5745 1.0768635504239845e-12 0.0005292964758609553 0.008097615537283604
5746 1.0761823729778567e-12 0.0005291888891824152 0.008096335349226134
5747 1.0755016392573476e-12 0.0005290813462940413 0.008095055387035905
5748 1.0748213489752073e-12 0.0005289738471707518 0.008093775650688575
5749 1.0741415018443647e-12 0.0005288663917874828 0.008092496140159791
5750 1.0734620975779212e-12 0.0005287589801191889 0.008091216855425187
5751 1.072783135889158e-12 0.0005286516121408428 0.008089937796460394
5752 1.0721046164915298e-12 0.0005285442878274356 0.00808865896324103
5753 1.0714265390986675e-12 0.0005284370071539768 0.008087380355742704
5754 1.0707489034243787e-12 0.0005283297700954939 0.008086101973941016
5755 1.0700717091826472e-12 0.0005282225766270326 0.00808482381781156
5756 1.0693949560876298e-12 0.0005281154267236569 0.008083545887329914
5757 1.0687186438536623e-12 0.0005280083203604487 0.008082268182471652
5758 1.0680427721952536e-12 0.0005279012575125084 0.00808099070321234
5759 1.067367340827089e-12 0.0005277942381549544 0.008079713449527532
5760 1.0666923494640297e-12 0.0005276872622629232 0.008078436421392774
5761 1.0660177978211104e-12 0.0005275803298115695 0.008077159618783603
5762 1.0653436856135418e-12 0.0005274734407760659 0.008075883041675546
5763 1.064670012556709e-12 0.0005273665951316034 0.008074606690044119
5764 1.0639967783661728e-12 0.0005272597928533909 0.008073330563864833
5765 1.063323982757668e-12 0.0005271530339166551 0.008072054663113188
5766 1.0626516254471055e-12 0.0005270463182966411 0.008070778987764676
5767 1.0619797061505684e-12 0.0005269396459686116 0.008069503537794776
5768 1.0613082245843167e-12 0.0005268330169078478 0.008068228313178964
5769 1.060637180464783e-12 0.0005267264310896486 0.0080669533138927
5770 1.0599665735085738e-12 0.000526619888489331 0.008065678539911438
5771 1.059296403432473e-12 0.0005265133890822298 0.008064403991210627
5772 1.058626669953437e-12 0.0005264069328436978 0.008063129667765703
5773 1.0579573727885932e-12 0.0005263005197491057 0.00806185556955209
5774 1.0572885116552466e-12 0.0005261941497738422 0.008060581696545206
5775 1.0566200862708745e-12 0.0005260878228933139 0.008059308048720461
5776 1.0559520963531305e-12 0.0005259815390829449 0.008058034626053258
5777 1.0552845416198374e-12 0.0005258752983181775 0.008056761428518985
5778 1.0546174217889949e-12 0.0005257691005744722 0.008055488456093024
5779 1.0539507365787742e-12 0.0005256629458273065 0.008054215708750747
5780 1.053284485707522e-12 0.0005255568340521762 0.00805294318646752
5781 1.0526186688937562e-12 0.0005254507652245947 0.008051670889218697
5782 1.051953285856169e-12 0.0005253447393200936 0.008050398816979623
5783 1.0512883363136262e-12 0.0005252387563142217 0.008049126969725637
5784 1.0506238199851654e-12 0.0005251328161825457 0.008047855347432065
5785 1.049959736589998e-12 0.0005250269189006503 0.008046583950074229
5786 1.0492960858475073e-12 0.0005249210644441377 0.008045312777627435
5787 1.0486328674772483e-12 0.0005248152527886278 0.008044041830066984
5788 1.047970081198951e-12 0.0005247094839097583 0.008042771107368167
5789 1.0473077267325163e-12 0.0005246037577831845 0.008041500609506268
5790 1.046645803798019e-12 0.0005244980743845795 0.008040230336456563
5791 1.045984312115706e-12 0.0005243924336896338 0.008038960288194315
5792 1.045323251405994e-12 0.0005242868356740555 0.00803769046469478
5793 1.0446626213894752e-12 0.0005241812803135703 0.008036420865933204
5794 1.0440024217869114e-12 0.0005240757675839218 0.008035151491884827
5795 1.0433426523192377e-12 0.0005239702974608709 0.008033882342524877
5796 1.0426833127075588e-12 0.0005238648699201963 0.008032613417828573
5797 1.0420244026731555e-12 0.0005237594849376941 0.008031344717771128
5798 1.041365921937476e-12 0.0005236541424891778 0.008030076242327744
5799 1.040707870222141e-12 0.0005235488425504787 0.00802880799147361
5800 1.0400502472489457e-12 0.0005234435850974453 0.008027539965183917
5801 1.0393930527398536e-12 0.0005233383701059437 0.008026272163433839
5802 1.038736286416998e-12 0.0005232331975518575 0.008025004586198536
5803 1.0380799480026875e-12 0.0005231280674110879 0.008023737233453171
5804 1.0374240372193995e-12 0.0005230229796595533 0.008022470105172892
5805 1.036768553789783e-12 0.0005229179342731894 0.008021203201332837
5806 1.0361134974366575e-12 0.0005228129312279497 0.008019936521908138
5807 1.0354588678830138e-12 0.0005227079704998047 0.008018670066873918
5808 1.034804664852015e-12 0.0005226030520647428 0.008017403836205292
5809 1.034150888066991e-12 0.0005224981758987691 0.00801613782987736
5810 1.0334975372514455e-12 0.0005223933419779067 0.008014872047865223
5811 1.0328446121290502e-12 0.0005222885502781956 0.008013606490143961
5812 1.0321921124236482e-12 0.0005221838007756931 0.008012341156688654
5813 1.0315400378592552e-12 0.0005220790934464741 0.008011076047474374
5814 1.0308883881600527e-12 0.0005219744282666306 0.008009811162476177
5815 1.0302371630503958e-12 0.0005218698052122718 0.008008546501669116
5816 1.0295863622548084e-12 0.0005217652242595242 0.008007282065028234
5817 1.028935985497984e-12 0.0005216606853845319 0.008006017852528564
5818 1.0282860325047865e-12 0.0005215561885634556 0.008004753864145132
5819 1.027636503000249e-12 0.0005214517337724736 0.008003490099852953
5820 1.0269873967095736e-12 0.0005213473209877813 0.008002226559627033
5821 1.0263387133581336e-12 0.0005212429501855912 0.008000963243442372
5822 1.02569045267147e-12 0.0005211386213421332 0.007999700151273959
5823 1.0250426143752931e-12 0.0005210343344336541 0.007998437283096772
5824 1.024395198195484e-12 0.0005209300894364181 0.007997174638885786
5825 1.023748203858093e-12 0.0005208258863267063 0.007995912218615963
5826 1.023101631089338e-12 0.0005207217250808169 0.007994650022262259
5827 1.022455479615607e-12 0.0005206176056750654 0.007993388049799618
5828 1.0218097491634546e-12 0.0005205135280857841 0.007992126301202976
5829 1.0211644394596066e-12 0.0005204094922893225 0.007990864776447261
5830 1.0205195502309574e-12 0.0005203054982620473 0.007989603475507394
5831 1.0198750812045694e-12 0.0005202015459803419 0.007988342398358285
5832 1.0192310321076727e-12 0.000520097635420607 0.007987081544974834
5833 1.0185874026676669e-12 0.0005199937665592602 0.007985820915331936
5834 1.0179441926121216e-12 0.0005198899393727361 0.007984560509404479
5835 1.0173014016687698e-12 0.0005197861538374862 0.007983300327167332
5836 1.016659029565517e-12 0.000519682409929979 0.007982040368595365
5837 1.0160170760304353e-12 0.0005195787076266999 0.007980780633663438
5838 1.0153755407917646e-12 0.0005194750469041512 0.007979521122346398
5839 1.0147344235779113e-12 0.0005193714277388523 0.007978261834619086
5840 1.0140937241174523e-12 0.0005192678501073395 0.007977002770456335
5841 1.013453442139131e-12 0.0005191643139861655 0.007975743929832968
5842 1.0128135773718585e-12 0.0005190608193519007 0.007974485312723802
5843 1.0121741295447111e-12 0.0005189573661811314 0.007973226919103639
5844 1.0115350983869366e-12 0.0005188539544504616 0.007971968748947279
5845 1.0108964836279464e-12 0.0005187505841365115 0.00797071080222951
5846 1.0102582849973224e-12 0.0005186472552159186 0.007969453078925113
5847 1.0096205022248105e-12 0.0005185439676653367 0.007968195579008857
5848 1.0089831350403257e-12 0.0005184407214614369 0.007966938302455508
5849 1.0083461831739495e-12 0.0005183375165809066 0.00796568124923982
5850 1.0077096463559297e-12 0.0005182343530004502 0.007964424419336537
5851 1.007073524316682e-12 0.0005181312306967886 0.007963167812720398
5852 1.0064378167867864e-12 0.00051802814964666 0.007961911429366128
5853 1.0058025234969927e-12 0.0005179251098268187 0.00796065526924845
5854 1.0051676441782139e-12 0.0005178221112140358 0.007959399332342073
5855 1.004533178561532e-12 0.0005177191537850995 0.0079581436186217
5856 1.0038991263781947e-12 0.000517616237516814 0.007956888128062027
5857 1.0032654873596148e-12 0.0005175133623860006 0.007955632860637737
5858 1.0026322612373712e-12 0.0005174105283694973 0.007954377816323506
5859 1.0019994477432096e-12 0.0005173077354441583 0.007953122995094002
5860 1.001367046609041e-12 0.0005172049835868548 0.007951868396923883
5861 1.000735057566945e-12 0.0005171022727744745 0.007950614021787806
5862 1.0001034803491629e-12 0.0005169996029839216 0.007949359869660408
5863 9.99472314688104e-13 0.0005168969741921166 0.007948105940516325


==> dat/NAGctraj1f100.dat <==
0 0.464 2.0 4.0
1 0.10615440617283958 1.166666666666667 3.9333333333333336
2 0.07283101244410263 0.914737654320988 3.857004790123457
3 0.0589424893106377 0.7592630045019464 3.7724726036506
4 0.050358589265787214 0.6495501885693553 3.6811857913631436
5 0.04385162551301386 0.5666649129970293 3.58454254993692
6 0.03840790425087862 0.501360955641331 3.48385830293203
7 0.03365322000855624 0.4484092642991081 3.3803431821651646
8 0.02943253105765771 0.4045588616406497 3.2750880735941252
9 0.025671853065942492 0.36765008262598997 3.169057974300442
10 0.022327265475200933 0.33617647540601014 3.063091246765528
11 0.019365146590104076 0.30904728772726514 2.9579033634364986
12 0.016754704914432438 0.285449218304252 2.854093851640686
13 0.014465573519084401 0.2647613037002569 2.752155327269706
14 0.012467463862790866 0.24650008864130807 2.6524837077933237
15 0.010730570672614055 0.23028296353776734 2.5553888952196253
16 0.009226153955021738 0.21580287536774959 2.461105401805766
17 0.00792705940635347 0.2028104193221354 2.3698025476364513
18 0.006808094881402349 0.19110086925342162 2.2815939870794417
19 0.005846252320546071 0.18050460121440837 2.1965464215271933
20 0.005020794875290872 0.17087990210875648 2.114687431615589
21 0.004313238963347646 0.1621074888109476 2.036012417016007
22 0.003707261296824134 0.15408627575923375 1.9604906698342004
23 0.0031885570674111056 0.14673006816928866 1.8880706322825287
24 0.0027446702607218714 0.13996495114656435 1.8186844038319305
25 0.002364811891847958 0.13372720858151202 1.752251570179607
26 0.0020396774161330353 0.12796164995011647 1.6886824282477517
27 0.0017612708744249713 0.12262025441869547 1.62788067974366
28 0.0015227404758097057 0.11766106409537269 1.5697456618416397
29 0.001318228204964699 0.11304727459474696 1.5141741782373555
30 0.001142734535681849 0.10874648310291127 1.461061987854181
31 0.0009919983062171016 0.10473006308225985 1.4103050023205999
32 0.0008623911495089343 0.10097264149233172 1.3618002373029146
33 0.000750825474997557 0.09745165952138868 1.3154465570677065
34 0.0006546747916160077 0.0941470017469489 1.2711452463789257
35 0.0005717050842197461 0.09104068167592841 1.2288004390613243
36 0.0005000159640011604 0.08811657397680363 1.1883194283007747
37 0.00043799037509705154 0.08536018556884319 1.1496128799917964
38 0.00038425173181367206 0.08275845919648947 1.112594967155716
39 0.00033762746792779136 0.0802996042796186 1.0771834406022145
40 0.0002971180908733062 0.07797295075982627 1.043299648551053
41 0.0002618709425770021 0.07576882241001576 1.0108685158268642
42 0.00023115797122863718 0.07367842667832684 0.9798184914465028
43 0.00020435691217518697 0.07169375862779033 0.9500814718964266
44 0.00018093536047773882 0.06980751693321345 0.9215927061109465
45 0.00016043729233222238 0.06801303022476733 0.8942906870784497
46 0.0001424716579034837 0.06630419233772354 0.8681170340929395
47 0.00012670272481598525 0.06467540525093043 0.8430163689069521
48 0.00011284190038771403 0.06312152868177588 0.8189361884068697
49 0.00010064080254016021 0.061637835459587974 0.7958267359035326
50 8.988538500946349e-05 0.06021997192831177 0.7736408726932595
51 8.039095281864321e-05 0.058863922737391466 0.7523339511826479
52 7.199792967912165e-05 0.05756597947073633 0.7318636905726655
53 6.456826072812341e-05 0.0563227126404138 0.7121900558532255
54 5.798235235770177e-05 0.05513094663670225 0.6932751406598509
55 5.213646635867213e-05 0.05398773728131538 0.6750830543817834
56 4.6940498628151025e-05 0.05289035167759222 0.6575798137796857
57 4.231608365058222e-05 0.0518362500915562 0.6407332392656685
58 3.819497518206761e-05 0.05082306963207913 0.6245128559143112
59 3.451766132131106e-05 0.04984860952784657 0.6088897992069137
60 3.1232178670472604e-05 0.04891081782416265 0.5938367254593299
61 2.8293095772586e-05 0.048007779344482505 0.5793277268437687
62 2.5660640624912278e-05 0.04713770478044218 0.5653382508847592
63 2.3299950949384086e-05 0.04629892079050944 0.5518450242872527
64 2.1180429169539876e-05 0.045489861001571714 0.5388259809390714
65 1.927518679660533e-05 0.0447090578201215 0.5262601939193787
66 1.7560565248315237e-05 0.04395513497045689 0.5141278113384968
67 1.601572208198031e-05 0.043226800686707256 0.5024099958313931
68 1.462227327626479e-05 0.04252284149371114 0.4910888675267864
69 1.3363983592815366e-05 0.04184211651897423 0.48014745031551825
70 1.2226498230044164e-05 0.041183552284257983 0.46956962124511187
71 1.1197109981192359e-05 0.04054613793090976 0.4593400628719187
72 1.0264556955932502e-05 0.0399289208379441 0.44944421840761617
73 9.41884664323096e-06 0.03933100259620746 0.43986824950280934
74 8.651102703142818e-06 0.03875153530577934 0.43059899651689926
75 7.953431393571647e-06 0.03818971816714474 0.421623941130049
76 7.318804979008568e-06 0.03764479433967127 0.41293117115986816
77 6.740959843817006e-06 0.0371160480435864 0.404509347452246
78 6.2143073528017475e-06 0.03660280188401731 0.3963476727225115
79 5.733855775054354e-06 0.03610441437776383 0.38843586222972215
100 1.26777216884784e-06 0.028218968921278342 0.26601681656523596
150 9.434724917228321e-08 0.019135279385072566 0.13812424132608692
200 1.653806326723812e-08 0.014913695113436784 0.08844986859716909
250 4.82657752508944e-09 0.012438142569952746 0.06412898161675351
300 1.9508401926538908e-09 0.010777698685764685 0.05040324423247722
350 9.779848853009537e-10 0.00956436342752977 0.04187608083031472
400 5.675487361810824e-10 0.0086248433266154 0.03619781616515868
450 3.649257475878094e-10 0.007866997201736949 0.032212221049074945
500 2.527431271787357e-10 0.007237218890564017 0.02929631081519183
550 1.85081965806678e-10 0.0067020667047775866 0.027090069347023
600 1.4151541329728972e-10 0.006239479256650177 0.025373522562424523
650 1.1199205618884244e-10 0.005834220921974027 0.024006015708843476
700 9.115062305842938e-11 0.005475361156300983 0.0228941505492776
750 7.593832777103702e-11 0.005154802199106525 0.021973898660410468
800 6.45210317140385e-11 0.0048663791555888175 0.021200151579097676
850 5.5746544367509596e-11 0.004605288081043998 0.02054037075704619
900 4.8863477009565313e-11 0.00436770998905695 0.01997059561526887
950 4.3366024284765075e-11 0.004150556182786342 0.01947285863878055
1000 3.8904321539166226e-11 0.003951291131247604 0.01903346741878463
1050 3.523061912974256e-11 0.0037678063235345957 0.018641836206332144
1100 3.216584962668146e-11 0.0035983284917266993 0.018289674649830574
1150 2.957823660055991e-11 0.0034413515385899904 0.017970413991928707
1200 2.736924568297676e-11 0.003295585157024162 0.017678794365926773
1250 2.5464141733368926e-11 0.0031599154274814566 0.017410563411811887
1300 2.3805509761580064e-11 0.0030333741612278285 0.017162253109295894
1350 2.2348726582730896e-11 0.00291511473226427 0.01693101241368021
1400 2.1058742867160485e-11 0.0028043927946881857 0.016714480264529295
1450 1.9907761779645194e-11 0.0027005507287712516 0.016510688182478077
1500 1.887354138603724e-11 0.0026030049689189897 0.016317984810012627
1550 1.7938137652852837e-11 0.0025112355850675063 0.016134976907463107
1600 1.7086962996816034e-11 0.0024247776451883983 0.01596048281547858
1650 1.6308073717982305e-11 0.002343213999676086 0.015793495452762478
1700 1.5591625405218097e-11 0.0022661692113647935 0.015633152672447602
1750 1.4929452950811412e-11 0.0021933044165152035 0.015478713345005314
1800 1.4314743935130316e-11 0.00212431294834183 0.015329537932659617
1850 1.3741782627830867e-11 0.0020589165897223556 0.015185072612718304
1900 1.3205747862522233e-11 0.0019968623485924356 0.01504483622459844
1950 1.2702552346696113e-11 0.001937919670302242 0.014908409478314325
2000 1.2228714084182977e-11 0.001881878017415318 0.014775425985418313
2200 1.0573201947516244e-11 0.001683100469555092 0.014272060818627304
2400 9.210152951972555e-12 0.0015178684723941782 0.013804032682510544
2600 8.059638246904122e-12 0.0013788754217994809 0.013361941445909754
2800 7.072339651963737e-12 0.0012607235795174749 0.012939927606511503
3000 6.2159291584972085e-12 0.0011593494968822914 0.012534290132655323
3200 5.467948180776892e-12 0.0010716436865757014 0.012142676213389702
3400 4.811917588096544e-12 0.0009951920752767106 0.011763588160342873
3600 4.235135845563803e-12 0.0009280962146386271 0.011396074233634824
3800 3.72739570743329e-12 0.0008688457773779035 0.011039530294477242
4000 3.2802170718975778e-12 0.000816226553606211 0.010693570454590837
4200 2.886377150387111e-12 0.0007692530299423884 0.010357941876625388
4400 2.5396150627577613e-12 0.0007271182910455506 0.010032468471027636
4600 2.234440119457211e-12 0.0006891563199558505 0.009717013844819822
4800 1.9660023343793517e-12 0.0006548132995678382 0.00941145724562456
5000 1.73000059567015e-12 0.0006236255334527565 0.009115678351111028
5200 1.5226138538595695e-12 0.0005952022923884501 0.008829548099721186
5400 1.3404466096292098e-12 0.0005692123664585293 0.008552923639079347
5600 1.1804835409912073e-12 0.000545373433085176 0.00828564605747709
5800 1.0400502472489457e-12 0.0005234435850974453 0.008027539965183917


==> dat/NAGsctraj.dat <==
0 0.5840000000000001 2 3
1 0.41214942148760336 1.781818181818182 -2.8181818181818183
2 0.0659787173553719 1.4872727272727275 -0.20000000000000098
3 0.06198095365289257 1.1338181818181823 -0.19999999999999946
4 0.05763280001652894 0.7361818181818189 -0.19999999999999998
5 0.053114388495233075 0.3067345454545466 -0.19999999999999998
6 0.04856854376112934 -0.14418509090908946 -0.19999999999999998
7 0.044104943337961194 -0.6079881454545437 -0.19999999999999998
8 0.03980471136250998 -1.077588738181816 -0.19999999999999998
9 0.03572500410374858 -1.5471893309090885 -0.19999999999999998
10 0.031903321789750076 -2.0120939177090884 -0.19999999999999998
11 0.02836140198288803 -2.4685456938399972 -0.19999999999999998
12 0.025108630445553077 -2.9135861755676338 -0.19999999999999998
13 0.022144957695042055 -3.3449331040113433 -0.19999999999999998
14 0.019463341724158048 -3.760874785010634 -0.19999999999999998
15 0.01705175583116797 -4.1601787987699534 -0.19999999999999998
16 0.01489480961648873 -4.542013261927303 -0.19999999999999998
17 0.012975034154807961 -4.9058790444654825 -0.19999999999999998
18 0.01127388139872032 -5.251551537876754 -0.19999999999999998
19 0.009772484589378246 -5.579030742161116 -0.19999999999999998
20 0.008452221921353253 -5.888498590209838 -0.19999999999999998
21 0.007295120656032501 -6.180282561227204 -0.19999999999999998
22 0.006284133769023155 -6.4548247521389985 -0.19999999999999998
23 0.005403316341563387 -6.712655679256162 -0.19999999999999998
24 0.004637924428993315 -6.954372173428503 -0.19999999999999998
25 0.0039744551416979745 -7.180618811973814 -0.19999999999999998
26 0.00340064318061533 -7.392072401075778 -0.19999999999999998
27 0.0029054260699597698 -7.589429084237611 -0.19999999999999998
28 0.0024788877925561795 -7.773393706756319 -0.19999999999999998
29 0.0021121884149591097 -7.94467111392891 -0.19999999999999998
30 0.0017974855423078043 -8.10395910259942 -0.19999999999999998
31 0.001527852018007779 -8.25194278239654 -0.19999999999999998
32 0.001297193134268744 -8.389290135208242 -0.19999999999999998
33 0.0011001657033179457 -8.516648589633638 -0.19999999999999998
34 0.00093210061718349 -8.634642451821872 -0.19999999999999998
35 0.0007889299623841106 -8.743871055676122 -0.19999999999999998
36 0.0006671193253281055 -8.844907514241303 -0.19999999999999998
37 0.0005636055996832631 -8.938297970536688 -0.19999999999999998
38 0.0004757403673263799 -9.024561260430582 -0.19999999999999998
39 0.00040123875211825477 -9.104188912640328 -0.19999999999999998
40 0.00033813352614010805 -9.177645421803819 -0.19999999999999998
41 0.0002847341692783986 -9.245368740008207 -0.19999999999999998
42 0.00023959053550941245 -9.307770940353679 -0.19999999999999998
43 0.00020146075516264128 -9.365239013229976 -0.19999999999999998
44 0.00016928299565748678 -9.418135762127479 -0.19999999999999998
45 0.000142150708842749 -9.466800771113181 -0.19999999999999998
46 0.00011929100731964543 -9.511551420680467 -0.19999999999999998
47 0.00010004583206674883 -9.552683932623163 -0.19999999999999998
48 8.385559707303758e-05 -9.590474427970515 -0.19999999999999998
49 7.024502185148246e-05 -9.625179984922163 -0.19999999999999998
50 5.8810888419594254e-05 -9.657039686203776 -0.19999999999999998
51 4.921148471347114e-05 -9.686275647379844 -0.19999999999999998
52 4.115752083519442e-05 -9.71309401945866 -0.19999999999999998
53 3.440432762061296e-05 -9.737685960647914 -0.19999999999999998
54 2.8745168505761587e-05 -9.760228573404731 -0.19999999999999998
55 2.4005515443549508e-05 -9.780885804003708 -0.19999999999999998
56 2.003815763296224e-05 -9.799809302748843 -0.19999999999999998
57 1.6719028096412458e-05 -9.817139243704913 -0.19999999999999998
58 1.394364773815715e-05 -9.83300510344228 -0.19999999999999998
59 1.162409953219673e-05 -9.847526398795127 -0.19999999999999998
60 9.686457030790019e-06 -9.860813384042983 -0.19999999999999998
61 8.068601573214818e-06 -9.872967708253316 -0.19999999999999998
62 6.718371528692535e-06 -9.884083033781154 -0.19999999999999998
63 5.591994749080953e-06 -9.89424561712089 -0.19999999999999998
64 4.652762248986975e-06 -9.903534853454866 -0.19999999999999998
65 3.8699070840225724e-06 -9.91202378635084 -0.19999999999999998
66 3.217657560942999e-06 -9.919779584133071 -0.19999999999999998
67 2.6744383819499173e-06 -9.926863984495347 -0.19999999999999998
68 2.2221971815936103e-06 -9.933333708943838 -0.19999999999999998
69 1.8458372359267394e-06 -9.939240848657676 -0.19999999999999998
70 1.532739978896136e-06 -9.944633223339308 -0.19999999999999998
71 1.2723634096392655e-06 -9.949554714598035 -0.19999999999999998
72 1.0559045714592097e-06 -9.954045575371625 -0.19999999999999998
73 8.760160765883263e-07 -9.958142716844515 -0.19999999999999998
74 7.265681808699131e-07 -9.961879974269111 -0.19999999999999998
75 6.024492173323237e-07 -9.965288353040343 -0.19999999999999998
76 4.99398307464427e-07 -9.968396256314637 -0.19999999999999998
77 4.1386521328068415e-07 -9.97122969540367 -0.19999999999999998
78 3.428929941998171e-07 -9.973812484111749 -0.19999999999999998
79 2.8401981251591213e-07 -9.976166418124174 -0.19999999999999998
80 2.3519680674571886e-07 -9.978311440493 -0.19999999999999998
81 1.9471943914217693e-07 -9.980265794206817 -0.19999999999999998
82 1.611701355916373e-07 -9.982046162772942 -0.19999999999999998
83 1.3337038359123587e-07 -9.983667799683774 -0.19999999999999998
84 1.1034074769850077e-07 -9.985144647584711 -0.19999999999999998
85 9.126750891153002e-08 -9.986489447908621 -0.19999999999999998
86 7.547484297959484e-08 -9.987713841691901 -0.19999999999999998
87 6.240162797599424e-08 -9.988828462239441 -0.19999999999999998
88 5.158211871525431e-08 -9.989843020260555 -0.19999999999999998
89 4.262985018460563e-08 -9.99076638205505 -0.19999999999999998
90 3.522423523000251e-08 -9.99160664128804 -0.19999999999999998
91 2.9099410270294612e-08 -9.992371184853882 -0.19999999999999998
92 2.403495494296415e-08 -9.993066753293677 -0.19999999999999998
93 1.984817409039774e-08 -9.993699496196975 -0.19999999999999998
94 1.63876808928487e-08 -9.994275022986674 -0.19999999999999998
95 1.352806403009943e-08 -9.994798449456464 -0.19999999999999998
96 1.1165456760553472e-08 -9.99527444040243 -0.19999999999999998
97 9.21385701069255e-09 -9.995707248664635 -0.19999999999999998
98 7.602071881718242e-09 -9.996100750870376 -0.19999999999999998
99 6.2711814283189504e-09 -9.996458480148322 -0.19999999999999998
100 5.1724341684766806e-09 -9.996783656061973 -0.19999999999999998
101 4.265501299394181e-09 -9.997079211991412 -0.19999999999999998
102 3.517028911159681e-09 -9.997347820174344 -0.19999999999999998
103 2.899437641368241e-09 -9.997591914600774 -0.19999999999999998
104 2.389927741819342e-09 -9.997813711940173 -0.19999999999999998
105 1.9696546615932675e-09 -9.998015230665684 -0.19999999999999998
106 1.6230460864186114e-09 -9.998198308526693 -0.19999999999999998
107 1.3372363147357014e-09 -9.998364618508843 -0.19999999999999998
108 1.1015978754191913e-09 -9.998515683409297 -0.19999999999999998
109 9.07353824020074e-10 -9.998652889144571 -0.19999999999999998
110 7.472569160671405e-10 -9.998777496898697 -0.19999999999999998
111 6.153240417194894e-10 -9.99889065421055 -0.19999999999999998
112 5.066166514078319e-10 -9.998993405091046 -0.19999999999999998
113 4.1705913722545063e-10 -9.999086699253336 -0.19999999999999998
114 3.432885503640293e-10 -9.999171400532259 -0.19999999999999998
115 2.825305267517564e-10 -9.999248294562864 -0.19999999999999998
116 2.3249667469027457e-10 -9.999318095782025 -0.19999999999999998
117 1.9129969136555403e-10 -9.999381453811724 -0.19999999999999998
118 1.5738334940840204e-10 -9.999438959277665 -0.19999999999999998
119 1.2946460570262275e-10 -9.9994911491123 -0.19999999999999998
120 1.0648586873385213e-10 -9.99953851138723 -0.19999999999999998
121 8.757543301651793e-11 -9.999581489716054 -0.19999999999999998
122 7.201495649811207e-11 -9.99962048726524 -0.19999999999999998
123 5.921259316199468e-11 -9.999655870407429 -0.19999999999999998
124 4.8680726116856476e-11 -9.999687972048527 -0.19999999999999998
125 4.0017718305751515e-11 -9.99971709465733 -0.19999999999999998
126 3.289278571738663e-11 -9.999743513023887 -0.19999999999999998
127 2.7033528193776135e-11 -9.999767476770561 -0.19999999999999998
128 2.2215659867264037e-11 -9.999789212637662 -0.19999999999999998
129 1.825454370996127e-11 -9.999808926563636 -0.19999999999999998
130 1.4998155495327126e-11 -9.999826805578039 -0.19999999999999998
131 1.2321435538531489e-11 -9.999843019523924 -0.19999999999999998
132 1.0121431470722086e-11 -9.999857722624851 -0.19999999999999998
133 8.313412458438307e-12 -9.999871054910352 -0.19999999999999998
134 6.827718945778827e-12 -9.999883143512506 -0.19999999999999998
135 5.606994035733948e-12 -9.999894103845126 -0.19999999999999998
136 4.604094883120524e-12 -9.999904040676098 -0.19999999999999998
137 3.780233071015715e-12 -9.999913049102423 -0.19999999999999998
138 3.1035105041432587e-12 -9.999921215436721 -0.19999999999999998
139 2.5477051024402897e-12 -9.999928618013136 -0.19999999999999998
140 2.0912369058656566e-12 -9.999935327919902 -0.19999999999999998
141 1.7164186738582998e-12 -9.999941409665183 -0.19999999999999998
142 1.4086440347504947e-12 -9.999946921782211 -0.19999999999999998
143 1.1559711521336169e-12 -9.99995191737918 -0.19999999999999998
144 9.485259799824064e-13 -9.999956444638935 -0.19999999999999998


==> dat/NAGsctraj0.4.dat <==
0 1.3441250000000002 2.0 3.0
1 0.6534877739644966 1.2169230769230768 2.1984615384615376
2 0.17371033927250118 0.3306414201183425 1.2855952662721875
3 0.01792124133638594 -0.49115917341829884 0.42976636504323795
4 0.09248789568367143 -1.1282348144112617 -0.24814324518049452
5 0.22709150869841122 -1.5164138699925476 -0.6833630333156272
6 0.29524847559246314 -1.6453143053693355 -0.8649490891527236
7 0.26354205189080804 -1.5479646320124858 -0.8254030679580404
8 0.1711595073618563 -1.2858078361134486 -0.6256742163941432
9 0.0785326402649933 -0.9325248557125724 -0.3389810432840831
10 0.0251915515924934 -0.5595311337205875 -0.03630615779119986
11 0.015964985651915016 -0.22509112888905813 0.22449084736127026
12 0.03166493793868414 0.032020063490841716 0.40501332007494856
13 0.04866024625284796 0.1943150749770126 0.488127378306195
14 0.053148295090630855 0.2635845203842565 0.47595355750837387
15 0.04447544370593585 0.25625596091380015 0.38522709344393097
16 0.03005566947645015 0.19745506955304612 0.24136033939731066
17 0.01798204540336054 0.11501062343598886 0.07244894579720819
18 0.012249785755628243 0.03437505240352579 -0.09580646535140733
19 0.012133464765780227 -0.02493247669491199 -0.2436561486724834
20 0.01439382110900777 -0.05113339867533762 -0.35910756210932837
21 0.015983981025079946 -0.04035139548811996 -0.43808605318685245
22 0.015584230133416034 0.004527794670208458 -0.48329375909059213
23 0.01359710332973507 0.07582349325877977 -0.5022416294268055
24 0.011217332181503484 0.1633535789524514 -0.5049551126579186
25 0.00944851160805794 0.2566140355954717 -0.5017938352294034
26 0.008619943107933231 0.34652135964545794 -0.5017084621501853
27 0.008465333854058576 0.4265371754212057 -0.5111153886742245
28 0.00849583677481451 0.4931338332994982 -0.533430485996863
29 0.008347081256117807 0.5456744712564775 -0.5691884187221876
30 0.007921837047823118 0.585858203832737 -0.6165968682627735
31 0.0073320561521440925 0.6169168432565824 -0.6723392557624601
32 0.006751466298405789 0.6427474453301826 -0.7324416703431567
33 0.00629414582563958 0.6671338480333076 -0.7930508332035544
34 0.005974431398570144 0.693161730237251 -0.8510185687329745
35 0.005737349305936638 0.7228772782861589 -0.9042426935087824
36 0.00551483974767286 0.7571893224023483 -0.9517644599129791
37 0.005266910150204503 0.7959758825473284 -0.9936616134918824
38 0.004991342845124161 0.8383321331633368 -1.0308000534501425
39 0.004709185654743162 0.8828883195086171 -1.064515562439526
40 0.004443519997033704 0.9281310202687999 -1.0962922098886525
41 0.0042056797227987466 0.9726755777927829 -1.1274896065061168
42 0.003993405887992988 1.0154570520237782 -1.1591516529170012
43 0.0037971632918656056 1.0558274240748584 -1.1919090555615721
44 0.00360792538492115 1.0935645336674429 -1.2259701247610812
45 0.003421609527724275 1.1288111265987495 -1.2611814779510826
46 0.0032390853322783655 1.1619694443726238 -1.2971332151553256
47 0.003063511775313877 1.1935781900162221 -1.333281731924316
48 0.0028975091157453087 1.2241954976070397 -1.369066541497835
49 0.0027417628896963895 1.2543052663076675 -1.404003744713292
50 0.002595244101787353 1.2842565828029449 -1.4377464231182449
51 0.0024562800454700565 1.3142384786253993 -1.4701097081863688
52 0.002323554414365445 1.344286111503039 -1.5010644369185877
53 0.002196521455550741 1.3743103112422084 -1.5307074527615894
54 0.002075242518842323 1.4041405033571808 -1.55921853810474
55 0.0019599635634912974 1.4335711271049791 -1.5868138611960088
56 0.0018507658130689688 1.4624033260919023 -1.6137041588346885
57 0.0017474496867574824 1.490476293383473 -1.6400632724573911
58 0.001649621787404746 1.5176855708259416 -1.6660097374801717
59 0.0015568566601540223 1.5439882967007934 -1.6916014313680041
60 0.001468815658917516 1.5693974859502509 -1.7168411958069265
61 0.001385275468642859 1.593968714348761 -1.7416900612368154
62 0.001306086779205129 1.6177830365740673 -1.7660842434428248
63 0.001231113333197453 1.6409297108874472 -1.789952339165318
64 0.0011601921912418444 1.6634915320112476 -1.8132299188264944
65 0.0010931282584195918 1.6855345275984084 -1.8358697606814274
66 0.001029712323210124 1.7071026816008528 -1.8578470628043688
67 0.0009697433862453867 1.7282173949051642 -1.8791599222741648
68 0.0009130413896101114 1.7488807010310927 -1.8998260635093671
69 0.0008594471990825709 1.7690808748116744 -1.9198771775935386
70 0.0008088148575992101 1.7887989953380627 -1.9393523110794586
71 0.0007610033155044937 1.8080151952075705 -1.9582915720174259
72 0.0007158722494318565 1.8267136633721222 -1.9767310857054834
73 0.0006732825207358285 1.8448858780557909 -1.9946997234986554
74 0.000633099084534787 1.862531947225774 -2.0122177270088417
75 0.0005951937012689014 1.8796602646312364 -2.029297019506648
76 0.0005594459638246733 1.8962859124169686 -2.045942773353147
77 0.0005257426586184055 1.9124283452502817 -2.0621556983668663
78 0.0004939763745992563 1.9281088858845312 -2.077934521054654
79 0.0004640443171884095 1.9433484733952435 -2.0932782133304286
80 0.00043584779128988393 1.9581659659496822 -2.108187668728455
81 0.00040929226976146177 1.972577143593685 -2.122666680501959
82 0.0003842876801379777 1.9865944120004508 -2.136722220543814
83 0.00036074857142704385 2.000227095892482 -2.1503641303059613
84 0.00033859402400030804 2.013482141621571 -2.1636044041266453
85 0.0003177473611286185 2.026365023589172 -2.1764562701829178
86 0.00029813580671184635 2.038880662801293 -2.1889332606795633
87 0.0002796902072167932 2.0510342070722616 -2.2010484216706248
88 0.00026234485601206274 2.0628315784242437 -2.2128137568821407
89 0.00024603738970054544 2.0742797517823166 -2.2242399413564966
90 0.0002307087014104727 2.0853867802039954 -2.235336289604163
91 0.00021630283112971348 2.096161619090706 -2.2461109257442278
92 0.00020276682397685208 2.1066138222827733 -2.2565710826651006
93 0.00019005057080758066 2.116753187129968 -2.266723453050074
94 0.00017810665190218407 2.1265894165394617 -2.276574524206259
95 0.00016689019705137462 2.1361318480698483 -2.286130846572008
96 0.00015635876366892204 2.1453892782196298 -2.295399207701479
97 0.00014647222663267435 2.154369888554179 -2.3043867050324147
98 0.00013719267219029253 2.1630812625743023 -2.313100728487064
99 0.0001284842915688575 2.171530470245464 -2.3215488759429546
100 0.00012031327424482686 2.179724191504163 -2.3297388302154456
101 0.00011264770340525983 2.1876688503000383 -2.3376782259543636
102 0.00010545745625818725 2.1953707354677108 -2.3453745301239493
103 9.871411043065222e-05 2.202836092184373 -2.352834952275558
104 9.239085611145031e-05 2.2100711761515117 -2.360066392442282
105 8.646241277164568e-05 2.2170822703941737 -2.367075426731638
106 8.09049493706096e-05 2.2238756705990754 -2.3738683246664425
107 7.569600753031848e-05 2.230457648637282 -2.380451088601365
108 7.081442772191582e-05 2.2368344052597244 -2.3868295042017764
109 6.624027875620601e-05 2.243012022234813 -2.393009191692131
110 6.195479079463932e-05 2.2489964219950913 -2.3989956497849216
111 5.7940291869295474e-05 2.2547933398598663 -2.4047942872026873
112 5.418014770241196e-05 2.260408310762369 -2.410410439845273
113 5.065870454743285e-05 2.2658466696665522 -2.415849374399271
114 4.7361234817314135e-05 2.271113562860442 -2.421116281185936
115 4.427388535580175e-05 2.27621396621247 -2.4262162601455133
116 4.138362827908228e-05 2.2811527062489025 -2.4311543040852825
117 3.8678214335022276e-05 2.285934480395101 -2.4359352828350165
118 3.614612870885686e-05 2.290563873683247 -2.4405639309945943
119 3.377654917398505e-05 2.2950453704041385 -2.4450448407844414
120 3.155930646705357e-05 2.2993833603344114 -2.449382460356563
121 2.948484676343517e-05 2.30358214012334 -2.4535810969719356
122 2.7544196145777577e-05 2.30764591106794 -2.4576449238061873
123 2.5728926969489918e-05 2.3115787748076073 -2.461577988843711
124 2.4031126042994497e-05 2.3153847284584734 -2.465384224332062
125 2.2443364543165215e-05 2.319067660455255 -2.4690674555215186
126 2.095866958483003e-05 2.322631347969294 -2.472631407814353
127 1.9570497362944236e-05 2.326079456322577 -2.476079711897831
128 1.8272707786455913e-05 2.329415540401789 -2.4794159068511847
129 1.7059540526498385e-05 2.332643047753093 -2.482643441540689
130 1.592559240510931e-05 2.3357653228382596 -2.4857656748174604
131 1.486579605706681e-05 2.3387856118604455 -2.4887858751053877
132 1.3875399799911925e-05 2.3417070676061575 -2.4917072199287307
133 1.2949948650137558e-05 2.344532753867906 -2.494532795811368
134 1.2085266425574531e-05 2.347265649172905 -2.497265598819148
135 1.127743887714694e-05 2.349908649711661 -2.499908535848662
136 1.0522797793335523e-05 2.3524645715076766 -2.5024644266186677
137 9.81790602624412e-06 2.354936151977023 -2.504936006213165
138 9.159543388020247e-06 2.357326051085953 -2.5073259279659683
139 8.544693372296297e-06 2.359636852327344 -2.509636766464268
140 7.970530653003682e-06 2.3618710637110967 -2.511871020474547
141 7.434409320430588e-06 2.3640311189124175 -2.5140311156456687
142 6.933851812515254e-06 2.366119378659069 -2.516119406906968
143 6.466538501902902e-06 2.3681381323769246 -2.518138180541133
144 6.030297903787327e-06 2.3700896000621388 -2.520089655962874
145 5.623097468172161e-06 2.37197593431367 -2.5219759872690712
146 5.2430349235486895e-06 2.3737992224437203 -2.523799264642491
147 4.888330141819899e-06 2.375561488584215 -2.525561515690657
148 4.5573174926212545e-06 2.3772646957210255 -2.527264706788077
149 4.2484386613798886e-06 2.3789107476090643 -2.528910744468691
150 3.960235902491019e-06 2.380501490545517 -2.530501476891384
151 3.6913457035249453e-06 2.382038715000834 -2.5320386953791556
152 3.4404928355141057e-06 2.383524157124543 -2.5335241360151906
153 3.206484768180848e-06 2.3849595001537325 -2.534959481268357
154 2.9882064274868586e-06 2.3863463757560557 -2.536346361616778
155 2.7846152752530884e-06 2.387686365337092 -2.53768635714015
156 2.594736693664265e-06 2.3889810013356683 -2.5389809990578325
157 2.4176596541015255e-06 2.3902317685221464 -2.5402317711983486
158 2.2525326550965757e-06 2.3914401053057026 -2.541440111394998
159 2.0985599125614846e-06 2.3926074050487345 -2.5426074128102014
160 1.9549977875940594e-06 2.3937350173807914 -2.543735025197
161 1.821151437495297e-06 2.3948242495012515 -2.544824256109313
162 1.6963716759771374e-06 2.3958763674592993 -2.5458763720732924
163 1.5800520307522603e-06 2.396892597401148 -2.5468925997307315
164 1.471625986085301e-06 2.3978741267772086 -2.5478741269627627
165 1.3705643992275446e-06 2.398822105505294 -2.548822103998712
166 1.2763730793917405e-06 2.3997376470892595 -2.5497376445116737
167 1.1885905208709746e-06 2.4006218296952557 -2.550621826699644
168 1.1067857790137553e-06 2.401475697189616 -2.551475694349171
169 1.030556481909986e-06 2.4023002601432957 -2.552300257877636
170 9.595269680265361e-07 2.403096496807759 -2.5530964953502844
171 8.933465427598403e-07 2.4038653540664883 -2.5538653534688645
172 8.316878467150984e-07 2.404607748365157 -2.554607748529868
173 7.742453284990958e-07 2.405324566622203 -2.5553245673516636
174 7.207338145708009e-07 2.4060166671203627 -2.5560166681710066
175 6.70887171988141e-07 2.4066848803787657 -2.556684881510348
176 6.244570570773655e-07 2.407330010004642 -2.55733001101793
177 5.812117438823428e-07 2.407952833523446 -2.557952834282885
178 5.409350295037391e-07 2.4085541031863276 -2.5585541036274253
179 5.034252094724551e-07 2.409134546754203 -2.5591345468778885
180 4.6849411958378717e-07 2.409694868258141 -2.5596948681159204
181 4.359662403776582e-07 2.4102357487362536 -2.5602357484106086
182 4.0567785893237673e-07 2.410757846947704 -2.5607578465319367
183 3.7747628644016484e-07 2.411261800064743 -2.561261799645619
184 3.512191254686353e-07 2.411748224343863 -2.5617482239891958
185 3.267735862750448e-07 2.412217715777172 -2.562217715529231
186 3.040158467419035e-07 2.4126708507250316 -2.562670850599515
187 2.828304554464839e-07 2.413108186530829 -2.5631081865203207
188 2.6310977233046096e-07 2.413530262118578 -2.563530262198927
189 2.447534475091828e-07 2.4139375985738645 -2.5639375987118065
190 2.2766793398784624e-07 2.414330699708473 -2.5643306998690023
191 2.1176603148126416e-07 2.41471005260896 -2.564710052761318
192 1.9696646177957966e-07 2.4150761281693445 -2.5650761282909884
193 1.8319347130750507e-07 2.4154293816081123 -2.5654293816864784
194 1.7037645990737593e-07 2.4157702529697507 -2.5657702530020208
195 1.5844963459354933e-07 2.416099167611071 -2.5660991676024354
196 1.473516860542312e-07 2.416416536672659 -2.566416536633688
197 1.370254865806081e-07 2.4167227575358385 -2.5667227574795812
198 1.2741780797999314e-07 2.417018214265568 -2.5670182142049085
199 1.1847905872532094e-07 2.4173032780397357 -2.567303277985368
200 1.1016303773370151e-07 2.4175783075652992 -2.567578307524509
201 1.0242670587384817e-07 2.417843649481716 -2.56784364945798
202 9.522997082567208e-08 2.4180996387520817 -2.568099638745368
203 8.853548852730264e-08 2.4183465990423603 -2.5683465990499186
204 8.230847619444814e-08 2.418584843089055 -2.5685848431064713
205 7.651653850804241e-08 2.4188146730556466 -2.5688146730779198
206 7.11295057749528e-08 2.4190363808780875 -2.569036380900563
207 6.611928210324691e-08 2.419250248599639 -2.5692502486186757
208 6.145970463632133e-08 2.4194565486953175 -2.5694565487086423
209 5.712641152656739e-08 2.4196555443862198 -2.569655544392984
210 5.309671975012309e-08 2.4198474899439937 -2.5698474899445887
211 4.934950992990794e-08 2.420032630985724 -2.57003263098144
212 4.586511974380425e-08 2.4202112047595095 -2.5702112047521277
213 4.262524477653684e-08 2.420383440421004 -2.5703834404124017
214 3.9612844924402646e-08 2.420549559301193 -2.570549559293021
215 3.681205836339463e-08 2.420709775165678 -2.5707097751591466
216 3.420812057057521e-08 2.420864294465724 -2.57086429446151
217 3.1787289377083194e-08 2.4210133165813374 -2.5710133165795943
218 2.9536774468971738e-08 2.421157034056599 -2.571157034057051
219 2.744467228130154e-08 2.4212956328275053 -2.571295632829587
220 2.5499904939343954e-08 2.4214292924425322 -2.571429292445545
221 2.369216335271207e-08 2.4215581862761395 -2.571558186279392
222 2.201185492038682e-08 2.421682481735425 -2.5716824817383435
223 2.0450053029447135e-08 2.421802340460133 -2.571802340462325
224 1.899845252818777e-08 2.421917918516208 -2.571917918517486
225 1.7649325769961144e-08 2.4220293665830956 -2.57202936658346
226 1.63954833876101e-08 2.4221368301349684 -2.572136830134566
227 1.523023661180456e-08 2.42224044961607 -2.572240449615138
228 1.4147363358932297e-08 2.422340360610355 -2.5723403606091613
229 1.3141075250536205e-08 2.4224366940055977 -2.572436694004392
230 1.2205987937399798e-08 2.422529576152148 -2.5725295761511258
231 1.1337093220806227e-08 2.422619129016498 -2.572619129015782
232 1.0529732863417962e-08 2.4227054703298228 -2.5727054703294585
233 9.779573918039519e-09 2.4227887137316517 -2.5727887137316183
234 9.082587022757327e-09 2.422868968908828 -2.5728689689090567
235 8.43502457291423e-09 2.422946341729897 -2.5729463417302925
236 7.833401493434478e-09 2.42302093437507 -2.5730209343755313
237 7.2744768559590556e-09 2.4230928454619023 -2.5730928454623414
238 6.755237013864046e-09 2.423162170166821 -2.5731621701671727
239 6.272879564742095e-09 2.4232290003426287 -2.573229000342856
240 5.824798993830926e-09 2.4232934246321136 -2.573293424632208
241 5.408572536017009e-09 2.42335552857789 -2.5733555285778653
242 5.021947715316832e-09 2.423415394728582 -2.573415394728469
243 4.662830437734966e-09 2.4234731027414793 -2.5734731027413154
244 4.3292738387268326e-09 2.423528729481762 -2.573528729481585
245 4.019468010166283e-09 2.423582349118421 -2.573582349118262
246 3.731730539163758e-09 2.423634033216965 -2.573634033216846
247 3.464497248112375e-09 2.42368385082903 -2.5736838508289606
248 3.216314551496291e-09 2.4237318685789804 -2.5737318685789603
249 2.985831181259724e-09 2.423778150747611 -2.573778150747632
250 2.771791088318487e-09 2.423822759353029 -2.5738227593530785
251 2.5730269252038918e-09 2.423865754228823 -2.573865754228887
252 2.3884538704471714e-09 2.423907193099595 -2.5739071930996595
253 2.217063541434805e-09 2.423947131653944 -2.5739471316539992
254 2.0579188891173272e-09 2.4239856236149895 -2.573985623615029
255 1.910149236700187e-09 2.4240227208085074 -2.5740227208085273
256 1.7729452992526484e-09 2.4240584732287602 -2.5740584732287615
257 1.645555164353496e-09 2.424092929102098 -2.574092929102085
258 1.5272803091659348e-09 2.4241261349484007 -2.574126134948379
259 1.417471194239961e-09 2.424158135640434 -2.5741581356404084
260 1.3155248279606013e-09 2.424188974461184 -2.57418897446116
261 1.2208807628061313e-09 2.424218693159248 -2.5742186931592292
262 1.1330182226459984e-09 2.4242473320023277 -2.574247332002316
263 1.051453497186161e-09 2.424274929828906 -2.5742749298289014
264 9.757371629420808e-10 2.4243015240981545 -2.574301524098156
265 9.054516997286655e-10 2.4243271509381374 -2.574327150938144
266 8.402092667447736e-10 2.424351845192366 -2.574351845192375
267 7.79649620905043e-10 2.4243756404647563 -2.574375640464766
268 7.234380820092534e-10 2.4243985691630483 -2.5743985691630566
269 6.712638483258315e-10 2.424420662540734 -2.57442066254074
270 6.228379600264899e-10 2.4244419507375445 -2.574441950737547
271 5.778924127425311e-10 2.424462462818545 -2.574462462818545
272 5.361781765106377e-10 2.424482226811885 -2.5744822268118828
273 4.974636969717894e-10 2.4245012697452477 -2.5745012697452445
274 4.6153435066809134e-10 2.424519617681042 -2.5745196176810383
275 4.281903963343492e-10 2.4245372957503797 -2.574537295750377
276 3.9724669907703625e-10 2.4245543281858803 -2.5745543281858785
277 3.6853109106060877e-10 2.42457073835334 -2.5745707383533394
278 3.4188382333488754e-10 2.424586548782305 -2.5745865487823063
279 3.1715642959118107e-10 2.424601781195588 -2.5746017811955904
280 2.942112178883072e-10 2.424616456537757 -2.57461645653776
281 2.729201222656519e-10 2.424630595002639 -2.5746305950026422
282 2.531644199832428e-10 2.4246442160598707 -2.5746442160598733
283 2.3483383120026513e-10 2.42465733848052 -2.5746573384805216
284 2.1782591529129203e-10 2.424669980361821 -2.574669980361822
285 2.0204560420566953e-10 2.424682159151049 -2.5746821591510494
286 1.8740461960042865e-10 2.42469389166856 -2.5746938916685598
287 1.738209871177121e-10 2.4247051941300284 -2.574705194130028
288 1.612185888261175e-10 2.42471608216791 -2.574716082167909
289 1.495270521983949e-10 2.424726570852153 -2.5747265708521514
290 1.3868043692577547e-10 2.424736674710187 -2.574736674710186
291 1.286180502380052e-10 2.424746407746215 -2.5747464077462148
292 1.1928338351785417e-10 2.424755783459825 -2.574755783459825
293 1.1062409321915823e-10 2.4247648148639525 -2.5747648148639524
294 1.0259138677470858e-10 2.4247735145022142 -2.574773514502214
295 9.514006596433866e-11 2.424781894465633 -2.574781894465633
296 8.822824242027405e-11 2.424789966408775 -2.5747899664087748
297 8.181693864073303e-11 2.4247977415653206 -2.5747977415653205
298 7.587010360243784e-11 2.4248052307630887 -2.5748052307630886
299 7.035416520195792e-11 2.4248124444385306 -2.5748124444385305
300 6.523802505153942e-11 2.4248193926507158 -2.5748193926507157
301 6.049276704556128e-11 2.424826085094825 -2.574826085094825
302 5.6091650421641326e-11 2.424832531115164 -2.574832531115164
303 5.200972812147153e-11 2.4248387397177247 -2.5748387397177246
304 4.822397342563178e-11 2.424844719582296 -2.574844719582296
305 4.471303882702671e-11 2.4248504790741534 -2.5748504790741533
306 4.145690735146701e-11 2.4248560262553305 -2.5748560262553304
307 3.8437164909255195e-11 2.4248613688954945 -2.5748613688954944
308 3.563676437279284e-11 2.424866514482437 -2.5748665144824368
309 3.3039798327805237e-11 2.4248714702321914 -2.5748714702321913
310 3.0631542441428294e-11 2.424876243098794 -2.5748762430987937
311 2.8398302806542652e-11 2.424880839783696 -2.5748808397836958
312 2.6327431554284964e-11 2.424885266744848 -2.574885266744848
313 2.4407167259488105e-11 2.424889530205454 -2.574889530205454
314 2.2626544735060428e-11 2.4248936361624196 -2.5748936361624195
315 2.097546615564827e-11 2.424897590394499 -2.574897590394499
316 1.944446860469018e-11 2.4249013984701526 -2.5749013984701525
317 1.80250640802182e-11 2.424905065755122 -2.574905065755123
318 1.6708908562312885e-11 2.424908597419742 -2.574908597419743
319 1.548853580113363e-11 2.424911998445984 -2.5749119984459856
320 1.4357119659802464e-11 2.424915273634255 -2.5749152736342564
321 1.330808900579239e-11 2.424918427609952 -2.574918427609952
322 1.2335511084815565e-11 2.424921464829777 -2.574921464829777
323 1.1433860802601004e-11 2.424924389587841 -2.5749243895878404
324 1.0597845517823501e-11 2.4249272060215317 -2.5749272060215307
325 9.822951479998565e-12 2.4249299181171864 -2.574929918117186
326 9.104456771824587e-12 2.4249325297155546 -2.574932529715554
327 8.438451326586716e-12 2.4249350445170657 -2.574935044517065
328 7.820976505312771e-12 2.424937466086911 -2.5749374660869107
329 7.248595820796844e-12 2.424939797859942 -2.5749397978599413
330 6.718037584563241e-12 2.4249420431453905 -2.574942043145391
331 6.226096027628358e-12 2.4249442051314274 -2.574944205131428
332 5.770215902312081e-12 2.4249462868895493 -2.5749462868895496
333 5.347557466284236e-12 2.4249482913788105 -2.574948291378811
334 4.955787516469634e-12 2.424950221449908 -2.5749502214499085
335 4.5927046887772605e-12 2.424952079849112 -2.5749520798491123
336 4.25602608711273e-12 2.4249538692220596 -2.57495386922206
337 3.944084642215628e-12 2.424955592117413 -2.5749555921174125
338 3.654954811027622e-12 2.424957250990383 -2.574957250990382
339 3.386964320117869e-12 2.4249588482061277 -2.5749588482061263
340 3.1385814086570818e-12 2.424960386043028 -2.5749603860430264
341 2.908267376922069e-12 2.4249618666958463 -2.574961866695845
342 2.6949120018882056e-12 2.42496329227877 -2.5749632922787695
343 2.497129239498186e-12 2.424964664828347 -2.5749646648283466
344 2.3138938681777077e-12 2.424965986306312 -2.5749659863063115
345 2.144014132898775e-12 2.424967258602314 -2.574967258602314
346 1.9865116496209367e-12 2.4249684835365457 -2.5749684835365456
347 1.8406751817190425e-12 2.4249696628622748 -2.5749696628622756
348 1.7055037937474538e-12 2.4249707982682875 -2.574970798268289
349 1.5801891045663652e-12 2.42497189138124 -2.574971891381241
350 1.4640667150844777e-12 2.4249729437679273 -2.574972943767928
351 1.3564323275705448e-12 2.42497395693747 -2.57497395693747
352 1.256795015280865e-12 2.4249749323434204 -2.57497493234342
353 1.1644261943555279e-12 2.424975871385795 -2.574975871385794
354 1.0788019783047886e-12 2.42497677541303 -2.5749767754130284
355 9.994297056614698e-13 2.4249776457238688 -2.574977645723867


==> dat/NAGsctraj0.7.dat <==
0 1.3441250000000002 2.0 3.0
1 0.027053930666433607 -0.33093457943925375 0.6141121495327087
2 0.19204718409739374 -1.4441485413573258 -0.5757616254694758
3 0.21160730785117982 -1.4489375007750764 -0.6756087531115255
4 0.07151644117899954 -0.9331121812328884 -0.2702885541300851
5 0.016174012560419844 -0.4092085833120639 0.13029132924494488
6 0.020529245872334314 -0.10582236934572986 0.2998713129290918
7 0.02126785575983037 -0.014179800386817848 0.24929697427379344
8 0.015382948619680276 -0.02503410986026365 0.08964822520897997
9 0.012362776555158578 -0.038526974019378685 -0.07759889319454835
10 0.011734916015739436 -0.008239234444949981 -0.2046017557121545
11 0.011064291757500124 0.06551053485424439 -0.29043045180815186
12 0.010144804883032944 0.161576447301376 -0.3551398432466759
13 0.009344429699388767 0.2597105232130642 -0.4180284178420059
14 0.008666822326707865 0.3497838470044276 -0.48840266366299284
15 0.00802116690677515 0.43094346688516055 -0.5664070328377115
16 0.00739733944397676 0.5067183144983299 -0.6479061019099602
17 0.00681011254165784 0.5807249070991483 -0.7287680602099593
18 0.0062606205949515764 0.6547407341779242 -0.806781527265486
19 0.005745255982981054 0.7287690482011109 -0.881581890657985
20 0.005262957027500074 0.8019526827924381 -0.9537294595630748
21 0.004813457296225952 0.8734146797554251 -1.023861578006597
22 0.004395784027364909 0.9426529665122342 -1.0922913880018437
23 0.004008591185685402 1.0095425217116765 -1.1589997423461353
24 0.0036505023024176343 1.0741611887470368 -1.2238040501812673
25 0.003320096136405668 1.1366214958517131 -1.2865216443713312
26 0.0030158795243664504 1.1969864910049635 -1.3470496146608089
27 0.0027363250125292792 1.2552631096693823 -1.4053675448900433
28 0.0024799068637389454 1.3114323077539312 -1.4615038819362742
29 0.0022451189635305756 1.365479961604289 -1.5155018980910462
30 0.002030487819824286 1.4174122819571848 -1.5674014666130798
31 0.0018345847758960802 1.4672561978267136 -1.6172361640634836
32 0.0016560355191151278 1.5150523427273574 -1.6650380392499875
33 0.001493526576952552 1.5608477106913923 -1.710842955987638
34 0.00134580966101552 1.6046913304275041 -1.7546931382232862
35 0.0012117043743421901 1.646633011569006 -1.7966368425107713
36 0.001090099506251609 1.6867237255350085 -1.8367265761173088
37 0.000979953150620265 1.7250162225238426 -1.875017241755868
38 0.0008802918954079614 1.7615651848186793 -1.911564892842493
39 0.0007902092883297768 1.796426865661363 -1.9464261355328962
40 0.0007088637438034465 1.829658472318952 -1.979657905733222
41 0.0006354760315959163 1.8613175594545472 -2.0113173429895816
42 0.0005693264665094493 1.891461569183748 -2.041461613985007
43 0.0005097518980649151 1.9201475274547835 -2.0701476661151728
44 0.0004561425813098211 1.9474318432978155 -2.0974319556196472
45 0.00040793899488811465 1.9733701537294057 -2.12337019933842
46 0.0003646286596930316 1.9980171816668522 -2.1480171753555903
47 0.000325743000415598 2.0214265994634393 -2.1714265732299416
48 0.00029085428295597474 2.043650904015506 -2.1936508818054716
49 0.00025957265279841733 2.0647413110540733 -2.2147413015104407
50 0.00023154329286528656 2.0847476720330183 -2.234747672780414
51 0.00020644371388345469 2.1037184124015242 -2.253718417344411
52 0.00018398118577615807 2.1217004876088454 -2.2717004919894572
53 0.00016389031489346707 2.138739353010356 -2.288739354995227
54 0.00014593076890537238 2.154878944842745 -2.3048789447930673
55 0.00012988514878843095 2.1701616705478877 -2.320161669620695
56 0.00011555700545829405 2.184628407414697 -2.3346284065528526
57 0.00010276899714659928 2.1983185087392045 -2.348318508328631
58 9.136118253015753e-05 2.2112698166774982 -2.3612698166681416
59 8.118944382769049e-05 2.223518680893922 -2.3735186810669977
60 7.212403353354553e-05 2.235099982098766 -2.385099982267901
61 6.40482381164733e-05 2.246047159638744 -2.396047159723257
62 5.6857151834803846e-05 2.2563922424135003 -2.4063922424190913
63 5.04565537727264e-05 2.2661658825022797 -2.416165882470147
64 4.476188126404691e-05 2.275397390975057 -2.425397390941948
65 3.969729300964779e-05 2.284114775429148 -2.4341147754118295
66 3.519481540090359e-05 2.2923447788430167 -2.4423447788411834
67 3.1193565808985274e-05 2.30011291938216 -2.45011291938809
68 2.7639046884707363e-05 2.307443530832568 -2.457443530839033
69 2.4482506216942646e-05 2.314359803376627 -2.4643598033801615
70 2.1680356016500618e-05 2.3208838244636776 -2.470883824464181
71 1.919364781410686e-05 2.3270366195614787 -2.4770366195603923
72 1.6987597484778225e-05 2.332838192605117 -2.4828381926038574
73 1.5031156230541076e-05 2.3383075659864523 -2.4883075659857337
74 1.3296623460870918e-05 2.3434628199505756 -2.493462819950448
75 1.1759297814316685e-05 2.348321131286481 -2.4983211312866787
76 1.0397162847584906e-05 2.3528988112177185 -2.5028988112179635
77 9.190604194216426e-06 2.357211342415348 -2.5072113424154945
78 8.122155253621755e-06 2.361273415070358 -2.5112734150703884
79 7.176268712792699e-06 2.3650989619758134 -2.5150989619757778
80 6.339111433658479e-06 2.368701192580638 -2.5187011925805907
81 5.598380449845994e-06 2.372092625987092 -2.5220926259870624
82 4.943138015545481e-06 2.375285122872994 -2.5252851228729862
83 4.363663833399992e-06 2.3782899163275353 -2.5282899163275414
84 3.851322758086778e-06 2.381117641596368 -2.531117641596377
85 3.39844642738632e-06 2.3837783647375623 -2.5337783647375676
86 2.9982274181421936e-06 2.386281610195167 -2.5362816101951693
87 2.6446246569299114e-06 2.3886363873014935 -2.538636387301493
88 2.3322789351968437e-06 2.3908512157229773 -2.540851215722976
89 2.0564374894251752e-06 2.3929341498676755 -2.5429341498676736
90 1.8128867096886547e-06 2.394892802275073 -2.544892802275072
91 1.5978921296573578e-06 2.3967343660110836 -2.5467343660110835
92 1.4081449358788883e-06 2.3984656360929044 -2.548465636092905
93 1.2407143121472008e-06 2.400093029969817 -2.5500930299698172
94 1.0930049987988716e-06 2.401622607087106 -2.5516226070871064
95 9.627195156295537e-07 2.4030600875611228 -2.553060087561123
96 8.478245487886227e-07 2.404410869994051 -2.5544108699940504
97 7.465210551498014e-07 2.405680048457319 -2.5556800484573188
98 6.572176844341082e-07 2.406872428672759 -2.556872428672759
99 5.78507158588773e-07 2.407992543420596 -2.5579925434205966
100 5.091452892330012e-07 2.40904466720324 -2.5590446672032403
101 4.4803234400779546e-07 2.410032830193553 -2.5600328301935527
102 3.941965045790169e-07 2.410960831495926 -2.560960831495926
103 3.4677918804223995e-07 2.411832251748018 -2.5618322517480188
104 3.0502202498852715e-07 2.4126504650904876 -2.562650465090488
105 2.682553110148339e-07 2.413418650531446 -2.5634186505314456
106 2.3588776934362066e-07 2.414139802731727 -2.564139802731726
107 2.0739747740201875e-07 2.4148167422363636 -2.564816742236364
108 1.823238272059824e-07 2.4154521251769663 -2.565452125176966
109 1.6026040645933382e-07 2.4160484524689263 -2.566048452468926
110 1.4084869204115946e-07 2.416608078526645 -2.5666080785266447
111 1.2377247022785087e-07 2.4171332195191852 -2.567133219519185
112 1.0875289678177746e-07 2.4176259611879893 -2.5676259611879892
113 9.554412693651981e-08 2.418088266247517 -2.568088266247517
114 8.392945028898313e-08 2.4185219813888894 -2.5685219813888893
115 7.37178726482185e-08 2.4189288439058565 -2.5689288439058573
116 6.474109444896958e-08 2.419310487961643 -2.569310487961644
117 5.6850839839570066e-08 2.4196684505144814 -2.5696684505144813
118 4.9916496514326725e-08 2.4200041769189102 -2.5700041769189097
119 4.382303101305163e-08 2.4203190262191985 -2.5703190262191975
120 3.8469147334643794e-08 2.420614276150543 -2.5706142761505424
121 3.3765660465562286e-08 2.4208911278630256 -2.570891127863025
122 2.9634061073091633e-08 2.421150710382623 -2.5711507103826223
123 2.600524846851915e-08 2.421394084822948 -2.5713940848229475
124 2.2818412289890566e-08 2.421622248360753 -2.5716222483607525
125 2.0020045678539877e-08 2.4218361379876323 -2.5718361379876327
126 1.7563075521698224e-08 2.422036634049781 -2.572036634049782
127 1.5406094561534744e-08 2.42222456358709 -2.57222456358709
128 1.3512684825245369e-08 2.4224007034823316 -2.572400703482332
129 1.1850820588743538e-08 2.422565783430663 -2.5725657834306626
130 1.0392343190862574e-08 2.4227204887391647 -2.5727204887391637
131 9.112496703392314e-09 2.4228654629656647 -2.572865462965664
132 7.989520170448294e-09 2.423001310405633 -2.5730013104056333
133 7.0042876307990776e-09 2.4231285984354747 -2.5731285984354746
134 6.139991105824638e-09 2.4232478597201506 -2.5732478597201505
135 5.3818617392481505e-09 2.4233595942926383 -2.573359594292638
136 4.716923952124974e-09 2.4234642715123487 -2.5734642715123495
137 4.13377909853907e-09 2.4235623319092663 -2.5735623319092666
138 3.622414894086101e-09 2.4236541889202052 -2.5736541889202047
139 3.1740382700623515e-09 2.4237402305232565 -2.5737402305232564
140 2.7809272853257516e-09 2.423820820776172 -2.573820820776172
141 2.436301797456575e-09 2.4238963012641155 -2.5738963012641154
142 2.13420910458173e-09 2.4239669924619434 -2.5739669924619433
143 1.869423784175983e-09 2.4240331950158818 -2.574033195015881
144 1.6373588023615993e-09 2.424095190949205 -2.5740951909492042
145 1.4339887367820214e-09 2.424153244796285 -2.5741532447962845
146 1.2557806773616509e-09 2.424207604669123 -2.5742076046691227
147 1.099634822435136e-09 2.424258503260262 -2.5742585032602623
148 9.62831245288065e-10 2.424306158785763 -2.5743061587857636
149 8.429838892903829e-10 2.424350775871719 -2.5743507758717192
150 7.379997706696839e-10 2.424392546387591 -2.5743925463875903
151 6.460429240184862e-10 2.424431650229469 -2.574431650229468
152 5.655032084966871e-10 2.424468256056185 -2.5744682560561847
153 4.949687031768901e-10 2.424502521981037 -2.5745025219810365
154 4.332013532615253e-10 2.424534596221734 -2.5745345962217336
155 3.791155167576221e-10 2.424564617711027 -2.5745646177110264
156 3.31759463650938e-10 2.424592716670332 -2.5745927166703315
157 2.902989012371071e-10 2.42461901514855 -2.57461901514855
158 2.5400267653075126e-10 2.424643627528133 -2.5746436275281335
159 2.2222981267694397e-10 2.4246666610003467 -2.574666661000347
160 1.9441856284607706e-10 2.4246882160115626 -2.574688216011563
161 1.7007664374069087e-10 2.424708386682307 -2.5747083866823064
162 1.4877294361725912e-10 2.42472726120069 -2.5747272612006897
163 1.301293413302762e-10 2.4247449221917554 -2.574744922191756
164 1.1381501470453248e-10 2.4247614470641894 -2.5747614470641897
165 9.953983470811778e-11 2.424776908335743 -2.5747769083357426
166 8.704969557682407e-11 2.4247913739386644 -2.5747913739386634
167 7.612213810681556e-11 2.424804907506331 -2.5748049075063304
168 6.656239448510348e-11 2.4248175686422244 -2.5748175686422248
169 5.8199707206330054e-11 2.4248294131723123 -2.574829413172312
170 5.088470096670239e-11 2.4248404933818404 -2.5748404933818403
171 4.448656373834403e-11 2.4248508582374906 -2.5748508582374905
172 3.88905591758304e-11 2.424860553595779 -2.5748605535957787
173 3.3996597204044576e-11 2.424869622398543 -2.574869622398543
174 2.971687999842043e-11 2.4248781048563006 -2.5748781048563014
175 2.5974467368627963e-11 2.4248860386202202 -2.5748860386202206
176 2.270200867571237e-11 2.4248934589433944 -2.5748934589433947
177 1.9840734957754513e-11 2.424900398832085 -2.5749003988320855
178 1.733927931790724e-11 2.424906889187537 -2.5749068891875364
179 1.515231863591371e-11 2.4249129589389473 -2.5749129589389472
180 1.3240464280528386e-11 2.424918635168142 -2.574918635168142
181 1.1569259439347945e-11 2.4249239432264487 -2.5749239432264486
182 1.0108443596057448e-11 2.4249289068442685 -2.5749289068442685
183 8.831671505227234e-12 2.4249335482337844 -2.5749335482337843
184 7.715720423684402e-12 2.4249378881852306 -2.5749378881852305
185 6.7405248049823285e-12 2.4249419461571287 -2.5749419461571286
186 5.888197915360216e-12 2.424945740360853 -2.574945740360853
187 5.1434273506956174e-12 2.4249492878398864 -2.5749492878398863
188 4.4926180831073026e-12 2.4249526045440866 -2.5749526045440865
189 3.9240242999394326e-12 2.424955705399283 -2.574955705399283
190 3.4272445992300504e-12 2.4249586043724864 -2.5749586043724864
191 2.993154335495518e-12 2.4249613145329847 -2.5749613145329846
192 2.613954191987844e-12 2.424963848109588 -2.574963848109588
193 2.282592517777182e-12 2.424966216544255 -2.574966216544255
194 1.993237172537299e-12 2.424968430542332 -2.5749684305423317
195 1.7404983704283339e-12 2.424970500119611 -2.574970500119611
196 1.5196767455538662e-12 2.4249724346464134 -2.5749724346464133
197 1.3268414145173324e-12 2.424974242888877 -2.5749742428888776
198 1.1584795622798794e-12 2.4249759330476293 -2.5749759330476287
199 1.011383685134426e-12 2.424977512794 -2.574977512794
200 8.828771047575401e-13 2.4249789893039457 -2.5749789893039456


==> dat/NAGsctraj04.dat <==
0 0.5840000000000001 2 3
1 0.31695405443786984 1.963076923076923 2.0153846153846153
2 0.13114469142703966 1.909907692307692 0.8974674556213015
3 0.0702662815525868 1.8418510769230767 -0.14494310423304535
4 0.09818477822369535 1.7601831384615383 -0.9620213185812823
5 0.14915789808477056 1.6661016733538458 -1.473647784579833
6 0.1743668319725139 1.5607304324332305 -1.666571429605936
7 0.16092391946681728 1.4451231281088983 -1.5815100271661489
8 0.12397217367927639 1.3202672394386195 -1.2945131200047146
9 0.08685602076348964 1.1870876248569888 -0.8968580343280177
10 0.06484917393586881 1.0464499518587869 -0.4770251131723729
11 0.05982676616679423 0.8991639525006698 -0.107169106968724
12 0.06439055514926187 0.7459865131682282 0.16475860726417801
13 0.06942605809085345 0.5876246066583808 0.31724579621480586
14 0.06961270051483807 0.42473807424825205 0.3527226891760007
15 0.06470582041069382 0.2579422650602803 0.2917952959115978
16 0.05757485303899815 0.08781053968854907 0.16586588517303588
17 0.051350750377497076 -0.0851233552775401 0.009683615834219048
18 0.04758169515070748 -0.2603630355098438 -0.14496709154043091
19 0.04599268898285585 -0.4374473439551191 -0.2736861361506136
20 0.04533760787333631 -0.6159483268679566 -0.3617031212642571
21 0.04444407667871538 -0.7954693153974388 -0.40407763801163177
22 0.04280606062268835 -0.9756431075215737 -0.40428176430004276
23 0.04058200440509439 -1.1561302453711417 -0.3717549583956653
24 0.03823578454881029 -1.33661738322071 -0.31905338016650314
25 0.03615708956605551 -1.5168157416497188 -0.25914084637448154
26 0.03447491062910338 -1.696459643591254 -0.20322305398352003
27 0.033087956255399675 -1.8753051281908266 -0.15934956939993436
28 0.03180870685108939 -2.0531286385926872 -0.13183481332651842
29 0.030497425873929524 -2.2297257799572936 -0.12140672463888835
30 0.029117266069281063 -2.4049101441909833 -0.1258958691604115
31 0.02771191659201045 -2.5785121980380463 -0.14123334369297286
32 0.026348713745387265 -2.7503782313466383 -0.16252845049349862
33 0.025071781351054565 -2.9203693624736817 -0.18503579661063885
34 0.02388657126873936 -3.0883605979404067 -0.20488191906530384
35 0.022771630795752618 -3.254239943589836 -0.2194891900412416
36 0.021700327082990474 -3.4179075646306067 -0.2276971728221393
37 0.02065675156605843 -3.5792749920783717 -0.2296299687422469
38 0.019639482418866927 -3.7382643732269063 -0.22638783396461695
39 0.01865599593750422 -3.8948077638962326 -0.2196518791027006
40 0.017714481361901 -4.04884646031485 -0.21128462267641335
41 0.016818531292883347 -4.2003303685977444 -0.20299124114226602
42 0.015966439444423414 -4.349217409881503 -0.19608208210841077
43 0.015153648631443237 -4.4954729592728055 -0.19135169335096808
44 0.014375764815971755 -4.639069316856993 -0.18906755174750375
45 0.0136302770920992 -4.7799852090996096 -0.18904565520921696
46 0.01291656774462014 -4.918205319055845 -0.1907813721368245
47 0.01223489028314012 -5.053719843881022 -0.1936022007972621
48 0.011585283049115352 -5.186524078209696 -0.19681307581563945
49 0.010967035130793043 -5.316618022041867 -0.19981264677630978
50 0.01037877571763491 -5.444006011842328 -0.20216844446775842
51 0.009818891361804846 -5.568696373623486 -0.20364814263982495
52 0.009285915470813241 -5.6907010968432035 -0.20421177501548607
53 0.008778691138876915 -5.810035528007546 -0.2039749228858286
54 0.008296310578759798 -5.9267180829237915 -0.20315528372663855
55 0.007837954180740174 -6.040769976601926 -0.20201490273617365
56 0.00740275748529657 -6.152214969853131 -0.2008082844227023
57 0.006989767922832908 -6.261079131681676 -0.19974336563816292
58 0.006597979680851074 -6.367390616612171 -0.1989587054938909
59 0.006226397194790463 -6.471179456137537 -0.1985168992106944
60 0.005874081858481914 -6.572477363514294 -0.19841162554201244
61 0.005540163655849056 -6.67131755117109 -0.19858413787218934
62 0.005223825647628293 -6.76773456003372 -0.1989444392194224
63 0.004924280722293201 -6.861764100105465 -0.19939270106586163
64 0.004640756397894796 -6.953442901675417 -0.19983744423471667
65 0.00437249272688274 -7.042808576559604 -0.2002083001680896
66 0.004118749168778864 -7.129899488810375 -0.20046252812645673
67 0.003878813022596808 -7.21475463435859 -0.2005856480739422
68 0.003652004068905118 -7.29741352908085 -0.20058740969523858
69 0.0034376742175675212 -7.377916104810355 -0.20049479007805177
70 0.0032352041089266093 -7.45630261283497 -0.20034380783931402
71 0.003043999459737129 -7.53261353444992 -0.2001717292799102
72 0.0028634889428796884 -7.606889498155138 -0.20001082552752528
73 0.0026931238212038397 -7.679171203108819 -0.1998843311489643
74 0.0025323784972741403 -7.749499348469157 -0.1998047563700612
75 0.0023807509628250775 -7.817914568275694 -0.19977429429151733
76 0.0022377625793965072 -7.884457371540158 -0.199786787377819
77 0.0021029572022247117 -7.949168087234223 -0.1998305883442849
78 0.0019759000046906602 -8.012086813878298 -0.199891656804736
79 0.0018561763767539832 -8.073253373451275 -0.19995634326069722
80 0.001743391080050144 -8.132707269356205 -0.20001348522176177
81 0.001637167630434616 -8.19048764819122 -0.20005563458378223
82 0.001537147768884424 -8.246633265088466 -0.20007941501723603
83 0.00144299089252789 -8.301182452396825 -0.2000851475967255
84 0.0013543733949412662 -8.354173091496373 -0.20007596893519203
85 0.0012709879400534946 -8.405642587544124 -0.20005669691261843
86 0.0011925427269463829 -8.45562784696166 -0.20003268217678857
87 0.0011187607923569196 -8.504165257485722 -0.20000883237179737
88 0.001049379366658075 -8.55129067061272 -0.19998892642043972
89 0.0009841492724231016 -8.597039386277581 -0.19997526342473204
90 0.0009228343449943915 -8.641446139616273 -0.19996862720010314
91 0.0008652108601645489 -8.684545089669824 -0.19996850122160514
92 0.0008110669658353414 -8.726369809895704 -0.1999734433443591
93 0.000760202123474725 -8.766953280360042 -0.1999815244552124
94 0.0007124265675337443 -8.806327881491399 -0.19999074651140927
95 0.0006675607880243795 -8.844525389283673 -0.19999937771008103
96 0.0006254350368601613 -8.881576971842179 -0.20000616977513047
97 0.0005858888554311839 -8.917513187173151 -0.20001044907385562
98 0.0005487706202917664 -8.952363982122698 -0.20001209532443484
99 0.000513937105061292 -8.986158692376803 -0.20001143654989745
100 0.00048125305825770515 -9.018926043439183 -0.2000090958982726
101 0.0004505907977374393 -9.05069415250877 -0.20000582564928907
102 0.00042182982243095524 -9.081490531183286 -0.20000235784465253
103 0.00039485644148776894 -9.111342088919828 -0.1999992917071438
104 0.0003695634203106993 -9.140275137187553 -0.19999702759814786
105 0.00034584964262357465 -9.16831539425159 -0.19999574762716119
106 0.00032361978773164796 -9.195487990531003 -0.1999954355370042
107 0.0003027840223452302 -9.22181747447726 -0.19999592386117718
108 0.0002832577065473296 -9.247327818922967 -0.1999969546824399
109 0.0002649611135771279 -9.272042427853853 -0.19999824121619783
110 0.00024781916307099056 -9.295984143559991 -0.19999952018008924
111 0.00023176116731515178 -9.31917525412507 -0.20000058864019998
112 0.00021672058999055305 -9.341637501215247 -0.20000132292530004
113 0.0002026348168679415 -9.36339208813161 -0.20000168061062193
114 0.00018944493793410927 -9.384459688092718 -0.20000168905661814
115 0.00017709554047232873 -9.404860452715926 -0.20000142535645477
116 0.00016553451265501756 -9.42461402066833 -0.20000099283037226
117 0.00015471285722380712 -9.443739526460194 -0.20000049860344257
118 0.00014458451483480295 -9.46225560935564 -0.20000003561093396
119 0.00013510619664542506 -9.480180422377114 -0.1999996709159163
120 0.00012623722572181056 -9.497531641381899 -0.19999944079046372
121 0.00011793938685711325 -9.5143264741905 -0.19999935182825399
122 0.00011017678440700812 -9.530581669748203 -0.19999938655580454
123 0.00010291570776623654 -9.546313527302587 -0.19999951163408425
124 9.612450412604945e-05 -9.561537905581023 -0.1999996867564046
125 8.977345816518073e-05 -9.5762702319535 -0.19999987266253288
126 8.383467833870256e-05 -9.590525511567249 -0.2000000371852794
127 7.828198943977266e-05 -9.604318336440773 -0.20000015880404123
128 7.309083112139181e-05 -9.617662894505909 -0.2000002276967115
129 6.823816207784245e-05 -9.630572978587528 -0.2000002446835543
130 6.37023695979344e-05 -9.64306199531141 -0.20000021870552215
131 5.9463184215700904e-05 -9.65514297393164 -0.20000016356967215
132 5.5501599195470486e-05 -9.666828575069756 -0.20000009464703475
133 5.179979460012002e-05 -9.678131099358529 -0.2000000260619565
134 4.8341065701867914e-05 -9.689062495984087 -0.19999996871222891
135 4.510975550630486e-05 -9.699634371120627 -0.19999992925017587
136 4.2091191169671416e-05 -9.70985799625267 -0.1999999099718789
137 3.9271624100972735e-05 -9.719744316380355 -0.19999990942828336
138 3.663817354941645e-05 -9.729303958103824 -0.1999999234982624
139 3.4178773487825165e-05 -9.738547237583205 -0.1999999466481857
140 3.188212261161921e-05 -9.747484168371269 -0.19999997313457038
141 2.9737637281930518e-05 -9.756124469116155 -0.19999999797017431
142 2.7735407249943056e-05 -9.764477571132058 -0.2000000175520916
143 2.5866154007070374e-05 -9.7725526258361 -0.20000002992727436
144 2.412119161449705e-05 -9.780358512050007 -0.20000003473443678
145 2.2492389872050267e-05 -9.787903843165463 -0.20000003290432666
146 2.0972139694104552e-05 -9.7951969741724 -0.20000002622059518
147 1.955332056725878e-05 -9.802246008549718 -0.20000001684283739
148 1.8229269970554407e-05 -9.809058805018173 -0.2000000068766143
149 1.699375464554731e-05 -9.815642984155474 -0.19999999804869992
150 1.5840943610082037e-05 -9.822005934873761 -0.19999999151587894
151 1.4765382814030392e-05 -9.828154820759936 -0.1999999878078894
152 1.3761971342084178e-05 -9.834096586279419 -0.19999998688350906
153 1.2825939072973191e-05 -9.839837962844125 -0.1999999882653973
154 1.1952825709829473e-05 -9.84538547474561 -0.19999999121442863
155 1.1138461100942965e-05 -9.850745444954423 -0.19999999490675358
156 1.0378946774622366e-05 -9.855924000786938 -0.19999999858464498
157 9.67063861641998e-06 -9.860927079440927 -0.20000000166288218
158 9.010130620296097e-06 -9.865760433401336 -0.2000000037836388
159 8.3942396501141e-06 -9.870429635717807 -0.20000000482265864
160 7.819991150452565e-06 -9.874940085155519 -0.2000000048566733
161 7.284605750085271e-06 -9.879297011221066 -0.20000000410598
162 6.785486703936305e-06 -9.883505479065118 -0.2000000028669472
163 6.32020812301598e-06 -9.887570394263694 -0.20000000144750865
164 5.886503944542432e-06 -9.891496507479879 -0.20000000011529648
165 5.482257596930995e-06 -9.895288419007946 -0.1999999990638722
166 5.105492317636351e-06 -9.898950583201799 -0.1999999983983944
167 4.7543620834838984e-06 -9.902487312789733 -0.1999999981386501
168 4.427143116290944e-06 -9.905902783077508 -0.19999999823506437
169 4.1222259279521944e-06 -9.909201036041798 -0.19999999859221218
170 3.838107872147778e-06 -9.912385984316023 -0.19999999909438515
171 3.5733861709352777e-06 -9.915461415070641 -0.19999999962866072
172 3.3267513870546828e-06 -9.918430993789984 -0.20000000010234406
173 3.0969813140310776e-06 -9.921298267947666 -0.2000000004532558
174 2.882935258192998e-06 -9.92406667058267 -0.20000000065282642
175 2.683548688132975e-06 -9.926739523778158 -0.20000000070311819
176 2.497828228267829e-06 -9.929320042045076 -0.20000000062961476
177 2.3248469754807988e-06 -9.931811335612595 -0.20000000047188296
178 2.163740118021895e-06 -9.93421641362744 -0.20000000027407888
179 2.0137008378759425e-06 -9.936538187264116 -0.20000000007685204
180 1.8739764785016821e-06 -9.938779472748054 -0.19999999991162903
181 1.743864961496755e-06 -9.940942994293655 -0.19999999979765704
182 1.6227114359029793e-06 -9.943031386959213 -0.19999999974165977
183 1.5099051457675983e-06 -9.945047199420653 -0.19999999973957477
184 1.4048765019231135e-06 -9.946992896666043 -0.19999999977962613
185 1.307094344982218e-06 -9.948870862612731 -0.19999999984594116
186 1.2160633871341475e-06 -9.950683402649018 -0.19999999992201026
187 1.1313218216818521e-06 -9.952432746102224 -0.1999999999934714
188 1.0524390891691882e-06 -9.954121048634935 -0.20000000004992585
189 9.790137903073481e-07 -9.955750394571265 -0.20000000008571162
190 9.106717359930183e-07 -9.957322799154873 -0.20000000009974547
191 8.470641259597511e-07 -9.958840210740481 -0.2000000000946678
192 7.878658472293409e-07 -9.960304512920592 -0.20000000007558383
193 7.327738852369592e-07 -9.96171752658911 -0.200000000048693
194 6.815058395531759e-07 -9.963081011943475 -0.2000000000200514
195 6.337985383533806e-07 -9.964396670426947 -0.1999999999946349
196 5.894067442169248e-07 -9.965666146612632 -0.1999999999757858
197 5.48101946218349e-07 -9.966891030030778 -0.19999999996504472
198 5.096712319616059e-07 -9.968072856940893 -0.19999999996230908
199 4.7391623482495593e-07 -9.96921311205015 -0.19999999996621845
200 4.40652151198484e-07 -9.970313230179562 -0.19999999997465476
201 4.0970682328028696e-07 -9.971374597879338 -0.19999999998525136
202 3.809198831986049e-07 -9.972398554994847 -0.1999999999958276
203 3.5414195403982163e-07 -9.973386396184507 -0.2000000000046958
204 3.292339046390147e-07 -9.974339372391002 -0.20000000001082074
205 3.060661541778864e-07 -9.975258692267085 -0.20000000001383864
206 2.8451802318307795e-07 -9.976145523557253 -0.20000000001396448
207 2.644771284684988e-07 -9.977000994436583 -0.20000000001182772
208 2.458388183648741e-07 -9.977826194807875 -0.20000000000827847
209 2.285056461825974e-07 -9.978622177558364 -0.2000000000042019
210 2.1238687898661457e-07 -9.97938995977712 -0.2000000000003687
211 1.973980395669761e-07 -9.980130523934283 -0.1999999999973375
212 1.8346047912787267e-07 -9.980844819023229 -0.19999999999541315
213 1.7050097909920847e-07 -9.981533761666764 -0.19999999999465493
214 1.5845137960046607e-07 -9.982198237188378 -0.1999999999949222
215 1.4724823326622838e-07 -9.982839100649596 -0.1999999999959419
216 1.3683248226148415e-07 -9.983457177854415 -0.19999999999738183
217 1.2714915750833278e-07 -9.98405326632181 -0.19999999999891727
218 1.1814709792445921e-07 -9.984628136227245 -0.20000000000028104
219 1.0977868913214506e-07 -9.985182531314132 -0.20000000000129353
220 1.0199961960472015e-07 -9.985717169776104 -0.20000000000187163
221 9.476865359125952e-08 -9.986232745111016 -0.20000000000202042
222 8.804741941786931e-08 -9.986729926947495 -0.20000000000181253
223 8.180021220799416e-08 -9.987209361844878 -0.2000000000013613
224 7.599381016132334e-08 -9.987671674067354 -0.20000000000079365
225 7.059730317698909e-08 -9.988117466333078 -0.20000000000022652
226 6.55819334324792e-08 -9.988547320539038 -0.19999999999975052
227 6.092094659293501e-08 -9.98896179846239 -0.19999999999942134
228 5.6589453505118126e-08 -9.989361442439009 -0.1999999999992587
229 5.2564300974389244e-08 -9.989746776019958 -0.19999999999925117
230 4.8823951930010434e-08 -9.99011830460653 -0.19999999999936516
231 4.534837313302509e-08 -9.990476516064541 -0.19999999999955514
232 4.211893127326061e-08 -9.990821881318544 -0.1999999999997736
233 3.911829569297476e-08 -9.991154854926522 -0.19999999999997922
234 3.63303480979682e-08 -9.991475875635752 -0.20000000000014198
235 3.3740098326351387e-08 -9.991785366920361 -0.20000000000024543
236 3.13336059876157e-08 -9.992083737501183 -0.20000000000028637
237 2.9097907458530692e-08 -9.992371381848468 -0.2000000000002723
238 2.7020947965250564e-08 -9.992648680667969 -0.2000000000002178
239 2.5091518300601745e-08 -9.992916001370952 -0.2000000000001407
240 2.329919589205698e-08 -9.993173698528627 -0.2000000000000584
241 2.1634290053862415e-08 -9.993422114311496 -0.19999999999998525
242 2.008779093065627e-08 -9.993661578914088 -0.19999999999993087
243 1.8651321910534424e-08 -9.993892410965573 -0.19999999999989976
244 1.7317095507562996e-08 -9.994114917926678 -0.19999999999989168
245 1.6077872172504115e-08 -9.994329396473349 -0.19999999999990273
246 1.4926922024816047e-08 -9.994536132867603 -0.19999999999992688
247 1.3857989131227377e-08 -9.994735403315959 -0.19999999999995727
248 1.2865258414151981e-08 -9.994927474315858 -0.19999999999998766
249 1.1943324759733365e-08 -9.99511260299046 -0.2000000000000132
250 1.1087164332457267e-08 -9.995291037412187 -0.2000000000000309
251 1.0292107749387824e-08 -9.99546301691539 -0.2000000000000397
252 9.553815377705277e-09 -9.99562877239848 -0.20000000000004017
253 8.868254026961342e-09 -9.995788526615854 -0.2000000000000341
254 8.231675618919354e-09 -9.995942494460003 -0.2000000000000239
255 7.640596946800748e-09 -9.996090883234036 -0.2000000000000122
256 7.091781294155108e-09 -9.99623389291501 -0.20000000000000118
257 6.582220907214165e-09 -9.996371716408332 -0.19999999999999243
258 6.109121021558028e-09 -9.996504539793523 -0.19999999999998688
259 5.6698847908376315e-09 -9.996632542561649 -0.1999999999999847
260 5.262099395109132e-09 -9.996755897844654 -0.1999999999999854
261 4.8835230442856314e-09 -9.996874772636922 -0.1999999999999883
262 4.532072918339569e-09 -9.996989328009256 -0.19999999999999238
263 4.205814030378008e-09 -9.997099719315583 -0.19999999999999676
264 3.902948686462793e-09 -9.99720609639259 -0.2000000000000007
265 3.6218068821813887e-09 -9.997308603752531 -0.20000000000000365
266 3.360837240451442e-09 -9.997407380769447 -0.20000000000000534
267 3.1185986432147317e-09 -9.997502561859006 -0.20000000000000578
268 2.8937524182426344e-09 -9.997594276652169 -0.20000000000000523
269 2.6850551435031456e-09 -9.997682650162906 -0.20000000000000395
270 2.4913518401059598e-09 -9.997767802950142 -0.20000000000000231
271 2.311569768931321e-09 -9.997849851274136 -0.2000000000000007
272 2.1447126019591423e-09 -9.997928907247491 -0.19999999999999934
273 1.9898549474817173e-09 -9.99800507898094 -0.1999999999999984
274 1.8461373749167898e-09 -9.998078470724117 -0.1999999999999979
275 1.712761779626426e-09 -9.99814918300147 -0.19999999999999785
276 1.5889869212082353e-09 -9.998217312743476 -0.19999999999999812
277 1.4741244960814193e-09 -9.99828295341332 -0.19999999999999865
278 1.3675352725228684e-09 -9.998346195129187 -0.1999999999999993
279 1.2686257183647243e-09 -9.998407124782323 -0.1999999999999999
280 1.176844711958669e-09 -9.998465826151001 -0.20000000000000043
281 1.0916804196736685e-09 -9.998522380010535 -0.20000000000000073
282 1.012657693810759e-09 -9.998576864239464 -0.20000000000000087
283 9.393353248010605e-10 -9.99862935392206 -0.20000000000000084
284 8.713036889207437e-10 -9.998679921447266 -0.20000000000000068
285 8.081824445782537e-10 -9.99872863660418 -0.20000000000000043
286 7.496184922795024e-10 -9.998775566674226 -0.20000000000000015
287 6.952840039819996e-10 -9.998820776520102 -0.19999999999999993
288 6.448746814324835e-10 -9.99886432867163 -0.19999999999999976
289 5.981080075656564e-10 -9.998906283408601 -0.19999999999999965
290 5.54721671375269e-10 -9.998946698840742 -0.19999999999999962
291 5.14472263402066e-10 -9.998985630984858 -0.19999999999999965
292 4.771337561160216e-10 -9.999023133839302 -0.19999999999999973
293 4.424963867544207e-10 -9.999059259455812 -0.19999999999999982
294 4.1036544301542577e-10 -9.999094058008861 -0.19999999999999993
295 3.805601944684156e-10 -9.999127577862538 -0.2
296 3.5291287947547545e-10 -9.999159865635107 -0.2000000000000001
297 3.2726778925740163e-10 -9.999190966261292 -0.20000000000000012
298 3.03480442165327e-10 -9.999220923052365 -0.20000000000000012
299 2.81416709380089e-10 -9.999249777754132 -0.2000000000000001
300 2.609521210228394e-10 -9.999277570602873 -0.20000000000000004
301 2.4197114451007806e-10 -9.99930434037931 -0.2
302 2.2436662250324702e-10 -9.999330124460666 -0.19999999999999998
303 2.080390304470825e-10 -9.999354958870908 -0.19999999999999996
304 1.9289606023598083e-10 -9.999378878329194 -0.19999999999999993
305 1.7885204428580437e-10 -9.999401916296623 -0.1999999999999999
306 1.6582751144467167e-10 -9.999424105021331 -0.19999999999999993
307 1.5374867351480859e-10 -9.999445475581988 -0.19999999999999993
308 1.4254707136895917e-10 -9.999466057929757 -0.19999999999999993
309 1.3215920718900875e-10 -9.999485880928775 -0.19999999999999993
310 1.2252616976571318e-10 -9.999504972395185 -0.19999999999999993
311 1.1359325979842794e-10 -9.999523359134793 -0.19999999999999993
312 1.0530976091160937e-10 -9.999541066979402 -0.19999999999999993
313 9.762859964901338e-11 -9.999558120821826 -0.19999999999999993
314 9.050613730687829e-11 -9.999574544649688 -0.19999999999999993
315 8.390182298922966e-11 -9.999590361578006 -0.19999999999999993
316 7.777809646336564e-11 -9.99960559388062 -0.19999999999999993
317 7.210009672631301e-11 -9.999620263020498 -0.19999999999999993
318 6.683544689911614e-11 -9.999634389678977 -0.19999999999999993
319 6.195419177679184e-11 -9.999647993783945 -0.19999999999999993
320 5.7428457822528145e-11 -9.99966109453703 -0.19999999999999993
321 5.323244622879031e-11 -9.999673710439813 -0.19999999999999993
322 4.934219005603424e-11 -9.999685859319113 -0.19999999999999993
323 4.5735477904873534e-11 -9.999697558351366 -0.19999999999999993
324 4.239170819930749e-11 -9.999708824086127 -0.19999999999999993
325 3.929176428663084e-11 -9.999719672468744 -0.19999999999999993
326 3.64179172929191e-11 -9.999730118862216 -0.19999999999999993
327 3.375371510072611e-11 -9.999740178068258 -0.19999999999999993
328 3.1283926837932796e-11 -9.999749864347638 -0.19999999999999993
329 2.899437634429347e-11 -9.99975919143976 -0.19999999999999993
330 2.6871976865905367e-11 -9.999768172581552 -0.19999999999999993
331 2.4904543705073223e-11 -9.999776820525698 -0.19999999999999993
332 2.308078034252148e-11 -9.99978514755818 -0.19999999999999993
333 2.1390243742924753e-11 -9.999793165515221 -0.19999999999999993
334 1.9823233332605383e-11 -9.999800885799608 -0.19999999999999993
335 1.8370721610594387e-11 -9.99980831939642 -0.19999999999999993
336 1.7024381904207075e-11 -9.999815476888207 -0.19999999999999993
337 1.57764912245284e-11 -9.999822368469617 -0.19999999999999993
338 1.4619826183004392e-11 -9.999829003961494 -0.19999999999999993
339 1.3547767074850725e-11 -9.999835392824469 -0.19999999999999993
340 1.255411746781121e-11 -9.999841544172067 -0.19999999999999993
341 1.1633194407778547e-11 -9.99984746678334 -0.19999999999999993
342 1.0779668824234534e-11 -9.999853169115037 -0.19999999999999993
343 9.988607163613494e-12 -9.999858659313345 -0.19999999999999993
344 9.255457511514464e-12 -9.999863945225204 -0.19999999999999993
345 8.57598714265606e-12 -9.999869034409214 -0.19999999999999993
346 7.946296398664288e-12 -9.999873934146141 -0.19999999999999993
347 7.362749299133498e-12 -9.999878651449057 -0.19999999999999993
348 6.821931908262968e-12 -9.999883193073108 -0.19999999999999993
349 6.320763357159365e-12 -9.999887565524915 -0.19999999999999993
350 5.856315432595238e-12 -9.999891775071662 -0.19999999999999993
351 5.425930538205392e-12 -9.999895827749828 -0.19999999999999993
352 5.027089855502709e-12 -9.999899729373626 -0.19999999999999993
353 4.65752436618061e-12 -9.99990348554312 -0.19999999999999993
354 4.3150552575532686e-12 -9.999907101652056 -0.19999999999999993
355 3.9977049448580715e-12 -9.999910582895408 -0.19999999999999993
356 3.703662376786099e-12 -9.99991393427665 -0.19999999999999993
357 3.4311928298613736e-12 -9.99991716061476 -0.19999999999999993
358 3.1787142362738052e-12 -9.99992026655098 -0.19999999999999993
359 2.944776367197477e-12 -9.999923256555316 -0.19999999999999993
360 2.728019199427223e-12 -9.999926134932826 -0.19999999999999993
361 2.52719373206034e-12 -9.999928905829647 -0.19999999999999993
362 2.3411134142392598e-12 -9.999931573238829 -0.19999999999999993
363 2.1687096563027808e-12 -9.999934141005948 -0.19999999999999993
364 2.0089624408470286e-12 -9.999936612834516 -0.19999999999999993
365 1.860976650558399e-12 -9.999938992291188 -0.19999999999999993
366 1.7238641070171923e-12 -9.999941282810791 -0.19999999999999993
367 1.5968198985305548e-12 -9.99994348770116 -0.19999999999999993
368 1.4791293190263843e-12 -9.999945610147803 -0.19999999999999993
369 1.37009847911429e-12 -9.999947653218394 -0.19999999999999993
370 1.2690820616612086e-12 -9.999949619867099 -0.19999999999999993
371 1.1755041384731157e-12 -9.999951512938761 -0.19999999999999993
372 1.088802659143795e-12 -9.9999533351729 -0.19999999999999993
373 1.0084849622060688e-12 -9.999955089207608 -0.19999999999999993
374 9.340861417683755e-13 -9.999956777583263 -0.19999999999999993


==> dat/NAGsctraj07.dat <==
0 0.5840000000000001 2 3
1 0.07430948631321511 1.8900934579439252 0.06915887850467217
2 0.1363748755781608 1.7367738317757007 -1.3618859289020875
3 0.1419271401567217 1.5466574953271026 -1.4269025266868178
4 0.08555629064137686 1.3256472542056075 -0.8545402627498074
5 0.061692950501314944 1.078999825114019 -0.28010392485723923
6 0.06072809970307603 0.8113873645496454 0.013777984362476292
7 0.058271506881088106 0.5269535493212255 0.03929610804627506
8 0.053209094707041445 0.22936467013849116 -0.06664753997749716
9 0.049243765771615634 -0.07814383835033437 -0.17895199516205174
10 0.04622609879627817 -0.39272504253440293 -0.23904682883548212
11 0.043242923518417895 -0.7118819733247852 -0.2465521814082529
12 0.040236300871855535 -1.0334325810960951 -0.2270685178689241
13 0.037365216941553855 -1.35547788211013 -0.20516840054613847
14 0.03464388356003551 -1.6763730213348293 -0.19292819675872014
15 0.032046485209087566 -1.9947009994457312 -0.1909676526307113
16 0.02957532583992107 -2.3092488328165657 -0.19452445043052763
17 0.02723975823791381 -2.618985934618199 -0.19878409513681478
18 0.025041729812040524 -2.9230445228868027 -0.20126806560780544
19 0.022979594253112884 -3.2207018777181724 -0.2017477856042713
20 0.021051257665498396 -3.5113642847110054 -0.20110401663418187
21 0.019253793096724543 -3.7945525155240225 -0.20027768435024265
22 0.01758311248548966 -4.069888709028133 -0.1997753298576215
23 0.016034311508101792 -4.3370845281156 -0.1996627390350036
24 0.01460198616231187 -4.595930477856584 -0.19977808865816243
25 0.013280382744029894 -4.846286280446063 -0.1999379563617042
26 0.012063517377466915 -5.088072211331519 -0.20003922246576808
27 0.010945298079321444 -5.3212613091188254 -0.20006489178759548
28 0.009919626529276908 -5.545872379380384 -0.20004447327834915
29 0.008980475767170051 -5.761963719390643 -0.20001363043837345
30 0.008121951258161036 -5.9696274971405 -0.19999327978618683
31 0.007338339031061958 -6.1689847237803646 -0.1999875518364393
32 0.006624142039492312 -6.360180763954659 -0.1999911124024109
33 0.005974106303725281 -6.543381333358028 -0.1999970456209682
34 0.005383238643471698 -6.718768937301548 -0.20000112329058323
35 0.004846817494717007 -6.88653970815952 -0.2000023803909997
36 0.004360398023538242 -7.046900603304599 -0.2000017712356038
37 0.0039198126022935015 -7.200066928559385 -0.20000063330921936
38 0.0035211675816166493 -7.346260155322308 -0.1999998185779036
39 0.003160837153222941 -7.485706002388481 -0.19999954632794295
40 0.002835454975155874 -7.61863275610431 -0.19999964794673097
41 0.0025419041263753106 -7.745269804888219 -0.19999986549749743
42 0.0022773058660375337 -7.86584636633747 -0.2000000278376756
43 0.0020390075922563228 -7.980590387139874 -0.20000008615791223
44 0.001824570325237078 -8.089727597834887 -0.2000000697922065
45 0.001631755979552188 -8.193480706135611 -0.2000000283395821
46 0.0014585146387722236 -8.292068714044845 -0.19999999607843946
47 0.0013029720016623642 -8.385706345386723 -0.19999998369957425
48 0.0011634171318238018 -8.474603571641918 -0.19999998619959056
49 0.0010382906111937734 -8.558965225128992 -0.19999999406997598
50 0.0009261731714612295 -8.638990689626828 -0.20000000046440156
51 0.0008257748555339506 -8.714873659491838 -0.20000000307130839
52 0.0007359247431046323 -8.786801959196575 -0.20000000272193355
53 0.0006555612595739446 -8.854957416011137 -0.20000000123331838
54 0.0005837230756215381 -8.919515779271599 -0.1999999999691324
55 0.0005195405951538418 -8.98064668033714 -0.1999999994238805
56 0.00046222802183329414 -9.038513627935075 -0.19999999946448466
57 0.0004110759885863277 -9.093274034135646 -0.19999999974488583
58 0.00036544473012058154 -9.145079266691255 -0.1999999999941855
59 0.00032475777531085215 -9.194074723921814 -0.20000000010754188
60 0.00028849613413418906 -9.240399928733305 -0.20000000010509397
61 0.000256192952465914 -9.284188638723972 -0.2000000000525128
62 0.00022742860733926396 -9.325568969665152 -0.20000000000347384
63 0.000201826215091086 -9.364663529944819 -0.1999999999800341
64 0.0001790475250562154 -9.401589563833975 -0.19999999997942722
65 0.0001587891720385773 -9.436459101681919 -0.19999999998923887
66 0.00014077926160363519 -9.469379115368366 -0.19999999999886103
67 0.00012477426323607294 -9.500451677540468 -0.20000000000368434
68 0.00011055618753883639 -9.52977412334317 -0.20000000000401705
69 9.79300248677567e-05 -9.557439213513545 -0.20000000000219614
70 8.672142406608574e-05 -9.583535297855684 -0.2000000000003129
71 7.677459125640662e-05 -9.608146478243707 -0.1999999999993248
72 6.795038993928637e-05 -9.631352770417914 -0.19999999999921766
73 6.012462492206716e-05 -9.653230263944337 -0.1999999999995535
74 5.3186493843407345e-05 -9.673851279802014 -0.19999999999992116
75 4.7037191257363886e-05 -9.693284525146288 -0.20000000000012277
76 4.1588651390409015e-05 -9.711595244871333 -0.20000000000015195
77 3.676241677696285e-05 -9.728845369661654 -0.2000000000000904
78 3.248862101436212e-05 -9.745093660281462 -0.20000000000001886
79 2.870507485102508e-05 -9.760395847903157 -0.1999999999999779
80 2.5356445734772692e-05 -9.774804770322433 -0.19999999999997056
81 2.2393521799564386e-05 -9.788370503948286 -0.19999999999998172
82 1.977255206202927e-05 -9.801140491491939 -0.19999999999999565
83 1.74546553335167e-05 -9.813159665310135 -0.20000000000000398
84 1.5405291032513646e-05 -9.824470566385472 -0.20000000000000573
85 1.3593785709684059e-05 -9.835113458950241 -0.2000000000000037
86 1.1992909672645102e-05 -9.845126440780653 -0.20000000000000095
87 1.0578498627906996e-05 -9.854545549205953 -0.1999999999999993
88 9.329115740808192e-06 -9.863404862891885 -0.19999999999999887
89 8.225749957679884e-06 -9.871736599470678 -0.19999999999999926
90 7.251546838796252e-06 -9.87957120910027 -0.1999999999999998
91 6.3915685183588145e-06 -9.886937464044312 -0.20000000000000015
92 5.632579743647392e-06 -9.893862544371597 -0.2000000000000002
93 4.96285724867207e-06 -9.900372119879245 -0.20000000000000012
94 4.372019995230181e-06 -9.906490428348402 -0.20000000000000004
95 3.850878062601482e-06 -9.912240350244469 -0.19999999999999996
96 3.3912981952169408e-06 -9.917643479976181 -0.19999999999999996
97 2.986084220897578e-06 -9.922720193829257 -0.19999999999999998
98 2.628870737791944e-06 -9.927489714691019 -0.19999999999999998
99 2.314028634417542e-06 -9.931970173682371 -0.19999999999999998
100 2.036581157251194e-06 -9.936178668812948 -0.19999999999999998
101 1.7921293761283263e-06 -9.9401313207742 -0.19999999999999998
102 1.5767860182952509e-06 -9.943843325983693 -0.19999999999999998
103 1.387116752217532e-06 -9.947329006992064 -0.19999999999999998
104 1.220088099856964e-06 -9.95060186036194 -0.19999999999999998
105 1.0730212441148468e-06 -9.953674602125774 -0.19999999999999998
106 9.435510776520384e-07 -9.956559210926898 -0.19999999999999998
107 8.295899094554193e-07 -9.959266968945448 -0.19999999999999998
108 7.292953091014853e-07 -9.961808500707859 -0.19999999999999998
109 6.410416256152907e-07 -9.964193809875699 -0.19999999999999998
110 5.633947681230045e-07 -9.966432314106573 -0.19999999999999998
111 4.95089881070998e-07 -9.968532878076735 -0.19999999999999998
112 4.350115872034377e-07 -9.970503844751951 -0.19999999999999998
113 3.8217650773220146e-07 -9.972353064990061 -0.19999999999999998
114 3.3571780101715465e-07 -9.974087925555551 -0.19999999999999998
115 2.948714905581795e-07 -9.975715375623423 -0.19999999999999998
116 2.5896437787220616e-07 -9.97724195184657 -0.19999999999999998
117 2.274033593305247e-07 -9.978673802057923 -0.19999999999999998
118 1.996659860573069e-07 -9.980016707675638 -0.19999999999999998
119 1.752921243020067e-07 -9.981276104876791 -0.19999999999999998
120 1.5387658947041416e-07 -9.982457104602172 -0.19999999999999998
121 1.350626419108214e-07 -9.983564511452105 -0.19999999999999998
122 1.1853624447277777e-07 -9.984602841530496 -0.19999999999999998
123 1.0402099410999899e-07 -9.985576339291798 -0.19999999999999998
124 9.127364909711222e-08 -9.98648899344302 -0.19999999999999998
125 8.008018267252615e-08 -9.987344551950539 -0.19999999999999998
126 7.025230203822064e-08 -9.988146536199135 -0.19999999999999998
127 6.162437825307787e-08 -9.988898254348369 -0.19999999999999998
128 5.4050739085875765e-08 -9.989602813929336 -0.19999999999999998
129 4.740328244517977e-08 -9.990263133722662 -0.19999999999999998
130 4.156937271487804e-08 -9.990881954956668 -0.19999999999999998
131 3.644998681356926e-08 -9.991461851862672 -0.19999999999999998
132 3.195808075812101e-08 -9.992005241622547 -0.19999999999999998
133 2.801715052319631e-08 -9.992514393741912 -0.19999999999999998
134 2.4559964478809704e-08 -9.992991438880615 -0.19999999999999998
135 2.1527447081892692e-08 -9.993438377170566 -0.19999999999999998
136 1.8867695898705517e-08 -9.993857086049408 -0.19999999999999998
137 1.653511632476734e-08 -9.994249327637078 -0.19999999999999998
138 1.4489659694305601e-08 -9.99461675568083 -0.19999999999999998
139 1.2696153073310512e-08 -9.994960922093037 -0.19999999999999998
140 1.1123709134364113e-08 -9.9952832831047 -0.19999999999999998
141 9.745207203704087e-09 -9.995585205056473 -0.19999999999999998
142 8.536836591799268e-09 -9.995867969847785 -0.19999999999999998
143 7.47769502568163e-09 -9.996132780063535 -0.19999999999999998
144 6.549435355163169e-09 -9.996380763796825 -0.19999999999999998
145 5.735955002639237e-09 -9.996612979185144 -0.19999999999999998
146 5.023122882918951e-09 -9.996830418676495 -0.19999999999999998
147 4.39853931749612e-09 -9.997034013041048 -0.19999999999999998
148 3.851325036663411e-09 -9.99722463514305 -0.19999999999999998
149 3.371935751450561e-09 -9.997403103486871 -0.19999999999999998
150 2.951999131250993e-09 -9.997570185550355 -0.19999999999999998
151 2.5841717030128386e-09 -9.997726600917867 -0.19999999999999998
152 2.2620129727646265e-09 -9.99787302422473 -0.19999999999999998
153 1.9798750347521654e-09 -9.998010087924134 -0.19999999999999998
154 1.7328054130461013e-09 -9.998138384886921 -0.19999999999999998
155 1.5164619074359287e-09 -9.99825847084409 -0.19999999999999998
156 1.3270376880702983e-09 -9.99837086668131 -0.19999999999999998
157 1.1611956465817919e-09 -9.998476060594182 -0.19999999999999998
158 1.0160107200007928e-09 -9.998574510112515 -0.19999999999999998
159 8.889191119298978e-10 -9.99866664400137 -0.19999999999999998
160 7.776740362785972e-10 -9.998752864046233 -0.19999999999999998
161 6.803066235350208e-10 -9.99883354672921 -0.19999999999999998
162 5.950916218133706e-10 -9.998909044802744 -0.19999999999999998
163 5.205175110378768e-10 -9.99897968876701 -0.19999999999999998
164 4.552600310625543e-10 -9.999045788256744 -0.19999999999999998
165 3.981591237267601e-10 -9.999107633342955 -0.19999999999999998
166 3.481986712849938e-10 -9.999165495754639 -0.19999999999999998
167 3.044886495717769e-10 -9.999219630025307 -0.19999999999999998
168 2.6624960569598954e-10 -9.99927027456888 -0.19999999999999998
169 2.3279891903094097e-10 -9.999317652689232 -0.19999999999999998
170 2.035388871335364e-10 -9.999361973527344 -0.19999999999999998
171 1.7794613005328586e-10 -9.999403432949945 -0.19999999999999998
172 1.5556239629788138e-10 -9.999442214383098 -0.19999999999999998
173 1.359865484107381e-10 -9.999478489594155 -0.19999999999999998
174 1.1886740897137926e-10 -9.999512419425189 -0.19999999999999998
175 1.0389757110207398e-10 -9.999544154480866 -0.19999999999999998
176 9.080797919169825e-11 -9.999573835773562 -0.19999999999999998
177 7.936314799783517e-11 -9.999601595328325 -0.19999999999999998
178 6.935698543264479e-11 -9.999627556750132 -0.19999999999999998
179 6.060916352135237e-11 -9.999651835755778 -0.19999999999999998
180 5.296189181658306e-11 -9.999674540672556 -0.19999999999999998
181 4.62770724518613e-11 -9.999695772905783 -0.19999999999999998
182 4.043389928432006e-11 -9.999715627377062 -0.19999999999999998
183 3.532669295980284e-11 -9.999734192935126 -0.19999999999999998
184 3.086302047261569e-11 -9.99975155274091 -0.19999999999999998
185 2.6961981258732948e-11 -9.999767784628503 -0.19999999999999998
186 2.355287492816771e-11 -9.999782961443405 -0.19999999999999998
187 2.0573785730615413e-11 -9.99979715135954 -0.19999999999999998
188 1.7970638865882904e-11 -9.999810418176342 -0.19999999999999998
189 1.569609719975773e-11 -9.99982282159713 -0.19999999999999998
190 1.3708791046784796e-11 -9.999834417489945 -0.19999999999999998
191 1.1972527136361322e-11 -9.99984525813194 -0.19999999999999998
192 1.0455684928967202e-11 -9.999855392438352 -0.19999999999999998
193 9.13058517681975e-12 -9.99986486617702 -0.19999999999999998
194 7.973052773557754e-12 -9.999873722169328 -0.19999999999999998
195 6.961944909456008e-12 -9.999882000478445 -0.19999999999999998
196 6.078790248942312e-12 -9.999889738585654 -0.19999999999999998
197 5.307435047008369e-12 -9.999896971555511 -0.19999999999999998
198 4.633737837878016e-12 -9.999903732190516 -0.19999999999999998
199 4.045389023765722e-12 -9.999910051175997 -0.19999999999999998
200 3.5315986246509112e-12 -9.999915957215778 -0.19999999999999998
201 3.082922805930366e-12 -9.999921477159226 -0.19999999999999998
202 2.691125100540148e-12 -9.999926636120236 -0.19999999999999998
203 2.349030692183618e-12 -9.999931457588623 -0.19999999999999998
204 2.0503321263021235e-12 -9.999935963534448 -0.19999999999999998
205 1.7895476767115781e-12 -9.999940174505673 -0.19999999999999998
206 1.5618686899365741e-12 -9.999944109719607 -0.19999999999999998
207 1.3631040740591516e-12 -9.999947787148514 -0.19999999999999998
208 1.1895762153102396e-12 -9.999951223599746 -0.19999999999999998
209 1.0381001613879448e-12 -9.999954434790778 -0.19999999999999998
210 9.058656602611848e-13 -9.999957435419429 -0.19999999999999998


==> dat/NAGsctraj1.dat <==
0 1.3441250000000002 2.0 3.0
1 0.9050879752066151 -2.6272727272727305 -1.7363636363636417
2 0.01649467933884294 -0.4468181818181784 0.2968181818181816
3 0.0154952384132231 -0.35845454545454347 0.20845454545454262
4 0.014408200004132185 -0.25904545454545164 0.10904545454545161
5 0.013278597123808215 -0.15168363636363294 0.0016836363636329593
6 0.012142135940282277 -0.038953727272723365 -0.11104627272727663
7 0.011026235834490238 0.07699703636364075 -0.22699703636364077
8 0.00995117784062743 0.1943971845454594 -0.3443971845454594
9 0.00893125102593708 0.31179733272727805 -0.4617973327272781
10 0.007975830447437451 0.42802347942727853 -0.5780234794272785
11 0.00709035049572194 0.5421364234600062 -0.6921364234600063
12 0.006277157611388199 0.6533965438919158 -0.8033965438919158
13 0.005536239423760447 0.7612332760028437 -0.9112332760028435
14 0.004865835431039453 0.8652186962526667 -1.015218696252667
15 0.00426293895779193 0.965044699692497 -1.1150446996924972
16 0.0037237024041221253 1.0605033154818346 -1.2105033154818348
17 0.003243758538701942 1.1514697611163798 -1.3014697611163797
18 0.002818470349680023 1.2378878844691974 -1.3878878844691973
19 0.002443121147344487 1.3197576855402877 -1.4697576855402876
20 0.0021130554803382596 1.3971246475524683 -1.5471246475524683
21 0.0018237801640080785 1.47007064030681 -1.62007064030681
22 0.0015710334422557714 1.5387061880347583 -1.6887061880347591
23 0.0013508290853908155 1.6031639198140497 -1.7531639198140494
24 0.0011594811072483079 1.6635930433571346 -1.8135930433571346
25 0.000993613785424452 1.7201547029934623 -1.8701547029934622
26 0.0008501607951537909 1.7730181002689531 -1.923018100268953
27 0.000726356517489913 1.822357271059411 -1.9723572710594113
28 0.0006197219481390223 1.8683484266890882 -2.018348426689088
29 0.0005280471037397375 1.9111677784822356 -2.0611677784822353
30 0.0004493713855769476 1.9509897756498626 -2.1009897756498623
31 0.00038196300450192393 1.9879856955991417 -2.137985695599142
32 0.0003242982835671461 2.0223225338020665 -2.1723225338020664
33 0.00027504142582946214 2.054162147408415 -2.204162147408415
34 0.00023302515429584301 2.0836606129554736 -2.2336606129554735
35 0.00019723249059604153 2.110967763919036 -2.260967763919036
36 0.00016677983133200902 2.1362268785603318 -2.2862268785603317
37 0.0001409013999208071 2.1595744926341776 -2.3095744926341784
38 0.00011893509183160365 2.181140315107652 -2.3311403151076515
39 0.00010030968802955502 2.201047228160089 -2.351047228160089
40 8.45333815350114e-05 2.219411355450962 -2.369411355450962
41 7.118354231959792e-05 2.2363421850020595 -2.3863421850020594
42 5.989763387732362e-05 2.2519427350884276 -2.4019427350884275
43 5.0365188790622156e-05 2.266309753307502 -2.4163097533075018
44 4.2320748914335266e-05 2.2795339405318766 -2.4295339405318774
45 3.553767721066296e-05 2.291700192778302 -2.441700192778302
46 2.9822751829862784e-05 2.302887855170123 -2.452887855170123
47 2.501145801669241e-05 2.313170983155797 -2.4631709831557966
48 2.0963899268242048e-05 2.3226186069926347 -2.4726186069926346
49 1.7561255462848063e-05 2.3312949962305467 -2.4812949962305466
50 1.4702722104874277e-05 2.33925992155095 -2.48925992155095
51 1.2302871178385133e-05 2.346568911844967 -2.496568911844967
52 1.0289380208784726e-05 2.353273504864671 -2.503273504864671
53 8.601081905148036e-06 2.3594214901619845 -2.5094214901619845
54 7.18629212644907e-06 2.365057143351189 -2.515057143351189
55 6.001378860885642e-06 2.370221451000932 -2.520221451000933
56 5.0095394082076e-06 2.3749523256872154 -2.524952325687215
57 4.1797570240788284e-06 2.3792848109262326 -2.5292848109262325
58 3.4859119345531653e-06 2.3832512758605744 -2.5332512758605743
59 2.906024883026631e-06 2.386881599698786 -2.536881599698785
60 2.4216142577374034e-06 2.390203346010749 -2.5402033460107494
61 2.017150393355746e-06 2.393241927063332 -2.543241927063332
62 1.6795928821488476e-06 2.396020758445291 -2.546020758445291
63 1.3979986872615646e-06 2.398561404280225 -2.548561404280225
64 1.1631905622033756e-06 2.400883713363719 -2.5508837133637194
65 9.67476771012582e-07 2.4030059465877125 -2.553005946587712
66 8.044143901646261e-07 2.4049448960332693 -2.5549448960332692
67 6.686095954753363e-07 2.406715996123838 -2.5567159961238386
68 5.555492954174845e-07 2.408333427235961 -2.5583334272359597
69 4.614593089782154e-07 2.4098102121644196 -2.559810212164419
70 3.8318499473444234e-07 2.4111583058348267 -2.561158305834827
71 3.1809085244451085e-07 2.412388678649509 -2.562388678649509
72 2.639761428942927e-07 2.413511393842906 -2.5635113938429064
73 2.1900401907769262e-07 2.414535679211129 -2.564535679211129
74 1.8164204520533522e-07 2.415469993567278 -2.5654699935672785
75 1.506123043747143e-07 2.416322088260087 -2.5663220882600863
76 1.2484957683835118e-07 2.41709906407866 -2.56709906407866
77 1.034663032802724e-07 2.417807423850918 -2.567807423850918
78 8.572324860546543e-08 2.418453121027938 -2.5684531210279378
79 7.10049530821405e-08 2.4190416045310443 -2.5690416045310442
80 5.879920172806308e-08 2.4195778601232507 -2.5695778601232506
81 4.867985978380951e-08 2.420066448551705 -2.570066448551705
82 4.029253389790932e-08 2.4205115406932363 -2.5705115406932353
83 3.334259590301314e-08 2.4209169499209433 -2.5709169499209437
84 2.7585186981871068e-08 2.421286161896177 -2.571286161896177
85 2.281687717063663e-08 2.4216223619771546 -2.5716223619771545
86 1.8868710724082027e-08 2.4219284604229747 -2.5719284604229755
87 1.5600406976651326e-08 2.4222071155598606 -2.57220711555986
88 1.2895529611159362e-08 2.4224607550651385 -2.5724607550651384
89 1.0657462511456939e-08 2.4226915955137622 -2.572691595513763
90 8.806058786683946e-09 2.4229016603220104 -2.5729016603220103
91 7.274852550226418e-09 2.4230927962134707 -2.5730927962134715
92 6.008738716659079e-09 2.42326668832342 -2.57326668832342
93 4.962043598927268e-09 2.4234248740492443 -2.5734248740492442
94 4.096920197191323e-09 2.423568755746669 -2.573568755746669
95 3.3820159936470695e-09 2.423699612364117 -2.5736996123641167
96 2.791364172791133e-09 2.423818610100608 -2.573818610100608
97 2.3034642353259027e-09 2.4239268121661595 -2.5739268121661603
98 1.900517982572625e-09 2.4240251877175956 -2.574025187717595
99 1.5677953015685864e-09 2.4241146200370816 -2.5741146200370815
100 1.2931085802830866e-09 2.4241959140154945 -2.5741959140154953
101 1.066375375155526e-09 2.424269802997855 -2.5742698029978546
102 8.792571948301742e-10 2.4243369550435876 -2.5743369550435875
103 7.248593964642724e-10 2.424397978650195 -2.574397978650195
104 5.97481904229813e-10 2.424453427985045 -2.5744534279850457
105 4.924137000927864e-10 2.4245038076664236 -2.574503807666424
106 4.0576155803384584e-10 2.424549577131676 -2.5745495771316764
107 3.3430907694920187e-10 2.424591154627214 -2.5745911546272136
108 2.753993925269649e-10 2.424628920852327 -2.574628920852327
109 2.268384490661246e-10 2.4246632222861457 -2.5746632222861456
110 1.8681420473065646e-10 2.424694374224677 -2.574694374224677
111 1.5383098961319064e-10 2.4247226635526404 -2.5747226635526403
112 1.2665418540336315e-10 2.4247483512727643 -2.5747483512727642
113 1.0426479644942699e-10 2.424771674813337 -2.574771674813337
114 8.582212544794299e-11 2.4247928501330676 -2.5747928501330675
115 7.063263515738605e-11 2.424812073640718 -2.574812073640719
116 5.8124116630864364e-11 2.4248295239455087 -2.5748295239455086
117 4.7824910698324175e-11 2.424845363452934 -2.574845363452934
118 3.9345870311846554e-11 2.424859739819419 -2.574859739819419
119 3.236612540480355e-11 2.424872787278078 -2.574872787278078
120 2.6621488000144744e-11 2.4248846278468106 -2.5748846278468105
121 2.1893866927746863e-11 2.4248953724290154 -2.5748953724290153
122 1.8003685348100262e-11 2.424905121816311 -2.574905121816312
123 1.4803170841903857e-11 2.4249139676018587 -2.5749139676018586
124 1.2170204080619307e-11 2.4249219930121333 -2.574921993012133
125 1.0004436515331783e-11 2.424929273664334 -2.574929273664334
126 8.223166939047566e-12 2.424935878255973 -2.5749358782559733
127 6.758361231762322e-12 2.4249418691926414 -2.574941869192641
128 5.553937518221197e-12 2.4249473031594158 -2.5749473031594166
129 4.563641131660745e-12 2.42495223164091 -2.5749522316409093
130 3.7494521376579826e-12 2.42495670139451 -2.5749567013945103
131 3.080367558250252e-12 2.424960754880982 -2.5749607548809816
132 2.5303665412979015e-12 2.4249644306562135 -2.5749644306562134
133 2.0783687271208606e-12 2.424967763727589 -2.5749677637275887
134 1.7069297364447067e-12 2.424970785878127 -2.574970785878127
135 1.4017502436569629e-12 2.424973525961282 -2.574973525961282
136 1.1510514763557467e-12 2.424976010169025 -2.574976010169024
137 9.450634719243567e-13 2.4249782622756055 -2.574978262275606


==> dat/SDmode2.dat <==
0 0.03952232932188029
2000 0.19007707561924414
4000 0.1865129410737976
6000 0.18358217309359778
8000 0.18111688331628145
10000 0.17893955254197658
12000 0.17689750782172747
14000 0.17511014798961191
16000 0.17337127235147942
18000 0.1716746545919633
20000 0.16994542451113462
22000 0.16831765674817337
24000 0.1666769570447949
26000 0.16493284957893767
28000 0.1632330844765996
30000 0.16144958699682233
32000 0.1596286043383481
34000 0.1576287561169981
36000 0.15563611295666868
38000 0.1534628603452701
40000 0.15122296222563728
42000 0.1488690270289877
44000 0.14631059539818556
46000 0.14357369561475053
48000 0.1405406067408235
50000 0.13747246487949205
52000 0.13406912085782674
54000 0.1304173240874498
56000 0.12657573888428872
58000 0.1225849149895413
60000 0.11809411146308194
62000 0.11334347576205334
64000 0.10828077349020022
66000 0.10252585953159893
68000 0.09653672450408458
70000 0.09021840626179214
72000 0.08391218856635785
74000 0.07712380455942795
76000 0.0701281170690354
78000 0.06278251807013345
80000 0.05558112463262309
82000 0.04881203866913551
84000 0.04205684524917415
86000 0.035875614505078646
88000 0.030043080153853596
90000 0.02477292256244848
92000 0.02018036999313269
94000 0.01600148608673921
96000 0.012522886252733595
98000 0.009631032030019943
100000 0.007367223798788403
102000 0.0055331949858150875
104000 0.004089750029249745
106000 0.0030274700445253044
108000 0.0021882418780996282
110000 0.001583837277147171
112000 0.0011261576847347299
114000 0.0008005227000001114
116000 0.0005725952909526877
118000 0.000403237017685798
120000 0.00028298848095992257
122000 0.00019687707364535179
124000 0.00013871501242071482
126000 9.641671249879802e-05
128000 6.708071986988307e-05
130000 4.625344210426596e-05
132000 3.199412225751708e-05
134000 2.217356525807679e-05
136000 1.5157851826402835e-05
138000 1.048517298049556e-05
140000 7.092647820838849e-06
142000 4.859791427863636e-06
144000 3.315412321153177e-06
146000 2.3028658416857084e-06
148000 1.5710310333483246e-06
150000 1.076463744503764e-06
152000 7.424696767399652e-07
154000 5.094114798043226e-07
156000 3.540050906580827e-07
158000 2.42752172335825e-07
160000 1.6812677092192807e-07
162000 1.1473924602101171e-07
164000 7.955394884517908e-08
166000 5.431347369078132e-08
168000 3.6714267903636966e-08
170000 2.540178550836103e-08
172000 1.7392030177143525e-08
174000 1.190612963775095e-08
176000 8.086241953808582e-09
178000 5.618680215535576e-09
180000 3.872792697645622e-09
182000 2.631262152608116e-09
184000 1.8162856219028356e-09
186000 1.239171570910358e-09
188000 8.512545113248393e-10
190000 5.834755179012774e-10
192000 3.989750196886632e-10


==> dat/SDmode4.dat <==
0 22.499999999999996
2000 0.012848902499393855
4000 0.008800839959722584
6000 0.006920314171168673
8000 0.005859788337265748
10000 0.0050930080779387765
12000 0.004531896440828298
14000 0.004106167573694197
16000 0.0037599197653885863
18000 0.003471274011010328
20000 0.003228247938490858
22000 0.00301471405893472
24000 0.0028314948188203903
26000 0.0026713053573927947
28000 0.0025335244401818446
30000 0.0024007705517132827
32000 0.002281551226070544
34000 0.0021749101752157607
36000 0.0020815532801710113
38000 0.0019900707745481583
40000 0.001906305750920101
42000 0.0018306028147467845
44000 0.001759190233989072
46000 0.0016947457599987281
48000 0.001632662420071096
50000 0.0015741153809403219
52000 0.0015176207978089273
54000 0.0014660523119909286
56000 0.0014169681875524365
58000 0.0013705356869424534
60000 0.0013273578869446023
62000 0.0012850809504485472
64000 0.0012464480785034926
66000 0.0012084358714994359
68000 0.0011728879153694027
70000 0.0011381353687658358
72000 0.0011028899005294246
74000 0.0010720138168689441
76000 0.0010422229677926609
78000 0.0010127392138215008
80000 0.000983507428712338
82000 0.0009562945332008965
84000 0.0009300252570334511
86000 0.0009041686321091813
88000 0.000879922983735737
90000 0.0008561688249599797
92000 0.0008336488845597234
94000 0.0008104908151456147
96000 0.0007890515170572154
98000 0.000768579045618889
100000 0.0007490709949991015
102000 0.0007293965866432828
104000 0.0007112927114072409
106000 0.0006932296553485706
108000 0.0006754545134282086
110000 0.0006582629592346567
112000 0.0006414057952284224
114000 0.0006259627208053953
116000 0.0006098742973748017
118000 0.0005942015647486532
120000 0.0005796429858222485
122000 0.0005651882211972215
124000 0.0005511646340849996
126000 0.0005380632511224892
128000 0.000525387687979828
130000 0.0005123115152296798
132000 0.0004992748666250435
134000 0.00048684909000340504
136000 0.00047440263069420396
138000 0.00046272031847394146
140000 0.0004509143840278895
142000 0.00043992337292619865
144000 0.0004288672314680664
146000 0.0004184452869444577
148000 0.0004082494539052739
150000 0.00039794907097334686
152000 0.00038835779878354515
154000 0.0003785222417640455
156000 0.00036952514807331305
158000 0.0003601805248278911
160000 0.0003514281207241954
162000 0.0003427452665576425
164000 0.0003347721066169207
166000 0.00032669846373623024
168000 0.0003187532366029089
170000 0.0003111256388066419
172000 0.0003034130845247507
174000 0.00029598392189744693
176000 0.0002885804595833541
178000 0.00028153297996436066
180000 0.0002746233661077291
182000 0.0002678876565593846
184000 0.00026141245151101167
186000 0.00025504732526293594
188000 0.0002489502252158715
190000 0.00024292137190062846
192000 0.00023690882061311314
194000 0.00023093065969614912
196000 0.00022542846052786558
198000 0.00021992647778046326
200000 0.00021441595034032979
202000 0.00020932634139625428
204000 0.00020411572758782803
206000 0.00019916837025846235
208000 0.00019421813930353693
210000 0.0001896035242090477
212000 0.00018497522132032707
214000 0.00018039918706191926
216000 0.00017604389074987736
218000 0.00017164600128527496
220000 0.00016756254918304236
222000 0.0001634795002933842
224000 0.00015969733629894733
226000 0.00015574006810115115
228000 0.0001519750577312351
230000 0.00014844056547014262
232000 0.00014479917284671018
234000 0.00014126805694480993
236000 0.00013788067014686156
238000 0.00013471357619199154
240000 0.00013146899541993662
242000 0.00012829770213773628
244000 0.00012517803535172511
246000 0.00012216758227312496
248000 0.00011917845511733027
250000 0.00011635808048038321
252000 0.00011347454341281704
254000 0.00011070342460905991
256000 0.00010795833575194536
258000 0.0001053426953432357
260000 0.00010286036281037525
262000 0.0001003871287488245
264000 9.786172217651767e-05
266000 9.550904833988128e-05
268000 9.320421607927898e-05
270000 9.092803128196714e-05
272000 8.870502110003287e-05
274000 8.651451406382904e-05
276000 8.443267363089646e-05
278000 8.240213910548633e-05
280000 8.04459228969101e-05
282000 7.855920414567841e-05
284000 7.664380751570832e-05
286000 7.479542449395638e-05
288000 7.306034457599253e-05
290000 7.133126756020403e-05
292000 6.963865214881793e-05
294000 6.798372245686579e-05
296000 6.633810555745079e-05
298000 6.472732205931031e-05
300000 6.311519200696836e-05
302000 6.156845289995161e-05
304000 6.009287289643339e-05
306000 5.8618394364495785e-05
308000 5.722092779780752e-05
310000 5.5850631882181645e-05
312000 5.449292601422684e-05
314000 5.314912318454823e-05
316000 5.1908622103802315e-05
318000 5.0637869292380344e-05
320000 4.9407266722312215e-05
322000 4.8220055457903754e-05
324000 4.704459193094479e-05
326000 4.5927540722523474e-05
328000 4.478448503597576e-05
330000 4.370851147861288e-05
332000 4.2630565877166404e-05
334000 4.1608001433823816e-05
336000 4.059499145459e-05
338000 3.962029711201964e-05
340000 3.865796173885272e-05
342000 3.772542206714746e-05
344000 3.6827452937204797e-05
346000 3.592571529709154e-05
348000 3.508519991890502e-05
350000 3.423080451758764e-05
352000 3.339903299992564e-05
354000 3.2584651308065204e-05
356000 3.1801174144474587e-05
358000 3.1012320046208686e-05
360000 3.0258349942080542e-05
362000 2.9538887864166696e-05
364000 2.8823116149823136e-05
366000 2.812866856283236e-05
368000 2.744256147479973e-05
370000 2.67681550201182e-05
372000 2.6120971772014556e-05
374000 2.5470810536276645e-05
376000 2.4845091635805616e-05
378000 2.4223176340321118e-05
380000 2.3640650140821506e-05
382000 2.30487736245788e-05
384000 2.2484747875584077e-05
386000 2.1940899465500152e-05
388000 2.139106723220152e-05
390000 2.088265407951262e-05
392000 2.037939597054894e-05
394000 1.988127654284355e-05
396000 1.9403012451180146e-05
398000 1.8926499039340072e-05
400000 1.8467140284972317e-05
402000 1.801811823876065e-05
404000 1.758113561800556e-05
406000 1.7151690172578782e-05
408000 1.6739254193653963e-05
410000 1.6325070218536908e-05
412000 1.593644666608718e-05
414000 1.5544933874123146e-05
416000 1.5150911886196994e-05
418000 1.4790626717609001e-05
420000 1.4445221743208947e-05
422000 1.4102048420117086e-05
424000 1.3773075559386783e-05
426000 1.3446185394894172e-05
428000 1.3122212585869875e-05
430000 1.280797525238242e-05
432000 1.249960989535559e-05
434000 1.2194702904810839e-05
436000 1.1897797097981666e-05
438000 1.1600883567775e-05
440000 1.1329873336851648e-05
442000 1.1051829996278073e-05
444000 1.0791646307239944e-05
446000 1.0528655239872009e-05
448000 1.027634264572086e-05
450000 1.003449861736172e-05
452000 9.795343310248228e-06
454000 9.558567262368811e-06
456000 9.323842554032069e-06
458000 9.106392509838912e-06
460000 8.879570231101752e-06
462000 8.662454533681085e-06
464000 8.454675896718555e-06
466000 8.254882518876627e-06
468000 8.055801003603591e-06
470000 7.866976836412576e-06
472000 7.675625397274288e-06
474000 7.485619873737193e-06
476000 7.298583038162221e-06
478000 7.11747009907171e-06
480000 6.944992536617178e-06
482000 6.776266356922633e-06
484000 6.609292261927635e-06
486000 6.45217337447157e-06
488000 6.29708036936627e-06
490000 6.1532018733601035e-06
492000 6.000414916940144e-06
494000 5.85855638624011e-06
496000 5.716185592863354e-06
498000 5.573717423601465e-06
500000 5.443306724250974e-06
502000 5.306971398777449e-06
504000 5.181634370909904e-06
506000 5.053632172957734e-06
508000 4.928089135880498e-06
510000 4.807577764998072e-06
512000 4.691447182736397e-06
514000 4.578966379842342e-06
516000 4.466522891100055e-06
518000 4.359844048673622e-06
520000 4.251737399263433e-06
522000 4.147285379563215e-06
524000 4.048053997118828e-06
526000 3.9501309772038695e-06
528000 3.857324530009976e-06
530000 3.7637636800536e-06
532000 3.6746515685859293e-06
534000 3.5859131295445934e-06
536000 3.4973834110996194e-06
538000 3.4103125057249883e-06
540000 3.327910899741937e-06
542000 3.2485311685093166e-06
544000 3.1670426192675905e-06
546000 3.0912557189566314e-06
548000 3.012243194877584e-06
550000 2.9415822098144417e-06
552000 2.8687338962107845e-06
554000 2.7997981404404015e-06
556000 2.732033738572781e-06
558000 2.6662970493696037e-06
560000 2.602435104304135e-06
562000 2.539452885974569e-06
564000 2.477854484927988e-06
566000 2.419339742321114e-06
568000 2.3623117750837253e-06
570000 2.3056016666966883e-06
572000 2.251623572702144e-06
574000 2.196966923717625e-06
576000 2.1440873103628633e-06
578000 2.093812487835578e-06
580000 2.042460428786086e-06
582000 1.993762078766892e-06
584000 1.945658875124323e-06
586000 1.8966718142721106e-06
588000 1.8505850130079438e-06
590000 1.80777378333552e-06
592000 1.7652437414028554e-06
594000 1.7208792550960084e-06
596000 1.6800322006904622e-06
598000 1.6404521276935924e-06
600000 1.6013942409909276e-06
602000 1.56247136429144e-06
604000 1.525079113440242e-06
606000 1.4882319421261059e-06
608000 1.4533659540294508e-06
610000 1.4183321739302812e-06
612000 1.384340192256417e-06
614000 1.352398585785508e-06
616000 1.3181081541802087e-06
618000 1.2868205305771596e-06
620000 1.2551580153008501e-06
622000 1.2247022538325325e-06
624000 1.1942956468224963e-06
626000 1.1650197879742308e-06
628000 1.136498924303453e-06
630000 1.109287767864231e-06
632000 1.083537085388997e-06
634000 1.0573474746866651e-06
636000 1.0323738399709015e-06
638000 1.0075337262271944e-06
640000 9.835761838328239e-07
642000 9.60771951774575e-07
644000 9.379403691500698e-07
646000 9.147104058637723e-07
648000 8.918010827585476e-07
650000 8.694699085154411e-07
652000 8.485261591140159e-07
654000 8.277121952282585e-07
656000 8.083773439526709e-07
658000 7.884467687624408e-07
660000 7.691281458388488e-07
662000 7.502097258971219e-07
664000 7.320884864991939e-07
666000 7.145417957321598e-07
668000 6.967430066229241e-07
670000 6.801288960911478e-07
672000 6.632203231049516e-07
674000 6.476261109611414e-07
676000 6.319669907384196e-07
678000 6.167911226206968e-07
680000 6.018316012212921e-07
682000 5.8747912023982e-07
684000 5.73264317793587e-07
686000 5.593485905563966e-07
688000 5.460189360650958e-07
690000 5.327446970238015e-07
692000 5.197079060437204e-07
694000 5.070680679786221e-07
696000 4.949130736342511e-07
698000 4.830918736153933e-07
700000 4.7144978454483066e-07
702000 4.603532448577141e-07
704000 4.489534151108643e-07
706000 4.379777200913537e-07
708000 4.270744706769136e-07
710000 4.168282430327963e-07
712000 4.068063672590938e-07
714000 3.9689662045816476e-07
716000 3.875604026593038e-07
718000 3.776300174784808e-07
720000 3.6867797881257047e-07
722000 3.595309241433142e-07
724000 3.511146933199427e-07
726000 3.423913665923095e-07
728000 3.3419074729756915e-07
730000 3.26104708125996e-07
732000 3.182640391230507e-07
734000 3.1082990092912155e-07
736000 3.0319533483869066e-07
738000 2.96001204658225e-07
740000 2.888412606871782e-07
742000 2.8188330380984894e-07
744000 2.7494029897212613e-07
746000 2.67988496283067e-07
748000 2.6150579479633507e-07
750000 2.5504054956826394e-07
752000 2.488057109228947e-07
754000 2.42823207319276e-07
756000 2.3689372086188598e-07
758000 2.3094925927225063e-07
760000 2.2546354516705946e-07
762000 2.201694999648396e-07
764000 2.146362159116677e-07
766000 2.095759938924857e-07
768000 2.0429271474498023e-07
770000 1.9936468120818063e-07
772000 1.9453464039642654e-07
774000 1.9018473595977525e-07
776000 1.856384341802908e-07
778000 1.8088447983899414e-07
780000 1.7653207451395758e-07
782000 1.720356264112155e-07
784000 1.6781708134239182e-07
786000 1.6364989807726715e-07
788000 1.5971277100845782e-07
790000 1.5571729905516918e-07
792000 1.5200777792045983e-07
794000 1.4834294836951756e-07
796000 1.4485085464421843e-07
798000 1.4139756254749614e-07
800000 1.3796862474713123e-07
802000 1.3468375326119997e-07
804000 1.314287096931821e-07
806000 1.2817342298632184e-07
808000 1.2502340673847812e-07
810000 1.2195790355384872e-07
812000 1.1907012487100133e-07
814000 1.1604915561846951e-07
816000 1.1325875015621989e-07
818000 1.1039244229849032e-07
820000 1.0775774983429187e-07
822000 1.0515761172946725e-07
824000 1.0261081984097586e-07
826000 1.0007806294787258e-07
828000 9.755368468589154e-08
830000 9.531103062343504e-08
832000 9.299797776307628e-08
834000 9.083741403514978e-08
836000 8.864177014622499e-08
838000 8.654567684729386e-08
840000 8.448542487826671e-08
842000 8.25033741325143e-08
844000 8.049827360245843e-08
846000 7.850406991138925e-08
848000 7.665857459926428e-08
850000 7.473164709281832e-08
852000 7.28778990488621e-08
854000 7.113747013676175e-08
856000 6.942440178292486e-08
858000 6.775461325325693e-08
860000 6.61055095108054e-08
862000 6.455360890278428e-08
864000 6.299667365539108e-08
866000 6.15024886574389e-08
868000 5.997687879677471e-08
870000 5.8540736924683756e-08
872000 5.711058226332e-08
874000 5.5715036362258274e-08
876000 5.435928418506819e-08
878000 5.298185623558993e-08
880000 5.173028005955871e-08
882000 5.043892348233214e-08
884000 4.917270501891835e-08
886000 4.799451724935011e-08
888000 4.6804229825170296e-08
890000 4.569152434186208e-08
892000 4.455170632411409e-08
894000 4.348531645881337e-08
896000 4.243518825219894e-08
898000 4.139747655784731e-08
900000 4.03824162997779e-08
902000 3.942169413129193e-08
904000 3.8459567086590596e-08
906000 3.752480659535706e-08
908000 3.662001391013803e-08
910000 3.5740430170960735e-08
912000 3.4879979571300623e-08
914000 3.4022913597553384e-08
916000 3.32165572825005e-08
918000 3.23874276286773e-08
920000 3.161626782599569e-08
922000 3.0864824696053006e-08
924000 3.011322879942213e-08
926000 2.938544740871407e-08
928000 2.8669088880661775e-08
930000 2.796710751873377e-08
932000 2.7284050130305104e-08
934000 2.6617149151419994e-08
936000 2.598397874642444e-08
938000 2.5320713081811164e-08
940000 2.4708840973275414e-08
942000 2.4089781502922847e-08
944000 2.3521576242302444e-08
946000 2.2949413924777673e-08
948000 2.2391645426722562e-08
950000 2.1856017440313735e-08
952000 2.1324539245526353e-08
954000 2.0833760716598704e-08
956000 2.0319250060296667e-08


==> dat/SDmode6.dat <==
0 15.643076666640914
10 6.97363420822669
20 4.105032649866036
30 2.113931309044345
40 0.8825509720196507
50 0.17910454926208708
60 0.08936988786208744
70 0.05015983273153246
80 0.028993875389788037
90 0.018625309941118218
100 0.012233667100947088
110 0.008777920762272018
120 0.006560814977856211
130 0.00509722665209722
140 0.004073431559326934
150 0.0032851519822401087
160 0.0026838093422743015
170 0.0022193197456186198
180 0.001831372782639562
190 0.0015191612598464133
200 0.0012827404032140777
210 0.0010631317427787224
220 0.0008856461420432282
230 0.0007508991458733405
240 0.0006244617462325408
250 0.0005277385263626755
260 0.00044347279670731155
270 0.00037319422786996626
280 0.0003188933906912439
290 0.0002657762606492753
300 0.0002250578718108187
310 0.00019227291972612193
320 0.00016596521573397638
330 0.0001354505976092213
340 9.858478370983192e-05
350 8.302546771243868e-05
360 7.185355792582726e-05
370 6.0367447099807237e-05
380 5.0229409358948374e-05
390 3.752998112993566e-05
400 3.183953207397394e-05
410 2.7110032606358914e-05
420 2.2788610518631458e-05
430 1.9232707485272726e-05
440 1.651244541989172e-05
450 1.3920377814891083e-05
460 1.1676026125506667e-05
470 1.0310537892799232e-05
480 7.589291379339613e-06
490 6.5770296346912005e-06
500 5.084878750949429e-06
510 4.01110010805894e-06
520 3.339143619385254e-06
530 2.873163614580676e-06
540 2.4243410692292855e-06
550 1.9171245462246134e-06
560 1.6010267014365809e-06
570 1.4219825148487075e-06
580 1.100222801753148e-06
590 8.783143332635746e-07
600 7.081329247426993e-07
610 5.50725124170981e-07
620 4.6360637107056846e-07
630 4.086529088453972e-07
640 3.0135148421095437e-07
650 2.6130283892200623e-07
660 2.0224848995553657e-07
670 1.59685592748815e-07
680 1.3310394209042897e-07
690 1.1450746661978428e-07
700 9.644750598170049e-08
710 8.017822672456987e-08
720 6.812931996336147e-08
730 5.868207786363655e-08
740 4.869359671033635e-08
750 4.120183039191261e-08
760 3.546149329736181e-08
770 2.976534041465584e-08
780 2.538239218807803e-08
790 2.1594254384638134e-08
800 1.8380957200747616e-08
810 1.5545686515849866e-08
820 1.3427479572669654e-08
830 1.131448890134834e-08
840 9.185808558243025e-09
850 7.939228829911826e-09
860 6.5367569135332815e-09
870 5.30671329102006e-09
880 4.558899036055664e-09
890 3.7186662638077905e-09
900 3.129923875633267e-09
910 2.6467699143495338e-09
920 2.276300925529995e-09
930 1.921632630796921e-09
940 1.6129337865322668e-09
950 1.4264145420384011e-09
960 1.0518288462435521e-09
970 9.122178568077288e-10
980 7.06059211097454e-10
990 5.574412043074517e-10
1000 4.6433967781922547e-10
1010 3.9966874254560025e-10
1020 3.3735592097627887e-10
1030 2.6690027965514673e-10
1040 2.2298340951465434e-10
1050 1.9799628603323072e-10
1060 1.531983429003958e-10
1070 1.2228262846747384e-10
1080 9.85611592341229e-11
1090 7.964295889451023e-11
1100 6.643041672305117e-11
1110 4.5856651809117466e-11
1120 3.9252157080227335e-11
1130 3.340971943543991e-11
1140 2.5859314689569146e-11


==> dat/SDmode7.dat <==
0 19796.0
100 45.98174518369746
200 44.6214281311169
300 43.354764782956615
400 42.35473724990841
500 41.52140390680017
600 40.665242410688755
700 39.78693693534762
800 38.97702692023848
900 38.120537299308815
1000 37.23463926202721
1100 36.29710730398524
1200 35.43502890057281
1300 34.619932874503384
1400 33.80570887226687
1500 33.02334972327474
1600 32.13676899017591
1700 31.27284941153384
1800 30.440132708568594
1900 29.698858951457485
2000 28.822670859714286
2100 28.061344371453536
2200 27.211367497671663
2300 26.33871707255939
2400 25.561989221890173
2500 24.865177576995976
2600 24.067996484992534
2700 23.27671228603682
2800 22.420872252501315
2900 21.69545592642087
3000 20.827773619000865
3100 20.05900313253689
3200 19.221210991780396
3300 18.41909838026772
3400 17.740344932564867
3500 16.904236238533525
3600 16.04734908659828
3700 15.10131125570662
3800 14.373402524964808
3900 13.590702590671903
4000 12.870328765311957
4100 11.973133495442756
4200 11.181960817680165
4300 10.500063078607656
4400 9.69295227521957
4500 8.871148786750952
4600 8.139516864893286
4700 7.266805789030212
4800 6.442109778040334
4900 5.565506119139499
5000 4.738681238596626
5100 3.8939599162009846
5200 3.206798475419946
5300 2.3089513051562265
5400 1.565637986284386
5500 1.0043019863177989
5600 0.6438789388667143
5700 0.45919569912613056
5800 0.3296266210567299
5900 0.2366170488193008
6000 0.18339987774369426
6100 0.1477830936334436
6200 0.11780453583025156
6300 0.09061874800530008
6400 0.07308107623408969
6500 0.06152647190246904
6600 0.05034666985719617
6700 0.041653628817429095
6800 0.03532332752733337
6900 0.029436415348914762
7000 0.02467769904339817
7100 0.020654211447002406
7200 0.01717967462231597
7300 0.014253652072676835
7400 0.011711612856870078
7500 0.00986998935738042
7600 0.008406270461544792
7700 0.007207685981043236
7800 0.006065534981369315
7900 0.005095887557520065
8000 0.004329976422886836
8100 0.003679462238134851
8200 0.0031903394195855884
8300 0.002753220358794334
8400 0.002397768258248037
8500 0.0020754778694383027
8600 0.0018335278102932311
8700 0.0015897825703415792
8800 0.0013903049449803283
8900 0.001219349934486505
9000 0.001061804970297365
9100 0.0009025397000592391
9200 0.0007667550185174968
9300 0.0006644195582234307
9400 0.0005648453743012818
9500 0.0004920194784439697
9600 0.00043129506289752383
9700 0.0003712535450857913
9800 0.0003250763409068101
9900 0.00028087846206446224
10000 0.00024281838984692132
10100 0.00020765794282143576
10200 0.0001805730191697969
10300 0.00015864279203121683
10400 0.00013780712638002758
10500 0.00011998616007364076
10600 0.00010475004620633257
10700 9.110498183080565e-05
10800 7.940726748254112e-05
10900 7.004518813575929e-05
11000 6.097315073383769e-05
11100 5.34777690122032e-05
11200 4.653007739548441e-05
11300 3.968722554793961e-05
11400 3.436121084086733e-05
11500 2.9236279441789142e-05
11600 2.5189519845083642e-05
11700 2.218445876678548e-05
11800 1.9127498381824195e-05
11900 1.6739056766736033e-05
12000 1.457696490956935e-05
12100 1.2720444375617226e-05
12200 1.122735994529944e-05
12300 9.7752475641764e-06
12400 8.529695469971593e-06
12500 7.471278663271479e-06
12600 6.646770937693477e-06
12700 5.886853371580865e-06
12800 5.065219354278591e-06
12900 4.391543538766757e-06
13000 3.863816863870084e-06
13100 3.3630558070648975e-06
13200 2.8852499831709216e-06
13300 2.472310471554564e-06
13400 2.159676437677506e-06
13500 1.8860755455413141e-06
13600 1.6803073813166195e-06
13700 1.4612654028202294e-06
13800 1.2743399319074267e-06
13900 1.1266118910983149e-06
14000 9.753348494330449e-07
14100 8.513175879769035e-07
14200 7.335546205705926e-07
14300 6.301103954417304e-07
14400 5.402391950290758e-07
14500 4.589616923043622e-07
14600 3.947427255722775e-07
14700 3.4464875204779577e-07
14800 3.006236076350653e-07
14900 2.579249182132694e-07
15000 2.280684671575771e-07
15100 1.9848093863018254e-07
15200 1.756583196029423e-07
15300 1.5494698075705203e-07
15400 1.336597930033374e-07
15500 1.156600966227807e-07
15600 1.0212940367554002e-07
15700 8.916755633316556e-08
15800 7.86557916215471e-08
15900 6.908221332243314e-08
16000 6.106600385529907e-08
16100 5.395986725760832e-08
16200 4.689553111361006e-08
16300 4.059406682792527e-08
16400 3.5244885720731754e-08
16500 3.1381124747298346e-08
16600 2.770193026461203e-08
16700 2.4143216662687713e-08
16800 2.06668214201154e-08
16900 1.7880555367510027e-08
17000 1.5449148619838153e-08
17100 1.3331653286287354e-08
17200 1.151583201491903e-08
17300 1.0238749799535127e-08
17400 8.89477898362855e-09
17500 7.771333118856263e-09
17600 6.912926206106921e-09
17700 5.969276376266373e-09
17800 5.229977328639804e-09
17900 4.568305802634786e-09
18000 3.98543608741521e-09
18100 3.525085102302037e-09
18200 3.0731510994412037e-09
18300 2.67195207030555e-09
18400 2.3058865295562766e-09
18500 1.9806857619517887e-09
18600 1.7269264518693646e-09
18700 1.5026740156301966e-09
18800 1.3119140559680235e-09
18900 1.1309754733967955e-09
19000 9.967967432558398e-10
19100 8.645773072432338e-10
19200 7.546573321467952e-10
19300 6.384386664381775e-10
19400 5.636627441620607e-10
19500 4.860606640788327e-10
19600 4.2953235152919064e-10
19700 3.6673147855973753e-10
19800 3.2152022528830244e-10
19900 2.83360395253328e-10
20000 2.437006731554241e-10
20100 2.130114131963844e-10
20200 1.8819382353225897e-10
20300 1.6338353680229786e-10
20400 1.406638721195517e-10
20500 1.2083213897178323e-10
20600 1.0487373660255476e-10
20700 9.129130357265578e-11
20800 8.005117425065443e-11
20900 6.93193449131486e-11
21000 6.006878958993784e-11
21100 5.1966971516919723e-11
21200 4.4925481355329425e-11
21300 3.995311624984376e-11
21400 3.490448654526434e-11
21500 3.0806148577457985e-11
21600 2.6936304739439528e-11
21700 2.3520733345267026e-11
21800 2.056479318448938e-11
21900 1.7617124705348767e-11
22000 1.5145679011906913e-11
22100 1.3048391944547022e-11
22200 1.1262546052477722e-11
22300 9.904400330784378e-12
22400 8.609440744765684e-12
22500 7.434306116754406e-12
22600 6.624537210917516e-12
22700 5.899002356482514e-12
22800 5.256421081536177e-12
22900 4.679899033643641e-12
23000 4.088741009165714e-12
23100 3.580417657723115e-12
23200 3.1397045899886087e-12
23300 2.7101329865461222e-12
23400 2.3408798004692965e-12
23500 2.0837841446621367e-12
23600 1.856122635391274e-12
23700 1.6339431395244032e-12
23800 1.4192991420946324e-12
23900 1.2520754462093829e-12
24000 1.080031854260706e-12


==> dat/denseHou9eps0.01mode2.dat <==
0 0.03952232932188029 0.01
450 0.19453616958825332 1.1739085287969575
900 0.18906769565378753 3.7060506859624938
1350 0.1851263030524193 4.738044781650897
1800 0.182010120783544 3.854715431755024
2250 0.17944595489377965 3.136068092339345
2700 0.17709582495111792 4.009343724329379
3150 0.1749618836618912 3.261868521216803
3600 0.1729146211472723 4.170174785768976
4050 0.1709247711721583 3.392715316257173
4500 0.16891505085730502 4.337457434326643
4950 0.1670054118103057 3.52881090770395
5400 0.16498888664174394 4.5114504693659425
5850 0.16297837753759783 3.670365846099906
6300 0.16085639477769978 4.692423071744069
6750 0.15865220670175992 3.817599128025275
7200 0.15637741708346792 3.1058715037991003
7650 0.15391212778296967 3.970738534902617
8100 0.15125936671218362 3.230460624861443
8550 0.14832949616217594 4.130020985392523
9000 0.14532836558183576 3.3600475216102863
9450 0.14202781150080834 4.295692901925348
9900 0.13836793698084413 3.4948326751277654
10350 0.1343827663140168 4.4680105919360145
10800 0.1302523731769855 3.6350246086065057
11250 0.1255632044872502 2.957334955521992
11700 0.1203704972051883 3.7808402099513434
12150 0.11474832524954126 4.833660342225857
12600 0.10883357538710448 3.9325050673219075
13050 0.10235699946016728 3.19935514901967
13500 0.09517430721423739 4.090253818135174
13950 0.08755737565186819 3.3276942787921224
14400 0.07960730892981084 4.254330512067942
14850 0.07164211464277574 3.4611816123317642
15300 0.06306784240217457 4.424988988620787
15750 0.05470999436021111 3.6000236650020287
16200 0.04665849250180104 2.9288593535267005
16650 0.038688525186947126 3.744435236336387
17100 0.03131674051219366 4.787117968718714
17550 0.024956335853507844 3.8946397423500367
18000 0.019333465345427236 3.1685491817433076
18450 0.014584713203845495 4.050869561181987
18900 0.010832846034836807 3.295652559044432
19350 0.007773891470758382 4.213366392602253
19800 0.005554067793143408 3.4278545690618953
20250 0.0038949826538334786 4.382381631940333
20700 0.0026883812058208223 3.5653597386629428
21150 0.0018181133775379554 4.5581767590134685
21600 0.0012383477454479264 3.7083807991181885
22050 0.000816318110242964 4.741023742656426
22500 0.0005364543098218266 3.857139015213559
22950 0.00035472621404677995 3.13803983912273
23400 0.00023104527333675517 4.011864527564247
23850 0.00015045860860099514 3.2639193627722713
24300 9.761804808985919e-05 4.172796708660283
24750 6.362321841077434e-05 3.394848425397282
25200 4.112929600774695e-05 4.340184533194518
25650 2.674286784482005e-05 3.5310295845156623
26100 1.6952804235137453e-05 4.514286963245994
26550 1.096324798369186e-05 3.6726735230500807
27000 7.1018681020162955e-06 2.9879648584001797
27450 4.551513879541558e-06 3.819999375270958
27900 2.9276775789233156e-06 3.107824265016932
28350 1.8859725039177544e-06 3.97323506581435
28800 1.2167885084513053e-06 3.232491719263203
29250 7.76155396897682e-07 4.132617662299222
29700 5.021684398032189e-07 3.3621600914581484
30150 3.1737608321980026e-07 4.298393742089634
30600 2.0236054129596504e-07 3.4970299887327987
31050 1.2921720760061817e-07 4.470819773769228
31500 8.437985080100852e-08 3.637310065385013
31950 5.3819966039370115e-08 2.9591943270388743
32400 3.4396780757006695e-08 3.7832173456840206
32850 2.1906470026866742e-08 4.8366994198067825
33300 1.4179380641854422e-08 3.934977559623976
33750 9.172876319629708e-09 3.201366686409227
34200 5.897088817263807e-09 4.092825492145946
34650 3.804527332063046e-09 3.3297865071165886
35100 2.438248908331886e-09 4.25700534636859
35550 1.5705056699566455e-09 3.4633577684322745
36000 9.906938602810555e-10 4.4277711213895445
36450 6.369486604818064e-10 3.6022871155625755
36900 4.041444678914985e-10 4.605387005241904


==> dat/denseHou9eps0.01mode4.dat <==
0 22.499999999999996 0.01
450 0.09276654055314593 1.1739085287969575
900 0.013783739512921889 14.38120543153377
1350 0.008501781241879502 11.70006976693386
1800 0.006525655501939731 14.958093993195167
2250 0.005386519734028816 19.12335399414427
2700 0.004671687164204297 15.558123898199433
3150 0.004143573821000723 12.657571433643067
3600 0.0037319044736427998 16.182223439820735
4050 0.0034087842835743842 13.165318034805535
4500 0.0031277957461521844 16.83135814894682
4950 0.0028982988685952726 13.693432414443006
5400 0.0027023422588516866 17.506532287831085
5850 0.0025311425345355687 14.242731606877467
6300 0.00237791641218843 18.208790403764873
6750 0.0022473043296860062 14.814065420996034
7200 0.002127288536943217 18.939218945073975
7650 0.0020170668961450033 15.408317754971954
8100 0.001918723581371129 12.535694144870483
8550 0.001829477993082973 16.026407963724317
9000 0.0017479175034020855 13.03855175295419
9450 0.0016714758503193483 16.669292281232163
9900 0.0016008015173909484 13.561581022143006
10350 0.0015330814541334448 17.33796529990328
10800 0.001473259285459605 14.10559111969461
11250 0.0014137211301494812 18.033461509286713
11700 0.0013603107564388317 14.671423671851983
12150 0.001310986657756752 11.936181661414862
12600 0.0012617992352903507 15.259954065905122
13050 0.001215607413134645 19.509270610910864
13500 0.0011729136888882774 15.87209280448373
13950 0.0011317970912285702 12.913006078928033
14400 0.0010917396195724294 16.508786914176184
14850 0.0010544977243549525 13.430999201205758
15300 0.0010196095045613696 17.17102141065383
15750 0.0009867181342193554 13.969771131538472
16200 0.0009546132516149441 17.85982082256742
16650 0.0009243955369093726 14.530155392314066
17100 0.0008946282697934738 11.821250494182925
17550 0.0008660075215665142 15.113018941888887
18000 0.0008387817373567419 19.32141964594071
18450 0.0008122509172394654 15.719263515840264
18900 0.0007865745707471561 12.78866925973216
19350 0.0007623017259654752 16.34982702202212
19800 0.0007389504001609204 13.301674727176012
20250 0.0007158806570017884 17.00568499158182
20700 0.0006943209970367015 13.835258927581226
21150 0.0006731745964878577 17.687852088183394
21600 0.0006536090574256193 14.390247357511049
22050 0.0006343046339623015 11.707425976763782
22500 0.0006149204858332258 14.96749862754876
22950 0.0005965604109430256 19.135377461306007
23400 0.0005791380522979228 15.567905790635544
23850 0.0005622416600670199 12.665529655538998
24300 0.0005453595362003849 16.192397723693343
24750 0.0005299824443980583 13.173595493305442
25200 0.0005137435359876541 16.841940564670217
25650 0.0004985259138761133 13.702041915423719
26100 0.00048381103520256374 17.517539207231508
26550 0.00046950471699136465 14.251686469911512
27000 0.0004555974195399326 18.220238855408983
27450 0.0004427020354749178 14.823379499958124
27900 0.0004302298017808681 12.059807862208544
28350 0.00041748840329969283 15.418005459471978
28800 0.00040565207242271306 12.543575738598586
29250 0.000394003857532077 16.036484281400156
29700 0.0003826089686058687 13.046749509419197
30150 0.0003716022114725881 16.679772800936703
30600 0.00036099490069219087 13.57010762391645
31050 0.0003505294819441396 17.34886623582166
31500 0.0003405730536270024 14.1144597580975
31950 0.000330397580907027 18.04479972602087
32400 0.00032078241845523436 14.680648067362762
32850 0.00031175921454074107 11.94368632238001
33300 0.0003028640507063418 15.269548489386338
33750 0.00029387403817082713 19.521536716250534
34200 0.00028544613247460937 15.882072099260226
34650 0.0002772639713768399 12.92112490079354
35100 0.000269189405517789 16.519166518998833
35550 0.0002614723187162049 13.439443701992307
36000 0.0002538517034347265 17.1818173835845
36450 0.0002465387103678385 13.978554375550397
36900 0.00023941136491623105 17.87104986582208
37350 0.0002326644538397371 14.539290967917996
37800 0.00022570342628780438 18.58793026236151
38250 0.00021947251224929687 15.122520982536038
38700 0.00021318394718794487 19.333567643342313
39150 0.00020722921269067385 15.729146721931999
39600 0.00020129805175628235 12.796709907044008
40050 0.00019542963446772532 16.36010668365256
40500 0.00018982075751727834 13.310037917510039
40950 0.0001843508102463698 17.01637701219293
41400 0.00017926022238068384 13.843957599448133
41850 0.00017396890375764862 17.69897300916874
42300 0.0001690819188064907 14.399294968437722
42750 0.00016421886077444547 18.408950704067312
43200 0.0001595588769147671 14.976909174898172
43650 0.00015491733142969366 19.14740848800789
44100 0.00015060336143690733 15.577693833261739
44550 0.00014621987207918963 12.673492881024737
45000 0.00014204555170249655 16.202578404465118
45450 0.0001381049985873517 13.18187815610946
45900 0.0001340887244427602 16.852529633898385
46350 0.0001302744804345668 13.710656829474301
46800 0.0001266260589132262 17.52855304703579
47250 0.00012300774799545167 14.260646963155661
47700 0.00011940126656861949 18.231694505062464
48150 0.00011607296859983407 14.832699434980912
48600 0.00011271680125468642 12.06739025093868
49050 0.00010939335535864458 15.427699254943098
49500 0.0001063194987578342 12.551462287737913
49950 0.00010328772448531254 16.046566934380692
50400 0.00010041593303888874 13.054952420077116
50850 9.752659889716853e-05 16.690259910080762
51300 9.480302312447897e-05 13.578639586638431
51750 9.207117256315733e-05 17.359774025508727
52200 8.950698561216441e-05 14.12333397249832
52650 8.686576606575791e-05 18.056145071456182
53100 8.436033460546e-05 14.689878262547381
53550 8.19432208380988e-05 18.780450388490426
54000 7.958716207356886e-05 15.279148945189863
54450 7.724203109638061e-05 19.53381053368472
54900 7.505746067937302e-05 15.89205766833997
55350 7.295748824054371e-05 12.929248827223192
55800 7.082817793757634e-05 16.529552649812512
56250 6.887693910906378e-05 13.447893512107827
56700 6.686927942634036e-05 17.192620144290224
57150 6.494092225262094e-05 13.987343141870038
57600 6.30415521594152e-05 17.882285969137037
58050 6.126140623785581e-05 14.54843228735186
58500 5.9455585617040896e-05 11.836119967265914
58950 5.7763732501214804e-05 15.132028997421482
59400 5.609077378987415e-05 19.34572327858026
59850 5.451141245438329e-05 15.739036141912981
60300 5.293191356114946e-05 12.8047556097692
60750 5.137578061864545e-05 16.37039280843661
61200 4.991515946306535e-05 13.318406366050585
61650 4.847260351259486e-05 17.027075755220977
62100 4.712465538547761e-05 13.852661740449568
62550 4.577669887773084e-05 17.710100922234485
63000 4.447131933438264e-05 14.408348267888133
63450 4.3203453400364467e-05 18.420525002924098
63900 4.1981960733350476e-05 14.986325638961114
64350 4.0777350536203016e-05 19.159447079002884
64800 3.9643494227803444e-05 15.587488029944868
65250 3.847685238578258e-05 12.681461113246256
65700 3.7353559581454476e-05 16.212765486158077
66150 3.631497490896862e-05 13.190166026489765
66600 3.523511661596146e-05 16.863125360814678
67050 3.425293590142431e-05 13.719277159998212
67500 3.328114970146956e-05 17.539573811595112
67950 3.232425570920405e-05 14.269613090149868
68400 3.13991100013844e-05 18.243157357251043
68850 3.0530568431608174e-05 14.842025229746383
69300 2.9661478011977493e-05 12.074977406960313
69750 2.879567642333214e-05 15.437399145214972
70200 2.7984938597791498e-05 12.559353795404132
70650 2.7178074470501912e-05 16.05665592664918
71100 2.640659487096464e-05 13.063160488168588
71550 2.564727461473737e-05 16.700753612807375
72000 2.4918410809426916e-05 13.587176913679569
72450 2.418976869589251e-05 17.370688673273733
72900 2.350799927897107e-05 14.132213766402943
73350 2.2828708610367343e-05 18.067497550074812
73800 2.219172756134924e-05 14.69911426105236
74250 2.156213406112606e-05 11.958709802541435
74700 2.0934369179270718e-05 15.288755437108525
75150 2.0329023182608097e-05 12.438422225130637
75600 1.9752712601794897e-05 15.902049515667942
76050 1.9194261891897213e-05 12.93737786142651
76500 1.8640766612287862e-05 16.539945310720473
76950 1.811982344590568e-05 13.456348634890542
77400 1.7605740404214032e-05 17.203429697038832
77850 1.710458076353838e-05 13.996137433969555
78300 1.661107273975837e-05 17.893529136951283
78750 1.613788368937108e-05 14.557579354227043
79200 1.5676420653809586e-05 11.843561716228612
79650 1.5226115971378462e-05 15.141542990301463
80100 1.479402704829269e-05 19.357886556456723
80550 1.4385621242452018e-05 15.748931779690142
81000 1.3983021369234905e-05 12.812806371086278
81450 1.3583682540341258e-05 16.3806854004379
81900 1.3194794217241679e-05 13.326780076103688
82350 1.281200189651166e-05 17.037781224892612
82800 1.2444747504503084e-05 13.861371354024186
83250 1.2086276580003386e-05 17.721235831776806
83700 1.174525637459567e-05 14.417407259438875
84150 1.1405001120401437e-05 18.432106578914563
84600 1.1075857143882928e-05 14.995748023457637
85050 1.0751978133827222e-05 19.171493239046946
85500 1.0448828684284095e-05 15.597288384554238
85950 1.0144861711802733e-05 19.940539701266584
86400 9.857615826724953e-06 16.222958972796697
86850 9.576696045732191e-06 13.198459107720534
87300 9.29706993790802e-06 16.873727749605017
87750 9.024982687177996e-06 13.727902910400951
88200 8.769914387807276e-06 17.550601505263277
88650 8.518778802146798e-06 14.278584854436255
89100 8.268654674736808e-06 18.25462741650314
89550 8.039470563492301e-06 14.851356887938678
90000 7.810904002480967e-06 18.98689466656827
90450 7.584322224696294e-06 15.447105134119534
90900 7.369494158027123e-06 12.5672502647148
91350 7.156089005588839e-06 16.066751262191296
91800 6.949176542425661e-06 13.07137371693621
92250 6.750509748965072e-06 16.71125391326208
92700 6.558955285784762e-06 13.595719608412562
93150 6.367168136289791e-06 17.381610183428517
93600 6.1882780084676625e-06 14.141099143319337
94050 6.007287091769342e-06 18.078857166361537
94500 5.843516001080573e-06 14.708356066526393
94950 5.6794310969721096e-06 11.96622862767284
95400 5.512666737317318e-06 15.298367968937338
95850 5.353050263057213e-06 19.558381324235437
96300 5.203458270930383e-06 15.912047645191393
96750 5.058337501306909e-06 12.945512006614823
97200 4.912339186091685e-06 16.550344505828253
97650 4.773544042935285e-06 13.464809073680629
98100 4.63800411876214e-06 17.21424604610057
98550 4.509721220458118e-06 14.004937255323078
99000 4.380115516955385e-06 17.90477937370641
99450 4.255928322649538e-06 14.566732172157087
99900 4.1333050304626084e-06 11.851008144058003
100350 4.015399505341577e-06 15.15106296493446
100800 3.896284297644215e-06 19.37005748177681
101250 3.7866493423077685e-06 15.758833639172714
101700 3.6791271247338386e-06 12.820862194175648
102150 3.5734398549092106e-06 16.39098446372246
102600 3.4710096417089886e-06 13.335159050977312
103050 3.3696088612700237e-06 17.048493425436984
103500 3.2737654558356866e-06 13.870086443612701
103950 3.179687433352285e-06 17.732377742194508
104400 3.0897981113664486e-06 14.426471946668654
104850 3.000860727464527e-06 18.443695436613947
105300 2.914407746690273e-06 15.005176332110025
105750 2.8314548883301427e-06 12.207711710026523
106200 2.7512932885276342e-06 15.607094900961389
106650 2.67076827098478e-06 12.69741261049012
107100 2.5931656313371576e-06 16.233158868407838
107550 2.5206011278200435e-06 13.2067574030779
108000 2.447365791580225e-06 16.88433680445779
108450 2.378014927639782e-06 13.73653408409009
108900 2.308950469487314e-06 17.561636132396767
109350 2.24219765065925e-06 14.287562259559126
109800 2.1774058305279453e-06 18.266104687350058
110250 2.117509199539569e-06 14.860694413244348
110700 2.056534989636205e-06 12.090166032869154
111150 1.998550865245363e-06 15.456817225491214
111600 1.942368432761299e-06 12.575151698789462
112050 1.8874691907200258e-06 16.076852944995256
112500 1.8343344305726816e-06 13.07959210962467
112950 1.7821166462539395e-06 16.72176081559305
113400 1.7309616133776018e-06 13.604267674212178
113850 1.680090029321235e-06 17.392538560287605
114300 1.6331464640639837e-06 14.149990106757652
114750 1.5848707319854327e-06 18.090223924803983
115200 1.5397094283997603e-06 14.71760368262045
115650 1.4965430201741015e-06 11.973752180131187
116100 1.4534098202734214e-06 15.307986544473764
116550 1.4116775963746164e-06 19.570678307058664
117000 1.3723515572827694e-06 15.922052060860148
117450 1.332297477896205e-06 12.953651266001618
117900 1.2933651181157302e-06 16.5607502392442
118350 1.2571210288303547e-06 13.473274831820467
118800 1.2212887421370056e-06 17.22506919574855
119250 1.1860118793727281e-06 14.013742609407089
119700 1.1519313851682256e-06 17.916036683846933
120150 1.1197739879786894e-06 14.575890744757926
120600 1.0873392168875284e-06 18.63472168437924
121050 1.0572129780506145e-06 15.160588925081468
121500 1.0265495842265437e-06 19.382236059348795
121950 9.97368259758602e-07 15.768741724272585
122400 9.690298006237441e-07 12.828923082219914
122850 9.41591115966034e-07 16.40129000235911
123300 9.149145145936899e-07 13.34354329398174
123750 8.887641576027505e-07 17.05921236108611
124200 8.642145783444022e-07 13.878807012658122
124650 8.391993051581892e-07 17.74352665788937
125100 8.152625536883562e-07 14.43554233315861
125550 7.911029307194894e-07 18.455291580600623
126000 7.685560072800968e-07 15.01461056864308
126450 7.467741933719907e-07 12.215387090658563
126900 7.257416958506013e-07 15.61690758304061
127350 7.045400767236032e-07 19.965622099993784
127800 6.845037292535494e-07 16.243365177021197
128250 6.654563489139065e-07 13.21506091584029
128700 6.459674022352146e-07 16.894952529564378
129150 6.279535249564816e-07 13.745170684475573
129600 6.096882778638957e-07 17.57267769735502
130050 5.924571433446602e-07 14.296545309065136
130500 5.751450646851453e-07 18.27758917432604
130950 5.591598546406118e-07 14.870037809352285
131400 5.430533667194481e-07 12.097767508756798
131850 5.274801488930336e-07 15.46653542316691
132300 5.127944646687865e-07 12.58305810074971
132750 4.981732559805607e-07 16.08696097905191
133200 4.845060015412628e-07 13.087815669480792
133650 4.70403433316946e-07 16.732274323951295
134100 4.570031604256286e-07 13.612821114455574
134550 4.436300014010186e-07 17.40347380816856
135000 4.3119351911258263e-07 14.158886660230518
135450 4.186097106728681e-07 18.10159782989288
135900 4.065827188259874e-07 14.726857112988025
136350 3.9517388916721075e-07 11.98128046288881
136800 3.8371678101611906e-07 15.317611167517814
137250 3.72920718305636e-07 19.58298302139027
137700 3.625612685631552e-07 15.932062766626593
138150 3.5216693961004353e-07 12.961795642802379
138600 3.4185178288126394e-07 16.571162515079177
139050 3.3220482542617447e-07 13.481745912654526
139500 3.2250138448652876e-07 17.23589915025856
139950 3.1328407601449726e-07 14.022553499700182
140400 3.041943559267679e-07 17.92730107182009
140850 2.956348530425146e-07 14.585055075647652
141300 2.868212805040571e-07 18.646437932706306
141750 2.7882703390602614e-07 15.170120874505741
142200 2.70609473718153e-07 19.394422293983876
142650 2.6307595657470983e-07 15.778656038903957
143100 2.557329383812146e-07 12.83698903840354
143550 2.4826748368234064e-07 16.411602020419107
144000 2.4109778351544264e-07 13.351932808429208
144450 2.3417641159539926e-07 17.069938036074554
144900 2.2774236585476615e-07 13.887533064605549
145350 2.2097994323289072e-07 17.75468258326581
145800 2.1471792233107578e-07 14.444618422492043
146250 2.0846726189738263e-07 18.466895015455663
146700 2.0250776389119096e-07 15.024050736783817
147150 1.9679936458238956e-07 19.207677181077084
147600 1.9112369775697857e-07 15.626726434668392
148050 1.8553770897433708e-07 19.978175128179007
148500 1.802357336710969e-07 16.25357790266875
148950 1.7527686058116387e-07 13.223369649287955
149400 1.7002000962662578e-07 16.905574929118412
149850 1.653021002301358e-07 13.753812714969198
150300 1.6051852225196228e-07 17.58372620449991
150750 1.5591989876995171e-07 14.305534006502999
151200 1.5142833942327627e-07 18.28908088196798
151650 1.4718273666503023e-07 14.879387079953558
152100 1.4290108518721922e-07 19.02273020047172
152550 1.3873516335749514e-07 15.476259730985698
153000 1.348604019568711e-07 12.590969473718857
153450 1.3090322048547876e-07 16.0970753683543
153900 1.27187251397487e-07 13.09604439975318
154350 1.2352559597417212e-07 16.742794442489974
154800 1.2002509208741685e-07 13.62137993252163
155250 1.1655775722374528e-07 17.414415931391154
155700 1.1328711413405301e-07 14.167788807252348
156150 1.0997967603287861e-07 18.112978886121294
156600 1.0679466400098647e-07 14.73611636128454
157050 1.0372525882651473e-07 18.839564038302317
157500 1.0071078127005251e-07 15.327241841871578
157950 9.795624644759471e-08 12.46973348223978
158400 9.516294907641054e-08 15.942079766445369
158850 9.248005627959799e-08 12.969945140234497
159300 8.981016041964551e-08 16.58158133744649
159750 8.729531120188483e-08 13.490222319529261
160200 8.473357060445608e-08 17.246735913908896
160650 8.230866366254475e-08 14.031369929683077
161100 7.995028283858119e-08 17.93857254207586
161550 7.771998311589812e-08 14.594225168446627
162000 7.545638203154681e-08 18.65816154741509
162450 7.336048923889393e-08 15.179658816972818
162900 7.12283005910308e-08 19.406616190496145
163350 6.924449169609659e-08 15.788576586983423
163800 6.728775403530562e-08 12.845060065912923
164250 6.531411300692014e-08 16.421920521976094
164700 6.344273884018037e-08 13.360327597633894
165150 6.161497489998169e-08 17.080670454639424
165600 5.988319884409066e-08 13.896264602902168
166050 5.8109349998503035e-08 17.76584552273094
166500 5.650175793903145e-08 14.453700218254427
166950 5.486073484384235e-08 18.478505745762995
167400 5.332777663902277e-08 15.033496840261549
167850 5.183705575895203e-08 19.21975366493605
168300 5.0351737002074515e-08 15.636551459723607
168750 4.88817832877686e-08 19.990736048856334
169200 4.75062562621531e-08 16.263797049385012
169650 4.6168579848071545e-08 13.231683606703282
170100 4.4811512278641885e-08 16.916204007316338
170550 4.355280625034652e-08 13.762460178985068
171000 4.230274264216405e-08 17.594781658196236
171450 4.106829565309056e-08 14.314528355423736
171900 3.986840679814918e-08 18.300579814815745
172350 3.8743447783318175e-08 14.888742228741652
172800 3.7627561511044405e-08 19.034690402220974
173250 3.6558206018000305e-08 15.485990152789284
173700 3.552263372341713e-08 12.598885820822424
174150 3.4504853863026597e-08 16.107196116898244
174600 3.3502959739806215e-08 13.104278303692695
175050 3.254909897165703e-08 16.753321175365222
175500 3.161206030277697e-08 13.62994413179161
175950 3.068604570444222e-08 17.4253649342782
176400 2.9830249381745944e-08 14.176696551340052
176850 2.895379402900744e-08 18.124367097985438
177300 2.8142985941670418e-08 14.745381431167988
177750 2.7324136064876825e-08 18.851409077599573
178200 2.653336039770693e-08 15.336878571339753
178650 2.5769121947405438e-08 12.477573604379714
179100 2.5037651507631153e-08 15.95210306427378
179550 2.4317749591773463e-08 12.978099761517496
180000 2.3637455770497695e-08 16.5920067104622
180450 2.297538492790352e-08 13.498704055793363
180900 2.230348083998024e-08 17.25757949098077
181350 2.1683483897305678e-08 14.040191902838796
181800 2.1060922339444232e-08 17.94985109906717
182250 2.0453129190300956e-08 14.603401026777622


==> dat/denseHou9eps0.01mode6.dat <==
0 15.643076666640914 0.01
9 10.703859735703482 0.011000000000000001
18 10.25350245358077 0.012100000000000001
27 9.812401035003798 0.013310000000000002
36 9.392162895193822 0.014641000000000003
45 8.991577287037739 0.016105100000000004
54 8.598366646590614 0.017715610000000007
63 8.200393051321607 0.019487171000000008
72 7.793748150549357 0.021435888100000012
81 7.383835500179641 0.023579476910000015
90 6.982743102886033 0.025937424601000018
99 6.604256665982357 0.02853116706110002
108 6.257310869140678 0.031384283767210024
117 5.942003462433622 0.03452271214393103
126 5.65174678103725 0.03797498335832414
135 5.37841135040715 0.04177248169415655
144 5.115381965159102 0.04594972986357221
153 4.858217860960812 0.050544702849929436
162 4.604810046939379 0.05559917313492239
171 4.3553377633447585 0.06115909044841463
180 4.111496461705112 0.0672749994932561
189 3.8752071250487425 0.07400249944258172
198 3.647507517296326 0.0814027493868399
207 3.42817977167301 0.0895430243255239
216 3.2162729667425403 0.09849732675807629
225 3.0110762758419742 0.10834705943388392
234 2.812773120364545 0.11918176537727232
243 2.622521361278741 0.13109994191499957
252 2.442268153182317 0.14420993610649954
261 2.2742421347605575 0.1586309297171495
270 2.119816759254376 0.17449402268886446
279 1.9783010076593879 0.19194342495775094
288 1.8466496109398651 0.21113776745352605
297 1.7204550039906676 0.23225154419887867
306 1.595893349038171 0.25547669861876654
315 1.4711062385521174 0.2810243684806432
324 1.3461578068229514 0.30912680532870757
333 1.2225991717789526 0.34003948586157834
342 1.103078188734182 0.3740434344477362
351 0.9904281589117598 0.41144777789250986
360 0.8860983708953576 0.4525925556817609
369 0.7893544202693388 0.497851811249937
378 0.698499336277802 0.5476369923749307
387 0.6123698584110766 0.6024006916124238
396 0.5305062329267649 0.6626407607736663
405 0.4528530490645526 0.728904836851033
414 0.3797559291514343 0.8017953205361363
423 0.31192298597362456 0.8819748525897501
432 0.25056311287470123 0.9701723378487251
441 0.19783940826061563 1.0671895716335977
450 0.15593104980457095 1.1739085287969575
459 0.12410745745853546 1.2912993816766534
468 0.09930110644841506 1.4204293198443187
477 0.07913800837783036 1.5624722518287508
486 0.06242555033217023 1.718719477011626
495 0.04860000540573495 1.8905914247127888
504 0.03733661842075353 2.0796505671840677
513 0.028369450253153516 2.2876156239024747
522 0.021413723414482 2.5163771862927224
531 0.016150619307287783 2.768014904921995
540 0.012246551125606686 3.0448163954141947
549 0.009381324573359606 3.3492980349556145
558 0.007273069928785958 3.6842278384511764
567 0.005695756144966424 4.052650622296294
576 0.004484320547804899 4.457915684525924
585 0.003527906212593024 4.903707252978516
594 0.0027567104838297496 5.394077978276369
603 0.0021282099886086314 5.933485776104006
612 0.0016160304821770666 6.526834353714407
621 0.0012023601284152363 7.179517789085849
630 0.0008734658390103789 7.897469567994435
639 0.0006174050733536163 8.687216524793879
648 0.00042306434331340625 9.555938177273267
657 0.0002798968425707926 10.511531995000595
666 0.00017798495888143862 11.562685194500656
675 0.00010823112718583161 12.718953713950722
684 6.257462160519367e-05 13.990849085345795
693 3.417124112559122e-05 15.389933993880376
702 1.7492539320151934e-05 16.928927393268417
711 8.320928202465439e-06 18.62182013259526
720 3.6407109220704115e-06 20.484002145854788
729 1.447748157801243e-06 22.53240236044027
738 5.158561044993348e-07 24.785642596484298
747 1.6192363627709483e-07 27.26420685613273
756 4.386001251077687e-08 29.990627541746004
765 9.993152971787822e-09 32.98969029592061
774 1.8540404767009022e-09 36.288659325512675
783 2.6841107114705665e-10 39.91752525806395
792 2.5922020085999975e-10 27.94226768064476
801 6.95212776236076e-11 30.73649444870924
810 1.4518164448418247e-11 33.81014389358017
819 1.3919532193540363e-11 23.667100725506117


==> dat/denseHou9eps0.01mode7.dat <==
0 19796.0 0.01
45 49.07324540911272 0.0041503
90 48.88901182722462 0.006684099653000003
135 48.79756573849779 0.010764809332153038
180 48.5973354086477 0.017336833077525798
225 48.134764187919636 0.02792114303968608
270 47.213229380329025 0.04496728007684484
315 45.63491887015118 0.07242025423655941
360 43.09192869720287 0.11663354365052135
405 41.272737200139744 0.07606723083343353
450 39.217880459198334 0.07795902286426103
495 37.11268859510706 0.07989786376289523
540 35.27547629261749 0.08188492363467845
585 33.386003690653126 0.08392140168547292
630 31.486614068282385 0.08600852694539063
675 29.542822004351823 0.08814755901052251
720 27.55089549192448 0.09033978880311423
765 25.6251038919028 0.0925865393506477
810 23.70888500043966 0.09488916658429834
855 21.74726638796004 0.09724906015724985
900 19.737259615518973 0.09966764428336068
945 17.908358256812452 0.10214637859668789
990 16.42974585992804 0.06661884665697389
1035 14.114200965045342 0.10729031872952305
1080 12.57345904410913 0.06997367297220763
1125 10.680348197868723 0.07171391821902645
1170 8.889867468464368 0.07349744336513367
1215 6.9121644472509525 0.07532532478162456
1260 4.970793890109161 0.07719866560894359
1305 3.199441240396343 0.07911859642263802
1350 1.4555885304159721 0.08108627591566904
1395 0.4507090165044959 0.08310289159769176
1440 0.20380124234403527 0.08516966051172636
1485 0.11493728845907475 0.08728782996865303
1530 0.0689584054736831 0.08945867829997345
1575 0.04154903750029491 0.09168351562929383
1620 0.026276700940232364 0.09396368466299437
1665 0.017797343359613867 0.09630056150056307
1710 0.01172492054087617 0.09869555646508209
1755 0.007758138925263888 0.10115011495436871
1800 0.005870083387607913 0.06596909347208972
1845 0.0037499853645122537 0.10624388472773526
1890 0.0027564490869502207 0.06929119918058167
1935 0.0019018572796905611 0.07101447130420276
1980 0.001373810638036245 0.0727806012055383
2025 0.0009579340837158622 0.07459065475752004
2070 0.0006797045223446108 0.07644572434133957
2115 0.00048206728676111554 0.0783469295057087
2160 0.00035068782509657236 0.08029541764251569
2205 0.0002460517937205285 0.08229236467928508
2250 0.00017453619768912555 0.0843389757888589
2295 0.00012772463621913465 0.08643648611672783
2340 9.044426499160557e-05 0.08858616152645085
2385 6.330420439673394e-05 0.0907892993636137
2430 4.550213640302666e-05 0.09304722923878679
2475 3.246158215660186e-05 0.09536131382995544
2520 2.297336407866188e-05 0.09773294970490647
2565 1.577791597616091e-05 0.10016356816406752
2610 1.1307535341942617e-05 0.10265463610430789
2655 8.179531263764046e-06 0.10520765690422204
2700 5.680601960499018e-06 0.10782417133143006
2745 4.225369814868987e-06 0.07032184630064538
2790 3.0289998794741134e-06 0.07207075061814244
2835 2.2146392273177124e-06 0.07386315018601566
2880 1.5969000579697295e-06 0.07570012673114189
2925 1.1475555648520463e-06 0.0775827888829454
2970 8.217513992449824e-07 0.07951227284246426
3015 5.991111344385077e-07 0.08148974306805637
3060 4.3396397070911174e-07 0.08351639297815894
3105 3.1198604556783414e-07 0.08559344567152578
3150 2.2913311713415365e-07 0.08772215466537664
3195 1.634365524684204e-07 0.08990380465190459
3240 1.1823983834214862e-07 0.09213971227359749
3285 8.477007297865445e-08 0.09443122691784188
3330 6.207331085212965e-08 0.09677973153128865
3375 4.381857888506979e-08 0.09918664345447184
3420 3.1874671211757625e-08 0.10165341527718456
3465 2.4728427891691425e-08 0.06629734090962701
3510 1.6885963492680216e-08 0.10677253050836344
3555 1.2738965282894214e-08 0.06963597667224955
3600 9.176619574872143e-09 0.07136782341208842
3645 6.743734127131452e-09 0.07314274118034707
3690 4.776693168073244e-09 0.07496180115350232
3735 3.381336401867636e-09 0.07682610114818994
3780 2.4748066925075046e-09 0.07873676628374544
3825 1.7642002668945038e-09 0.08069494966122222
3870 1.2269358078202245e-09 0.08270183305929685
3915 8.854100549385721e-10 0.08475862764748159
3960 6.345753484387053e-10 0.08686657471707449
4005 4.5099993082645093e-10 0.08902694643028813
4050 3.177839938149854e-10 0.09124104658800943
4095 2.148124283266338e-10 0.09351021141665325
4140 1.5689163059053624e-10 0.09583581037458545
4185 1.1408292953690397e-10 0.09821924697860142
4230 8.079560447707535e-11 0.10066195965095927
4275 5.819397192033098e-11 0.10316542258747866
4320 4.222033261229143e-11 0.10573114664722928
4365 3.135552132076738e-11 0.06895679653185648
4410 2.2161535169432363e-11 0.07067175206160378
4455 1.5899933887094046e-11 0.0724293585353759
4500 1.1594127216616601e-11 0.07423067668215072
4545 8.400658525860878e-12 0.07607679361123583
4590 6.050112842737495e-12 0.0779688234683473
4635 4.450334349485531e-12 0.07990790810800513
4680 3.1564203309796763e-12 0.08189521778265126
4725 2.2815773663724983e-12 0.08393195184890583
4770 1.6396903981856986e-12 0.08601933949138814
4815 1.1692918749910178e-12 0.08815864046453897


==> dat/denseHou9eps1mode2.dat <==
0 0.03952232932188029 0.01
450 0.19453624154923815 1.1739085287969575
900 0.19045444919811438 2.358395891067043
1350 0.1874453066453632 3.015119406505118
1800 0.1850153776755935 2.4530007292986515
2250 0.18288335716805224 1.9956796951250384
2700 0.1809732403650855 2.551400551845969
3150 0.1792800794628703 2.075734513501604
3600 0.17768750208757847 2.653747590943896
4050 0.17620953083921956 2.1590006558000217
4500 0.1747885765150284 2.7602001854805915
4950 0.17344824374484596 2.2456069412661503
5400 0.17210605827403455 2.8709230259601446
5850 0.17082747835153103 2.33568735660903
6300 0.16952160580518066 2.9860874092916774
6750 0.16824839339390626 2.4293812632888088
7200 0.16693823670513283 3.1058715037990967
7650 0.16565787994239564 2.5268336131198432
8100 0.16432073878694034 2.0557476703663675
8550 0.16295122026624634 2.6281951725225063
9000 0.16156498240238518 2.1382120592065372
9450 0.16011881573089878 2.733622755770665
9900 0.15864158703191997 2.22398442962675
10350 0.15707172206518027 2.8432794675956328
10800 0.15548859106424978 2.3131974782041285
11250 0.1537972166380335 2.957334955521977
11700 0.15206777835695465 2.4059892245144776
12150 0.15023408643603822 3.075965672325528
12600 0.14835536138232042 2.5025032246593812
13050 0.1463598707447851 2.035953276648869
13500 0.14422562625001453 2.6028887933587317
13950 0.14202290282424637 2.1176236319586113
14400 0.13963979584376188 2.7073012349523102
14850 0.13718047610707015 2.2025701169383796
15300 0.13455109361479856 2.8159020836677526
15750 0.13180840999707322 2.290924150455819
16200 0.12883423302299948 2.9288593535266765
16650 0.12573307714996818 2.382822423123137
17100 0.12236579926845445 3.04634779827552
17550 0.11891642205372108 2.478407108768184
18000 0.11507891713841707 3.1685491817432783
18450 0.11117594112764115 2.5778260843885126
18900 0.10708604842785821 2.097233446664621
19350 0.10265931199427722 2.6812331589286837
19800 0.09808355183968565 2.181361998493915
20250 0.09324349797104964 2.788788311234734
20700 0.08818755563692605 2.2688652882400357
21150 0.08289581115708967 2.9006579375540023
21600 0.07753821131226131 2.359878690347919
22050 0.0720022544259787 3.0170151089631565
22500 0.0664698808502808 2.4545430096813368
22950 0.06081216941639765 1.9969344430780873
23400 0.0551615048030739 2.5530046993590485
23850 0.04967766819965164 2.0770395944914304
24300 0.04424392661545755 2.655416087329251
24750 0.039151757097597994 2.1603580888891627
25200 0.03421507056010287 2.7619356120328544
25650 0.029617823186509462 2.2470188265099513
26100 0.025278930718530573 2.872728067520159
26550 0.021438025065289884 2.337155878304581
27000 0.017975212265282703 2.9879648584001615
27450 0.014939259641063074 2.430908693354232
27900 0.012266451556977198 3.107824265016912
28350 0.010042537743286284 2.528422314609116
28800 0.008117441702296696 2.057040184985662
29250 0.006499746762524877 2.6298476032813083
29700 0.005173900306712165 2.1395564218369914
30150 0.004069772898646906 2.735341472238842
30600 0.003190590861753051 2.2253827201026763
31050 0.002476830873942043 2.845067128762218
31500 0.001931139381149416 2.3146518597904486
31950 0.0014848338761945246 2.959194327038858
32400 0.0011434845542039884 2.4075019472534542
32850 0.0008715301397065611 3.0778996307861193
33300 0.0006675731284405129 2.504076628851608
33750 0.0005086941852197047 2.03723334589677
34200 0.000383662373936583 2.6045253131837702
34650 0.0002918763965770177 2.1189550499832723
35100 0.0002194747811048725 2.7090034022345435
35550 0.0001651834809742181 2.2039549435477994
36000 0.00012393733778684468 2.8176725317933293
36450 9.318512654613031e-05 2.2923645280852614
36900 6.972607687799615e-05 2.930700821517557
37350 5.255110842339317e-05 2.3843205801496423
37800 3.9219326593231685e-05 3.048263135026962
38250 2.9494004845004307e-05 2.4799653629580534
38700 2.184572593680323e-05 3.1705413504313014
39150 1.6398094339009628e-05 2.579446846483065
39600 1.2301582935969613e-05 2.098552044724576
40050 9.114552966815737e-06 2.682918936373856
40500 6.818481899512063e-06 2.1827334908777725
40950 5.084116182746401e-06 2.7905417120603127
41400 3.8023629467531794e-06 2.270291796753966
41850 2.811665561375243e-06 2.90248167440844
42300 2.105728872547896e-06 2.3613624219123577
42750 1.565972377742808e-06 3.0189120033102532
43200 1.1706188016991081e-06 2.4560862597452613
43650 8.736891660698909e-07 1.9981899799314953
44100 6.492623437770462e-07 2.554609855451216
44550 4.828131185130591e-07 2.0783454960276115
45000 3.5943606169208664e-07 2.657085632751901
45450 2.687768925480061e-07 2.1617163754401103
45900 1.995255088371728e-07 2.76367212970356
46350 1.4851331439635906e-07 2.2484315994513784
46800 1.1023120902176053e-07 2.874534243967812
47250 8.22997033855799e-08 2.3386253233069176
47700 6.114535683332534e-08 2.989843487921233
48150 4.5622559174951505e-08 2.432437083764019
48600 3.3856165759793555e-08 3.109778253998459
49050 2.5329435160426073e-08 2.5300120149660694
49500 1.8838032189716358e-08 2.0583335122504325
49950 1.397669188718531e-08 2.6315010729764268
50400 1.039781363787462e-08 3.3642739895465286
50850 7.780589256212167e-09 2.7370612693192893
51300 5.7750828008629185e-09 2.226781889728756
51750 4.2727308913192985e-09 2.846855913888821
52200 3.1946789935677344e-09 2.3161071557932025
52650 2.365773160706297e-09 2.9610548676023534
53100 1.765412954712886e-09 2.4090156210898193
53550 1.305822311392646e-09 3.079834805188529
54000 9.742786577504603e-10 2.5056510222936037
54450 7.266031942787521e-10 2.0385142199653337
54900 5.371282585375781e-10 2.606162861941399
55350 4.008766096852412e-10 2.120287305113221


==> dat/denseHou9eps1mode4.dat <==
0 22.499999999999996 0.01
450 0.09290492710638487 1.1739085287969575
900 0.016353753969846174 9.151676183703307
1350 0.0105296031922677 11.700069766933854
1800 0.008243259457444863 9.518787086578735
2250 0.006891036429034436 12.169407087182718
2700 0.006012176722153706 9.900624298854185
3150 0.005352828429077361 12.657571433643058
3600 0.0048556758773090625 10.297778552613192
4050 0.0044528418544853565 8.377929658512617
4500 0.0041111882853290815 10.710864276602525
4950 0.0038353836058027113 8.714002445554648
5400 0.003594311316064136 11.140520546801604
5850 0.0033864977335698043 9.063556477103845
6300 0.003200271223430695 11.587412075123096
6750 0.003036624532492649 9.427132540633831
7200 0.002889756036849489 12.05223023777433
7650 0.002758719679105681 9.805293116800325
8100 0.00263658500178221 12.535694144870472
8550 0.002527987138826404 10.198623249642745
9000 0.0024269693725169628 8.297260206425387
9450 0.002331896679050871 10.607731451693192
9900 0.0022450349347213905 8.630097014091001
10350 0.002163300325168871 11.033250645392995
10800 0.0020888623042472076 8.976285257987472
11250 0.002017260422636724 11.475839142273363
11700 0.0019517740307315457 9.336360518451256
12150 0.0018879094816166564 11.93618166141485
12600 0.0018295945112944967 9.71087986012143
13050 0.0017733071157277625 12.414990388761444
13500 0.001721447080593963 10.10042269376236
13950 0.0016709327702171262 8.217367504772374
14400 0.00162271572002326 10.50559167265755
14850 0.0015773649234207543 8.54699949167638
15300 0.0015331635052997505 10.927013624961509
15750 0.0014920806860156954 8.889854356433556
16200 0.0014517556158542 11.365340523451966
16650 0.001414279427068843 9.246462522381654
17100 0.0013773800175480577 11.82125049418288
17550 0.0013421354992686485 9.617375690292887
18000 0.0013081027644736842 12.295448865598583
18450 0.00127611447470799 10.003167691898318
18900 0.001245145745536469 8.13824407437498
19350 0.001214696337215937 10.404435377650405
19800 0.0011860801521159647 8.464702099111982
20250 0.001157943111108839 10.82179954009749
20700 0.0011314165632820838 8.804255681188032
21150 0.001105329557445689 11.255905874298495
21600 0.001080032095523542 9.157430136597913
22050 0.0010551302559882458 11.707425976763748
22500 0.0010317476063028685 9.524771853894634
22950 0.0010082842459344654 12.177058384467419
23400 0.0009864273791224676 9.906849139495314
23850 0.0009643490914306163 12.665529655538952
24300 0.00094371475570032 10.30425309689572
24750 0.0009236402980867808 8.383197132103428
25200 0.0009035280356854969 10.717598541153738
25650 0.000884526540760211 8.719481218905972
26100 0.0008658530453369284 11.147524950056374
26550 0.000847794617062192 9.069255026307294
27000 0.0008298300564617556 11.59469745344204
27450 0.0008125073250733195 9.4330596817915
27900 0.000795503178052881 12.059807862208492
28350 0.0007792257256089563 9.811458019663952
28800 0.0007634432508827338 7.982275470017251
29250 0.0007478355522874125 10.205035451800063
29700 0.0007327039172841943 8.302476960539462
30150 0.0007177282861903223 10.614400873323321
30600 0.00070317091874883 8.635523033401348
31050 0.0006887946276852297 11.040187604613738
31500 0.0006750444385554832 8.981928936971096
31950 0.0006612824529266259 11.483054371104132
32400 0.0006482929017292971 9.34223058832171
32850 0.0006351667264141714 11.943686322379952
33300 0.0006225906834127493 9.716985402336713
33750 0.0006101151619963829 12.422796092159366
34200 0.0005981972829538496 10.106773154074636
34650 0.0005865275674892256 8.22253402777766
35100 0.0005748670170884207 10.51219687572647
35550 0.0005635407771678036 8.552373264904151
36000 0.0005524658503024416 10.933883789553715
36450 0.0005416670205136143 8.895443693532023
36900 0.0005308360733180528 11.372486278250355
37350 0.0005207427037210444 9.252276070493226
37800 0.0005103300468023431 11.82868289423
38250 0.0005005357565581736 9.623422443431988
38700 0.0004906996537903385 12.303179409399613
39150 0.0004812776952325404 10.009457004865773
39600 0.00047190660597107303 8.14336084993706
40050 0.00046266537561279186 10.410976980506137
40500 0.00045380112892701163 8.470024129324539
40950 0.0004448410514532597 10.828603553213647
41400 0.00043633328617231903 8.809791199648785
41850 0.0004278576632716913 11.262982824016442
42300 0.00041958028377031553 9.16318770718762
42750 0.0004113572676387456 11.714786811679165
43200 0.00040358225559811167 9.530760384026085
43650 0.00039569950050855063 12.184714492368625
44100 0.0003881017132481013 9.913077893893808
44550 0.00038046610826625304 12.673492881024716
45000 0.00037325803989940454 10.310731711932323
45450 0.00036617159016083534 8.38846791752418
45900 0.00035902819746036485 10.724337039753486
46350 0.00035215250042419655 8.724963436938165
46800 0.000345360834774322 11.154533757204552
47250 0.000338766608046992 9.074957158371749
47700 0.00033206568100441203 11.601987412312432
48150 0.00032576623413871353 9.43899054953327
48600 0.00031948597915243404 12.067390250938631
49050 0.00031341883236435386 9.81762679860011
49500 0.0003074824941102783 7.987294183105903
49950 0.00030156252740964895 10.21145168551493
50400 0.00029582885830903294 8.30769699459448
50850 0.00029009437968952057 10.621074488233145
51300 0.00028462104201865124 8.640952464224398
51750 0.00027912293370224717 11.04712892532366
52200 0.00027381470293397214 8.987576164317051
52650 0.0002684886369488382 11.490274136381124
53100 0.00026341604456359136 9.348104348893717
53550 0.000258326912908613 11.951195701766549
54000 0.00025341062451711416 9.723094783302571
54450 0.0002485203999644803 12.430606703253819
54900 0.00024386149465582818 10.113127607125353
55350 0.00023924649547812926 8.227703799141967
55800 0.00023464891258395681 10.51880623169879
56250 0.00023017631665478433 8.557750416795821
56700 0.0002257586840597181 10.940758273639155
57150 0.0002214638772186639 8.901036544826328
57600 0.00021716457525933208 11.379636525814403
58050 0.00021310097688798102 9.258093273769303
58500 0.00020896851063922917 11.836119967265839
58950 0.0002050363136920641 9.629472998359065
59400 0.00020110445437926394 12.310914813641903
59850 0.0001972911296466151 10.015750272126382
60300 0.00019356009763171755 8.148480842580351
60750 0.00018981062868572707 10.417522696277782
61200 0.0001862179496574523 8.475349505668502
61650 0.0001826364508925593 10.835411844231468
62100 0.00017912205768100264 8.815330198467848
62550 0.00017568952864199794 11.270064223240041
63000 0.00017234349425576667 9.168948897746926
63450 0.000168985599126259 11.722152274587973
63900 0.00016583045736706659 9.536752679338816
64350 0.00016262430365987512 12.192375413910831
64800 0.00015956096449465385 9.919310564510292
65250 0.0001564487443943552 12.681461113246145
65700 0.00015351361796978047 10.317214400282323
66150 0.00015062758447359492 8.393742016857045
66600 0.00014769630869837513 10.731079775063787
67050 0.00014490255779975314 8.730449101816957
67500 0.00014213106370641881 11.161546971014957
67950 0.00013943661607918045 9.080662875549827
68400 0.00013673189894203297 11.609281954614183
68850 0.00013415095741597938 9.444925146202134
69300 0.00013158504013732752 12.074977406960166
69750 0.00012909911521741257 9.823799456045775
70200 0.00012665396487676617 7.992316051620719
70650 0.00012421826560915505 10.217871953322087
71100 0.00012186556732340925 8.312920310652629
71550 0.00011953201846370831 10.627752299059098
72000 0.0001172677535885569 8.646385308705067
72450 0.00011501620960507886 11.054074610264953
72900 0.000112826786340392 8.9932269422563
73350 0.0001106327504936111 11.497498440956543
73800 0.00010853409829336691 9.353981802487743
74250 0.00010643292736145504 11.958709802541277
74700 0.00010443086688427528 9.729208005432573
75150 0.0001024172433266024 12.438422225130484
75600 0.00010050198978017733 10.11948605542493
76050 9.860710337483702e-05 8.23287682090768
76500 9.671188383530982e-05 10.525419743185621
76950 9.487004009645084e-05 8.563130949475692
77400 9.304935375031853e-05 10.947637079933664
77850 9.126206738185871e-05 8.906632912525966
78300 8.94784849601038e-05 11.386791268968858
78750 8.779867325348079e-05 9.263914134508
79200 8.609480523658064e-05 11.843561716228457
79650 8.447364753694231e-05 9.635527357464438
80100 8.28555184249069e-05 12.318655081381387
80550 8.130307307951945e-05 10.02204749616632
81000 7.97673178358771e-05 8.153604054327518
81450 7.822352234887475e-05 10.424072527551248
81900 7.674997003337403e-05 8.480678230247678
82350 7.52404747519364e-05 10.842224415840606
82800 7.380680505608694e-05 8.820872679833457
83250 7.23793724914934e-05 11.277150074766903
83700 7.101154799760145e-05 9.174713710551881
84150 6.963660596537302e-05 11.729522368400012
84600 6.832729577332941e-05 9.542748742200182
85050 6.70081386981991e-05 12.200041152120606
85500 6.575737037040064e-05 9.92554715380709
85950 6.447454592750645e-05 12.689434355351267
86400 6.326115466404048e-05 10.32370116450683
86850 6.205467451714242e-05 8.399019432185664
87300 6.083322297234517e-05 10.737826749748479
87750 5.968837732783783e-05 8.73593821570956
88200 5.854326237364482e-05 11.168564594258282
88650 5.742891779147996e-05 9.086372180095667
89100 5.6317802047178844e-05 11.616581083229107
89550 5.526409374190244e-05 9.450863474142663
90000 5.420575176362519e-05 12.082569333270555
90450 5.318879479920824e-05 9.829975994439577
90900 5.218884512703248e-05 7.997341077545682
91350 5.1186392360680344e-05 10.224296257757965
91800 5.0210049936660894e-05 8.318146910777477
92250 4.924257731220294e-05 10.634434308439356
92700 4.8300872944384565e-05 8.651821568989682
93150 4.736561549067986e-05 11.06102466218161
93600 4.646878868563853e-05 8.99888127302126
94050 4.557795869475356e-05 11.504727287684446
94500 4.471848494480568e-05 9.359862951425752
94950 4.385040558818609e-05 11.96622862767268
95400 4.302657535104615e-05 9.735325071141808
95850 4.219789401549434e-05 12.44624266087692
96300 4.1403128399730704e-05 10.125848501485294
96750 4.061388539389199e-05 8.238053095118419
97200 3.983460653711468e-05 10.532037412799658
97650 3.907222413501721e-05 8.568514865069377
98100 3.832686949856168e-05 10.954520211154753
98550 3.760197771152107e-05 8.912232798841831
99000 3.6871284523787295e-05 11.393950510540279
99450 3.618415391715146e-05 9.269738655008917
99900 3.5475376369387135e-05 11.851008144057815
100350 3.4806714693802476e-05 9.641585523139955
100800 3.413328275581051e-05 12.326400215675948
101250 3.349474866731761e-05 10.028348679473375
101700 3.285860241564187e-05 8.158730487202549
102150 3.223004431074372e-05 10.430626476914114
102600 3.16237856103907e-05 8.486010305167232
103050 3.100792164345556e-05 10.84904127073243
103500 3.0421543715242194e-05 8.826418645935188
103950 2.9838803958126547e-05 11.284240381396286
104400 2.927775928562859e-05 9.180482147879873
104850 2.870969721224803e-05 11.73689709602684
105300 2.81733830025388e-05 9.548748574978932
105750 2.7629010602492343e-05 12.207711710026302
106200 2.7107337584375557e-05 9.931787664247976
106650 2.6581349501286766e-05 12.697412610489883
107100 2.6080061490407758e-05 10.330192007168426
107550 2.5590455628554665e-05 8.404300165594869
108000 2.5090031327446027e-05 10.74457796647294
108450 2.4617121707759537e-05 8.741430780784443
108900 2.4146513609935027e-05 11.175586629706828
109350 2.368360997362373e-05 9.092085074264727
109800 2.3224728134874084e-05 11.62388480104073
110250 2.2787625660214417e-05 9.45680553570077
110700 2.23489714321623e-05 12.090166032868924
111150 2.1930544698012255e-05 9.836156416221492
111600 2.1514773198560988e-05 8.002369262865864
112050 2.1105300155310758e-05 10.230724601360418
112500 2.070629810968505e-05 8.32337679703371
112950 2.0303054147907673e-05 10.64112051901356
113400 1.9915518194357773e-05 8.657261247225767
113850 1.95325813039382e-05 11.067979083819173
114300 1.9166748094212593e-05 9.004539158845606
114750 1.8797823710947625e-05 11.511960679420495
115200 1.8443239153009827e-05 9.365747798031014
115650 1.8084095247283827e-05 11.973752180130955
116100 1.7742708140255914e-05 9.741445982846756
116550 1.740498013669267e-05 7.92531600864344
117000 1.707314742227517e-05 10.132214947819891
117450 1.6750077928673335e-05 8.243232623819042
117900 1.6426802268654228e-05 10.538659243155179
118350 1.6110103099764572e-05 13.473274831820175
118800 1.580667023493021e-05 10.961407670021567
119250 1.5507019035965186e-05 8.917836205986127
119700 1.5208557344159601e-05 11.401114253356873
120150 1.4922940920314431e-05 9.275566837573008
120600 1.463391396883118e-05 11.858459253695615
121050 1.435758104539886e-05 9.647647497778893
121500 1.4080480331690737e-05 12.334150219585316
121950 1.3815116932436311e-05 10.034653824536864
122400 1.355425531301968e-05 8.163860143230666
122850 1.3293647092460503e-05 10.437184546955558
123300 1.3042318451228496e-05 8.491345732533642
123750 1.2792588670151872e-05 10.855862411599997
124200 1.2548393643507794e-05 8.831968098964051
124650 1.2308126859927881e-05 11.291335145929333
125100 1.2075125755739435e-05 9.18625421200981
125550 1.1840420532260865e-05 11.744276460381943
126000 1.1618055871798205e-05 9.554752180045378
126450 1.1390946457634499e-05 12.215387090658286
126900 1.117668950434414e-05 9.938032098298343
127350 1.0960805586268663e-05 12.70539588181393
127800 1.0752370222855134e-05 10.336686930831423
128250 1.054922808751968e-05 8.40958421917089
128700 1.0346390558080287e-05 10.751333427904337
129150 1.0150936611719175e-05 8.746926799211513
129600 9.95728263153417e-06 11.18261308013473
130050 9.769575952667253e-06 9.097801560313954
130500 9.579421123895315e-06 11.631193110934465
130950 9.40005530480903e-06 9.462751333223943
131400 9.21824322341891e-06 12.097767508756485
131850 9.04446869354203e-06 9.842340723833223
132300 8.869313841142201e-06 12.583058100749358
132750 8.702482755085228e-06 10.23715698666911
133200 8.53582654203322e-06 8.32860997148754
133650 8.372094298492172e-06 10.647810933423242
134100 8.214752375002021e-06 8.662704345562389
134550 8.056849948534506e-06 11.074937877925123
135000 7.903542092346783e-06 9.010200601964613
135450 7.75095319172081e-06 11.519198619022399
135900 7.604246230030753e-06 9.371636344628467
136350 7.458330925746992e-06 11.981280462888458
136800 7.316402808044131e-06 9.747570742965596
137250 7.175081079724421e-06 12.461898286338892
137700 7.0388204698179635e-06 10.138585396943895
138150 6.905617204067127e-06 8.248415409055816
138600 6.771263263871674e-06 10.545285236868253
139050 6.639967305988037e-06 13.481745912654123
139500 6.514853852390701e-06 10.968299459255114
139950 6.39127713331078e-06 8.923443136172569
140400 6.268085802618728e-06 11.408282500248795
140850 6.151134407161862e-06 9.281398684502761
141300 6.030970082004927e-06 11.86591504808546
141750 5.917199285221386e-06 9.653713283776066
142200 5.803087077538294e-06 12.341905096171162
142650 5.693830759767593e-06 10.04096293384765
143100 5.584623754995022e-06 8.168993024438354
143550 5.476910516666322e-06 10.443746740266361
144000 5.37315367310498e-06 8.496684514454671
144450 5.270509996879724e-06 10.862687841138
144900 5.170570997137247e-06 8.837521041112328
145350 5.0713556447590236e-06 11.298434371168774
145800 4.9759255904557875e-06 9.1920299052219
146250 4.8786277124790445e-06 11.751660464380485
146700 4.787263177652434e-06 9.560759559771196
147150 4.6940215854274214e-06 12.223067297048638
147600 4.6065316259280564e-06 9.944280458425
148050 4.517144339910573e-06 12.713384172477111
148500 4.431669097249014e-06 10.343185938061573
148950 4.34856958131391e-06 8.414871595001134
149400 4.264582114110738e-06 10.758093136711341
149850 4.184242814453398e-06 8.75242627316191
150300 4.103705770308608e-06 11.189643948317729
150750 4.0262032963145344e-06 9.10352164050158
151200 3.947884259059009e-06 11.638506015797379
151650 3.874040334972406e-06 9.46870086906101
152100 3.799654930247698e-06 12.105373763936113
152550 3.727992668345337e-06 9.848528919717813
153000 3.655278288938746e-06 12.590969473718406
153450 3.5866031840026125e-06 10.243593416225092
153900 3.5187380837964355e-06 8.33384643620626
154350 3.4506939905476486e-06 10.654505554311408
154800 3.3859517984957677e-06 8.6681508661498
155250 3.320698164888114e-06 11.081901047248488
155700 3.257221526276055e-06 9.015865604614788
156150 3.193815079960416e-06 11.526441109349472
156600 3.133136200261788e-06 9.377528593544351
157050 3.072682664306825e-06 11.988813478919194
157500 3.0143483029654305e-06 9.753699353917902
157950 2.956708278212261e-06 12.469733482239292
158400 2.9011137583356827e-06 10.144959851373923
158850 2.846030758174578e-06 8.253601452876172
159300 2.791500804066871e-06 10.551915396556442
159750 2.7377172995279864e-06 13.490222319528726
160200 2.6855517760715486e-06 10.975195581577958
160650 2.634477661578316e-06 8.929053591616153
161100 2.5837341457446428e-06 11.415455254047824
161550 2.5357246584700732e-06 9.287234198102034
162000 2.4865170717980334e-06 11.873375530172767
162450 2.439859249525611e-06 9.659782883527779
162900 2.3928987396004686e-06 12.34966484849706
163350 2.348111060035407e-06 10.04727600989815
163800 2.3033080489565094e-06 8.174129132853357
164250 2.2589915060766685e-06 10.450313059438916
164700 2.216304218372045e-06 8.50202665303941
165150 2.173577627884171e-06 10.869517562042834
165600 2.1321824816844526e-06 8.84307747457375
166050 2.0913245148967974e-06 11.305538059919238
166500 2.052002519681295e-06 9.19780922979791
166950 2.0117049110979224e-06 11.759049110939621
167400 1.973957367562562e-06 9.566770716529696
167850 1.936244864442216e-06 12.230752332231562
168300 1.9001296736043116e-06 9.950532747096455
168750 1.8632060534429229e-06 12.721377485635351
169200 1.827942894383483e-06 10.349689031426427
169650 1.793234758462603e-06 8.420162295174498
170100 1.758533945128704e-06 10.764857095564539
170550 1.725066111735174e-06 8.75792920480834
171000 1.6922222454418545e-06 11.196679237033532
171450 1.660308155848611e-06 9.109245317087476
171900 1.6277031424927202e-06 11.645823518518645
172350 1.5969195823473115e-06 9.474654145562488
172800 1.5662753072298585e-06 12.112984801412857
173250 1.536113148237206e-06 9.854721006320046
173700 1.5064559186761528e-06 12.598885820821913
174150 1.478143075717142e-06 10.250033892571192
174600 1.4502191776344375e-06 8.33908619325865
175050 1.422368202552704e-06 10.661204384322888
175500 1.3955814488486595e-06 8.67360081113976
175950 1.3687885553892443e-06 11.088868594540227
176400 1.343059179648165e-06 9.02153416903422
176850 1.3171618671314889e-06 11.533688153263002
177300 1.2923259204988824e-06 9.383424547106523
177750 1.2674162721548754e-06 11.996351231199242
178200 1.243538335859995e-06 9.7598318181249
178650 1.219434974109035e-06 12.477573604379206
179100 1.196680421200469e-06 10.151338313628354
179550 1.1738819096773767e-06 8.258790757328976
180000 1.1511869357772042e-06 10.558549724839143
180450 1.1287022043671158e-06 13.498704055792802
180900 1.107556085067074e-06 10.982096039714568
181350 1.0866525663733029e-06 8.934667574533401
181800 1.0657747684383878e-06 11.422632517587715
182250 1.0459498351877983e-06 9.293073380676272
182700 1.0255102493861301e-06 11.88084070290496
183150 1.006289922500514e-06 9.665856299431942
183600 9.868942112412071e-07 12.357429479628658
184050 9.681822308316157e-07 10.053593055182473
184500 9.498496154058955e-07 8.179268470504802
184950 9.315242488483477e-07 10.456883507067388
185400 9.138955314735853e-07 8.507372150398385
185850 8.96312636999852e-07 10.876351577012718
186300 8.793198025269788e-07 8.848637401543472
186750 8.623498071180791e-07 11.312646214987105
187200 8.461162837036795e-07 9.203592188020995
187650 8.294360229754716e-07 11.766442402978278
188100 8.138786227185335e-07 9.572785652695616
188550 7.981825702607637e-07 12.238442199243044
189000 7.831032444727271e-07 9.956788966782707
189450 7.682799807451346e-07 8.100511888284078
189900 7.535470678554645e-07 10.356196213495023
190350 7.394176873010139e-07 8.425456321781034
190800 7.250116444978971e-07 10.771625307135961
191250 7.112876492243458e-07 8.763435596324692
191700 6.975210877779858e-07 11.20371894906138
192150 6.843748079354839e-07 9.114972592332743
192600 6.71149855469011e-07 11.653145621988982
193050 6.586067620162339e-07 9.480611165080191
193500 6.459562718053036e-07 12.120600624193411
193950 6.338870157662768e-07 9.86091698608609
194400 6.217423009768908e-07 8.02251363784639
194850 6.098798417397688e-07 10.256478418251705
195300 5.982456450226437e-07 8.344329244714645
195750 5.866963375122936e-07 10.667907426104025
196200 5.756770522502563e-07 8.679054182685233
196650 5.645048126723395e-07 11.09584052255278
197100 5.53750259646435e-07 9.027206297462204
197550 5.430935039463236e-07 11.540939753625853
198000 5.327633567642209e-07 9.389324207644103
198450 5.225238493000717e-07 12.003893722706302
198900 5.126077584627353e-07 9.765968138009162
199350 5.026749598791014e-07 12.48541865585578
199800 4.932716084482536e-07 10.15772078622692
200250 4.838629499293035e-07 8.26398332446421
200700 4.74513915271757e-07 10.56518822433718
201150 4.6536024700394307e-07 13.507191124796963
201600 4.5669153059257894e-07 10.989000836390916
202050 4.4798669440737626e-07 8.94028508714209
202500 4.39338187607774e-07 11.429814293703805
202950 4.3115285786043955e-07 9.298916234532216
203400 4.2281656220666264e-07 11.888310569231123
203850 4.148357339861519e-07 9.671933533887833
204300 4.06870614089172e-07 12.365198992633353
204750 3.9915101046616996e-07 10.059914072196154
205200 3.916502722134396e-07 8.184411039422978
205650 3.8412356762052013e-07 10.463458085747417
206100 3.768105234502883e-07 8.512721008643316
206550 3.695437280626379e-07 10.883189888747404
207000 3.6252236723655074e-07 8.854200824217934
207450 3.55514372385457e-07 11.319758839180487
207900 3.4884868638229705e-07 9.209378782175758
208350 3.420568712719785e-07 11.77384034341724
208800 3.356439803869904e-07 9.578804370645198
209250 3.2916616854450353e-07 12.24613690112105
209700 3.229634706336526e-07 9.963049119955333
210150 3.167444113660878e-07 12.737379192070135
210600 3.1071762496281963e-07 10.362707486838127
211050 3.0486204360968827e-07 8.43075367691226
211500 2.9898087872126666e-07 10.778397774099544
211950 2.9333060269642885e-07 8.76894544988637
212400 2.87698575851536e-07 11.210763087182446
212850 2.8221778936021735e-07 9.120703468500022
213300 2.767460294261781e-07 11.66047232910109
213750 2.7144945113910524e-07 9.486571929967502
214200 2.6625321369877497e-07 12.12822123528649
214650 2.6127369778805587e-07 9.867116861463728
215100 2.5627658439830725e-07 8.027557649964157
215550 2.5138734160989884e-07 10.262926995812629
216000 2.465989341615682e-07 8.349575592645595
216450 2.4183201396965615e-07 10.674614682302948
216900 2.3722897490863204e-07 8.684510982940662
217350 2.32683187162408e-07 11.102816834040544
217800 2.282457145508232e-07 9.032881992139629
218250 2.2382876085913495e-07 11.54819591330291
218700 2.1960671281462396e-07 9.395227577487871
219150 2.1536583139081245e-07 12.011440956420175
219600 2.1126360993939386e-07 9.77210831599494
220050 2.0724886118372865e-07 7.950261861670755
220500 2.0328043270900764e-07 10.164107271691122
220950 1.9942492346380902e-07 8.269179156333267
221400 1.9554585417580483e-07 10.571830897673186
221850 1.9177054388919146e-07 13.51568352989414
222300 1.881623241661856e-07 10.995909974334817
222750 1.8455369787950815e-07 8.94590613166147
223200 1.8096439347026205e-07 11.437000585233312
223650 1.77586159999521e-07 9.304762761978123
224100 1.7415777020524104e-07 11.895785132102269
224550 1.7087819426109263e-07 9.678014589296298
225000 1.6753993792306687e-07 12.372973390580505
225450 1.6437879768460562e-07 10.066239063436335
225900 1.6127763902140657e-07 8.189556841639467
226350 1.5816146947678078e-07 10.470036798076316
226800 1.5516780837998567e-07 8.5180732298873
227250 1.5221569560353032e-07 10.89003249994842
227700 1.4932755632024453e-07 8.859767744795006
228150 1.4643921431023443e-07 11.32687593530925
228600 1.4370706180599768e-07 9.2151690145482
229050 1.4088884303653515e-07 11.781242935179053
229500 1.3824675937357256e-07 9.584826872756143
229950 1.3559158729137266e-07 12.253836440905362
230400 1.3301370782592414e-07 9.969313209087408
230850 1.3045235824904466e-07 12.745387591668235
231300 1.2795148762734243e-07 10.369222854027985
231750 1.2554997463887219e-07 8.436054362660853
232200 1.2313439134992166e-07 10.785174499130695
232650 1.208157442977864e-07 8.774458767670007
233100 1.1849941117247909e-07 11.217811654179451
233550 1.1626711016177183e-07 9.126437947853264
234000 1.1400504074110529e-07 11.66780364274934
234450 1.1185131376656443e-07 9.492536442579201
234900 1.0969639419045052e-07 12.135846637702603
235350 1.076243809627897e-07 9.873320634902203
235800 1.0559482355176897e-07 8.032604833414391
236250 1.0357407376204719e-07 10.26937962780145
236700 1.0161130536978646e-07 8.354825239124047
237150 9.964890224090084e-08 10.681326155569353
237600 9.777356702045381e-08 8.689971214061742
238050 9.58975472364898e-08 11.109797531759508
238500 9.408741385996677e-08 9.03856125530867
238950 9.227355324270547e-08 11.555456635160702
239400 9.051978500096425e-08 9.401134658969948
239850 8.878386892341439e-08 12.018992935322402
240300 8.711459287269463e-08 9.778252354507918
240750 8.54691004636976e-08 7.9552604467751005
241200 8.382945382301443e-08 10.170497772543955
241650 8.224110970012077e-08 8.274378254988786
242100 8.066008461149465e-08 10.578477747471373
242550 7.911390698112086e-08 13.524181274439298
243000 7.762153653168014e-08 11.00282345627576
243450 7.615768993218808e-08 8.95153071031217
243900 7.467796248050718e-08 11.444191395015242
244350 7.328824613850315e-08 9.310612965323731
244800 7.187093786775733e-08 11.903264394471291
245250 7.052319439537769e-08 9.684099468059724
245700 6.91527897167532e-08 12.380752676541496
246150 6.784027961614925e-08 10.07256803140177
246600 6.655465956129092e-08 8.194705879187174
247050 6.527877216555567e-08 10.476619646653058
247500 6.402565122520798e-08 8.523428816244763
247950 6.280262088154132e-08 10.89687941331898
248400 6.160926968590275e-08 8.865338165473933
248850 6.04248193702972e-08 11.333997506185053
249300 5.92934989995797e-08 9.220962887425815
249750 5.8145799730624503e-08 11.788650181188215
250200 5.705197780869753e-08 9.590853161407724
250650 5.595955698822763e-08 12.261540821637789
251100 5.4906534430188e-08 9.975581236653634
251550 5.3841280767130684e-08 8.115800653166529
252000 5.2801065075769316e-08 10.375742317638599
252450 5.180931972326164e-08 8.441358381120939
252900 5.08093029871759e-08 10.791955484906683
253350 4.985687795944216e-08 8.779975551853738
253800 4.890332228058014e-08 11.224864652837088
254250 4.798191466370838e-08 9.132176032657997
254700 4.705028855411797e-08 11.675139565830133
255150 4.61740645718578e-08 9.498504705271694
255600 4.5277929627829394e-08 12.143476834454308
256050 4.4422465483862084e-08 9.879528308852446
256500 4.3570194341313595e-08 8.037655190191085
256950 4.2736301164580937e-08 10.275836316767395
257400 4.1927313176870484e-08 8.36007818622397
257850 4.112349283325045e-08 10.688041848554688
258300 4.034956591070227e-08 8.695434878205601
258750 3.9579512778331605e-08 11.116782618467465
259200 3.88220455782573e-08 9.044244089212985
259650 3.8072059505012135e-08 11.562721922067686
260100 3.734856868220504e-08 9.407045454423994
260550 3.6634861144690944e-08 12.026549662396452
261000 3.594551367669396e-08 9.784400255975354
261450 3.5267647691128445e-08 7.960262174650537
261900 3.458989850102512e-08 10.176892291310045
262350 3.3933196919022635e-08 8.279580622484707
262800 3.327428022004142e-08 10.585128776357637
263250 3.263160985866875e-08 13.532684361789544
263700 3.2018057538607536e-08 11.00974128494498
264150 3.141385329641366e-08 8.957158825316217
264600 3.080462152027508e-08 11.451386725890357
265050 3.022548300535277e-08 9.316466846880171
265500 2.9641213705744462e-08 11.910748359292919
265950 2.908400920098586e-08 9.69018817258197
266400 2.8525206197116404e-08 12.38853685358956
266850 2.7983205752590834e-08 10.078900978592745
267300 2.7451201090045174e-08 8.199858154100253
267750 2.6924668272698682e-08 10.483206634078254
268200 2.64150563644705e-08 8.528787769831489
268650 2.5903484690559253e-08 10.903730631564017
269100 2.5410430870564937e-08 8.87091208845535
269550 2.4920783880943986e-08 11.341123554621309
270000 2.4452398772467632e-08 9.226760403097481
270450 2.3976147289772598e-08 11.796062084370952
270900 2.3524851622269694e-08 9.596883238980608
271350 2.306795465756295e-08 12.269250046361934
271800 2.2635237684198728e-08 9.981853205130193
272250 2.220570394229071e-08 8.12090331782848
272700 2.1774512859451534e-08 10.382265880245459
273150 2.1364629398945567e-08 8.446665734387858
273600 2.094995110724085e-08 10.798740734106312
274050 2.055801129330348e-08 8.78549580461694


==> dat/denseHou9eps1mode6.dat <==
0 15.643076666640914 0.01
9 10.70477586298214 0.011000000000000001
18 10.255593167667612 0.012100000000000001
27 9.815572502048187 0.013310000000000002
36 9.395752456822215 0.014641000000000003
45 8.994761498177349 0.016105100000000004
54 8.60086629494277 0.017715610000000007
63 8.202551800530122 0.019487171000000008
72 7.796123229954235 0.021435888100000012
81 7.386869867935047 0.023579476910000015
90 6.986591064685724 0.025937424601000018
99 6.608684290462902 0.02853116706110002
108 6.261786610740478 0.031384283767210024
117 5.946035802319393 0.03452271214393103
126 5.6551551500814 0.03797498335832414
135 5.381283931601249 0.04177248169415655
144 5.117906198286441 0.04594972986357221
153 4.860592300914673 0.050544702849929436
162 4.607211590262056 0.05559917313492239
171 4.357878103333517 0.06115909044841463
180 4.114190237561726 0.0672749994932561
189 3.8779843682629522 0.07400249944258172
198 3.6502643521114333 0.0814027493868399
207 3.4308427072202203 0.0895430243255239
216 3.2188381948036646 0.09849732675807629
225 3.0135940437717545 0.10834705943388392
234 2.8153018536575942 0.11918176537727232
243 2.6251006289485623 0.13109994191499957
252 2.4449024995852504 0.14420993610649954
261 2.2768678733202083 0.1586309297171495
270 2.1222946047621463 0.17449402268886446
279 1.980477730920299 0.19194342495775094
288 1.848446205293837 0.21113776745352605
297 1.7219233746665354 0.23225154419887867
306 1.5971784227528012 0.25547669861876654
315 1.4723475624287277 0.2810243684806432
324 1.3474523188783145 0.30912680532870757
333 1.2240039068776216 0.34003948586157834
342 1.1045962169915624 0.3740434344477362
351 0.9919892163443604 0.41144777789250986
360 0.8875921625674028 0.4525925556817609
369 0.7907215435730883 0.497851811249937
378 0.6997559886197458 0.5476369923749307
387 0.6135509916619348 0.6024006916124238
396 0.53163275439743 0.6626407607736663
405 0.4539354025844755 0.728904836851033
414 0.38078938705250565 0.8017953205361363
423 0.31289744580090506 0.8819748525897501
432 0.25148680966389225 0.9701723378487251
441 0.19871657683122024 1.0671895716335977
450 0.15670389535424434 1.1739085287969575
459 0.12473223349788398 1.2912993816766534
468 0.09980786928914043 1.4204293198443187
477 0.0795778457454146 1.5624722518287508
486 0.06283114144394197 1.718719477011626
495 0.048982126105566515 1.8905914247127888
504 0.03769282934377216 2.0796505671840677
513 0.02869142820252435 2.2876156239024747
522 0.021693416299251034 2.5163771862927224
531 0.016383623367211442 2.768014904921995
540 0.012433060821551933 3.0448163954141947
549 0.009525558595623984 3.3492980349556145
558 0.007382088281937982 3.6842278384511764
567 0.005777709691036748 4.052650622296294
576 0.004546806182656127 4.457915684525924
585 0.003576957554392912 4.903707252978516
594 0.0027965311406212834 5.394077978276369
603 0.002161417482165362 5.933485776104006
612 0.0016441122640111772 6.526834353714407
621 0.001226124203297374 7.179517789085849
630 0.0008933794936254458 7.897469567994435
639 0.0006338036406665637 8.687216524793879
648 0.00043625852003170706 9.555938177273267
657 0.00029021732101774944 10.511531995000595
666 0.00018579368425353238 11.562685194500656
675 0.00011391557579543132 12.718953713950722
684 6.653250479793371e-05 13.990849085345795
693 3.678983294008731e-05 15.389933993880376
702 1.9126827848658934e-05 16.928927393268417
711 9.275161025001921e-06 18.62182013259526
720 4.1570509559107904e-06 20.484002145854788
729 1.703852936074668e-06 22.53240236044027
738 6.308150259926038e-07 24.785642596484298
747 2.0798456645820806e-07 27.26420685613273
756 2.0384578469645476e-07 19.08494479929291
765 8.895319147939063e-08 20.9934392792222
774 3.590805341957548e-08 23.092783207144425
783 3.535825854328323e-08 16.164948245001096
792 1.7898242887781635e-08 17.781443069501208
801 8.397822881534012e-09 19.55958737645133
810 3.6169627293247686e-09 21.515546114096463
819 1.4141594562033788e-09 23.66710072550611
828 1.2836212093247923e-09 16.566970507854275
837 6.044587053111172e-10 18.223667558639704
846 2.76774159146953e-10 20.046034314503675
855 1.1612577566211257e-10 22.050637745954045
864 1.1382894626876805e-10 15.43544642216783
873 5.930544944021676e-11 16.978991064384616
882 2.871658466574445e-11 18.67689017082308
891 1.27711174968681e-11 20.544579187905388


==> dat/denseHou9eps1mode7.dat <==
0 19796.0 0.01
45 49.20525633679831 0.0041503
90 48.89100547586072 0.006684099653000003
135 48.799951694247554 0.010764809332153038
180 48.60017157906105 0.017336833077525798
225 48.13756251336585 0.02792114303968608
270 47.21550183282041 0.04496728007684484
315 45.636853398902154 0.07242025423655941
360 43.67478834204186 0.07422134595942266
405 42.12911487260845 0.07606723083343353
450 40.94492144570945 0.049610287277257026
495 39.629535984453035 0.05084409512184242
540 38.25681363000551 0.05210858776752265
585 36.96719936043525 0.05340452834530096
630 35.60446850243944 0.05473269896524861
675 34.36140097982268 0.05609390118851435
720 33.09151646138464 0.05748895651107273
765 31.671675194947348 0.058918706859503116
810 30.340741214285735 0.06038401509909898
855 29.09007269279781 0.061885765554613587
900 27.80272151335957 0.06342486454395684
945 26.492036307513104 0.06500224092516506
990 25.230278774388395 0.06661884665697393
1035 23.94126452525078 0.0682756573733329
1080 22.872783236320984 0.044528700982313985
1125 21.633849843574247 0.04563612977574414
1170 20.37257073494316 0.04677110032326691
1215 19.047670812182492 0.04793429758830657
1260 17.728095860101412 0.04912642356932777
1305 16.504376051344256 0.05034819772349696
1350 15.252297131938867 0.051600357400880356
1395 13.948309613301868 0.05288365828944027
1440 12.641865751212158 0.054198874871098666
1485 11.415929623893204 0.0555468008891429
1530 10.141513837295074 0.05692824982725589
1575 8.855551968966159 0.05834405540045976
1620 7.536490020106903 0.059795072058269214
1665 6.299571215526899 0.061282175500358374
1710 4.970390641221252 0.06280626320505231
1755 3.6724633858794746 0.06436825497096198
1800 2.4149962550557857 0.06596909347208983
1845 1.2534272920697285 0.06760974482674072
1890 0.6636324403880624 0.04409439947855204
1935 0.3480495678491616 0.04519102719358363
1980 0.2144748984334633 0.04631492803988807
2025 0.14074802379654308 0.047466780300240104
2070 0.09636527391204669 0.04864727912630709
2115 0.06942270637352488 0.049857136958178366
2160 0.05085540477672338 0.05109708395432828
2205 0.03666050131230006 0.05236786843227244
2250 0.02793025780270393 0.05367025732018305
2295 0.020998888429550572 0.05500503661973602
2340 0.016118402211945014 0.05637301188046886
2385 0.011702544690748783 0.05777500868593613
2430 0.009173619689192508 0.05921187315195538
2475 0.007190395633206219 0.06068447243724453
2520 0.005626283370339102 0.06219369526675882
2565 0.004340179871941885 0.06374045246804314
2610 0.003417077291755651 0.06532567752092339
2655 0.0027053565192918906 0.06695032712086876
2700 0.002129978511968768 0.0686153817563648
2745 0.001675356461572243 0.0703218463006456
2790 0.001405235055323122 0.045863204938818056
2835 0.0011201843497632208 0.04700382284564646
2880 0.000889234207595389 0.0481728079198177
2925 0.0007029688066154512 0.04937086565278358
2970 0.0005642296688511141 0.05059871908156832
3015 0.0004509816038519937 0.05185710922512695
3060 0.00035885184638988297 0.053146795531555865
3105 0.000284196056900108 0.05446855633642567
3150 0.0002285087066100718 0.05582318933251259
3195 0.00018148611950238625 0.057211512051212186
3240 0.00014285879553272923 0.05863436235592585
3285 0.00011534692017991324 0.06009259894771774
3330 9.270792027366251e-05 0.0615871018835475
3375 7.360740324731797e-05 0.06311877310739135
3420 5.912368884290144e-05 0.06468853699457218
3465 4.770515551451972e-05 0.06629734090962722
3510 3.829343934587507e-05 0.06794615577804966
3555 3.152068370287277e-05 0.04431380333688621
3600 2.550812416101335e-05 0.04541588762587458
3645 2.0552856688502678e-05 0.04654538075113009
3690 1.563413694663356e-05 0.07496180115350257
3735 1.3159034788410222e-05 0.04888933709430285
3780 1.0652635703463107e-05 0.050105214907838175
3825 8.590080786127736e-06 0.05135133160259612
3870 6.575029829182394e-06 0.05262843921955271
3915 5.334727833290822e-06 0.05393730850294299
3960 4.314879848421498e-06 0.0552787293654112
4005 3.4731602519990952e-06 0.05665351136472899
4050 2.775621877845942e-06 0.058062484192369805
4095 2.21110774098083e-06 0.05950649817423407
4140 1.786476366092395e-06 0.06098642478382729
4185 1.4254102539580205e-06 0.0625031571682011
4230 1.139611296351253e-06 0.06405761068697427
4275 9.060422963297388e-07 0.06565072346475934
4320 7.301381309252624e-07 0.06728345695732792
4365 5.856035274434286e-07 0.06895679653185668
4410 4.7048375815383065e-07 0.07067175206160399
4455 3.955376285503439e-07 0.04609140997705751
4500 3.1656399608409985e-07 0.04723770334318695
4545 2.505717726837907e-07 0.04841250502533202
4590 2.0301706589249577e-07 0.04961652402531204
4635 1.6419081378173894e-07 0.05085048697782156
4680 1.3006317650036141e-07 0.05211513858896
4725 1.0503293731013384e-07 0.05341124208566744
4770 8.512914784528591e-08 0.05473957967633801
4815 6.872473642450841e-08 0.05610095302288856
4860 5.341160671421956e-08 0.057496183724567815
4905 4.335268801269212e-08 0.05892611381379784
4950 3.5044506167963777e-08 0.060391606264347
4995 2.823537264794225e-08 0.06189354551214134
5040 2.2166439093529933e-08 0.06343283798902831
5085 1.76701827591918e-08 0.06501041266981546
5130 1.4273562978124635e-08 0.06662722163291379
5175 1.1467656549095883e-08 0.06828424063492437
5220 9.532649511462391e-09 0.044534298899691335
5265 7.719045752953883e-09 0.04564186691332667
5310 6.216039689453607e-09 0.046776980143461114
5355 4.983500266705931e-09 0.047940323639629
5400 3.982019259131008e-09 0.04913259948854659
5445 3.2264758122758183e-09 0.05035452723782676
5490 2.5998091689991203e-09 0.05160684433023153
5535 2.084431863906027e-09 0.052890306548724404
5580 1.6613578045270539e-09 0.0542056884725912
5625 1.3440755913578387e-09 0.055553783944904546
5670 1.0782167094207749e-09 0.05693540655161433
5715 8.631952740572711e-10 0.05835139011255299
5760 6.872148942462365e-10 0.05980258918465219
5805 5.547421500170555e-10 0.06128987957767451
5850 4.449794410326092e-10 0.0628141588827713
5895 3.5549440606970036e-10 0.06437634701418583
5940 2.8095687717068697e-10 0.06597738676442864
5985 2.2195017589653505e-10 0.06761824437326
6030 1.7866284703477527e-10 0.06929991011082298
6075 1.5006792037270573e-10 0.045196708375177655
6120 1.2109017237026772e-10 0.04632075051246834
6165 9.685976307774687e-11 0.04747274757771344
6210 7.823285262816826e-11 0.04865339480997119
6255 6.344805310029984e-11 0.04986340473889518
6300 5.126670683546786e-11 0.05110350761475152
6345 4.0384946248350315e-11 0.0523744518491304
6390 3.2802868199710384e-11 0.05367700446661829
6435 2.656286096818721e-11 0.05501195156770311
6480 2.1423113168036416e-11 0.05638009880319191
6525 1.6834982428100158e-11 0.057782271860427316
6570 1.3433007256503245e-11 0.059219316961596165
6615 1.0866457253427906e-11 0.06069210137443109
6660 8.740274678026103e-12 0.0622015139356132
6705 6.945329718723312e-12 0.06374846558719191
6750 5.587027648673917e-12 0.0653338899263454
6795 4.506167872687464e-12 0.06695874376881362
6840 3.6090119926144057e-12 0.06862400772634404
6885 2.8819615265937978e-12 0.07033068679849824
6930 2.4421751055029874e-12 0.04586897062311258
6975 1.965793834096443e-12 0.0470097319225094
7020 1.5742965045588303e-12 0.048178863955422216
7065 1.2567473036100068e-12 0.049377072301993584
7110 1.016941512368697e-12 0.050605080090144174


==> dat/denseLebe9eps0.01mode2.dat <==
0 0.03952232932188029 0.01
450 0.1945361695839593 1.1739085287969575
900 0.18910411368854546 3.7060506859624938
1350 0.18524152774214522 3.015119406505116
1800 0.1821259201574327 3.8547154317550225
2250 0.17951943231788842 3.136068092339343
2700 0.17718325957637365 4.009343724329375
3150 0.17505673694278967 3.261868521216803
3600 0.17300476265944836 4.170174785768976
4050 0.17107054513209352 3.392715316257173
4500 0.16907931638066406 4.33745743432664
4950 0.1671546222914879 3.5288109077039453
5400 0.16512462803918992 4.5114504693659345
5850 0.1631180351044768 3.670365846099897
6300 0.16103367950500347 2.9860874092916707
6750 0.15882340485379162 3.8175991280252646
7200 0.15651101851560958 3.1058715037990914
7650 0.15406151618707917 3.9707385349026065
8100 0.1514121494223889 3.2304606248614323
8550 0.1485641589193431 4.130020985392508
9000 0.14551523597436228 3.3600475216102725
9450 0.1422303161404286 4.295692901925328
9900 0.13858822435853568 3.4948326751277516
10350 0.13469614749509357 4.468010591935996
10800 0.1305224867111847 3.635024608606489
11250 0.12574173831149835 2.9573349555219774
11700 0.12071604452500465 3.780840209951326
12150 0.1151537701953464 4.8336603422258335
12600 0.10910119397993114 3.932505067321889
13050 0.10265023250825071 3.1993551490196563
13500 0.09569205893914423 4.090253818135156
13950 0.08821672801561514 3.3276942787921073
14400 0.07996908728887736 4.254330512067921
14850 0.07192534954982541 3.4611816123317443
15300 0.06323108556113614 4.424988988620763
15750 0.054749439683779114 3.6000236650020074
16200 0.046622339845735106 2.928859353526679
16650 0.03864958041292953 3.7444352363363596
17100 0.03137903527365271 4.787117968718676
17550 0.02506611118524238 3.894639742350008
18000 0.01942716261701069 3.1685491817432845
18450 0.014661136039026912 4.050869561181958
18900 0.010965543287847018 3.29565255904441
19350 0.007919540421294974 4.213366392602223
19800 0.005640917577508814 3.4278545690618714
20250 0.003957846025014172 4.382381631940301
20700 0.002764014624327543 3.565359738662916
21150 0.0018691782226716303 4.558176759013436
21600 0.001274284664911307 3.708380799118161
22050 0.0008493504758333714 3.017015108963156
22500 0.0005574854289196463 3.857139015213527
22950 0.0003703707774227738 3.1380398391227047
23400 0.00024194177471489886 4.011864527564213
23850 0.00015762227443100185 3.263919362772243
24300 0.00010230180689482782 4.172796708660247
24750 6.638256751975713e-05 3.3948484253972526
25200 4.2921952346286485e-05 4.340184533194483
25650 2.7913060202111595e-05 3.5310295845156334
26100 1.7698728440623812e-05 4.514286963245957
26550 1.1477612286731054e-05 3.67267352305005
27000 7.382286566853802e-06 2.987964858400154
27450 4.713848908460827e-06 3.8199993752709247
27900 3.046634202585885e-06 3.1078242650169035
28350 1.9699755253177464e-06 3.9732350658143143
28800 1.2710309439389889e-06 3.232491719263176
29250 8.107793445788491e-07 4.13261766229919
29700 5.245822178590043e-07 3.362160091458121
30150 3.3491584747191716e-07 4.2983937420896
30600 2.131034436136936e-07 3.4970299887327703
31050 1.3631306583494762e-07 4.4708197737691915
31500 8.843493315424666e-08 3.637310065384983
31950 5.6703193085372305e-08 2.9591943270388503
32400 3.6510632350772454e-08 3.7832173456839913
32850 2.347333136198948e-08 4.836699419806746
33300 1.520610606875472e-08 3.934977559623949
33750 9.83722966974021e-09 3.201366686409205
34200 6.324296086823722e-09 4.092825492145919
34650 4.080249388360713e-09 3.3297865071165678
35100 2.570406942847825e-09 4.257005346368564
35550 1.6695012872158799e-09 3.4633577684322576
36000 1.067675059474027e-09 4.427771121389519
36450 6.839563637672796e-10 3.6022871155625547
36900 4.395216690600279e-10 2.9307008215175587


==> dat/denseLebe9eps0.01mode4.dat <==
0 22.499999999999996 0.01
450 0.09276654055315525 1.1739085287969575
900 0.013657172227065306 14.38120543153377
1350 0.00858746944990485 11.700069766933858
1800 0.006593323586178812 14.95809399319516
2250 0.005440203739244698 19.12335399414427
2700 0.004712867670711329 15.558123898199446
3150 0.0041586295169995235 12.657571433643072
3600 0.0037502609044688384 16.182223439820742
4050 0.003423519696871935 13.165318034805544
4500 0.003140864943081745 16.831358148946837
4950 0.002911128417274922 13.693432414443016
5400 0.0027134597019160545 17.506532287831085
5850 0.0025418325662114327 14.242731606877467
6300 0.002381740007695532 18.208790403764873
6750 0.002250112557732553 14.814065420996034
7200 0.0021292354670587876 18.939218945073975
7650 0.002021947968003701 15.408317754971952
8100 0.0019247825086399217 12.535694144870483
8550 0.001832554358334182 16.026407963724317
9000 0.0017490707191578636 13.03855175295419
9450 0.0016735397954092956 16.66929228123216
9900 0.001602720132692692 13.561581022143006
10350 0.0015338345051174596 17.33796529990328
10800 0.0014728827130305877 14.105591119694605
11250 0.0014139101664212284 18.033461509286717
11700 0.0013604947966747716 14.671423671851983
12150 0.0013105085678795092 11.936181661414857
12600 0.0012623521313406272 15.259954065905118
13050 0.001216958358829956 12.414990388761455
13500 0.0011738851534439654 15.872092804483723
13950 0.0011333005177787125 12.913006078928031
14400 0.001093016046219475 16.50878691417618
14850 0.001056706736370927 13.430999201205758
15300 0.0010213502086457993 17.17102141065383
15750 0.0009883937397126008 13.969771131538472
16200 0.0009562166987702181 17.85982082256742
16650 0.0009259328510291542 14.530155392314066
17100 0.000896102038680624 11.821250494182925
17550 0.0008674216405781809 15.113018941888887
18000 0.0008401403472939606 19.32141964594071
18450 0.0008135566104932046 15.719263515840264
18900 0.0007878301200663351 12.78866925973216
19350 0.0007635107361181337 16.34982702202212
19800 0.0007399456383661018 13.30167472717601
20250 0.0007176085996234427 17.00568499158182
20700 0.000696115111551876 13.835258927581226
21150 0.0006748959995048764 17.687852088183394
21600 0.0006552825229466652 14.390247357511049
22050 0.0006360080213634323 11.707425976763782
22500 0.0006165656274197406 14.96749862754876
22950 0.0005978659753971272 19.135377461305996
23400 0.0005807358504448246 15.567905790635537
23850 0.0005635375414732025 12.66552965553898
24300 0.000546723165321783 16.19239772369332
24750 0.0005311416863391649 13.17359549330542
25200 0.0005150325509086784 16.841940564670193
25650 0.0005005807454383504 13.702041915423695
26100 0.0004859311654636933 17.51753920723148
26550 0.00047170949206876145 14.251686469911496
27000 0.00045759637213005355 18.220238855408965
27450 0.0004447616468254978 14.823379499958119
27900 0.0004322392392284158 12.059807862208531
28350 0.0004195750213533689 15.41800545947197
28800 0.0004076020145991066 12.543575738598578
29250 0.00039561067656856963 16.036484281400156
29700 0.0003843716418403531 13.046749509419197
30150 0.0003732023946949603 16.679772800936703
30600 0.0003623171445710227 13.57010762391645
31050 0.0003515464384737932 17.348866235821653
31500 0.0003416362006318785 14.114459758097482
31950 0.0003316782418725239 18.04479972602084
32400 0.00032211677758908763 14.680648067362734
32850 0.00031288619708624843 11.943686322379984
33300 0.00030397949432159344 15.269548489386302
33750 0.000295472223972304 12.4227960921594
34200 0.0002870372160326262 15.882072099260196
34650 0.0002788001771287796 12.92112490079351
35100 0.00027070384681193715 16.519166518998798
35550 0.00026301490321412047 13.439443701992278
36000 0.00025554107669045756 17.18181738358447
36450 0.0002481567258314499 13.978554375550369
36900 0.0002409721394940334 17.87104986582204
37350 0.00023431045717758892 14.539290967917958
37800 0.000227545121390893 11.82868289423002
38250 0.00022108857633851287 15.122520982536004
38700 0.00021467654099938116 19.33356764334227
39150 0.00020859017963381632 15.729146721931961
39600 0.00020256876228663678 12.79670990704398
40050 0.0001966907527219952 16.360106683652532
40500 0.00019110770336916438 13.310037917510018
40950 0.00018548080500480069 17.0163770121929
41400 0.00018030099681753953 13.843957599448114
41850 0.0001750907293784909 17.698973009168736
42300 0.00017032200698641198 14.399294968437722
42750 0.00016546328330813154 11.714786811679192
43200 0.0001606525837920536 14.976909174898175
43650 0.0001560305609502599 19.147408488007898
44100 0.00015170176091650056 15.577693833261739
44550 0.00014730974254972828 12.673492881024737
45000 0.000143048830310466 16.202578404465118
45450 0.00013904282046728333 13.18187815610946
45900 0.00013500793236298492 16.85252963389839
46350 0.00013130853157372613 13.710656829474301
46800 0.00012755277921971953 17.52855304703579
47250 0.00012400079168362055 14.260646963155661
47700 0.00012042168697234956 18.231694505062467
48150 0.00011710578537860172 14.832699434980913
48600 0.00011371982416830129 12.067390250938686
49050 0.00011036675351805414 15.427699254943098
49500 0.00010725374027131807 12.551462287737913
49950 0.0001041264744525705 16.0465669343807
50400 0.00010112386063587664 13.054952420077125
50850 9.820343456112823e-05 16.69025991008077
51300 9.540159424137329e-05 13.578639586638436
51750 9.272535223758815e-05 17.359774025508727
52200 9.010365558337341e-05 14.123333972498315
52650 8.741821324176335e-05 18.056145071456175
53100 8.494884589671514e-05 14.689878262547365
53550 8.25356034526159e-05 11.951195701766627
54000 8.016124361698296e-05 15.279148945189863
54450 7.789946360592381e-05 12.430606703253908
54900 7.568647164224451e-05 15.892057668339959
55350 7.355887109206094e-05 12.929248827223187
55800 7.139890316754105e-05 16.529552649812512
56250 6.93781148499717e-05 13.44789351210782
56700 6.734278725128995e-05 17.192620144290224
57150 6.540123986709112e-05 13.987343141870038
57600 6.351366947665582e-05 17.882285969137037
58050 6.177350032232631e-05 14.548432287351853
58500 6.0017801698952766e-05 11.836119967265908
58950 5.828402201424332e-05 15.132028997421472
59400 5.661838944348574e-05 19.345723278580227
59850 5.502641172583367e-05 15.739036141912958
60300 5.345975613835208e-05 12.804755609769181
60750 5.189541439465373e-05 16.370392808436584
61200 5.041202993716354e-05 13.318406366050565
61650 4.8926890229950004e-05 17.027075755220956
62100 4.7579479473425224e-05 13.852661740449546
62550 4.6188353620024714e-05 17.71010092223445
63000 4.48752079726944e-05 14.40834826788811
63450 4.3621818014205616e-05 11.722152274588035
63900 4.236953466829618e-05 14.98632563896108
64350 4.1163709846303576e-05 19.159447079002845
64800 4.000783082291903e-05 15.587488029944847
65250 3.8836316952117755e-05 12.681461113246241
65700 3.771543382891096e-05 16.212765486158073
66150 3.66620593394984e-05 13.190166026489765
66600 3.557178941338002e-05 16.863125360814678
67050 3.454348718223699e-05 13.719277159998214
67500 3.356316707225915e-05 17.539573811595126
67950 3.262720154939558e-05 14.269613090149884
68400 3.16653039686976e-05 18.243157357251064
68850 3.078154916624776e-05 14.842025229746396
69300 2.9891681016636085e-05 18.974964496651932
69750 2.9028790516916203e-05 15.437399145214984
70200 2.821145923781465e-05 12.559353795404146
70650 2.739809325680298e-05 16.056655926649206
71100 2.6620367264085232e-05 13.0631604881686
71550 2.5854900237431977e-05 16.70075361280739
72000 2.5120136443179675e-05 13.587176913679583
72450 2.4385595582154806e-05 17.37068867327374
72900 2.3698306938602087e-05 14.132213766402957
73350 2.3013517140846318e-05 18.067497550074837
73800 2.2371379295282878e-05 14.699114261052383
74250 2.173668828309161e-05 11.95870980254146
74700 2.1103841976177762e-05 15.288755437108563
75150 2.049362886036299e-05 12.438422225130664
75600 1.9912619381834418e-05 15.902049515667976
76050 1.9349647452093777e-05 12.93737786142653
76500 1.8791671634765805e-05 16.539945310720487
76950 1.82720255519353e-05 13.456348634890562
77400 1.7753624407923496e-05 17.203429697038857
77850 1.7248255143931246e-05 13.99613743396957
78300 1.676010405993189e-05 17.893529136951305
78750 1.6284713795444716e-05 14.557579354227048
79200 1.580892974661907e-05 18.61131126835925
79650 1.5363076817376253e-05 15.14154299030145
80100 1.4924089243084637e-05 19.357886556456695
80550 1.4502802462068587e-05 15.74893177969011
81000 1.409708088240258e-05 12.812806371086246
81450 1.3690187546933075e-05 16.38068540043786
81900 1.3301616686334228e-05 13.326780076103638
82350 1.2918670463157866e-05 17.03778122489257
82800 1.2548875576001706e-05 13.861371354024154
83250 1.2182851879094514e-05 17.72123583177676
83700 1.1841199804685232e-05 14.417407259438834
84150 1.1505227043295818e-05 18.432106578914517
84600 1.1175086684911406e-05 14.99574802345761
85050 1.0852291874030584e-05 19.171493239046903
85500 1.0551644900491652e-05 15.597288384554204
85950 1.0252277905964391e-05 12.689434355351429
86400 9.951952683717735e-06 16.22295897279665
86850 9.675702306921607e-06 13.19845910772049
87300 9.384029144632322e-06 16.873727749604967
87750 9.11983943696626e-06 13.727902910400916
88200 8.856353137964845e-06 17.55060150526325
88650 8.601021769472084e-06 14.278584854436252
89100 8.348482753550712e-06 18.25462741650314
89550 8.117086097048087e-06 14.851356887938678
90000 7.886251817579293e-06 18.98689466656827
90450 7.65715156170188e-06 15.447105134119534
90900 7.43740015751726e-06 12.5672502647148
91350 7.223163049463466e-06 16.066751262191296
91800 7.01437107819558e-06 13.07137371693621
92250 6.812921891086177e-06 16.71125391326208
92700 6.623927877313918e-06 13.595719608412562
93150 6.440546955310822e-06 17.381610183428517
93600 6.261145943264879e-06 14.141099143319337
94050 6.076744454297511e-06 18.078857166361537
94500 5.904274669177312e-06 14.708356066526397
94950 5.7379586935191185e-06 11.966228627672848
95400 5.569217412348948e-06 15.298367968937345
95850 5.413189385405914e-06 12.446242660877097
96300 5.260522260908118e-06 15.912047645191409
96750 5.111518534439696e-06 12.945512006614841
97200 4.957437980568358e-06 16.550344505828285
97650 4.8175324101062955e-06 13.46480907368065
98100 4.6777932840580405e-06 17.214246046100595
98550 4.543598551620676e-06 14.0049372553231
99000 4.412863805702827e-06 17.904779373706447
99450 4.287078585907267e-06 14.566732172157119
99900 4.165156949120785e-06 11.851008144058028
100350 4.045471338365303e-06 15.151062964934498
100800 3.927777176171432e-06 19.37005748177686
101250 3.8149034944368054e-06 15.75883363917276
101700 3.70644881342308e-06 12.820862194175698
102150 3.599870776360703e-06 16.390984463722507
102600 3.49882646610844e-06 13.335159050977353
103050 3.400939201814168e-06 17.048493425437034
103500 3.306197866592697e-06 13.870086443612736
103950 3.2108623901905275e-06 17.732377742194554
104400 3.120091753849863e-06 14.42647194666868
104850 3.0302822313643674e-06 18.443695436614
105300 2.944269135829458e-06 15.00517633211007
105750 2.8595546359699853e-06 19.183546972898885
106200 2.779731213209402e-06 15.607094900961446
106650 2.6983646199685296e-06 12.697412610490163
107100 2.619969145412071e-06 16.23315886840789
107550 2.5469773565767184e-06 13.20675740307794
108000 2.472088064253697e-06 16.88433680445786
108450 2.4024561426916335e-06 13.736534084090147
108900 2.3339970671720778e-06 17.561636132396835
109350 2.2668457826391375e-06 14.287562259559166
109800 2.2003711164231277e-06 11.623884801040974
110250 2.137678911884322e-06 14.860694413244387
110700 2.075311359428511e-06 18.998832337365872
111150 2.015526234133702e-06 15.456817225491262
111600 1.959497144543576e-06 12.575151698789501
112050 1.9038127581083586e-06 16.0768529449953
112500 1.8500565766021992e-06 13.0795921096247
112950 1.7966960552673328e-06 16.721760815593093
113400 1.7456191012676925e-06 13.604267674212206
113850 1.6942893084070931e-06 17.392538560287633
114300 1.6467691872357193e-06 14.149990106757677
114750 1.5986644055221433e-06 18.090223924804008
115200 1.5543255671435219e-06 14.717603682620469
115650 1.5101624604163533e-06 18.815896283063303
116100 1.4671765411478077e-06 15.307986544473772
116550 1.4253642210970696e-06 12.454068013582784
117000 1.384830469186582e-06 15.922052060860148
117450 1.3455749736657197e-06 12.953651266001618
117900 1.3056311942705179e-06 16.5607502392442
118350 1.2692238320344273e-06 13.473274831820467
118800 1.2322535158926229e-06 17.22506919574855
119250 1.1977174467769913e-06 14.013742609407089
119700 1.163300329842798e-06 17.916036683846933
120150 1.1308615239791209e-06 14.575890744757926
120600 1.0983441005585348e-06 11.85845925369588
121050 1.0669304899568743e-06 15.160588925081468
121500 1.0362345672643158e-06 19.382236059348795
121950 1.0058269099832984e-06 15.768741724272585
122400 9.775501066400238e-07 12.828923082219914
122850 9.494304982204937e-07 16.401290002359108
123300 9.219228307433269e-07 13.343543293981742
123750 8.958551833693207e-07 17.05921236108611
124200 8.711097354563435e-07 13.878807012658122
124650 8.458948730361016e-07 17.74352665788937
125100 8.217671421117956e-07 14.43554233315861
125550 7.974137470334597e-07 18.455291580600623
126000 7.746879453485178e-07 15.01461056864308
126450 7.527349721314636e-07 12.215387090658563
126900 7.315440422317465e-07 15.61690758304061
127350 7.105211135005618e-07 12.705395881814223
127800 6.899486924005771e-07 16.243365177021186
128250 6.709769251322939e-07 13.21506091584027
128700 6.509553396316647e-07 16.894952529564335
129150 6.328481927386775e-07 13.745170684475532
129600 6.144645807726334e-07 17.572677697354962
130050 5.97039964578272e-07 14.296545309065099
130500 5.797918585237483e-07 18.27758917432599
130950 5.635638349321681e-07 14.870037809352239
131400 5.471811737045584e-07 19.01077751376062
131850 5.31373924195222e-07 15.466535423166855
132300 5.166336527473447e-07 12.583058100749662
132750 5.015156894216943e-07 16.086960979051852
133200 4.870426444369969e-07 13.087815669480735
133650 4.7301304517688436e-07 16.732274323951216
134100 4.596954692459576e-07 13.61282111445551
134550 4.4628931084034207e-07 17.403473808168474
135000 4.33904681074182e-07 14.158886660230452
135450 4.2111465137217863e-07 18.101597829892793
135900 4.0881843244022775e-07 14.726857112987961
136350 3.973468896134591e-07 11.981280462888757
136800 3.856809072111389e-07 15.317611167517752
137250 3.745765153606584e-07 12.461898286339213
137700 3.640771899515727e-07 15.932062766626531
138150 3.5390805308566087e-07 12.961795642802333
138600 3.4366077827918673e-07 16.571162515079116
139050 3.339627689946667e-07 13.481745912654482
139500 3.2420979056979604e-07 17.235899150258494
139950 3.1487591489742783e-07 14.022553499700127
140400 3.058296582647557e-07 17.927301071820004
140850 2.972809898249551e-07 14.585055075647576
141300 2.8862469814150415e-07 18.64643793270622
141750 2.8049929601259294e-07 15.170120874505658
142200 2.7228185350836043e-07 19.394422293983787
142650 2.6455646850997994e-07 15.778656038903877
143100 2.5729321317946585e-07 12.83698903840347
143550 2.4977938828385504e-07 16.411602020419004
144000 2.426824294854413e-07 13.351932808429124
144450 2.3568219331693285e-07 17.069938036074458
144900 2.291016645283861e-07 13.887533064605467
145350 2.2249592790402062e-07 17.75468258326569
145800 2.1632935154336508e-07 14.444618422491956
146250 2.1008008110889875e-07 18.466895015455552
146700 2.0416574386672437e-07 15.024050736783714
147150 1.9820550845039975e-07 19.207677181076946
147600 1.9252041938422337e-07 15.626726434668267
148050 1.8685926006511977e-07 19.978175128178865
148500 1.8149575220505199e-07 16.25357790266863
148950 1.7651605732638131e-07 13.223369649287866
149400 1.7122285456139252e-07 16.905574929118302
149850 1.6648542455754978e-07 13.753812714969108
150300 1.6170111649671526e-07 17.583726204499783
150750 1.5701551814295556e-07 14.305534006502894
151200 1.524523634000019e-07 18.289080881967845
151650 1.4809207860011497e-07 14.879387079953446
152100 1.4381942681218618e-07 19.022730200471585
152550 1.396258910713044e-07 15.476259730985582
153000 1.3576327750897121e-07 12.59096947371877
153450 1.31801638492135e-07 16.097075368354172
153900 1.280611150455968e-07 13.09604439975307
154350 1.243987817201031e-07 16.742794442489846
154800 1.208842679290001e-07 13.621379932521526
155250 1.1733462557117491e-07 17.41441593139102
155700 1.1399412747081783e-07 14.167788807252244
156150 1.1065329430515192e-07 18.112978886121155
156600 1.0749388645869828e-07 14.736116361284434
157050 1.0437804309759713e-07 18.839564038302175
157500 1.0136028727458779e-07 15.327241841871459
157950 9.845314652423554e-08 12.469733482239675
158400 9.567817671474188e-08 15.942079766445236
158850 9.297873715397031e-08 12.969945140234394
159300 9.02944439218345e-08 16.58158133744636
159750 8.776603399596183e-08 13.490222319529144
160200 8.524226102757382e-08 17.24673591390875
160650 8.278059393518333e-08 14.03136992968295
161100 8.040869103886905e-08 17.938572542075708
161550 7.816560376738835e-08 14.594225168446505
162000 7.588899331167909e-08 18.658161547414938
162450 7.375316735114268e-08 15.179658816972706
162900 7.163464599280189e-08 19.406616190496
163350 6.968630938963827e-08 15.7885765869833
163800 6.77149372130259e-08 12.84506006591282
164250 6.57403305126536e-08 16.421920521975952
164700 6.386083151177502e-08 13.360327597633786
165150 6.202789326614777e-08 17.08067045463928
165600 6.028293975113286e-08 13.896264602902036
166050 5.8497249710853794e-08 17.765845522730764
166500 5.6879792875719204e-08 14.45370021825428
166950 5.5259281150910056e-08 18.478505745762792
167400 5.37347504270258e-08 15.03349684026138
167850 5.219545862189534e-08 19.219753664935855
168300 5.0748945046308336e-08 15.636551459723453
168750 4.927272456711762e-08 19.99073604885612
169200 4.7880060360938614e-08 16.263797049384845
169650 4.650939078310046e-08 13.231683606703152
170100 4.512728013494893e-08 16.916204007316168
170550 4.387534602301457e-08 13.762460178984924
171000 4.258630692532961e-08 17.59478165819605
171450 4.1371936543299626e-08 14.314528355423592
171900 4.0161575176611564e-08 18.30057981481555
172350 3.903224343737577e-08 14.88874222874149
172800 3.7907870620301765e-08 19.034690402220757
173250 3.682699833973402e-08 15.485990152789102
173700 3.5774967432899984e-08 12.598885820822275
174150 3.47269153433416e-08 16.107196116898056
174600 3.375078239109541e-08 13.10427830369255
175050 3.2773977309830116e-08 16.753321175365034
175500 3.183337327072877e-08 13.629944131791467
175950 3.091435774038587e-08 17.42536493427802
176400 3.0047939691968395e-08 14.176696551339914
176850 2.916508812234042e-08 18.124367097985264
177300 2.8348674963041276e-08 14.745381431167838
177750 2.7526973145342026e-08 18.851409077599396
178200 2.6737373204355208e-08 15.336878571339613
178650 2.597803883119809e-08 12.477573604379598
179100 2.523673647836233e-08 15.952103064273638
179550 2.4525391495444637e-08 12.978099761517392
180000 2.3832061657458325e-08 16.592006710462055
180450 2.3168174489995863e-08 13.498704055793244
180900 2.2503838348342242e-08 17.257579490980618
181350 2.1860964594111465e-08 14.040191902838673
181800 2.1232648528268783e-08 17.94985109906702
182250 2.0639410180933737e-08 14.603401026777503


==> dat/denseLebe9eps0.01mode6.dat <==
0 15.643076666640914 0.01
9 10.703767906552455 0.011000000000000001
18 10.25330132127718 0.012100000000000001
27 9.812124730701326 0.013310000000000002
36 9.391900190217445 0.014641000000000003
45 8.99139011622717 0.016105100000000004
54 8.598236201320443 0.017715610000000007
63 8.200264294992206 0.019487171000000008
72 7.79357482987877 0.021435888100000012
81 7.383591811809039 0.023579476910000015
90 6.982432540068212 0.025937424601000018
99 6.603919458994891 0.02853116706110002
108 6.2570027541720545 0.031384283767210024
117 5.94175436861919 0.03452271214393103
126 5.651551976070289 0.03797498335832414
135 5.378255050751619 0.04177248169415655
144 5.115251060706683 0.04594972986357221
153 4.85810010315163 0.050544702849929436
162 4.604693927934459 0.05559917313492239
171 4.355216931225492 0.06115909044841463
180 4.111371709878181 0.0672749994932561
189 3.8750842119169064 0.07400249944258172
198 3.647392673995336 0.0814027493868399
207 3.4280751096331956 0.0895430243255239
216 3.216175197900217 0.09849732675807629
225 3.0109798627153026 0.10834705943388392
234 2.812673468370434 0.11918176537727232
243 2.6224151224114296 0.13109994191499957
252 2.442154677264437 0.14420993610649954
261 2.274127211955957 0.1586309297171495
270 2.1197118392751477 0.17449402268886446
279 1.9782170235598766 0.19194342495775094
288 1.8465909314204314 0.21113776745352605
297 1.7204149310820247 0.23225154419887867
306 1.5958594210442154 0.25547669861876654
315 1.4710690624010274 0.2810243684806432
324 1.3461108992223032 0.30912680532870757
333 1.2225378169644223 0.34003948586157834
342 1.1030029071054788 0.3740434344477362
351 0.9903491870527361 0.41144777789250986
360 0.886029776033312 0.4525925556817609
369 0.7892996500175951 0.497851811249937
378 0.6984525395643928 0.5476369923749307
387 0.6123264461393099 0.6024006916124238
396 0.5304641608456269 0.6626407607736663
405 0.45280955569646864 0.728904836851033
414 0.379708619308861 0.8017953205361363
423 0.31186884060962416 0.8819748525897501
432 0.25049588150003377 0.9701723378487251
441 0.19775928376141572 1.0671895716335977
450 0.15586140349543598 1.1739085287969575
459 0.1240626765899453 1.2912993816766534
468 0.09927264191205776 1.4204293198443187
477 0.07911779841222888 1.5624722518287508
486 0.062410093637764064 1.718719477011626
495 0.04858786822888117 1.8905914247127888
504 0.03732713306604474 2.0796505671840677
513 0.028362249605711654 2.2876156239024747
522 0.0214085151234773 2.5163771862927224
531 0.01614707910755442 2.768014904921995
540 0.012244332566556437 3.0448163954141947
549 0.009380085097475899 3.3492980349556145
558 0.007272490958783351 3.6842278384511764
567 0.005695575025159272 4.052650622296294
576 0.0044843515047370275 4.457915684525924
585 0.00352803425656667 4.903707252978516
594 0.002756871627379809 5.394077978276369
603 0.0021283711587152254 5.933485776104006
612 0.0016161771570217809 6.526834353714407
621 0.0012024873001816871 7.179517789085849
630 0.0008735716783041525 7.897469567994435
639 0.0006174898708390941 8.687216524793879
648 0.0004231298462791244 9.555938177273267
657 0.0002799454880033636 10.511531995000595
666 0.0001780195256060324 11.562685194500656
675 0.00010825453345297831 12.718953713950722
684 6.258960771354793e-05 13.990849085345795
693 3.418019775924819e-05 15.389933993880376
702 1.7497499944951755e-05 16.928927393268417
711 8.32347057411198e-06 18.62182013259526
720 3.6419032074519464e-06 20.484002145854788
729 1.4482516581537652e-06 22.53240236044027
738 5.160446603369451e-07 24.785642596484298
747 1.6198534424916033e-07 27.26420685613273
756 4.387730978550053e-08 29.990627541746004
765 9.997198624489556e-09 32.98969029592061
774 1.8548043101418443e-09 36.288659325512675
783 2.7209257069671366e-10 39.91752525806395
792 2.665032639015408e-10 27.94226768064476
801 6.912159733474255e-11 30.73649444870924
810 1.4802381542722287e-11 33.81014389358017


==> dat/denseLebe9eps0.01mode7.dat <==
0 19796.0 0.01
45 49.08460249577497 0.0041503
90 48.89225783166343 0.006684099653000003
135 48.801737691813116 0.010764809332153038
180 48.60330913259615 0.017336833077525798
225 48.1432682032328 0.02792114303968608
270 47.225440731306605 0.04496728007684484
315 45.65837757489813 0.07242025423655941
360 43.279525675271636 0.11663354365052135
405 41.411410656072086 0.07606723083343353
450 39.37866367427183 0.07795902286426103
495 37.435528380111855 0.07989786376289523
540 35.63471975748779 0.08188492363467845
585 33.78586743832944 0.08392140168547292
630 31.91018066329776 0.08600852694539063
675 30.135862174176197 0.08814755901052251
720 28.32640507397765 0.09033978880311422
765 26.461655000321528 0.09258653935064769
810 24.569245753336673 0.09488916658429834
855 22.792699270025118 0.09724906015724986
900 20.947975667610287 0.09966764428336068
945 19.140772081095555 0.10214637859668789
990 17.25688749360021 0.10468675903238756
1035 15.37351128708177 0.10729031872952305
1080 13.739388325049852 0.06997367297220763
1125 11.998423651007164 0.07171391821902645
1170 10.235149628742459 0.07349744336513367
1215 8.306323492740786 0.07532532478162456
1260 6.412934546322709 0.07719866560894359
1305 4.5391984805634635 0.07911859642263802
1350 2.753295784160395 0.08108627591566904
1395 1.0025267570363803 0.08310289159769176
1440 0.35777858387349887 0.08516966051172636
1485 0.18078504138467577 0.08728782996865303
1530 0.10217825378987538 0.08945867829997345
1575 0.06113054006654211 0.09168351562929383
1620 0.03825096438955233 0.09396368466299437
1665 0.02544168071621055 0.09630056150056307
1710 0.016504676527141514 0.09869555646508209
1755 0.01105964583439265 0.10115011495436871
1800 0.007579909679396441 0.10366571831328387
1845 0.005218313612172745 0.10624388472773526
1890 0.003848708496970189 0.06929119918058167
1935 0.002682569113758923 0.07101447130420276
1980 0.0019296495298176883 0.0727806012055383
2025 0.0013692086188813062 0.07459065475752004
2070 0.0009704411306105578 0.07644572434133957
2115 0.0006882804877063281 0.0783469295057087
2160 0.0004990920796769211 0.08029541764251569
2205 0.00034955000290577465 0.08229236467928508
2250 0.00024976068748785107 0.0843389757888589
2295 0.00018291972048181142 0.08643648611672783
2340 0.00013299708561408596 0.08858616152645085
2385 9.333063592546103e-05 0.0907892993636137
2430 6.681817287270875e-05 0.09304722923878679
2475 4.898896034558133e-05 0.09536131382995545
2520 3.560879558501639e-05 0.09773294970490648
2565 2.4897725512212904e-05 0.10016356816406753
2610 1.7866694121354142e-05 0.10265463610430789
2655 1.3173832965137389e-05 0.10520765690422204
2700 8.973559036327972e-06 0.10782417133143006
2745 6.933323484738733e-06 0.07032184630064538
2790 5.112118494658173e-06 0.07207075061814244
2835 3.7403679130041778e-06 0.07386315018601566
2880 2.688304763191073e-06 0.07570012673114189
2925 1.929381960181158e-06 0.0775827888829454
2970 1.381461717900143e-06 0.07951227284246426
3015 9.809469112942487e-07 0.08148974306805637
3060 6.924764778600382e-07 0.08351639297815894
3105 4.957377814021047e-07 0.08559344567152578
3150 3.5400940221393684e-07 0.08772215466537664
3195 2.5067498333072537e-07 0.08990380465190459
3240 1.7941822301547184e-07 0.09213971227359749
3285 1.2880251315683794e-07 0.09443122691784188
3330 9.169734125392033e-08 0.09677973153128863
3375 6.473031804210699e-08 0.09918664345447183
3420 4.680595812415986e-08 0.10165341527718456
3465 3.4599281126899715e-08 0.10418153571512818
3510 2.3928000366899654e-08 0.10677253050836347
3555 1.8322377143580434e-08 0.06963597667224959
3600 1.3532553410602681e-08 0.07136782341208846
3645 9.94872701107127e-09 0.07314274118034711
3690 7.048954214093091e-09 0.07496180115350237
3735 4.930448085310683e-09 0.07682610114819
3780 3.5982476504092267e-09 0.07873676628374551
3825 2.5650449584427012e-09 0.08069494966122229
3870 1.7846004454582076e-09 0.08270183305929689
3915 1.2873373827442386e-09 0.08475862764748161
3960 9.226293748381745e-10 0.0868665747170745
4005 6.680734532962502e-10 0.08902694643028816
4050 4.7073491706918e-10 0.09124104658800947
4095 3.374600658808373e-10 0.09351021141665329
4140 2.479284078380668e-10 0.09583581037458551
4185 1.7956031429888733e-10 0.09821924697860147
4230 1.2904150334486553e-10 0.10066195965095932
4275 9.295323503932475e-11 0.10316542258747871
4320 6.727158232905154e-11 0.10573114664722934
4365 4.996455577069658e-11 0.06895679653185652
4410 3.541487626968591e-11 0.07067175206160381
4455 2.6116755016186846e-11 0.07242935853537592
4500 1.907122360154804e-11 0.07423067668215073
4545 1.38255624128855e-11 0.07607679361123586
4590 9.963688742074234e-12 0.07796882346834733
4635 7.31236192459123e-12 0.07990790810800515
4680 5.316617380629945e-12 0.08189521778265127
4725 3.852806737674309e-12 0.08393195184890584
4770 2.7667207913596847e-12 0.08601933949138815
4815 2.0293386521669013e-12 0.088158640464539
4860 1.434886825195448e-12 0.0903511458528921
4905 1.029253848574704e-12 0.09259817885025357
4950 7.378218558503932e-13 0.09490109555825939


==> dat/denseLebe9eps1mode2.dat <==
0 0.03952232932188029 0.01
450 0.194536241543208 1.1739085287969575
900 0.19041334080641392 2.358395891067043
1350 0.18739734551760792 3.015119406505118
1800 0.18496937728916288 2.4530007292986515
2250 0.18288340740969122 1.9956796951250384
2700 0.18099732045228317 2.551400551845969
3150 0.179309189055576 2.075734513501604
3600 0.17771013493369878 2.653747590943896
4050 0.1762548876711846 2.1590006558000217
4500 0.17483529966372963 2.760200185480593
4950 0.17348527277445266 2.245606941266151
5400 0.1721252435065514 2.870923025960147
5850 0.1708457595497879 2.3356873566090313
6300 0.16953333001607127 2.986087409291681
6750 0.16824371384600248 2.4293812632888097
7200 0.1669333300388639 3.1058715037990967
7650 0.16564583877632985 2.5268336131198432
8100 0.16429989136664208 2.0557476703663675
8550 0.16292987820495608 2.6281951725225063
9000 0.16153415063071896 2.1382120592065372
9450 0.16009979978607275 2.733622755770665
9900 0.15862904146710294 2.22398442962675
10350 0.15706022508414658 2.8432794675956328
10800 0.15551070554602073 2.3131974782041285
11250 0.1538202219646115 2.957334955521977
11700 0.15211588539099413 2.4059892245144776
12150 0.15025876999935756 3.075965672325528
12600 0.14837927082838495 2.5025032246593812
13050 0.14638318146470636 2.0359532766488693
13500 0.14425588422870775 2.6028887933587317
13950 0.14207282376047586 2.1176236319586113
14400 0.13969482143289905 2.7073012349523102
14850 0.1372523347377259 2.20257011693838
15300 0.13458701834960413 2.8159020836677526
15750 0.13183381657717155 2.290924150455819
16200 0.12884282415123455 2.9288593535266765
16650 0.125768713645934 2.382822423123137
17100 0.12240059809413406 3.04634779827552
17550 0.11895508131200919 2.478407108768184
18000 0.11515198594291341 3.1685491817432783
18450 0.11126551933082106 2.5778260843885126
18900 0.10713880133339171 2.097233446664621
19350 0.10265671536566762 2.6812331589286837
19800 0.09808810922534776 2.181361998493915
20250 0.09324826169289847 2.788788311234734
20700 0.08819250947812257 2.2688652882400357
21150 0.08290093468223152 2.9006579375540023
21600 0.07754347052701807 2.359878690347919
22050 0.07200761432460356 3.0170151089631565
22500 0.06647530029836869 2.4545430096813368
22950 0.060817591550245825 1.9969344430780873
23400 0.05516687984848788 2.5530046993590485
23850 0.04968293358180183 2.0770395944914304
24300 0.04424901974951036 2.655416087329251
24750 0.03915662503274253 2.1603580888891627
25200 0.03421965617801809 2.7619356120328544
25650 0.02962208281136372 2.2470188265099513
26100 0.025282822406150623 2.872728067520159
26550 0.021441537928521215 2.337155878304581
27000 0.017978381080182237 2.9879648584001615
27450 0.01494199394779333 2.430908693354232
27900 0.012268829765536088 3.107824265016912
28350 0.010044553809825496 2.528422314609116
28800 0.00811913848169113 2.057040184985662
29250 0.006501155848238821 2.6298476032813083
29700 0.0051751509412460706 2.1395564218369914
30150 0.004070711860852949 2.735341472238842
30600 0.0031913472639909235 2.2253827201026763
31050 0.0024811084119081006 2.845067128762218
31500 0.001933458861463122 2.3146518597904486
31950 0.0014838442065845114 2.959194327038858
32400 0.0011427153373647636 2.4075019472534542
32850 0.0008707654163048195 3.0778996307861193
33300 0.0006671249426503378 2.504076628851608
33750 0.0005083982176574131 2.03723334589677
34200 0.0003834373040136896 2.6045253131837702
34650 0.0002917052466732961 2.1189550499832723
35100 0.0002196264441716167 2.7090034022345435
35550 0.00016516913658229382 2.2039549435477994
36000 0.00012407924374113755 2.8176725317933293
36450 9.360782614681318e-05 2.2923645280852614
36900 6.989835521950538e-05 2.930700821517557
37350 5.261402634768042e-05 2.3843205801496423
37800 3.9251952010183055e-05 3.0482631350269607
38250 2.9484341731639274e-05 2.479965362958053
38700 2.191937332646221e-05 3.1705413504313014
39150 1.645349585355227e-05 2.579446846483065
39600 1.2339710174891216e-05 2.098552044724576
40050 9.160151988707455e-06 2.682918936373856
40500 6.855136821998231e-06 2.1827334908777725
40950 5.1175823364557615e-06 2.7905417120603127
41400 3.825378512539723e-06 2.270291796753966
41850 2.8395456352359183e-06 2.902481674408438
42300 2.1178578170633067e-06 2.3613624219123546
42750 1.5739342256182454e-06 3.018912003310251
43200 1.1760919891579125e-06 2.456086259745258
43650 8.768578133866445e-07 1.9981899799314946
44100 6.533603660319187e-07 2.554609855451217
44550 4.858663551210451e-07 2.0783454960276115
45000 3.6172488146468673e-07 2.657085632751901
45450 2.6958559559697726e-07 2.1617163754401103
45900 1.9998080247329852e-07 2.76367212970356
46350 1.496789056865122e-07 2.2484315994513784
46800 1.1082535625317469e-07 2.874534243967812
47250 8.265737977408705e-08 2.3386253233069176
47700 6.141950795179874e-08 2.989843487921233
48150 4.578519405273873e-08 2.432437083764019
48600 3.395424508223499e-08 3.109778253998459
49050 2.541721810800368e-08 2.5300120149660694
49500 1.8979457561130175e-08 2.0583335122504325
49950 1.4095542733016941e-08 2.6315010729764268
50400 1.0450627474511975e-08 3.3642739895465317
50850 7.818937275416715e-09 2.7370612693192915
51300 5.833112742825719e-09 2.226781889728756
51750 4.307768114442112e-09 2.846855913888821
52200 3.2224290735793915e-09 2.3161071557932025
52650 2.3872687160420014e-09 2.9610548676023534
53100 1.7857358647344057e-09 2.4090156210898193
53550 1.3260479658772084e-09 3.079834805188529
54000 9.90633824970999e-10 2.5056510222936037
54450 7.360929643596137e-10 2.0385142199653337
54900 5.456798624070558e-10 2.606162861941399
55350 4.075414450355197e-10 2.120287305113221


==> dat/denseLebe9eps1mode4.dat <==
0 22.499999999999996 0.01
450 0.09290492710638976 1.1739085287969575
900 0.016261810738887883 9.151676183703307
1350 0.010521680563670532 11.700069766933854
1800 0.008244105294901605 9.518787086578735
2250 0.00688706542447326 12.169407087182718
2700 0.006013884538319525 9.900624298854193
3150 0.005352924629827616 12.657571433643069
3600 0.0048525915138535325 10.297778552613199
4050 0.004453410225688792 8.377929658512617
4500 0.004118764948324527 10.710864276602525
4950 0.0038410248449740614 8.714002445554648
5400 0.003598392998205302 11.140520546801604
5850 0.0033916325988276874 9.063556477103845
6300 0.0032051330983464688 11.587412075123096
6750 0.0030427089133140406 9.427132540633831
7200 0.002894179772202854 12.05223023777433
7650 0.0027630535416007795 9.805293116800325
8100 0.002641442348082279 7.977259910372117
8550 0.002530545580269772 10.198623249642745
9000 0.0024292508560086468 8.297260206425387
9450 0.002334059226769547 10.607731451693192
9900 0.0022484059625105246 8.630097014091001
10350 0.0021664444068192346 11.033250645392995
10800 0.002091804739188241 8.976285257987472
11250 0.002019840729510669 11.475839142273363
11700 0.00195385658655578 9.336360518451258
12150 0.001890464235470013 11.936181661414853
12600 0.0018316511416329728 9.71087986012143
13050 0.0017752344063022285 12.414990388761444
13500 0.0017232741266512974 10.10042269376236
13950 0.0016732586002663474 8.217367504772374
14400 0.0016249283782125978 10.50559167265755
14850 0.0015797040059986056 8.54699949167638
15300 0.0015360965588342435 10.927013624961509
15750 0.001494826715247255 8.889854356433556
16200 0.0014546698545636616 11.365340523451966
16650 0.0014170957774350956 9.246462522381657
17100 0.001379619395687648 11.821250494182902
17550 0.0013452540443539274 9.617375690292914
18000 0.0013109236465269625 12.29544886559862
18450 0.001279082575736945 10.003167691898344
18900 0.001248181732821374 8.138244074375
19350 0.0012176231339380283 10.404435377650422
19800 0.0011892067028778097 8.464702099111998
20250 0.0011609825859970613 10.82179954009751
20700 0.0011337274347138493 8.804255681188044
21150 0.0011075925969459277 11.255905874298517
21600 0.0010826063795288388 9.157430136597931
22050 0.0010575323158805716 11.707425976763771
22500 0.0010342301341879079 9.524771853894656
22950 0.0010107612686924838 12.177058384467443
23400 0.00098902743073781 9.90684913949533
23850 0.0009670183456271797 12.665529655538982
24300 0.000946158844409295 10.304253096895744
24750 0.0009259393630984825 8.383197132103447
25200 0.0009059133163558108 10.717598541153755
25650 0.0008865833374660514 8.71948121890598
26100 0.0008678794085339447 11.147524950056383
26550 0.000849662971980969 9.0692550263073
27000 0.000831589160046553 11.594697453442041
27450 0.0008143745628292898 9.433059681791502
27900 0.0007972411694046055 12.059807862208503
28350 0.0007809592712599844 9.811458019663952
28800 0.0007650699806047712 7.982275470017251
29250 0.0007494519121868937 10.205035451800063
29700 0.0007340434518017247 8.302476960539462
30150 0.0007187708917584246 10.614400873323321
30600 0.0007043639981296757 8.635523033401348
31050 0.0006898420363032898 11.040187604613738
31500 0.0006761008827758097 8.981928936971096
31950 0.0006624053641706151 11.483054371104132
32400 0.0006493588318812193 9.34223058832171
32850 0.0006362523532856823 11.943686322379952
33300 0.000623790160257709 9.716985402336713
33750 0.0006113249358596917 12.422796092159366
34200 0.0005991537418337245 10.106773154074636
34650 0.0005873171500079266 8.222534027777664
35100 0.0005756864569232967 10.512196875726472
35550 0.0005644202720878067 8.552373264904151
36000 0.0005532516162369827 10.933883789553715
36450 0.0005424356922008045 8.895443693532023
36900 0.000531575281272012 11.372486278250353
37350 0.0005212670657885887 9.252276070493226
37800 0.0005108898903032344 11.82868289423
38250 0.0005011323106804966 9.623422443431988
38700 0.0004912837322201824 12.303179409399613
39150 0.0004818498771090862 10.009457004865773
39600 0.00047246728898109325 8.14336084993706
40050 0.00046321420344885844 10.410976980506137
40500 0.00045430151394798557 8.470024129324539
40950 0.00044543034359878497 10.828603553213647
41400 0.0004368619033683352 8.809791199648785
41850 0.00042839243643721936 11.262982824016442
42300 0.00042016572806602426 9.16318770718762
42750 0.000411898554805612 11.714786811679165
43200 0.00040399536630286725 9.530760384026085
43650 0.00039610341147122696 12.184714492368625
44100 0.00038849283290298686 9.913077893893808
44550 0.0003808799833895371 12.673492881024716
45000 0.00037359863530417314 10.310731711932323
45450 0.0003665373137153871 8.38846791752418
45900 0.00035933220552974987 10.724337039753486
46350 0.00035248415889310714 8.724963436938166
46800 0.00034568001881196686 11.154533757204561
47250 0.0003389833057922953 9.074957158371758
47700 0.0003323635585255058 11.60198741231244
48150 0.0003259730338385225 9.438990549533282
48600 0.00031968872722987207 12.067390250938653
49050 0.00031361765626836124 9.817626798600134
49500 0.0003076774618884226 7.9872941831059325
49950 0.00030175371456930833 10.21145168551497
50400 0.00029601405121582047 8.307696994594513
50850 0.00029028464278324506 10.621074488233194
51300 0.0002848076683519274 8.640952464224442
51750 0.0002793059086760863 11.047128925323717
52200 0.00027399825041252157 8.987576164317097
52650 0.0002687026182395247 11.49027413638119
53100 0.00026363171445931144 9.34810434889377
53550 0.0002585281445366405 11.951195701766613
54000 0.0002536079570787386 9.723094783302622
54450 0.0002487124285495135 12.430606703253888
54900 0.00024406747178318255 10.113127607125406
55350 0.00023939923708926614 8.22770379914201
55800 0.00023480235236528202 10.518806231698838
56250 0.00023033377497783114 8.55775041679586
56700 0.00022589232988412533 10.940758273639197
57150 0.00022158500315860863 8.901036544826358
57600 0.00021728466435577687 11.37963652581444
58050 0.00021318538076298132 9.258093273769322
58500 0.00020904134457788714 11.836119967265859
58950 0.00020510841670451363 9.629472998359077
59400 0.0002011574855342868 12.310914813641904
59850 0.0001973774043031451 10.015750272126382
60300 0.0001935799927927917 8.148480842580351
60750 0.00018978996518836944 10.417522696277784
61200 0.00018622538541412936 8.475349505668502
61650 0.00018262602274177198 10.835411844231468
62100 0.00017915229314224845 8.815330198467848
62550 0.00017570522997578664 11.270064223240041
63000 0.00017239704241900355 9.168948897746926
63450 0.00016907248168407385 11.722152274587973
63900 0.0001658967851292381 9.536752679338816
64350 0.00016268934578844707 12.192375413910831
64800 0.00015962477857622837 9.919310564510292
65250 0.0001565113125021611 12.681461113246145
65700 0.00015356007678235528 10.317214400282323
66150 0.0001506601492837767 8.393742016857045
66600 0.0001477445967381641 10.731079775063787
67050 0.00014495591739538405 8.730449101816957
67500 0.00014218814670496904 11.161546971014957
67950 0.000139463553520347 9.080662875549827
68400 0.00013674769663296615 11.609281954614188
68850 0.0001341683846634023 9.444925146202143
69300 0.00013157141867603528 12.074977406960187
69750 0.00012908307205217184 9.82379945604579
70200 0.0001266383128211146 7.992316051620734
70650 0.00012420749429309375 10.217871953322106
71100 0.00012185338487080699 8.312920310652656
71550 0.00011951077569127833 10.627752299059136
72000 0.00011726804187350837 8.646385308705092
72450 0.00011498434582524197 11.054074610264983
72900 0.00011281787313022207 8.99322694225632
73350 0.00011064159393425754 11.497498440956567
73800 0.00010854209731503417 9.353981802487763
74250 0.00010643883231775675 11.958709802541305
74700 0.00010443666323656231 9.729208005432593
75150 0.00010242297916884802 12.438422225130497
75600 0.00010050756416557505 10.119486055424941
76050 9.86125729973697e-05 8.232876820907684
76500 9.671724788851144e-05 10.525419743185626
76950 9.487541447983361e-05 8.563130949475699
77400 9.305451456520508e-05 10.94763707993367
77850 9.126716174789884e-05 8.906632912525973
78300 8.948344821746446e-05 11.386791268968869
78750 8.780398334495843e-05 9.263914134508006
79200 8.609093611577912e-05 11.84356171622847
79650 8.447673543021672e-05 9.635527357464447
80100 8.285916654782177e-05 12.31865508138139
80550 8.12934940459531e-05 10.02204749616632
81000 7.97608353551027e-05 8.153604054327518
81450 7.82105211429851e-05 10.424072527551248
81900 7.674379546429577e-05 8.480678230247678
82350 7.524864573071888e-05 10.842224415840606
82800 7.381221408953031e-05 8.820872679833457
83250 7.238467592451947e-05 11.277150074766903
83700 7.101675118570405e-05 9.174713710551881
84150 6.964170805145997e-05 11.729522368400012
84600 6.833230220149034e-05 9.542748742200182
85050 6.701304848855116e-05 12.200041152120606
85500 6.576218847187398e-05 9.92554715380709
85950 6.44792551236506e-05 12.689434355351267
86400 6.326578986759479e-05 10.32370116450683
86850 6.205922135316122e-05 8.399019432185664
87300 6.083767303532994e-05 10.737826749748479
87750 5.9692744881267856e-05 8.73593821570956
88200 5.8547351499571576e-05 11.168564594258282
88650 5.743292903481745e-05 9.086372180095667
89100 5.631849319742699e-05 11.616581083229107
89550 5.526207492767554e-05 9.450863474142663
90000 5.420251170118462e-05 12.082569333270555
90450 5.317493887702085e-05 9.829975994439575
90900 5.215038670325356e-05 12.567250264714646
91350 5.114974333420008e-05 10.224296257757965
91800 5.017462160239461e-05 8.318146910777477
92250 4.920925698814749e-05 10.634434308439356
92700 4.8275916660900364e-05 8.651821568989682
93150 4.7347116385321186e-05 11.06102466218161
93600 4.645848833173538e-05 8.99888127302126
94050 4.556197156802e-05 11.504727287684446
94500 4.470726944627579e-05 9.359862951425752
94950 4.3849684815411294e-05 11.96622862767268
95400 4.300717661265274e-05 9.735325071141807
95850 4.2180588840201594e-05 12.44624266087692
96300 4.138815065490853e-05 10.125848501485294
96750 4.0607409855120125e-05 8.238053095118419
97200 3.9826219250471695e-05 10.532037412799658
97650 3.90691658560538e-05 8.568514865069377
98100 3.8321635237981155e-05 10.954520211154753
98550 3.7596021952079894e-05 8.912232798841831
99000 3.686661041379935e-05 11.393950510540279
99450 3.6170714291294814e-05 9.269738655008917
99900 3.5470981831098314e-05 11.851008144057815
100350 3.480640961384118e-05 9.641585523139955
100800 3.413447911482237e-05 12.326400215675948
101250 3.349174939870636e-05 10.028348679473375
101700 3.2849441623516995e-05 8.158730487202547
102150 3.221347019910503e-05 10.430626476914112
102600 3.160717178074535e-05 8.486010305167232
103050 3.099435759224001e-05 10.84904127073243
103500 3.040571448575946e-05 8.826418645935188
103950 2.9822359372211338e-05 11.284240381396286
104400 2.925921671037557e-05 9.180482147879873
104850 2.869053812615263e-05 11.73689709602684
105300 2.81522759166819e-05 9.548748574978932
105750 2.7609325505828508e-05 12.207711710026302
106200 2.709170810510919e-05 9.931787664247976
106650 2.6567838772972863e-05 12.697412610489883
107100 2.6067491527781428e-05 10.330192007168426
107550 2.557202475528264e-05 8.404300165594869
108000 2.5078144193502183e-05 10.744577966472935
108450 2.4604377902859298e-05 8.741430780784436
108900 2.413273691925788e-05 11.175586629706812
109350 2.367369537248365e-05 9.092085074264716
109800 2.3210608789847598e-05 11.62388480104072
110250 2.277522964511114e-05 9.456805535700765
110700 2.2338449874981237e-05 12.090166032868922
111150 2.191926941419453e-05 9.836156416221495
111600 2.1505147531630797e-05 8.002369262865876
112050 2.1091802188122344e-05 10.230724601360437
112500 2.0691618900947617e-05 8.323376797033726
112950 2.0291172840636307e-05 10.641120519013572
113400 1.990902929915883e-05 8.657261247225778
113850 1.9526050420548557e-05 11.067979083819184
114300 1.916033963000885e-05 9.004539158845615
114750 1.87923194241435e-05 11.511960679420502
115200 1.8436886362938054e-05 9.365747798031014
115650 1.8077865062027243e-05 11.973752180130955
116100 1.773659680837092e-05 9.741445982846756
116550 1.739894091357108e-05 7.92531600864344
117000 1.706726672812131e-05 10.132214947819891
117450 1.6744307765215183e-05 8.243232623819042
117900 1.6421144201972382e-05 10.538659243155179
118350 1.6104549049433814e-05 13.473274831820175
118800 1.5801225768719007e-05 10.961407670021567
119250 1.5501707812726195e-05 8.917836205986127
119700 1.5201584277146907e-05 11.401114253356873
120150 1.4918873817215683e-05 9.275566837573008
120600 1.463041637617124e-05 11.858459253695615
121050 1.4355932435927699e-05 9.647647497778893
121500 1.4077591230510222e-05 12.334150219585316
121950 1.380843290488265e-05 10.034653824536866
122400 1.3545318656493777e-05 8.163860143230666
122850 1.3278928641113907e-05 10.437184546955558
123300 1.302930643198863e-05 8.491345732533642
123750 1.277945533706415e-05 10.855862411599997
124200 1.2539163633640271e-05 8.83196809896405
124650 1.229910958144842e-05 11.291335145929333
125100 1.2069401954306613e-05 9.18625421200981
125550 1.1834920583098096e-05 11.744276460381943
126000 1.1611118067911264e-05 9.554752180045378
126450 1.1387253936234742e-05 12.215387090658282
126900 1.117002475337081e-05 9.938032098298343
127350 1.0953956555592725e-05 12.70539588181393
127800 1.0747560489354768e-05 10.336686930831425
128250 1.0547304060581908e-05 8.40958421917089
128700 1.0343705634241473e-05 10.751333427904337
129150 1.0146629715324096e-05 8.746926799211513
129600 9.951259405616142e-06 11.18261308013473
130050 9.763065200285581e-06 9.097801560313954
130500 9.573393725315071e-06 11.631193110934465
130950 9.39349922290944e-06 9.462751333223943
131400 9.212840620165252e-06 12.097767508756485
131850 9.039047008663204e-06 9.842340723833223
132300 8.863721697949245e-06 12.583058100749358
132750 8.696528233098633e-06 10.23715698666911
133200 8.532103018987769e-06 8.32860997148754
133650 8.367812601051128e-06 10.647810933423242
134100 8.207862828069068e-06 8.662704345562389
134550 8.049704732782104e-06 11.074937877925123
135000 7.898179464893573e-06 9.010200601964613
135450 7.744461983705264e-06 11.519198619022399
135900 7.598019537979894e-06 9.371636344628467
136350 7.4498999871330795e-06 11.981280462888458
136800 7.308137726091957e-06 9.747570742965596
137250 7.1696202212923055e-06 7.930298909488385
137700 7.033083937457718e-06 10.138585396943895
138150 6.898660508625198e-06 8.248415409055816
138600 6.765544324105477e-06 10.545285236868253
139050 6.6348375193925335e-06 13.481745912654123
139500 6.509441534685578e-06 10.968299459255114
139950 6.386082439080454e-06 8.923443136172569
140400 6.262895371866861e-06 11.408282500248795
140850 6.146555467934078e-06 9.281398684502761
141300 6.027707975420071e-06 11.86591504808546
141750 5.914834148690318e-06 9.653713283776066
142200 5.800407523626205e-06 12.341905096171162
142650 5.6916945971874355e-06 10.04096293384765
143100 5.5833790406634165e-06 8.168993024438354
143550 5.475692351097905e-06 10.443746740266361
144000 5.3722693835744906e-06 8.496684514454671
144450 5.268432929472766e-06 10.862687841138
144900 5.167555817919833e-06 8.837521041112328
145350 5.068713423428406e-06 11.298434371168774
145800 4.973758600090861e-06 9.1920299052219
146250 4.876776127371585e-06 11.751660464380485
146700 4.785027379883289e-06 9.560759559771196
147150 4.691856998029209e-06 12.223067297048638
147600 4.602688751242923e-06 9.944280458425
148050 4.5137315207721684e-06 12.713384172477111
148500 4.4283942663980724e-06 10.343185938061573
148950 4.345221057855397e-06 8.414871595001134
149400 4.26149755972105e-06 10.758093136711341
149850 4.18095828402798e-06 8.75242627316191
150300 4.100486007185822e-06 11.189643948317732
150750 4.0232096132353234e-06 9.10352164050159
151200 3.945613554767746e-06 11.6385060157974
151650 3.870273561412674e-06 9.468700869061028
152100 3.7948961990608154e-06 12.10537376393614
152550 3.722574961617653e-06 9.84852891971783
153000 3.6511876491118755e-06 8.012435119638997
153450 3.581193681601036e-06 10.243593416225094
153900 3.513249288822351e-06 8.333846436206262
154350 3.4453618520391416e-06 10.654505554311411
154800 3.3806637580457988e-06 8.668150866149807
155250 3.3158273455846654e-06 11.081901047248499
155700 3.2538046097485562e-06 9.015865604614797
156150 3.1906198159070698e-06 11.526441109349477
156600 3.1302950633804727e-06 9.377528593544351
157050 3.0699950870349824e-06 11.988813478919194
157500 3.011970129085384e-06 9.753699353917902
157950 2.9546918092204777e-06 7.935284943243184
158400 2.898039762389004e-06 10.144959851373923
158850 2.8432761163266207e-06 8.253601452876172
159300 2.7884847837444937e-06 10.551915396556442
159750 2.7345351549801222e-06 13.490222319528726
160200 2.682426042843744e-06 10.975195581577958
160650 2.6317371015771585e-06 8.929053591616153
161100 2.581045165150897e-06 11.415455254047824
161550 2.5325987338398193e-06 9.287234198102034
162000 2.4834885237190463e-06 11.873375530172767
162450 2.437095944385348e-06 9.659782883527779
162900 2.390242822558619e-06 12.34966484849706
163350 2.345489592547878e-06 10.04727600989815
163800 2.3012132115418638e-06 8.174129132853357
164250 2.2571106321755963e-06 10.450313059438916
164700 2.2146089542207648e-06 8.50202665303941
165150 2.171942101059088e-06 10.869517562042834
165600 2.1306709350188413e-06 8.843077474573748
166050 2.0896600987363456e-06 11.305538059919224
166500 2.0502694961788137e-06 9.197809229797894
166950 2.0100293542935077e-06 11.75904911093959
167400 1.9724314201940985e-06 9.566770716529673
167850 1.93453255992182e-06 12.230752332231523
168300 1.897859833066562e-06 9.950532747096423
168750 1.8608879095438624e-06 12.721377485635308
169200 1.8256538378835785e-06 10.349689031426388
169650 1.790990586059138e-06 8.420162295174457
170100 1.7564992544905067e-06 10.764857095564475
170550 1.723067033498893e-06 8.757929204808294
171000 1.6902249431183236e-06 11.196679237033475
171450 1.6579555475182417e-06 9.109245317087426
171900 1.6259280759545192e-06 11.64582351851859
172350 1.5952210112857301e-06 9.474654145562441
172800 1.5643634181383703e-06 12.1129848014128
173250 1.5350224036314586e-06 9.85472100632
173700 1.5051968775825486e-06 12.598885820821852
174150 1.477005911132423e-06 10.250033892571148
174600 1.4489851469789983e-06 8.33908619325861
175050 1.4211588321710877e-06 10.661204384322842
175500 1.3943949406236555e-06 8.67360081113972
175950 1.3676280683494468e-06 11.08886859454016
176400 1.3413830866060295e-06 9.02153416903417
176850 1.3156089917476521e-06 11.533688153262938
177300 1.2906018507230499e-06 9.383424547106465
177750 1.265873449618482e-06 11.996351231199172
178200 1.2419806076913176e-06 9.759831818124852
178650 1.2176540538089142e-06 12.477573604379137
179100 1.194693550754522e-06 10.151338313628303
179550 1.1719117807285073e-06 8.25879075732894
180000 1.1491273530506163e-06 10.558549724839093
180450 1.1270222759485193e-06 13.49870405579274
180900 1.1057075539611105e-06 10.98209603971453
181350 1.0845547921967125e-06 8.934667574533375
181800 1.0635121876489961e-06 11.422632517587681
182250 1.0436945576675072e-06 9.29307338067625
182700 1.0232812983623774e-06 11.880840702904933
183150 1.0040562399282749e-06 9.665856299431914
183600 9.846277904124179e-07 12.357429479628632
184050 9.661384532400064e-07 10.053593055182452
184500 9.477552254111288e-07 8.17926847050479
184950 9.294438241269631e-07 10.456883507067372
185400 9.118225479110009e-07 8.507372150398373
185850 8.941194651335138e-07 10.876351577012695
186300 8.769705883704404e-07 8.848637401543455
186750 8.600978065320675e-07 11.312646214987087
187200 8.439214238542547e-07 9.203592188020982
187650 8.273400227132299e-07 11.76644240297826
188100 8.118149228408811e-07 9.572785652695599
188550 7.961878878415263e-07 12.238442199243035
189000 7.813355151764512e-07 9.956788966782693
189450 7.665472581130928e-07 8.100511888284068
189900 7.518460583000319e-07 10.356196213495007
190350 7.377486033188774e-07 8.425456321781022
190800 7.233750478619072e-07 10.771625307135942
191250 7.096479992529936e-07 8.763435596324674
191700 6.959347469415178e-07 11.20371894906136
192150 6.826815801552755e-07 9.114972592332718
192600 6.693068277385805e-07 11.653145621988948
193050 6.566685164521857e-07 9.480611165080163
193500 6.440251616446346e-07 12.120600624193377
193950 6.317608847172806e-07 9.860916986086066
194400 6.198551838476618e-07 8.022513637846377
194850 6.08015841452314e-07 10.256478418251683
195300 5.965294511689478e-07 8.344329244714624
195750 5.85031922906154e-07 10.66790742610399
196200 5.740349093841246e-07 8.679054182685212
196650 5.629332455736602e-07 11.095840522552752
197100 5.52312627855045e-07 9.02720629746218
197550 5.416421871018429e-07 11.540939753625818
198000 5.314172717429955e-07 9.389324207644076
198450 5.211705811358769e-07 12.003893722706273
198900 5.113027903291822e-07 9.765968138009136
199350 5.015026276478096e-07 12.485418655855742
199800 4.920608662750681e-07 10.157720786226898
200250 4.826713360106538e-07 8.263983324464185
200700 4.73370525000405e-07 10.565188224337145
201150 4.642364082041439e-07 13.507191124796915
201600 4.5558728434258455e-07 10.989000836390874
202050 4.468616554564875e-07 8.940285087142056
202500 4.382242164702177e-07 11.42981429370376
202950 4.3004588379247366e-07 9.298916234532179
203400 4.2171735259444176e-07 11.88831056923108
203850 4.1374880610511866e-07 9.671933533887788
204300 4.057286788761161e-07 12.365198992633285
204750 3.9808842555721924e-07 10.059914072196102
205200 3.905650376445635e-07 8.184411039422928
205650 3.83071261378376e-07 10.463458085747352
206100 3.75823915987894e-07 8.512721008643268
206550 3.686090281895815e-07 10.883189888747346
207000 3.616054375932265e-07 8.854200824217884
207450 3.546151581268475e-07 11.319758839180412
207900 3.479663313044057e-07 9.209378782175694
208350 3.4119183922598495e-07 11.77384034341716
208800 3.3479502481448264e-07 9.578804370645132
209250 3.283335969772594e-07 12.24613690112097
209700 3.2214658807205865e-07 9.96304911995527
210150 3.1594407690072046e-07 12.737379192070064
210600 3.099317162913451e-07 10.362707486838065
211050 3.0414849283566525e-07 8.430753676912207
211500 2.982954911967539e-07 10.778397774099481
211950 2.9267721468606567e-07 8.768945449886317
212400 2.871105690971376e-07 11.210763087182377
212850 2.8167599896988804e-07 9.120703468499965
213300 2.7617990472350584e-07 11.660472329101017
213750 2.709854907134712e-07 9.486571929967447
214200 2.6576581424464507e-07 12.128221235286416
214650 2.6080205994816197e-07 9.86711686146367
215100 2.5578932061343096e-07 8.02755764996411
215550 2.5091411681721354e-07 10.262926995812572
216000 2.461188970404038e-07 8.34957559264555
216450 2.41340112783206e-07 10.674614682302897
216900 2.3675678417767188e-07 8.684510982940616
217350 2.3217284095267132e-07 11.102816834040492
217800 2.277690633878393e-07 9.032881992139593
218250 2.233613365376641e-07 11.548195913302868
218700 2.191480932278722e-07 9.395227577487832
219150 2.1491520740823944e-07 12.011440956420142
219600 2.1087931068031196e-07 9.772108315994904
220050 2.0685454860114305e-07 7.950261861670729
220500 2.0289975699583351e-07 10.164107271691089
220950 1.9898058090106474e-07 8.269179156333239
221400 1.9511012738782085e-07 10.571830897673154
221850 1.913432312594665e-07 13.515683529894089
222300 1.8774268029098096e-07 10.995909974334777
222750 1.8417999481101788e-07 8.945906131661438
223200 1.8062665629869912e-07 11.437000585233271
223650 1.7725551404446094e-07 9.304762761978099
224100 1.7382970618484705e-07 11.89578513210223
224550 1.7052580680854135e-07 9.678014589296263
225000 1.6719443873824957e-07 12.37297339058046
225450 1.640535856051173e-07 10.066239063436296
225900 1.6093036103725922e-07 8.189556841639433
226350 1.5784042806110676e-07 10.470036798076269
226800 1.5485359861067138e-07 8.51807322988726
227250 1.5186741508799173e-07 10.890032499948383
227700 1.489858836301039e-07 8.859767744794974
228150 1.461041507777594e-07 11.326875935309216
228600 1.433782497173297e-07 9.215169014548179
229050 1.4056641850501705e-07 11.781242935179028
229500 1.379304406246007e-07 9.584826872756118
229950 1.3528134412688075e-07 12.253836440905332
230400 1.3273764309928993e-07 9.969313209087378
230850 1.3018429134703524e-07 12.74538759166819
231300 1.2770745660972693e-07 10.36922285402795
231750 1.2530599557969424e-07 8.43605436266082
232200 1.2289154960321014e-07 10.785174499130655
232650 1.2057472975612882e-07 8.774458767669975
233100 1.1826301493655933e-07 11.217811654179418
233550 1.1603516703040384e-07 9.126437947853232
234000 1.1377317798988429e-07 11.667803642749295
234450 1.1160366408802247e-07 9.492536442579162
234900 1.0945941197881837e-07 12.13584663770254
235350 1.0741389488977404e-07 9.873320634902157
235800 1.0538723937969507e-07 8.032604833414354
236250 1.0337319600317585e-07 10.2693796278014
236700 1.0141889106307644e-07 8.354825239123999
237150 9.943257017752671e-08 10.681326155569286
237600 9.755537933031633e-08 8.689971214061684
238050 9.56438546140248e-08 11.109797531759433
238500 9.38353816870574e-08 9.038561255308617
238950 9.202548434394942e-08 11.555456635160647
239400 9.028244529751817e-08 9.401134658969893
239850 8.855938093965676e-08 12.018992935322327
240300 8.689027519714898e-08 9.778252354507856
240750 8.525078531995689e-08 7.9552604467750525
241200 8.362661940708449e-08 10.170497772543895
241650 8.204029477987262e-08 8.274378254988736
242100 8.043287769154972e-08 10.578477747471307
242550 7.8901978284307e-08 13.524181274439213
243000 7.741395458005229e-08 11.002823456275692
243450 7.595402151672204e-08 8.951530710312113
243900 7.44877004521527e-08 11.444191395015169
244350 7.309198757354807e-08 9.310612965323676
244800 7.167365878579801e-08 11.903264394471226
245250 7.032926840899734e-08 9.684099468059667
245700 6.897596227517511e-08 12.380752676541421
246150 6.767106319749416e-08 10.072568031401712
246600 6.63965276093137e-08 8.194705879187127
247050 6.512274275394248e-08 10.476619646653004
247500 6.387252970974089e-08 8.52342881624472
247950 6.265558383233838e-08 10.896879413318924
248400 6.14695538914134e-08 8.865338165473883
248850 6.027717125434151e-08 11.333997506184994
249300 5.9144806163757835e-08 9.22096288742577
249750 5.799006985718336e-08 11.788650181188162
250200 5.689991811053119e-08 9.590853161407678
250650 5.58021056029645e-08 12.261540821637736
251100 5.475253406217462e-08 9.975581236653587
251550 5.369373567987168e-08 12.75340102640449
252000 5.267083880156065e-08 10.375742317638558
252450 5.166709504678124e-08 8.441358381120905
252900 5.0667344542176806e-08 10.791955484906637
253350 4.972055034357936e-08 8.779975551853699
253800 4.876960124633456e-08 11.224864652837047
254250 4.785079465996489e-08 9.132176032657965
254700 4.6933929631620686e-08 11.675139565830094
255150 4.605432035731383e-08 9.49850470527166
255600 4.515503326807391e-08 12.143476834454264
256050 4.43060028665343e-08 9.879528308852407
256500 4.3456848564105144e-08 8.03765519019105
256950 4.2626394414213564e-08 10.275836316767343
257400 4.181822688131831e-08 8.360078186223927
257850 4.10164950892522e-08 10.68804184855464
258300 4.0245623500467786e-08 8.695434878205559
258750 3.9474766566627295e-08 11.116782618467399
259200 3.871993947690555e-08 9.044244089212933
259650 3.797290126783537e-08 11.562721922067631
260100 3.7247703144061006e-08 9.407045454423951
260550 3.653685221038927e-08 12.026549662396398
261000 3.584703267556222e-08 9.784400255975312
261450 3.516749957910292e-08 7.960262174650496
261900 3.448856622512153e-08 10.176892291309986
262350 3.3835889201583313e-08 8.279580622484662
262800 3.3177924185778807e-08 10.585128776357578
263250 3.2537457395065417e-08 13.532684361789464
263700 3.192587616496212e-08 11.009741284944923
264150 3.132356307666839e-08 8.957158825316169
264600 3.071498144713303e-08 11.451386725890297
265050 3.0138705975346625e-08 9.31646684688012
265500 2.955291433792695e-08 11.910748359292851
265950 2.8999765033788094e-08 9.69018817258191
266400 2.8439118837653155e-08 12.388536853589487
266850 2.7903438448717566e-08 10.078900978592685
267300 2.736866666630533e-08 8.199858154100198
267750 2.6843719025393398e-08 10.483206634078178
268200 2.633427631515417e-08 8.528787769831423
268650 2.5832680661252994e-08 10.903730631563926
269100 2.5340946008256537e-08 8.870912088455285
269550 2.4850685287347574e-08 11.341123554621236
270000 2.438838664353682e-08 9.226760403097414
270450 2.3913241831152732e-08 11.796062084370874
270900 2.3459948428339317e-08 9.596883238980542
271350 2.3013180694420043e-08 12.269250046361856
271800 2.2581491343487414e-08 9.981853205130125
272250 2.2154238221716582e-08 8.12090331782842
272700 2.172771451647293e-08 10.38226588024538
273150 2.1316994169851e-08 8.446665734387787
273600 2.090558215428473e-08 10.798740734106222
274050 2.051124292634654e-08 8.78549580461687


==> dat/denseLebe9eps1mode6.dat <==
0 15.643076666640914 0.01
9 10.704645060715949 0.011000000000000001
18 10.255308324888897 0.012100000000000001
27 9.815183166198985 0.013310000000000002
36 9.395381534999515 0.014641000000000003
45 8.99449347330783 0.016105100000000004
54 8.600676772698177 0.017715610000000007
63 8.202365835845912 0.019487171000000008
72 7.795875741899128 0.021435888100000012
81 7.386523911115857 0.023579476910000015
90 6.9861514237016635 0.025937424601000018
99 6.608207062651299 0.02853116706110002
108 6.261348934140697 0.031384283767210024
117 5.945679730007308 0.03452271214393103
126 5.65487560905515 0.03797498335832414
135 5.381059747967813 0.04177248169415655
144 5.117718799235275 0.04594972986357221
153 4.860424171704924 0.050544702849929436
162 4.6070464772906945 0.05559917313492239
171 4.357706905129547 0.06115909044841463
180 4.114013758916142 0.0672749994932561
189 3.877810418234935 0.07400249944258172
198 3.6501015160731747 0.0814027493868399
207 3.4306939945875445 0.0895430243255239
216 3.2186992360314433 0.09849732675807629
225 3.0134572101746766 0.10834705943388392
234 2.815160542608554 0.11918176537727232
243 2.6249499908977327 0.13109994191499957
252 2.444741659774481 0.14420993610649954
261 2.2767048340395046 0.1586309297171495
270 2.122145122269023 0.17449402268886446
279 1.9803571521260341 0.19194342495775094
288 1.848361028105037 0.21113776745352605
297 1.7218648684010365 0.23225154419887867
306 1.5971293892597886 0.25547669861876654
315 1.4722943219099598 0.2810243684806432
324 1.347385316480544 0.30912680532870757
333 1.2239163339971437 0.34003948586157834
342 1.1044887267108638 0.3740434344477362
351 0.9918760836021523 0.41144777789250986
360 0.8874931718715375 0.4525925556817609
369 0.7906420630575255 0.497851811249937
378 0.6996881444183316 0.5476369923749307
387 0.6134881616797179 0.6024006916124238
396 0.531571868828113 0.6626407607736663
405 0.4538725713639913 0.728904836851033
414 0.38072095979313225 0.8017953205361363
423 0.31281872826134105 0.8819748525897501
432 0.2513886510634391 0.9701723378487251
441 0.19859919435165185 1.0671895716335977
450 0.15660084819360343 1.1739085287969575
459 0.12466578130454309 1.2912993816766534
468 0.09976570108254545 1.4204293198443187
477 0.07954818984645406 1.5624722518287508
486 0.06280862253883868 1.718719477011626
495 0.048964523829361895 1.8905914247127888
504 0.03767910015992548 2.0796505671840677
513 0.028680999119808703 2.2876156239024747
522 0.021685846982096635 2.5163771862927224
531 0.01637844766066543 2.768014904921995
540 0.012429786615617111 3.0448163954141947
549 0.009523699356907223 3.3492980349556145
558 0.007381191576887325 3.6842278384511764
567 0.005777400068448735 4.052650622296294
576 0.004546814263679089 4.457915684525924
585 0.003577114864973474 4.903707252978516
594 0.0027967436298261816 5.394077978276369
603 0.0021616371005404034 5.933485776104006
612 0.0016443161597594624 6.526834353714407
621 0.001226302424665704 7.179517789085849
630 0.000893528636661145 7.897469567994435
639 0.0006339237862658109 8.687216524793879
648 0.00043635173631439983 9.555938177273267
657 0.0002902868362024691 10.511531995000595
666 0.00018584333283033772 11.562685194500656
675 0.00011394937128805793 12.718953713950722
684 6.655429906565757e-05 13.990849085345795
693 3.680305631093006e-05 15.389933993880376
702 1.9134317186697558e-05 16.928927393268417
711 9.27908576553449e-06 18.62182013259526
720 4.158935250409002e-06 20.484002145854788
729 1.7046725844238608e-06 22.53240236044027
738 6.31134165374192e-07 24.785642596484298
747 2.55341855215363e-07 27.26420685613273
756 2.1260754934360193e-07 19.08494479929291
765 9.136802692211177e-08 20.9934392792222
774 3.709892482106625e-08 23.092783207144425
783 3.626125000266711e-08 16.164948245001096
792 1.8352998232273876e-08 17.781443069501208
801 8.610993695867819e-09 19.55958737645133
810 3.7087497517518386e-09 21.515546114096463
819 1.450233710897919e-09 23.66710072550611
828 1.374452551772265e-09 16.566970507854275
837 6.693188225881386e-10 18.223667558639704
846 3.070752541134425e-10 20.046034314503675
855 1.2895995382677938e-10 22.050637745954045
864 1.234798929772296e-10 15.43544642216783
873 6.349676340278165e-11 16.978991064384616
882 3.04787306504295e-11 18.67689017082308
891 1.3564260825660313e-11 20.544579187905388


==> dat/denseLebe9eps1mode7.dat <==
0 19796.0 0.01
45 49.23264740467711 0.0041503
90 48.89467536912706 0.006684099653000003
135 48.80467141250658 0.010764809332153038
180 48.60693676460169 0.017336833077525798
225 48.14718949253527 0.02792114303968608
270 47.2282688816159 0.04496728007684484
315 45.66045482434735 0.07242025423655941
360 43.81934750730966 0.07422134595942267
405 42.1547175099498 0.07606723083343356
450 40.765644283278235 0.07795902286426107
495 39.674703080040004 0.05084409512184243
540 38.31888831358066 0.05210858776752266
585 37.11281834624631 0.05340452834530096
630 35.60431098770015 0.05473269896524861
675 34.35915448372365 0.05609390118851435
720 33.09254478331089 0.05748895651107273
765 31.680869433605327 0.058918706859503116
810 30.354230145198628 0.06038401509909898
855 29.10119888857443 0.061885765554613587
900 27.820581514933934 0.06342486454395684
945 26.514585265863566 0.06500224092516506
990 25.269207976169994 0.06661884665697393
1035 24.002461595901778 0.0682756573733329
1080 22.864927549354178 0.044528700982313985
1125 21.6516523085165 0.04563612977574414
1170 20.41812117824908 0.04677110032326691
1215 18.976946819521846 0.04793429758830657
1260 17.668271203027633 0.04912642356932777
1305 16.442869267949852 0.05034819772349696
1350 15.200703598441779 0.051600357400880356
1395 13.796974068066618 0.05288365828944027
1440 12.476537701471354 0.054198874871098666
1485 11.254424427697838 0.0555468008891429
1530 9.98965264064605 0.05692824982725589
1575 8.707119633766956 0.05834405540045976
1620 7.391956803456926 0.059795072058269214
1665 6.156474784310291 0.061282175500358374
1710 4.880086280187438 0.06280626320505231
1755 3.585869612697698 0.06436825497096198
1800 2.2625825312722885 0.06596909347208982
1845 1.1522632666722588 0.06760974482674072
1890 0.5470842481974412 0.06929119918058178
1935 0.34821184979826775 0.04519102719358363
1980 0.2154874929824932 0.04631492803988807
2025 0.14011036635130286 0.047466780300240104
2070 0.09700715065219848 0.048647279126307084
2115 0.06996534582560016 0.049857136958178346
2160 0.051184569271837066 0.05109708395432825
2205 0.03622516970476076 0.05236786843227241
2250 0.027595982092560725 0.05367025732018303
2295 0.02109224858284762 0.05500503661973599
2340 0.016185575743680992 0.05637301188046884
2385 0.012127884731685228 0.05777500868593611
2430 0.009488297575392178 0.05921187315195535
2475 0.007432799884285164 0.0606844724372445
2520 0.005814859213930027 0.06219369526675878
2565 0.004375424856418286 0.0637404524680431
2610 0.003463624284544581 0.06532567752092334
2655 0.0027429272624271846 0.06695032712086872
2700 0.0021560231299370142 0.06861538175636475
2745 0.0016955624513287386 0.07032184630064557
2790 0.0014221995033827817 0.04586320493881804
2835 0.0011331547182417657 0.047003822845646456
2880 0.000899283979180315 0.04817280791981769
2925 0.0007109154616711978 0.04937086565278356
2970 0.0005702629177389276 0.050598719081568294
3015 0.00045578475949613307 0.05185710922512691
3060 0.00036266105548158874 0.053146795531555824
3105 0.00028720590635250033 0.05446855633642564
3150 0.00023096511069292325 0.05582318933251256
3195 0.0001838784821586432 0.05721151205121216
3240 0.00014641322841900062 0.05863436235592583
3285 0.00011791965375037634 0.060092598947717735
3330 9.479827545302071e-05 0.06158710188354749
3375 7.463496964223875e-05 0.06311877310739135
3420 6.0139871654391205e-05 0.06468853699457218
3465 4.8522359027365415e-05 0.06629734090962722
3510 3.8939841483970735e-05 0.06794615577804966
3555 3.156679850858044e-05 0.04431380333688621
3600 2.5562552297038127e-05 0.04541588762587458
3645 2.0626979881588283e-05 0.04654538075113009
3690 1.5535792284854293e-05 0.07496180115350257
3735 1.318352790879001e-05 0.04888933709430285
3780 1.0677586518194143e-05 0.050105214907838175
3825 8.610261512192657e-06 0.05135133160259612
3870 6.778802323090517e-06 0.05262843921955271
3915 5.500717456527644e-06 0.05393730850294299
3960 4.443166264923159e-06 0.0552787293654112
4005 3.5773688140030387e-06 0.05665351136472899
4050 2.8437467446269803e-06 0.058062484192369805
4095 2.2395112014316935e-06 0.05950649817423406
4140 1.8097162523453945e-06 0.06098642478382728
4185 1.4540432145921324e-06 0.06250315716820108
4230 1.1614626541604827e-06 0.06405761068697426
4275 9.234801392142607e-07 0.06565072346475932
4320 7.435232049548478e-07 0.0672834569573279
4365 5.960705253901638e-07 0.06895679653185667
4410 4.965293024749026e-07 0.04497293313011161
4455 3.9806022896833975e-07 0.04609140997705749
4500 3.205569929977019e-07 0.04723770334318693
4545 2.569535558383626e-07 0.048412505025332
4590 2.0008288077169783e-07 0.049616524025312025
4635 1.6159836609624488e-07 0.05085048697782155
4680 1.298462980648004e-07 0.05211513858896
4725 1.0391878861785827e-07 0.05341124208566744
4770 8.4072072982758e-08 0.05473957967633801
4815 6.787087035657836e-08 0.05610095302288856
4860 5.274844673870495e-08 0.057496183724567815
4905 4.286088335524623e-08 0.05892611381379784
4950 3.4646955153484595e-08 0.060391606264347
4995 2.7915086504898244e-08 0.06189354551214134
5040 2.1914999708955742e-08 0.06343283798902831
5085 1.7469470003931818e-08 0.06501041266981546
5130 1.4109911330488403e-08 0.06662722163291379
5175 1.1337585748687757e-08 0.06828424063492437
5220 9.414055158955121e-09 0.044534298899691335
5265 7.607125129048818e-09 0.04564186691332667
5310 6.1327892745814e-09 0.046776980143461114
5355 4.918829333481225e-09 0.047940323639629
5400 3.930593950048211e-09 0.04913259948854659
5445 3.1849104654013445e-09 0.05035452723782676
5490 2.5663191493293757e-09 0.05160684433023153
5535 2.0575748396472406e-09 0.052890306548724404
5580 1.639095694611862e-09 0.0542056884725912
5625 1.3262254261913807e-09 0.055553783944904546
5670 1.065997691939833e-09 0.05693540655161433
5715 8.534134333489641e-10 0.05835139011255299
5760 6.79426819521549e-10 0.05980258918465219
5805 5.482423118008814e-10 0.06128987957767451
5850 4.4001640292275686e-10 0.0628141588827713
5895 3.515292960621249e-10 0.06437634701418583
5940 2.7619307376963253e-10 0.06597738676442864
5985 2.1946748075832872e-10 0.06761824437326
6030 1.7767288148170658e-10 0.06929991011082298
6075 1.4878190410328517e-10 0.045196708375177655
6120 1.2006106748792877e-10 0.04632075051246834
6165 9.602814353312099e-11 0.04747274757771344
6210 7.756760122357756e-11 0.04865339480997119
6255 6.290896920087207e-11 0.04986340473889518
6300 5.083115882710429e-11 0.05110350761475152
6345 4.0041663276286294e-11 0.0523744518491304
6390 3.2524172043115884e-11 0.05367700446661829
6435 2.6337188063450383e-11 0.05501195156770311
6480 2.1241108867953094e-11 0.05638009880319191
6525 1.66919575512713e-11 0.057782271860427316
6570 1.3318884015153559e-11 0.059219316961596165
6615 1.077413923589266e-11 0.06069210137443109
6660 8.666020098774844e-12 0.0622015139356132
6705 6.8863230940020426e-12 0.06374846558719191
6750 5.539452199906236e-12 0.0653338899263454
6795 4.467882725839224e-12 0.06695874376881362
6840 3.578321930096102e-12 0.06862400772634404
6885 2.8574647109416654e-12 0.07033068679849824
6930 2.4214261457858176e-12 0.04586897062311258
6975 1.9490086669350545e-12 0.0470097319225094
7020 1.5609196690178163e-12 0.048178863955422216
7065 1.2460699543010659e-12 0.049377072301993584
7110 1.008301839774541e-12 0.050605080090144174


==> dat/denseSim9eps0.01mode2.dat <==
0 0.03952232932188029 0.01
450 0.19453616958368627 1.1739085287969575
900 0.18906253436446124 3.7060506859624938
1350 0.18512454295316613 4.738044781650897
1800 0.18206546598027054 3.8547154317550225
2250 0.1794458620764895 3.136068092339343
2700 0.17710196003286816 4.009343724329375
3150 0.17498093234456724 3.261868521216803
3600 0.17293231274597662 4.170174785768976
4050 0.17099756595126236 3.392715316257173
4500 0.16899621814071158 4.33745743432664
4950 0.16707794291180328 3.5288109077039453
5400 0.16507196250479295 4.5114504693659345
5850 0.16300231255750525 3.6703658460998985
6300 0.16090790212954537 2.9860874092916707
6750 0.15869084946203615 3.8175991280252646
7200 0.15637090422431726 3.1058715037990914
7650 0.1539125122010764 3.9707385349026065
8100 0.15127255114443902 3.2304606248614323
8550 0.14842397978374544 4.130020985392507
9000 0.14536451895049687 3.3600475216102725
9450 0.14202918217026503 4.295692901925328
9900 0.13842338343910776 3.4948326751277503
10350 0.13448621383483694 4.468010591935994
10800 0.13041546805976126 3.635024608606488
11250 0.12566990656888083 2.957334955521976
11700 0.1204892538975594 3.7808402099513234
12150 0.11488791794194983 4.833660342225833
12600 0.10888510130392637 3.932505067321889
13050 0.10245509259515598 3.1993551490196563
13500 0.09533951614087206 4.090253818135156
13950 0.08784288158943013 3.3276942787921073
14400 0.07966840089404578 4.254330512067921
14850 0.07167660607385254 3.461181612331746
15300 0.06297509991648695 4.424988988620763
15750 0.05453736502882037 3.6000236650020074
16200 0.046372847118137245 2.928859353526679
16650 0.03853276133289374 3.7444352363363596
17100 0.031327845538792254 4.787117968718676
17550 0.024938490717700046 3.894639742350008
18000 0.01931840251706332 3.1685491817432845
18450 0.01457687594671822 4.050869561181958
18900 0.01086533903293771 3.29565255904441
19350 0.0077986147929450245 4.213366392602223
19800 0.005563804363901137 3.4278545690618714
20250 0.003902204792197217 4.382381631940301
20700 0.0026935562870791796 3.565359738662916
21150 0.0018272692957280456 4.558176759013437
21600 0.0012438386108459543 3.708380799118161
22050 0.000824747603675402 3.0170151089631574
22500 0.0005438729542515675 3.8571390152135288
22950 0.0003576534049230251 3.138039839122706
23400 0.000232193437178424 4.011864527564213
23850 0.00015166919574435833 3.2639193627722425
24300 9.785227008424213e-05 4.172796708660247
24750 6.404706619397849e-05 3.394848425397255
25200 4.141185716530216e-05 4.340184533194483
25650 2.6869254172834367e-05 3.5310295845156334
26100 1.7113750970215724e-05 4.514286963245957
26550 1.1096180863062743e-05 3.6726735230500505
27000 7.204972756885697e-06 2.987964858400154
27450 4.616425158310289e-06 3.8199993752709247
27900 2.969445627443168e-06 3.1078242650169035
28350 1.9045111061821718e-06 3.9732350658143143
28800 1.2197203754782393e-06 3.232491719263176
29250 7.78152629693496e-07 4.13261766229919
29700 5.035825153265616e-07 3.362160091458121
30150 3.215027524761105e-07 4.2983937420896
30600 2.0590670249398535e-07 3.4970299887327703
31050 1.3022853082023111e-07 4.470819773769191
31500 8.38725998930645e-08 3.637310065384983
31950 5.331151542442569e-08 2.9591943270388503
32400 3.406882376211229e-08 3.783217345683992
32850 2.182766936642544e-08 4.83669941980675
33300 1.4098143430452126e-08 3.934977559623951
33750 9.005515250182228e-09 3.201366686409207
34200 5.723418905478894e-09 4.092825492145919
34650 3.6801710567857526e-09 3.3297865071165678
35100 2.3192974485386486e-09 4.257005346368564
35550 1.509046748671139e-09 3.4633577684322576
36000 9.654305133111052e-10 4.427771121389519
36450 6.179007028261907e-10 3.6022871155625547
36900 3.958152694494288e-10 2.9307008215175587


==> dat/denseSim9eps0.01mode4.dat <==
0 22.499999999999996 0.01
450 0.09276654055315525 1.1739085287969575
900 0.013778832432894905 14.38120543153377
1350 0.008613347909338653 18.38582391946749
1800 0.006621991463547916 14.95809399319516
2250 0.005456897715713005 19.12335399414427
2700 0.004726111164049307 15.558123898199446
3150 0.004166096185484136 19.890469395724832
3600 0.0037428885889247976 16.182223439820742
4050 0.0034141104993448135 13.165318034805544
4500 0.0031299657283692106 16.831358148946837
4950 0.002902416750925063 13.693432414443022
5400 0.002705121450387482 17.506532287831103
5850 0.0025392077706620775 14.242731606877474
6300 0.002385400261276871 18.20879040376488
6750 0.0022535033818686934 14.81406542099604
7200 0.002129123490741902 18.93921894507398
7650 0.002018475503018591 15.408317754971954
8100 0.001920824889970696 12.535694144870483
8550 0.001828788726921271 16.026407963724317
9000 0.001746586863028643 13.038551752954195
9450 0.0016695875256389492 16.669292281232174
9900 0.0015976810666216146 13.56158102214301
10350 0.0015299498984906457 17.33796529990328
10800 0.0014702158746970895 14.105591119694605
11250 0.0014117284963810484 18.033461509286717
11700 0.0013584813312539357 14.671423671851983
12150 0.0013075797661747934 18.756856896509063
12600 0.001260107096990648 15.259954065905118
13050 0.0012144701545790948 19.50927061091086
13500 0.0011716439601312523 15.872092804483723
13950 0.0011303647866813815 12.913006078928023
14400 0.001090843579454548 16.50878691417616
14850 0.0010535259550676912 13.430999201205733
15300 0.0010185067284478322 17.171021410653793
15750 0.000984972998162359 13.969771131538446
16200 0.0009529431497836693 17.859820822567386
16650 0.0009226024196040683 14.530155392314049
17100 0.0008929376568771463 18.57625077657314
17550 0.0008651595628108577 15.113018941888864
18000 0.0008376903760365373 19.321419645940693
18450 0.0008114549815398941 15.719263515840256
18900 0.0007870127651745662 12.788669259732151
19350 0.0007627760817432439 16.349827022022097
19800 0.0007397706002991722 13.301674727175985
20250 0.0007166261806519358 17.005684991581788
20700 0.0006955451595844764 13.835258927581204
21150 0.0006743820464396588 17.68785208818337
21600 0.0006538532756554805 14.390247357511035
22050 0.0006344204960988531 11.707425976763767
22500 0.0006151579825974807 14.967498627548741
22950 0.0005960842161905067 19.13537746130599
23400 0.0005789052830100783 15.56790579063553
23850 0.000561810828707987 12.66552965553898
24300 0.0005449816268499053 16.19239772369332
24750 0.0005295207686100145 13.173595493305422
25200 0.000513779702974615 16.841940564670193
25650 0.000498698382757734 13.702041915423695
26100 0.0004842854203450653 17.51753920723148
26550 0.0004700522337046653 14.251686469911496
27000 0.0004557495664623268 18.220238855408965
27450 0.00044285813883293557 14.823379499958119
27900 0.00042984319307848295 18.951126640613428
28350 0.00041706448504585936 15.418005459471997
28800 0.0004052337998023958 12.543575738598596
29250 0.00039351705572032714 16.036484281400178
29700 0.00038231991414083843 13.04674950941921
30150 0.0003712231843051583 16.67977280093672
30600 0.0003605243663780122 13.570107623916469
31050 0.00034994932354504016 17.34886623582168
31500 0.0003400392878172287 14.114459758097512
31950 0.0003302304874575057 18.044799726020884
32400 0.0003208641838212678 14.68064806736277
32850 0.00031167064601822503 11.943686322380016
33300 0.00030280828971518403 15.269548489386338
33750 0.00029433426406422214 12.422796092159427
34200 0.0002858745259139983 15.882072099260226
34650 0.00027767999515027064 12.92112490079354
35100 0.00026959958835925946 16.519166518998837
35550 0.0002619973156214872 13.439443701992323
36000 0.00025455236771487755 17.181817383584526
36450 0.0002472519910245996 13.978554375550416
36900 0.0002400939789553025 17.871049865822105
37350 0.00023338672485895273 14.539290967918022
37800 0.00022652752974261503 11.828682894230072
38250 0.00022010011888196068 15.122520982536065
38700 0.0002137399360546688 19.333567643342345
39150 0.0002075974452513396 15.729146721932016
39600 0.00020171502373589334 12.796709907044027
40050 0.0001959040731660533 16.360106683652596
40500 0.00019027920478698057 13.310037917510066
40950 0.0001847831869867811 17.01637701219296
41400 0.0001796438450711868 13.843957599448155
41850 0.00017442139820134095 17.69897300916878
42300 0.00016956683446145426 14.399294968437758
42750 0.0001646899996456952 18.40895070406735
43200 0.000160016412685815 14.976909174898207
43650 0.0001553601126229598 19.147408488007933
44100 0.0001509827195764757 15.57769383326177
44550 0.00014660217213746662 12.673492881024767
45000 0.00014231248700524723 16.202578404465154
45450 0.00013833589662470835 13.181878156109493
45900 0.0001342342074461822 16.852529633898428
46350 0.00013058641696650497 13.710656829474331
46800 0.00012682429526744698 17.528553047035825
47250 0.0001232926156269354 14.26064696315569
47700 0.00011975936783703567 18.231694505062496
48150 0.00011642123749000532 14.832699434980949
48600 0.00011306610317829424 12.067390250938715
49050 0.000109794850220446 15.42769925494314
49500 0.00010668169018090978 12.551462287737941
49950 0.00010366933442362836 16.04656693438072
50400 0.00010077945978070879 13.054952420077141
50850 9.787802115890365e-05 16.690259910080787
51300 9.50523247378321e-05 13.57863958663845
51750 9.223888985054884e-05 17.359774025508752
52200 8.967597525777471e-05 14.123333972498335
52650 8.702497632984141e-05 18.05614507145621
53100 8.45500970434454e-05 14.6898782625474
53550 8.209969575379006e-05 18.78045038849046
54000 7.974518003939224e-05 15.279148945189899
54450 7.749513435939548e-05 12.430606703253941
54900 7.529363947234025e-05 15.892057668340003
55350 7.31747580056119e-05 12.929248827223228
55800 7.103910478112319e-05 16.529552649812565
56250 6.906925413252551e-05 13.447893512107864
56700 6.704367345689022e-05 17.192620144290288
57150 6.513535124375025e-05 13.987343141870081
57600 6.324068472385314e-05 17.88228596913709
58050 6.150974439766976e-05 14.548432287351897
58500 5.975314703188239e-05 11.836119967265944
58950 5.8026940411348704e-05 15.132028997421514
59400 5.636873234626805e-05 19.3457232785803
59850 5.478368098077446e-05 15.739036141913026
60300 5.320695457489144e-05 12.804755609769233
60750 5.1673928495254984e-05 16.370392808436655
61200 5.022221540373906e-05 13.31840636605062
61650 4.87590510540592e-05 17.027075755221023
62100 4.7404162680564355e-05 13.852661740449603
62550 4.601004067206205e-05 17.71010092223453
63000 4.474969159540265e-05 14.408348267888169
63450 4.3466481417064884e-05 18.420525002924133
63900 4.223666817959604e-05 14.986325638961139
64350 4.1022293235659646e-05 19.159447079002927
64800 3.9877615219507945e-05 15.587488029944915
65250 3.873354420291797e-05 12.681461113246291
65700 3.761593133821961e-05 16.21276548615812
66150 3.6561617051900086e-05 13.190166026489795
66600 3.547440942508473e-05 16.863125360814713
67050 3.448556443341744e-05 13.719277159998231
67500 3.350718456607282e-05 17.539573811595126
67950 3.2564452242089814e-05 14.269613090149884
68400 3.164121455578872e-05 18.243157357251064
68850 3.075750039238656e-05 14.842025229746389
69300 2.987501224138711e-05 12.074977406960313
69750 2.8996478479426102e-05 15.437399145214972
70200 2.8186748912251147e-05 12.559353795404132
70650 2.7374272750346762e-05 16.05665592664918
71100 2.6581815322668234e-05 13.063160488168588
71550 2.581855728434057e-05 16.700753612807375
72000 2.508449463256568e-05 13.587176913679569
72450 2.438369039126087e-05 17.370688673273726
72900 2.3696875463885547e-05 14.132213766402932
73350 2.3002413021222523e-05 18.06749755007479
73800 2.2356846156146304e-05 14.699114261052346
74250 2.1711479423203173e-05 18.792258261136524
74700 2.109492579305261e-05 15.288755437108499
75150 2.0480357332264276e-05 19.546092068062396
75600 1.9900405546335875e-05 15.90204951566793
76050 1.9327686160863777e-05 12.937377861426492
76500 1.877179853826405e-05 16.539945310720444
76950 1.8249684061943938e-05 13.456348634890523
77400 1.7719284211903386e-05 17.2034296970388
77850 1.721630681883468e-05 13.996137433969523
78300 1.6721442917200235e-05 17.893529136951255
78750 1.624757460683135e-05 14.557579354227013
79200 1.5768817384964606e-05 18.611311268359206
79650 1.5320109890026856e-05 15.141542990301428
80100 1.4877928759648995e-05 19.357886556456666
80550 1.4455457161055563e-05 15.748931779690098
81000 1.4055509912846986e-05 12.812806371086246
81450 1.3654282887465286e-05 16.38068540043786
81900 1.3266716580861981e-05 13.326780076103638
82350 1.2884770415499958e-05 17.03778122489257
82800 1.2515948585090086e-05 13.861371354024154
83250 1.2155189546003697e-05 17.72123583177676
83700 1.1805379916740577e-05 14.417407259438832
84150 1.1461726039829756e-05 18.432106578914517
84600 1.1130605290121665e-05 14.99574802345761
85050 1.0805282893322499e-05 19.171493239046903
85500 1.050050327755514e-05 15.597288384554204
85950 1.0203747704551347e-05 12.689434355351429
86400 9.91365533264954e-06 16.22295897279665
86850 9.637409918994422e-06 13.19845910772049
87300 9.356913183600213e-06 16.873727749604967
87750 9.088242777899325e-06 13.727902910400912
88200 8.831995185643038e-06 17.550601505263234
88650 8.577282108124251e-06 14.278584854436227
89100 8.33612407702411e-06 18.254627416503112
89550 8.105313200168496e-06 14.851356887938657
90000 7.874879691227576e-06 18.986894666568237
90450 7.646437200747869e-06 15.447105134119512
90900 7.4298249417292794e-06 12.567250264714781
91350 7.214696759350048e-06 16.066751262191268
91800 7.011502250575674e-06 13.071373716936185
92250 6.808873029173768e-06 16.711253913262038
92700 6.614601788301755e-06 13.59571960841251
93150 6.427437563072402e-06 17.381610183428457
93600 6.246656993891264e-06 14.141099143319288
94050 6.066134885518437e-06 18.078857166361466
94500 5.896684186934564e-06 14.708356066526335
94950 5.731135592323966e-06 11.966228627672791
95400 5.561900211947801e-06 15.298367968937272
95850 5.4006284282426265e-06 12.446242660877044
96300 5.246886004117712e-06 15.912047645191336
96750 5.0982685135814165e-06 12.945512006614784
97200 4.944587358224339e-06 16.55034450582821
97650 4.805044421685167e-06 13.464809073680575
98100 4.667554422521647e-06 17.214246046100502
98550 4.537934533699328e-06 14.004937255323018
99000 4.407432225850272e-06 17.90477937370633
99450 4.280675948376e-06 14.566732172157021
99900 4.157124072312612e-06 11.851008144057948
100350 4.037763958741891e-06 15.151062964934386
100800 3.921129136941204e-06 19.37005748177671
101250 3.807633814689737e-06 15.75883363917263
101700 3.701545963075148e-06 12.82086219417559
102150 3.5951088976915457e-06 16.39098446372238
102600 3.4932451056235436e-06 13.335159050977262
103050 3.393210193713969e-06 17.048493425436906
103500 3.2967052767673977e-06 13.87008644361264
103950 3.2013376523032377e-06 17.73237774219443
104400 3.1097802652979567e-06 14.42647194666859
104850 3.019402971871088e-06 18.44369543661387
105300 2.933660725901177e-06 15.005176332109968
105750 2.8499106978774336e-06 12.20771171002648
106200 2.7685798169585496e-06 15.607094900961338
106650 2.6871180036636133e-06 19.953076959341548
107100 2.613439540111173e-06 16.23315886840778
107550 2.540664677308513e-06 13.206757403077853
108000 2.4659617119393573e-06 16.88433680445774
108450 2.397194800218827e-06 13.736534084090044
108900 2.327276395375222e-06 17.56163613239669
109350 2.2612045964542915e-06 14.287562259559063
109800 2.194472819683213e-06 18.26610468734998
110250 2.1332071136193065e-06 14.860694413244286
110700 2.070702481926645e-06 18.998832337365744
111150 2.011094862641727e-06 15.45681722549115
111600 1.9546103482426247e-06 12.575151698789414
112050 1.8980799691981076e-06 16.076852944995196
112500 1.8441293729853925e-06 13.07959210962462
112950 1.7912333323266694e-06 16.721760815593008
113400 1.7400305380999015e-06 13.604267674212142
113850 1.6908626032652307e-06 17.39253856028756
114300 1.6447451327561424e-06 14.149990106757615
114750 1.5963072472757744e-06 18.090223924803926
115200 1.5505784600744477e-06 14.717603682620405
115650 1.5070293268859558e-06 11.973752180131143
116100 1.4636623344443933e-06 15.307986544473705
116550 1.4213122838668824e-06 12.45406801358274
117000 1.3812998096440765e-06 15.922052060860082
117450 1.3416977922009465e-06 12.953651266001561
117900 1.3025201239802442e-06 16.56075023924413
118350 1.2657664689719184e-06 13.473274831820412
118800 1.2288400021986945e-06 17.225069195748475
119250 1.194450406361014e-06 14.013742609407009
119700 1.1601449105835826e-06 17.916036683846823
120150 1.127662281108499e-06 14.575890744757816
120600 1.094700877501964e-06 18.6347216843791
121050 1.0642549437278603e-06 15.160588925081354
121500 1.0329030690758856e-06 19.38223605934866
121950 1.0033400854592145e-06 15.768741724272473
122400 9.747056330944304e-07 12.828923082219836
122850 9.470402777544962e-07 16.401290002359012
123300 9.202250006445922e-07 13.343543293981664
123750 8.935480417804342e-07 17.059212361086008
124200 8.686898500531726e-07 13.878807012658031
124650 8.43492265367729e-07 17.74352665788925
125100 8.198610617071722e-07 14.435542333158516
125550 7.956489964655589e-07 18.455291580600488
126000 7.730342059808493e-07 15.014610568642972
126450 7.518212585821971e-07 12.215387090658476
126900 7.303667564073635e-07 15.616907583040495
127350 7.092883940185146e-07 19.96562209999363
127800 6.89185434499251e-07 16.24336517702107
128250 6.698809829064345e-07 13.215060915840185
128700 6.506303606990116e-07 16.89495252956423
129150 6.324707619853598e-07 13.745170684475447
129600 6.143715325368504e-07 17.572677697354848
130050 5.967693377240124e-07 14.296545309064998
130500 5.790088770663004e-07 18.27758917432586
130950 5.628824877312866e-07 14.870037809352146
131400 5.464334262850201e-07 19.010777513760505
131850 5.30423941880187e-07 15.466535423166764
132300 5.15454512628466e-07 12.583058100749593
132750 5.002026453038155e-07 16.08696097905176
133200 4.858536177820838e-07 13.087815669480673
133650 4.7191053753614653e-07 16.732274323951142
134100 4.5861169795102796e-07 13.612821114455452
134550 4.4516014474638155e-07 17.403473808168407
135000 4.32808197947665e-07 14.158886660230399
135450 4.200904109019632e-07 18.10159782989273
135900 4.0826010061500995e-07 14.726857112987902
136350 3.968041539792466e-07 11.981280462888707
136800 3.8515328926180814e-07 15.317611167517688
137250 3.7416501830200843e-07 12.461898286339158
137700 3.634394287743703e-07 15.932062766626464
138150 3.5328815828350457e-07 12.961795642802272
138600 3.4305878804374856e-07 16.571162515079035
139050 3.3337776184083623e-07 13.481745912654409
139500 3.236418681940023e-07 17.235899150258405
139950 3.1432434277611776e-07 14.022553499700049
140400 3.0532849182307586e-07 17.92730107181991
140850 2.9676442792059277e-07 14.585055075647501
141300 2.8846982647046104e-07 11.865915048085705
141750 2.8014191699732294e-07 15.170120874505574
142200 2.719659457639523e-07 19.394422293983666
142650 2.642357321835931e-07 15.778656038903781
143100 2.569064849744507e-07 12.836989038403395
143550 2.4929186315247875e-07 16.411602020418925
144000 2.4220290106846676e-07 13.351932808429067
144450 2.3539915305903492e-07 17.06993803607439
144900 2.2861971049614738e-07 13.887533064605405
145350 2.22051723230976e-07 17.754682583265634
145800 2.158607583790939e-07 14.444618422491896
146250 2.0967499181345772e-07 18.46689501545548
146700 2.0364141817275083e-07 15.02405073678366
147150 1.9775639614749707e-07 19.20767718107688
147600 1.9211009583131045e-07 15.626726434668209
148050 1.8663640788396663e-07 12.71338417247741
148500 1.8124292666676922e-07 16.25357790266858
148950 1.761671624134209e-07 13.22336964928782
149400 1.7101642146855056e-07 16.905574929118238
149850 1.662928277301745e-07 13.75381271496906
150300 1.6151403303688028e-07 17.58372620449973
150750 1.5683385590214982e-07 14.305534006502857
151200 1.5227602823131292e-07 18.289080881967806
151650 1.4792075786473902e-07 14.879387079953414
152100 1.436488890060872e-07 19.02273020047155
152550 1.3946977905909819e-07 15.476259730985547
153000 1.3558280542724788e-07 12.590969473718738
153450 1.3172110624459776e-07 16.097075368354133
153900 1.28038905700123e-07 13.096044399753039
154350 1.2434919893777874e-07 16.742794442489792
154800 1.2084382916555114e-07 13.621379932521478
155250 1.1730814031274406e-07 17.414415931390966
155700 1.1399616539620183e-07 14.167788807252197
156150 1.1061256022237842e-07 18.112978886121105
156600 1.074246276377977e-07 14.736116361284394
157050 1.0446475728898008e-07 11.988813478919528
157500 1.0148060991532759e-07 15.32724184187142
157950 9.857930027834527e-08 12.469733482239645
158400 9.581220239418542e-08 15.942079766445197
158850 9.313052196091576e-08 12.96994514023436
159300 9.044184734463556e-08 16.58158133744631
159750 8.790930960955734e-08 13.490222319529115
160200 8.532955075857274e-08 17.246735913908722
160650 8.28875879044233e-08 14.031369929682931
161100 8.051261923824882e-08 17.938572542075672
161550 7.8266632508317e-08 14.59422516844648
162000 7.598705864531041e-08 18.658161547414903
162450 7.3848491100037e-08 15.17965881697267
162900 7.172723237580669e-08 19.40661619049595
163350 6.977637889704624e-08 15.788576586983279
163800 6.780245831450316e-08 12.845060065912802
164250 6.582529965548645e-08 16.42192052197593
164700 6.394337104254078e-08 13.360327597633763
165150 6.210806424711279e-08 17.080670454639257
165600 6.036085520300105e-08 13.896264602902031
166050 5.8572857231098396e-08 17.765845522730757
166500 5.695330984600844e-08 14.45370021825428
166950 5.533069957763814e-08 18.478505745762792
167400 5.380420198264346e-08 15.03349684026138
167850 5.226290333837369e-08 19.219753664935855
168300 5.0814538132826215e-08 15.636551459723453
168750 4.933638320103739e-08 19.99073604885612
169200 4.7941945302554245e-08 16.263797049384845
169650 4.656950403081339e-08 13.231683606703152
170100 4.5185607033815245e-08 16.916204007316168
170550 4.3932752769038075e-08 13.762460178984924
171000 4.2654911602824086e-08 17.59478165819605
171450 4.144639342840151e-08 14.314528355423592
171900 4.02338209415376e-08 18.30057981481555
172350 3.9102482363162494e-08 14.88874222874149
172800 3.797607095457067e-08 19.034690402220757
173250 3.689327554567967e-08 15.485990152789102
173700 3.583935126449944e-08 12.598885820822275
174150 3.4785330171871465e-08 16.107196116898056
174600 3.3808521315847884e-08 13.104278303692547
175050 3.283936411691002e-08 16.753321175365024
175500 3.1902693820029526e-08 13.629944131791452
175950 3.1000791711477405e-08 17.425364934277994
176400 3.0135790751728564e-08 14.176696551339893
176850 2.924577380269966e-08 18.12436709798524
177300 2.8420112485605387e-08 14.745381431167818
177750 2.760149997449446e-08 18.85140907759937
178200 2.6813015585602784e-08 15.336878571339591
178650 2.6027188848587457e-08 19.607615664025065
179100 2.5304919049062846e-08 15.952103064273615
179550 2.4577652357749002e-08 12.978099761517358
180000 2.38828441467831e-08 16.592006710462027
180450 2.3217542999276475e-08 13.498704055793219
180900 2.2551791101221852e-08 17.25757949098059
181350 2.1899734914399005e-08 14.04019190283866
181800 2.1279626727377376e-08 17.949851099067004
182250 2.067860571663971e-08 14.603401026777494


==> dat/denseSim9eps0.01mode6.dat <==
0 15.643076666640914 0.01
9 10.703762031753964 0.011000000000000001
18 10.25328852654972 0.012100000000000001
27 9.812107308722663 0.013310000000000002
36 9.391883795949063 0.014641000000000003
45 8.99137850112302 0.016105100000000004
54 8.598228038828848 0.017715610000000007
63 8.200256110603668 0.019487171000000008
72 7.793563748083155 0.021435888100000012
81 7.383576255509885 0.023579476910000015
90 6.9824128082500305 0.025937424601000018
99 6.603898166632467 0.02853116706110002
108 6.2569834076308855 0.031384283767210024
117 5.941738770198304 0.03452271214393103
126 5.651539774315248 0.03797498335832414
135 5.378245251264369 0.04177248169415655
144 5.1152428424435 0.04594972986357221
153 4.858092690226151 0.050544702849929436
162 4.604686598398986 0.05559917313492239
171 4.355209298448079 0.06115909044841463
180 4.111363837893064 0.0672749994932561
189 3.87507647024737 0.07400249944258172
198 3.647385451066329 0.0814027493868399
207 3.4280685264062516 0.0895430243255239
216 3.2161690378616967 0.09849732675807629
225 3.0109737767972797 0.10834705943388392
234 2.812667169930661 0.11918176537727232
243 2.6224084024635834 0.13109994191499957
252 2.442147503942339 0.14420993610649954
261 2.2741199658709164 0.1586309297171495
270 2.1197052486811216 0.17449402268886446
279 1.9782117708680804 0.19194342495775094
288 1.8465872741654472 0.21113776745352605
297 1.720412425402639 0.23225154419887867
306 1.5958572796337567 0.25547669861876654
315 1.471066700465819 0.2810243684806432
324 1.3461079107658493 0.30912680532870757
333 1.222533910079104 0.34003948586157834
342 1.1029981320746538 0.3740434344477362
351 0.9903442118078623 0.41144777789250986
360 0.8860254806511216 0.4525925556817609
369 0.7892962198909705 0.497851811249937
378 0.698449596311498 0.5476369923749307
387 0.6123237094869598 0.6024006916124238
396 0.5304615040824796 0.6626407607736663
405 0.45280680233108406 0.728904836851033
414 0.3797056190536203 0.8017953205361363
423 0.3118653965751115 0.8819748525897501
432 0.25049159358424333 0.9701723378487251
441 0.19775420206436944 1.0671895716335977
450 0.15585705621826307 1.1739085287969575
459 0.12405990374466658 1.2912993816766534
468 0.09927087706898874 1.4204293198443187
477 0.07911654267865487 1.5624722518287508
486 0.06240913174475171 1.718719477011626
495 0.04858711230293089 1.8905914247127888
504 0.0373265420208817 2.0796505671840677
513 0.028361801159873856 2.2876156239024747
522 0.021408190934062432 2.5163771862927224
531 0.0161468590573568 2.768014904921995
540 0.01224419482880812 3.0448163954141947
549 0.009380008345559965 3.3492980349556145
558 0.007272455233040986 3.6842278384511764
567 0.005695564008556531 4.052650622296294
576 0.004484353675209718 4.457915684525924
585 0.003528042487772609 4.903707252978516
594 0.0027568818931449357 5.394077978276369
603 0.002128381317341166 5.933485776104006
612 0.0016161863147878819 6.526834353714407
621 0.0012024952238771647 7.179517789085849
630 0.0008735782689228699 7.897469567994435
639 0.000617495145299074 8.687216524793879
648 0.00042313392048676235 9.555938177273267
657 0.00027994851571833124 10.511531995000595
666 0.00017802167840130778 11.562685194500656
675 0.00010825599388475382 12.718953713950722
684 6.259054494073268e-05 13.990849085345795
693 3.4180756301793735e-05 15.389933993880376
702 1.7497806769739555e-05 16.928927393268417
711 8.323627076478601e-06 18.62182013259526
720 3.6419765585549158e-06 20.484002145854788
729 1.4482826333761523e-06 22.53240236044027
738 5.160562501771437e-07 24.785642596484298
747 1.619891394355477e-07 27.26420685613273
756 4.387837648778259e-08 29.990627541746004
765 9.997448202625492e-09 32.98969029592061
774 1.8548513835980884e-09 36.288659325512675
783 2.725011327697757e-10 39.91752525806395
792 2.665103693288984e-10 27.94226768064476
801 6.912337369158195e-11 30.73649444870924
810 1.4802381542722287e-11 33.81014389358017


==> dat/denseSim9eps0.01mode7.dat <==
0 19796.0 0.01
45 49.08518589784565 0.0041503
90 48.8923418468744 0.006684099653000003
135 48.80184570346958 0.010764809332153038
180 48.60346404938929 0.017336833077525798
225 48.14349259219078 0.02792114303968608
270 47.22592052347646 0.04496728007684484
315 45.659548065406106 0.07242025423655941
360 43.29768203591319 0.11663354365052135
405 41.43463077228356 0.07606723083343353
450 39.386825818819375 0.07795902286426103
495 37.438667498256 0.07989786376289523
540 35.641360871009915 0.08188492363467845
585 33.7923429515315 0.08392140168547292
630 31.911418925095514 0.08600852694539063
675 30.143941636885582 0.08814755901052251
720 28.322320750477644 0.09033978880311422
765 26.459882416150585 0.09258653935064769
810 24.56898878501885 0.09488916658429834
855 22.793702877557465 0.09724906015724986
900 20.94980150686959 0.09966764428336068
945 19.141088585905656 0.10214637859668789
990 17.64915017679114 0.06661884665697389
1035 15.429452189027225 0.10729031872952305
1080 13.848958277690148 0.06997367297220763
1125 12.015851038714995 0.07171391821902645
1170 10.198989901625946 0.07349744336513367
1215 8.294733957034671 0.07532532478162456
1260 6.388481593641953 0.07719866560894359
1305 4.645679076374371 0.07911859642263802
1350 2.8686914716371397 0.08108627591566904
1395 1.078728961602048 0.08310289159769176
1440 0.3748460823808807 0.08516966051172636
1485 0.18711628331099653 0.08728782996865303
1530 0.10565191923213786 0.08945867829997345
1575 0.06084703708776375 0.09168351562929383
1620 0.037796647891344126 0.09396368466299437
1665 0.02513687822455087 0.09630056150056307
1710 0.016848515742358967 0.09869555646508209
1755 0.011313653052286736 0.10115011495436871
1800 0.008098570441826936 0.10366571831328387
1845 0.005799888183679739 0.0676097448267406
1890 0.004055995562816486 0.06929119918058167
1935 0.0028397329040529416 0.07101447130420276
1980 0.0019819267484859396 0.0727806012055383
2025 0.0013767561021641123 0.07459065475752004
2070 0.000974360400284628 0.07644572434133957
2115 0.0006890831339138403 0.0783469295057087
2160 0.000500313421486525 0.08029541764251569
2205 0.000350401101934981 0.08229236467928508
2250 0.0002490545052019811 0.0843389757888589
2295 0.00018231292268479813 0.08643648611672783
2340 0.00013218622229153775 0.08858616152645085
2385 9.278332911092323e-05 0.0907892993636137
2430 6.360361727160312e-05 0.09304722923878679
2475 4.656705125471175e-05 0.09536131382995545
2520 3.367655168207157e-05 0.09773294970490648
2565 2.362030387424409e-05 0.10016356816406753
2610 1.848156349344516e-05 0.06532567752092319
2655 1.2846869998501443e-05 0.10520765690422204
2700 8.701515924766928e-06 0.10782417133143006
2745 6.724944371483981e-06 0.07032184630064538
2790 4.956469200880978e-06 0.07207075061814244
2835 3.6278580415125402e-06 0.07386315018601566
2880 2.558481119780216e-06 0.07570012673114189
2925 1.81060072003683e-06 0.0775827888829454
2970 1.3291986188509113e-06 0.07951227284246426
3015 9.438456903629745e-07 0.08148974306805637
3060 6.719143748805259e-07 0.08351639297815894
3105 4.818067014999833e-07 0.08559344567152578
3150 3.440606733655554e-07 0.08772215466537664
3195 2.436304480766258e-07 0.08990380465190459
3240 1.7541111519005347e-07 0.09213971227359749
3285 1.2592678773460603e-07 0.09443122691784188
3330 8.965145712035763e-08 0.09677973153128863
3375 6.32846689702281e-08 0.09918664345447183
3420 4.594119036048556e-08 0.10165341527718456
3465 3.570781645014989e-08 0.06629734090962701
3510 2.4281547317582553e-08 0.10677253050836344
3555 1.838954762442009e-08 0.06963597667224955
3600 1.3238904688068378e-08 0.07136782341208842
3645 9.73339707580308e-09 0.07314274118034707
3690 6.895380676626475e-09 0.07496180115350232
3735 4.8701490224565105e-09 0.07682610114818994
3780 3.5724596559590358e-09 0.07873676628374544
3825 2.5466680129544955e-09 0.08069494966122222
3870 1.7706514343098664e-09 0.08270183305929685
3915 1.2780949306465462e-09 0.08475862764748159
3960 9.160141651835242e-10 0.08686657471707449
4005 6.510215984979248e-10 0.08902694643028813
4050 4.5872252737424346e-10 0.09124104658800943
4095 3.0962570559014667e-10 0.09351021141665325
4140 2.2647117716628473e-10 0.09583581037458545
4185 1.6440668204585433e-10 0.09821924697860142
4230 1.1724348522876516e-10 0.10066195965095927
4275 8.498488137022419e-11 0.10316542258747866
4320 6.550422587469943e-11 0.06728345695732771
4365 4.751978954814516e-11 0.06895679653185645
4410 3.3972522037085914e-11 0.07067175206160373
4455 2.493925123660951e-11 0.07242935853537583
4500 1.773936465617696e-11 0.07423067668215064
4545 1.2602015824239084e-11 0.07607679361123575
4590 8.994531177442834e-12 0.0779688234683472
4635 6.601098041622464e-12 0.07990790810800502
4680 4.7995070659756675e-12 0.08189521778265113
4725 3.4780398852484805e-12 0.08393195184890569
4770 2.4976177825874785e-12 0.08601933949138799
4815 1.8319425676717956e-12 0.08815864046453882
4860 1.2953135444602976e-12 0.09035114585289192
4905 9.291448490967436e-13 0.09259817885025337
4950 6.660592383138321e-13 0.09490109555825921


==> dat/denseSim9eps1mode2.dat <==
0 0.03952232932188029 0.01
450 0.19453624154286628 1.1739085287969575
900 0.1904080965342558 2.358395891067043
1350 0.1873766813853449 3.015119406505118
1800 0.18496351193562033 2.4530007292986515
2250 0.1828675727945967 1.9956796951250384
2700 0.1809945416641642 2.551400551845969
3150 0.17929873786158734 2.075734513501604
3600 0.1777030362482792 2.653747590943896
4050 0.1762244049311151 2.1590006558000217
4500 0.17479899838309895 2.760200185480593
4950 0.17346090938670236 2.245606941266151
5400 0.17211409427358818 2.870923025960147
5850 0.17083315074399186 2.3356873566090313
6300 0.16952402629839614 2.986087409291681
6750 0.16824313393352436 2.4293812632888097
7200 0.1669367101214816 3.1058715037990967
7650 0.1656492324922649 2.5268336131198432
8100 0.16431192686727222 2.0557476703663675
8550 0.1629421993150864 2.6281951725225063
9000 0.16154597815361046 2.1382120592065372
9450 0.16010963034512612 2.733622755770665
9900 0.15863898725761427 2.22398442962675
10350 0.15706933911520915 2.8432794675956328
10800 0.15548707462428518 2.3131974782041285
11250 0.15379512709587048 2.957334955521977
11700 0.15209832153064515 2.4059892245144807
12150 0.15024034723671173 3.0759656723255326
12600 0.1483365489823756 2.5025032246593857
13050 0.14635392434918482 2.0359532766488733
13500 0.14418634947652628 2.602888793358738
13950 0.14198695208567627 2.1176236319586152
14400 0.13959196445295838 2.7073012349523156
14850 0.1371239969040168 2.2025701169383844
15300 0.13446312914625555 2.8159020836677593
15750 0.13169105444538584 2.290924150455825
16200 0.12867603783034715 2.9288593535266854
16650 0.1255549479716134 2.382822423123141
17100 0.12217263141632886 3.0463477982755247
17550 0.11865361713411725 2.4784071087681885
18000 0.11483636245353342 3.1685491817432854
18450 0.1109166098602884 2.57782608438852
18900 0.10681267866094671 2.097233446664625
19350 0.10236540178309744 2.6812331589286886
19800 0.09776197931657521 2.181361998493919
20250 0.09285161850301889 2.788788311234739
20700 0.08783716741754914 2.2688652882400397
21150 0.08248488466768075 2.900657937554006
21600 0.07706088868064756 2.359878690347921
22050 0.07148049663043277 3.0170151089631565
22500 0.06592169771790145 2.4545430096813368
22950 0.060244282661809576 3.1380398391227082
23400 0.05469003387238426 2.5530046993590467
23850 0.04920925049924808 2.0770395944914273
24300 0.04379437500944734 2.655416087329248
24750 0.03873632165117459 2.1603580888891627
25200 0.03377125559847084 2.7619356120328544
25650 0.029218338661487042 2.2470188265099513
26100 0.024961338224166185 2.872728067520159
26550 0.021114072377069665 2.337155878304581
27000 0.017660603396220026 2.9879648584001615
27450 0.014673381258585444 2.430908693354232
27900 0.012044923000394975 3.107824265016912
28350 0.009855067797896605 2.528422314609116
28800 0.007966024728004811 2.057040184985662
29250 0.0063755033813772954 2.6298476032813083
29700 0.00507056001267675 2.1395564218369914
30150 0.004005348879710657 2.735341472238842
30600 0.003139225051725064 2.2253827201026763
31050 0.002435717635265927 2.845067128762218
31500 0.001897877081840138 2.3146518597904486
31950 0.001456139309644 2.959194327038858
32400 0.0011235404301013496 2.4075019472534542
32850 0.0008560555867616892 3.0778996307861193
33300 0.0006539382530189874 2.504076628851608
33750 0.0004988695588785952 2.03723334589677
34200 0.0003748747518193818 2.6045253131837702
34650 0.00028418862441007 2.118955049983273
35100 0.00021392331505332152 2.7090034022345435
35550 0.0001613366654240056 2.2039549435477994
36000 0.00012118498752769491 2.8176725317933293
36450 9.138125694815868e-05 2.2923645280852614
36900 6.819147073863774e-05 2.930700821517557
37350 5.141535213504245e-05 2.3843205801496423
37800 3.835167437446496e-05 3.048263135026962
38250 2.871368152521092e-05 2.4799653629580534
38700 2.126957190823342e-05 3.1705413504313014
39150 1.5965931548678203e-05 2.579446846483065
39600 1.1979888974028574e-05 2.098552044724576
40050 8.901771512803691e-06 2.682918936373856
40500 6.658487000821278e-06 2.1827334908777725
40950 4.964666752899083e-06 2.7905417120603127
41400 3.713065652055647e-06 2.270291796753966
41850 2.746542085430015e-06 2.902481674408438
42300 2.043471720336587e-06 2.361362421912355
42750 1.5192756766535531e-06 3.018912003310251
43200 1.135520508871446e-06 2.456086259745258
43650 8.41987597532956e-07 3.1400128256066346
44100 6.294620845392895e-07 2.5546098554512153
44550 4.6808797302122507e-07 2.0783454960276115
45000 3.48485818313371e-07 2.657085632751901
45450 2.5971637135357994e-07 2.1617163754401103
45900 1.9265818179681204e-07 2.76367212970356
46350 1.4419716770630586e-07 2.2484315994513784
46800 1.0676589484726051e-07 2.874534243967812
47250 7.962922576876252e-08 2.3386253233069176
47700 5.9168981603185955e-08 2.989843487921233
48150 4.410745019223228e-08 2.432437083764019
48600 3.270952281253514e-08 3.109778253998459
49050 2.448563712897922e-08 2.5300120149660694
49500 1.826418255523876e-08 2.058333512250432
49950 1.355088066756771e-08 2.6315010729764268
50400 1.0080564327719088e-08 3.3642739895465286
50850 7.543482394289924e-09 2.7370612693192893
51300 5.599046754012349e-09 2.226781889728756
51750 4.142469089973844e-09 2.846855913888821
52200 3.0972563680453646e-09 2.3161071557932025
52650 2.2935995325212843e-09 2.9610548676023534
53100 1.7094659299221604e-09 2.4090156210898193
53550 1.2683005479185994e-09 3.079834805188529
54000 9.459862615468495e-10 2.5056510222936037
54450 7.05147551460783e-10 2.0385142199653337
54900 5.212836828860645e-10 2.606162861941399
55350 3.89145327073237e-10 2.120287305113221


==> dat/denseSim9eps1mode4.dat <==
0 22.499999999999996 0.01
450 0.09290492710638998 1.1739085287969575
900 0.016343333078088662 9.151676183703307
1350 0.010549416806752143 11.700069766933854
1800 0.00824952453686656 9.518787086578735
2250 0.006897859751874291 12.169407087182718
2700 0.006016020086229146 9.900624298854185
3150 0.005353877173527977 12.657571433643058
3600 0.004857958031834642 10.297778552613192
4050 0.004458188726419454 8.377929658512617
4500 0.0041156328563571876 10.710864276602525
4950 0.003837791675270097 8.714002445554648
5400 0.003597669358997191 11.140520546801604
5850 0.0033881687932741933 9.063556477103845
6300 0.003201488668964636 11.587412075123096
6750 0.0030392186090013595 9.427132540633831
7200 0.0028917322041319693 12.05223023777433
7650 0.002760524828887556 9.805293116800325
8100 0.002640756653575993 7.977259910372117
8550 0.002528942203619877 10.198623249642733
9000 0.0024279838006071586 8.29726020642538
9450 0.00233356797393669 10.607731451693175
9900 0.0022470920458381727 8.630097014090987
10350 0.002165452113631172 11.033250645392984
10800 0.0020908759649498343 8.976285257987472
11250 0.002018970751860527 11.475839142273363
11700 0.0019535845082927494 9.336360518451256
12150 0.0018901379129567797 11.93618166141485
12600 0.0018313541545804668 9.71087986012143
13050 0.0017749516153744427 12.414990388761444
13500 0.0017232328141638664 10.10042269376236
13950 0.0016725967345561088 8.217367504772374
14400 0.0016245276615109994 10.50559167265755
14850 0.001579345251481623 8.54699949167638
15300 0.001535756918649378 10.927013624961509
15750 0.0014945019388392655 8.889854356433556
16200 0.0014543591372264686 11.365340523451966
16650 0.0014167978362968903 9.246462522381657
17100 0.0013793324258828399 11.821250494182902
17550 0.0013443929245342545 9.617375690292914
18000 0.0013102722335545103 12.29544886559862
18450 0.0012782033981455498 10.003167691898339
18900 0.0012470031567690665 8.138244074375
19350 0.001216826173536134 10.404435377650422
19800 0.0011882368822511147 8.464702099111998
20250 0.0011598633081453258 10.82179954009751
20700 0.0011330922422989609 8.804255681188046
21150 0.0011068500112310087 11.255905874298527
21600 0.0010819575322573716 9.157430136597943
22050 0.0010569285223143154 11.70742597676378
22500 0.0010336446037180202 9.524771853894665
22950 0.0010101937732278632 12.177058384467461
23400 0.000988290818244808 9.906849139495344
23850 0.0009662228473876766 12.665529655538993
24300 0.0009455916999749903 10.304253096895748
24750 0.0009254652860368751 8.38319713210345
25200 0.0009053018223403875 10.717598541153762
25650 0.0008862527359259076 8.71948121890599
26100 0.000867533161492684 11.147524950056392
26550 0.0008494308413227181 9.069255026307303
27000 0.0008314232445520986 11.594697453442047
27450 0.0008140596056727123 9.433059681791507
27900 0.0007970158325010246 12.05980786220851
28350 0.000780700940879786 9.811458019663972
28800 0.0007648826446993162 7.982275470017271
29250 0.0007492398568491598 10.205035451800086
29700 0.0007340746545458909 8.302476960539478
30150 0.0007190661447589175 10.614400873323344
30600 0.0007044773118765058 8.635523033401368
31050 0.0006900699892433693 11.040187604613763
31500 0.000676290546145486 8.981928936971117
31950 0.0006625382006335556 11.483054371104153
32400 0.0006494858924912528 9.342230588321728
32850 0.0006363228453185599 11.94368632237997
33300 0.0006237784109643929 9.716985402336727
33750 0.0006112596776661761 12.422796092159382
34200 0.0005992053244217033 10.106773154074647
34650 0.0005874014264870553 8.222534027777671
35100 0.000575713242617848 10.512196875726486
35550 0.0005643762056333212 8.552373264904165
36000 0.0005531912375855708 10.933883789553736
36450 0.0005424059594658637 8.89544369353204
36900 0.0005316322410995333 11.372486278250372
37350 0.0005214495055494428 9.252276070493242
37800 0.0005111102303256843 11.828682894230013
38250 0.0005013104491446985 9.623422443431998
38700 0.0004914094946786296 12.303179409399618
39150 0.00048194815334379193 10.00945700486579
39600 0.00047263086622639783 8.143360849937077
40050 0.0004633439069587908 10.410976980506158
40500 0.00045443779839571263 8.470024129324555
40950 0.00044555772764964807 10.828603553213663
41400 0.00043704176287095997 8.8097911996488
41850 0.0004285385480853332 11.262982824016461
42300 0.0004203271351290727 9.16318770718763
42750 0.00041211070063051913 11.714786811679183
43200 0.00040429478794790086 9.5307603840261
43650 0.0003963842320533484 12.184714492368643
44100 0.00038884382896364755 9.913077893893828
44550 0.0003811767068939709 12.673492881024734
45000 0.00037395185565669564 10.310731711932345
45450 0.00036686846235367554 8.388467917524201
45900 0.0003597470522835877 10.724337039753513
46350 0.0003528689395453366 8.724963436938182
46800 0.00034600033594323065 11.154533757204575
47250 0.00033939030919216684 9.074957158371765
47700 0.0003327905702286138 11.601987412312454
48150 0.0003264716722894967 9.438990549533287
48600 0.00032008074790090824 12.067390250938653
49050 0.00031402367162480793 9.817626798600132
49500 0.00030807168742952307 7.987294183105923
49950 0.0003021880250633213 10.211451685514955
50400 0.0002964276624097817 8.307696994594503
50850 0.00029062363621101817 10.621074488233182
51300 0.00028511630759320283 8.640952464224432
51750 0.0002796141495335913 11.0471289253237
52200 0.00027429911771981175 8.987576164317082
52650 0.0002689958223185407 11.490274136381165
53100 0.00026391064027020406 9.348104348893752
53550 0.00025875735668479116 11.951195701766595
54000 0.0002538396698528178 9.72309478330261
54450 0.0002489329131276641 12.43060670325387
54900 0.0002442543381304674 10.1131276071254
55350 0.0002395880269745465 8.227703799142002
55800 0.00023498383229902942 10.518806231698836
56250 0.00023050396215640312 8.55775041679586
56700 0.00022607418419196001 10.940758273639197
57150 0.00022173589273033478 8.901036544826361
57600 0.00021744973000936696 11.37963652581444
58050 0.0002133570424944775 9.258093273769322
58500 0.0002092092515906252 11.836119967265859
58950 0.00020524562014800907 9.629472998359077
59400 0.00020131309925441876 12.310914813641904
59850 0.00019753547307455044 10.015750272126382
60300 0.00019381359265890907 8.148480842580351
60750 0.00019005923394366242 10.417522696277782
61200 0.00018646253560206105 8.475349505668502
61650 0.00018285902450165814 10.835411844231468
62100 0.00017938555220409214 8.815330198467848
62550 0.00017594794467257202 11.270064223240041
63000 0.00017259697397076224 9.168948897746926
63450 0.00016923416250591572 11.722152274587973
63900 0.00016607433184878673 9.536752679338816
64350 0.00016286345110971823 12.192375413910831
64800 0.0001597955964549591 9.919310564510292
65250 0.00015667878999847673 12.681461113246145
65700 0.00015370865117314558 10.317214400282323
66150 0.00015082273229460874 8.393742016857045
66600 0.0001479040441312307 10.731079775063787
67050 0.00014507618710357661 8.730449101816957
67500 0.0001423069339248073 11.161546971014957
67950 0.0001396168020522115 9.080662875549827
68400 0.00013691724532316485 11.609281954614183
68850 0.0001343358554073415 9.444925146202134
69300 0.00013174596081944046 12.074977406960166
69750 0.0001292608372880366 9.823799456045775
70200 0.00012681183886420477 7.992316051620719
70650 0.00012438294833283514 10.217871953322085
71100 0.00012202772793923344 8.312920310652629
71550 0.00011969372696629677 10.627752299059098
72000 0.0001174350265236157 8.646385308705067
72450 0.0001151661071745469 11.054074610264953
72900 0.00011300917840650904 8.9932269422563
73350 0.0001108237268219181 11.497498440956543
73800 0.00010874284552553348 9.353981802487743
74250 0.0001066435711065683 11.958709802541277
74700 0.00010459122604489224 9.729208005432573
75150 0.00010255392849645162 12.438422225130484
75600 0.0001006315912261968 10.11948605542493
76050 9.870961500113573e-05 8.23287682090768
76500 9.682073972494543e-05 10.525419743185621
76950 9.496216990867445e-05 8.563130949475692
77400 9.314631544654617e-05 10.947637079933664
77850 9.137315756069242e-05 8.906632912525966
78300 8.95800243434497e-05 11.386791268968858
78750 8.789981267898206e-05 9.263914134508
79200 8.619668424669769e-05 11.843561716228457
79650 8.45808290983463e-05 9.635527357464438
80100 8.295102170019497e-05 12.318655081381387
80550 8.13913917936393e-05 10.02204749616632
81000 7.98452156780538e-05 8.153604054327518
81450 7.828149196864587e-05 10.424072527551248
81900 7.681958493921393e-05 8.480678230247678
82350 7.53482586344223e-05 10.842224415840606
82800 7.391387326416421e-05 8.820872679833457
83250 7.249037661738456e-05 11.277150074766903
83700 7.1128006745802e-05 9.174713710551881
84150 6.974007768967283e-05 11.729522368400012
84600 6.843425980651574e-05 9.542748742200182
85050 6.708517460474184e-05 12.200041152120606
85500 6.583025341844184e-05 9.92554715380709
85950 6.454762661634028e-05 12.689434355351267
86400 6.334037510802304e-05 10.32370116450683
86850 6.214748311950125e-05 8.399019432185664
87300 6.093886958935535e-05 10.737826749748479
87750 5.97952417966674e-05 8.73593821570956
88200 5.864918274212094e-05 11.168564594258282
88650 5.753328360480481e-05 9.086372180095667
89100 5.641882613272031e-05 11.616581083229107
89550 5.5363227568605566e-05 9.450863474142663
90000 5.4302986496779226e-05 12.082569333270555
90450 5.3284205213000035e-05 9.829975994439577
90900 5.2282457631003254e-05 7.997341077545682
91350 5.128439897150727e-05 10.224296257757965
91800 5.031000223953974e-05 8.318146910777477
92250 4.9336335308236556e-05 10.634434308439356
92700 4.840840257402945e-05 8.651821568989682
93150 4.747683508510292e-05 11.06102466218161
93600 4.659027090414547e-05 8.99888127302126
94050 4.5697112120768324e-05 11.504727287684446
94500 4.483539086597155e-05 9.359862951425752
94950 4.396998492750548e-05 11.96622862767268
95400 4.314170122787786e-05 9.73532507114181
95850 4.2309954835229036e-05 12.446242660876923
96300 4.151543684316472e-05 10.125848501485294
96750 4.072802353305427e-05 8.238053095118419
97200 3.994836913023825e-05 10.532037412799658
97650 3.9185083383408426e-05 8.568514865069377
98100 3.8437552864811764e-05 10.954520211154753
98550 3.771056763857139e-05 8.912232798841831
99000 3.6977764233947497e-05 11.393950510540279
99450 3.628864919980046e-05 9.269738655008917
99900 3.557782411944821e-05 11.851008144057815
100350 3.4907231877268075e-05 9.641585523139955
100800 3.423185609241486e-05 12.326400215675948
101250 3.3591477134331527e-05 10.028348679473375
101700 3.295475391706937e-05 8.158730487202549
102150 3.232392145835483e-05 10.430626476914114
102600 3.171762146325641e-05 8.486010305167232
103050 3.110271372119833e-05 10.84904127073243
103500 3.051201290471539e-05 8.826418645935188
103950 2.9922761661804742e-05 11.284240381396286
104400 2.9356679602354774e-05 9.180482147879873
104850 2.878601436040462e-05 11.73689709602684
105300 2.8245959893702377e-05 9.548748574978932
105750 2.7701581399863784e-05 12.207711710026306
106200 2.7181160207945254e-05 9.931787664247981
106650 2.665556053549345e-05 12.697412610489888
107100 2.6153561803576864e-05 10.330192007168437
107550 2.565645885610479e-05 8.404300165594876
108000 2.516094778570732e-05 10.744577966472951
108450 2.468561601576269e-05 8.74143078078445
108900 2.4212334078121955e-05 11.175586629706832
109350 2.3755330843977518e-05 9.092085074264732
109800 2.3292781447414868e-05 11.623884801040731
110250 2.2855748356809258e-05 9.45680553570077
110700 2.2418326672157818e-05 12.090166032868924
111150 2.1996191175599478e-05 9.836156416221495
111600 2.156635784844596e-05 12.575151698789236
112050 2.11609702962523e-05 10.230724601360437
112500 2.0759955372096073e-05 8.323376797033726
112950 2.0360686317832943e-05 10.641120519013569
113400 1.997309919943291e-05 8.657261247225769
113850 1.9584540203343437e-05 11.067979083819173
114300 1.9217481397770797e-05 9.004539158845606
114750 1.8845230530306623e-05 11.511960679420492
115200 1.8489751560268886e-05 9.365747798031007
115650 1.8129700942726146e-05 11.973752180130942
116100 1.778745400793369e-05 9.741445982846736
116550 1.7448806220787816e-05 7.925316008643421
117000 1.7116204713119032e-05 10.132214947819866
117450 1.6792318401126494e-05 8.24323262381902
117900 1.646822951717475e-05 10.538659243155156
118350 1.6150729967190358e-05 13.473274831820147
118800 1.5846533550467612e-05 10.961407670021549
119250 1.5546126578280806e-05 8.917836205986113
119700 1.524691220566865e-05 11.401114253356855
120150 1.4960651935069791e-05 9.275566837572992
120600 1.4670992190435328e-05 11.858459253695585
121050 1.4393474869311973e-05 9.647647497778875
121500 1.4112339470351287e-05 12.334150219585295
121950 1.3845955979530089e-05 10.034653824536848
122400 1.3583225869640003e-05 8.163860143230652
122850 1.3321069516791795e-05 10.437184546955548
123300 1.3066947049722444e-05 8.491345732533633
123750 1.2814293739893401e-05 10.855862411599995
124200 1.2570228330677224e-05 8.831968098964047
124650 1.2329578067404867e-05 11.291335145929322
125100 1.2099301387680228e-05 9.186254212009798
125550 1.1864239540804178e-05 11.744276460381926
126000 1.1639882200764617e-05 9.554752180045366
126450 1.1412921335329784e-05 12.21538709065827
126900 1.1197601729628914e-05 9.938032098298326
127350 1.098085618789213e-05 12.705395881813912
127800 1.0774103843536054e-05 10.336686930831407
128250 1.0573643562938884e-05 8.409584219170878
128700 1.0370045496754798e-05 10.751333427904324
129150 1.01727052319589e-05 8.746926799211499
129600 9.976833814651087e-06 11.18261308013472
130050 9.788155952872302e-06 9.097801560313941
130500 9.597996994514801e-06 11.631193110934449
130950 9.41763965345288e-06 9.462751333223931
131400 9.236484749708396e-06 12.097767508756482
131850 9.063102047512928e-06 9.842340723833225
132300 8.88679538935122e-06 12.583058100749373
132750 8.719537016421697e-06 10.237156986669115
133200 8.554676782512871e-06 8.328609971487545
133650 8.389951685172647e-06 10.647810933423253
134100 8.229578742247057e-06 8.662704345562396
134550 8.071002184806275e-06 11.074937877925132
135000 7.919075805773446e-06 9.01020060196462
135450 7.765257860281594e-06 11.519198619022418
135900 7.618856837421362e-06 9.371636344628477
136350 7.472246005058025e-06 11.981280462888467
136800 7.331253829567785e-06 9.7475707429656
137250 7.191747561252626e-06 7.9302989094883936
137700 7.054957648522375e-06 10.138585396943895
138150 6.921350920841007e-06 8.248415409055815
138600 6.788693306392091e-06 10.545285236868253
139050 6.656819976136319e-06 13.481745912654123
139500 6.531005877663532e-06 10.968299459255114
139950 6.407238427375006e-06 8.923443136172569
140400 6.283643338322875e-06 11.408282500248795
140850 6.1670079192222005e-06 9.281398684502761
141300 6.046997097941542e-06 11.86591504808546
141750 5.933698419946509e-06 9.653713283776066
142200 5.819000498785698e-06 12.341905096171162
142650 5.7100900185957926e-06 10.04096293384765
143100 5.6024342343086175e-06 8.168993024438354
143550 5.494694800489697e-06 10.443746740266361
144000 5.390991807852075e-06 8.496684514454671
144450 5.287707141254927e-06 10.862687841138
144900 5.187542379436749e-06 8.837521041112328
145350 5.088079627402209e-06 11.298434371168774
145800 4.992899036437848e-06 9.1920299052219
146250 4.895407496263715e-06 11.751660464380485
146700 4.803722522428444e-06 9.560759559771196
147150 4.7114220664834505e-06 12.223067297048638
147600 4.623612583243286e-06 9.944280458425
148050 4.534285816371053e-06 12.713384172477111
148500 4.448455998673495e-06 10.343185938061573
148950 4.364914003573972e-06 8.414871595001134
149400 4.280891365615602e-06 10.758093136711341
149850 4.200117116770485e-06 8.752426273161918
150300 4.119276656000537e-06 11.189643948317743
150750 4.041646131325294e-06 9.103521640501594
151200 3.963694433561926e-06 11.63850601579741
151650 3.888008903718543e-06 9.468700869061033
152100 3.8122864673972856e-06 12.105373763936141
152550 3.7396338170569976e-06 9.84852891971783
153000 3.6679209161061266e-06 8.012435119638997
153450 3.5976046512953275e-06 10.243593416225094
153900 3.5293489228926944e-06 8.333846436206262
154350 3.4611503672010713e-06 10.654505554311411
154800 3.3961558487671795e-06 8.668150866149807
155250 3.3310222631310893e-06 11.081901047248499
155700 3.2687153066479624e-06 9.015865604614797
156150 3.2052409644212077e-06 11.526441109349477
156600 3.1445132862018e-06 9.377528593544353
157050 3.0838397611088197e-06 11.988813478919194
157500 3.025294013081492e-06 9.753699353917902
157950 2.9679169304408504e-06 7.935284943243184
158400 2.9113801414126783e-06 10.144959851373923
158850 2.856325401090487e-06 8.253601452876172
159300 2.8015980588769196e-06 10.551915396556442
159750 2.7476203989795778e-06 13.490222319528726
160200 2.6952657983247974e-06 10.975195581577958
160650 2.6440071263511555e-06 8.929053591616153
161100 2.5930832836529305e-06 11.415455254047824
161550 2.544679134519612e-06 9.287234198102034
162000 2.495428245596898e-06 11.873375530172767
162450 2.4488563012958764e-06 9.659782883527779
162900 2.4017338629001017e-06 12.34966484849706
163350 2.3564968698597255e-06 10.047276009898152
163800 2.3114174316773983e-06 8.174129132853365
164250 2.2668792087898737e-06 10.45031305943893
164700 2.2241262052080657e-06 8.502026653039422
165150 2.181553659719171e-06 10.869517562042848
165600 2.140001167383332e-06 8.843077474573763
166050 2.098912232906258e-06 11.305538059919243
166500 2.0596542971151877e-06 9.197809229797912
166950 2.0191913490119617e-06 11.759049110939621
167400 1.9814270817430923e-06 9.566770716529696
167850 1.9430392907970884e-06 12.230752332231562
168300 1.9067442722509043e-06 9.950532747096455
168750 1.8698698613928144e-06 12.721377485635351
169200 1.834361451180655e-06 10.349689031426427
169650 1.8001727317695781e-06 8.420162295174496
170100 1.765337661607802e-06 10.764857095564535
170550 1.731740350674471e-06 8.75792920480834
171000 1.698769403812861e-06 11.196679237033532
171450 1.6667318392116215e-06 9.109245317087476
171900 1.6340006989690181e-06 11.645823518518645
172350 1.603098031655037e-06 9.474654145562488
172800 1.5723351807217512e-06 12.112984801412857
173250 1.542056325742891e-06 9.854721006320046
173700 1.5122844099213495e-06 12.598885820821913
174150 1.4838619677437492e-06 10.250033892571192
174600 1.4558300336364738e-06 8.33908619325865
175050 1.4278713036386392e-06 10.661204384322888
175500 1.400980913945915e-06 8.67360081113976
175950 1.3740843582965567e-06 11.088868594540227
176400 1.348255436406376e-06 9.02153416903422
176850 1.322257927593995e-06 11.533688153263002
177300 1.297325891824741e-06 9.383424547106523
177750 1.2723198639097433e-06 11.996351231199242
178200 1.2483356264247902e-06 9.7598318181249
178650 1.2244651736992296e-06 12.477573604379206
179100 1.2013235211050244e-06 10.151338313628354
179550 1.1786349038978017e-06 8.258790757328972
180000 1.1559496968516214e-06 10.55854972483913
180450 1.1337147112211454e-06 13.498704055792789
180900 1.1122721153000725e-06 10.982096039714568
181350 1.0909938406022945e-06 8.934667574533401
181800 1.0698262389308155e-06 11.422632517587715
182250 1.0498909492895336e-06 9.293073380676272
182700 1.0293578112108293e-06 11.88084070290496
183150 1.0100173009064406e-06 9.665856299431942
183600 9.90473570050554e-07 12.357429479628658
184050 9.718743960718257e-07 10.053593055182473
184500 9.533822524776525e-07 8.179268470504802
184950 9.349619116694186e-07 10.456883507067388
185400 9.172363863996225e-07 8.507372150398385
185850 8.994278331009298e-07 10.876351577012718
186300 8.821772872202871e-07 8.848637401543472
186750 8.652268852493705e-07 11.312646214987105
187200 8.489312950388239e-07 9.203592188020995
187650 8.323342410854195e-07 11.766442402978278
188100 8.167155174376717e-07 9.572785652695616
188550 8.010067602537418e-07 12.238442199243044
189000 7.858699626606125e-07 9.956788966782707
189450 7.709037639358485e-07 8.100511888284078
189900 7.559670596180013e-07 10.356196213495023
190350 7.416244467428612e-07 8.425456321781034
190800 7.272744477759829e-07 10.771625307135961
191250 7.134981911960381e-07 8.763435596324692
191700 6.996888011201463e-07 11.20371894906138
192150 6.865016666246504e-07 9.114972592332743
192600 6.732356305771958e-07 11.653145621988982
193050 6.606535867259566e-07 9.480611165080191
193500 6.479615453081067e-07 12.120600624193411
193950 6.358473660927899e-07 9.86091698608609
194400 6.235969320922408e-07 8.02251363784639
194850 6.11686032936376e-07 10.256478418251705
195300 6.000319112686725e-07 8.344329244714645
195750 5.885307201580758e-07 10.667907426104025
196200 5.774770899247272e-07 8.679054182685233
196650 5.664179991704543e-07 11.09584052255278
197100 5.556736570877518e-07 9.027206297462204
197550 5.448708950694936e-07 11.540939753625853
198000 5.344899178805207e-07 9.389324207644103
198450 5.241870633110324e-07 12.0038937227063
198900 5.142621688492e-07 9.765968138009162
199350 5.044034854240209e-07 12.48541865585578
199800 4.949088814321101e-07 10.15772078622692
200250 4.85464996424767e-07 8.26398332446421
200700 4.760712830620406e-07 10.56518822433718
201150 4.669735358397986e-07 13.507191124796963
201600 4.5820864169598963e-07 10.989000836390916
202050 4.495275223170836e-07 8.94028508714209
202500 4.407776088566351e-07 11.429814293703805
202950 4.3244124414698604e-07 9.298916234532216
203400 4.240338800087784e-07 11.888310569231123
203850 4.1604113532045517e-07 9.671933533887833
204300 4.080394164773793e-07 12.365198992633353
204750 4.0037274340321005e-07 10.059914072196154
205200 3.928272118702836e-07 8.184411039422978
205650 3.8532436974492157e-07 10.463458085747417
206100 3.779884021337665e-07 8.512721008643316
206550 3.7069637515152465e-07 10.883189888747404
207000 3.6368521172391866e-07 8.854200824217934
207450 3.5671552622851266e-07 11.319758839180487
207900 3.499962764053066e-07 9.209378782175758
208350 3.43176750350338e-07 11.77384034341724
208800 3.367428162981412e-07 9.578804370645198
209250 3.3024379719748254e-07 12.24613690112105
209700 3.24020792863422e-07 9.963049119955333
210150 3.177816596533489e-07 12.737379192070135
210600 3.117348565950806e-07 10.362707486838127
211050 3.0586010901778593e-07 8.43075367691226
211500 2.999596864228238e-07 10.778397774099544
211950 2.9429091541466335e-07 8.76894544988637
212400 2.886404473212423e-07 11.210763087182446
212850 2.8314171784948883e-07 9.120703468500022
213300 2.776520466873933e-07 11.66047232910109
213750 2.723381404834413e-07 9.486571929967502
214200 2.671248815477867e-07 12.12822123528649
214650 2.621290593474157e-07 9.867116861463728
215100 2.571155992558971e-07 8.027557649964157
215550 2.522103368374218e-07 10.262926995812629
216000 2.474062559265633e-07 8.349575592645595
216450 2.426328782334508e-07 10.674614682302948
216900 2.3804973592334022e-07 8.684510982940662
217350 2.3344612221087857e-07 11.102816834040544
217800 2.290181939645919e-07 9.032881992139629
218250 2.245862937844123e-07 11.54819591330291
218700 2.2034994651143336e-07 9.395227577487871
219150 2.1609466904770613e-07 12.011440956420175
219600 2.1197861621580216e-07 9.77210831599494
220050 2.079771155294452e-07 7.950261861670755
220500 2.0400395484010403e-07 10.164107271691122
220950 2.0014942525570234e-07 8.269179156333267
221400 1.9628169467544865e-07 10.571830897673186
221850 1.924689154719772e-07 13.51568352989414
222300 1.8885571950733038e-07 10.995909974334817
222750 1.8528880585400032e-07 8.94590613166147
223200 1.8171442883740951e-07 11.437000585233323
223650 1.7829915521794248e-07 9.304762761978138
224100 1.7485355319202256e-07 11.895785132102283
224550 1.7154069387181892e-07 9.678014589296303
225000 1.6820948078866138e-07 12.372973390580519
225450 1.6503688105018455e-07 10.066239063436344
225900 1.6191810203736168e-07 8.189556841639467
226350 1.5882478821005463e-07 10.470036798076316
226800 1.5581362777794538e-07 8.5180732298873
227250 1.5282555487772242e-07 10.89003249994842
227700 1.4994202923723776e-07 8.859767744795006
228150 1.4705280881877059e-07 11.32687593530925
228600 1.4428524153231592e-07 9.2151690145482
229050 1.4149896854220856e-07 11.781242935179053
229500 1.3884306859779372e-07 9.584826872756143
229950 1.361563182200598e-07 12.253836440905362
230400 1.335756167897273e-07 9.969313209087408
230850 1.3100559925760535e-07 12.745387591668235
231300 1.2851367392485713e-07 10.369222854027987
231750 1.2609696176113516e-07 8.436054362660853
232200 1.236673647930786e-07 10.785174499130692
232650 1.213359157592464e-07 8.774458767670007
233100 1.1900961016664269e-07 11.217811654179451
233550 1.1676769817725585e-07 9.126437947853264
234000 1.1449588876999428e-07 11.66780364274934
234450 1.1232849783660015e-07 9.492536442579201
234900 1.101687343574298e-07 12.135846637702603
235350 1.0811880279959496e-07 9.87332063490221
235800 1.0607864275868906e-07 8.032604833414396
236250 1.0405158690218741e-07 10.269379627801456
236700 1.0206826384084877e-07 8.354825239124054
237150 1.0008609430123272e-07 10.681326155569353
237600 9.820804347526746e-08 8.689971214061742
238050 9.633219133498017e-08 11.109797531759499
238500 9.447541926554948e-08 9.03856125530867
238950 9.263709022100386e-08 11.555456635160702
239400 9.08742898708681e-08 9.401134658969948
239850 8.913151439138289e-08 12.018992935322396
240300 8.745840940349581e-08 9.778252354507918
240750 8.581110266803194e-08 7.9552604467751005
241200 8.417577035402246e-08 10.170497772543955
241650 8.25782782154505e-08 8.274378254988786
242100 8.098898307551394e-08 10.578477747471373
242550 7.943663216103403e-08 13.524181274439298
243000 7.793589262838907e-08 11.00282345627576
243450 7.645957644797363e-08 8.95153071031217
243900 7.498924969873144e-08 11.444191395015242
244350 7.358413900426797e-08 9.310612965323731
244800 7.215625763556943e-08 11.903264394471291
245250 7.080281738680583e-08 9.684099468059724
245700 6.944039587786222e-08 12.380752676541496
246150 6.812671404787807e-08 10.07256803140177
246600 6.684357378716754e-08 8.194705879187174
247050 6.55612351074808e-08 10.476619646653058
247500 6.430259369416547e-08 8.523428816244763
247950 6.307746414080384e-08 10.89687941331898
248400 6.188344792157352e-08 8.865338165473933
248850 6.068303659567675e-08 11.333997506185053
249300 5.954045656508811e-08 9.220962887425815
249750 5.8376494305178994e-08 11.788650181188215
250200 5.7268794151354996e-08 9.590853161407725
250650 5.614990894464711e-08 12.261540821637794
251100 5.508884903804301e-08 9.97558123665364
251550 5.4022662343555794e-08 8.115800653166533
252000 5.297910976587161e-08 10.3757423176386
252450 5.1983999327376296e-08 8.441358381120939
252900 5.098063171615763e-08 10.791955484906683
253350 5.002434733114569e-08 8.779975551853738
253800 4.9070904006853766e-08 11.224864652837088
254250 4.8147166920031736e-08 9.132176032657997
254700 4.720386170831148e-08 11.675139565830133
255150 4.632322614384066e-08 9.498504705271694
255600 4.542577292099281e-08 12.143476834454308
256050 4.4571851764985126e-08 9.879528308852446
256500 4.37274101372509e-08 8.037655190191085
256950 4.2892275065042895e-08 10.275836316767395
257400 4.207708226289242e-08 8.36007818622397
257850 4.126022457029421e-08 10.688041848554688
258300 4.048466606398904e-08 8.695434878205601
258750 3.9709873167481646e-08 11.11678261846746
259200 3.8948630542989804e-08 9.044244089212977
259650 3.819539728944221e-08 11.562721922067682
260100 3.7469566782633024e-08 9.407045454423994
260550 3.67542665191678e-08 12.026549662396452
261000 3.606282406032335e-08 9.784400255975354
261450 3.537630077765641e-08 7.960262174650537
261900 3.470606935174203e-08 10.176892291310045
262350 3.404437554088702e-08 8.279580622484707
262800 3.338782739170654e-08 10.585128776357637
263250 3.275432591820504e-08 8.611708230229711
263700 3.212752330838953e-08 11.009741284944981
264150 3.1521256049771296e-08 8.957158825316217
264600 3.090993150323129e-08 11.451386725890357
265050 3.032761641819093e-08 9.316466846880171
265500 2.9739066986778084e-08 11.910748359292919
265950 2.9182563698881836e-08 9.69018817258197
266400 2.8620521730360338e-08 12.38853685358956
266850 2.8082557612663095e-08 10.078900978592747
267300 2.7544753145036793e-08 8.199858154100253
267750 2.701273027483353e-08 10.483206634078254
268200 2.6497495531074833e-08 8.528787769831489
268650 2.5990263274877634e-08 10.903730631564017
269100 2.549925826045296e-08 8.87091208845535
269550 2.5007389714559736e-08 11.34112355462132
270000 2.4538938436791113e-08 9.226760403097494
270450 2.406478571970183e-08 11.796062084370973
270900 2.3608613730630168e-08 9.596883238980626
271350 2.3156678796709684e-08 12.26925004636196
271800 2.272019083982002e-08 9.981853205130204
272250 2.2288490386657145e-08 8.120903317828486
272700 2.1857263110547365e-08 10.382265880245459
273150 2.144582333940548e-08 8.446665734387858
273600 2.102956786487198e-08 10.798740734106312
274050 2.0636138353680167e-08 8.78549580461694


==> dat/denseSim9eps1mode6.dat <==
0 15.643076666640914 0.01
9 10.70463761165235 0.011000000000000001
18 10.255292229530387 0.012100000000000001
27 9.815161425974386 0.013310000000000002
36 9.395361100751336 0.014641000000000003
45 8.994478808479363 0.016105100000000004
54 8.600666282103376 0.017715610000000007
63 8.202355320549266 0.019487171000000008
72 7.795861635200055 0.021435888100000012
81 7.386504238613227 0.023579476910000015
90 6.986126588989199 0.025937424601000018
99 6.608180329568691 0.02853116706110002
108 6.261324597289006 0.031384283767210024
117 5.94565999967573 0.03452271214393103
126 5.654860113070237 0.03797498335832414
135 5.381047301144106 0.04177248169415655
144 5.117708371104783 0.04594972986357221
153 4.860414777653395 0.050544702849929436
162 4.607037215922432 0.05559917313492239
171 4.357697292209281 0.06115909044841463
180 4.114003864270098 0.0672749994932561
189 3.8778006899336184 0.07400249944258172
198 3.6500924265500228 0.0814027493868399
207 3.4306856913702397 0.0895430243255239
216 3.2186914591337352 0.09849732675807629
225 3.0134495330789184 0.10834705943388392
234 2.81515260181264 0.11918176537727232
243 2.6249415204091147 0.13109994191499957
252 2.4447326279632353 0.14420993610649954
261 2.2766957157954115 0.1586309297171495
270 2.1221368097975493 0.17449402268886446
279 1.9803504901928486 0.19194342495775094
288 1.848356345336394 0.21113776745352605
297 1.7218616371148991 0.23225154419887867
306 1.5971266449047778 0.25547669861876654
315 1.472291314712015 0.2810243684806432
324 1.347381519854256 0.30912680532870757
333 1.22391137881257 0.34003948586157834
342 1.1044826806943027 0.3740434344477362
351 0.9918697817111113 0.41144777789250986
360 0.8874877045700886 0.4525925556817609
369 0.7906376734813314 0.497851811249937
378 0.6996843764405529 0.5476369923749307
387 0.6134846620782097 0.6024006916124238
396 0.5315684709390283 0.6626407607736663
405 0.4538690540194015 0.728904836851033
414 0.3807171209546185 0.8017953205361363
423 0.3128142970919221 0.8819748525897501
432 0.25138311170915895 0.9701723378487251
441 0.1985926293862592 1.0671895716335977
450 0.15659521745952 1.1739085287969575
459 0.12466219457945371 1.2912993816766534
468 0.09976341851192849 1.4204293198443187
477 0.07954657744023752 1.5624722518287508
486 0.06280739461829299 1.718719477011626
495 0.04896356246257483 1.8905914247127888
504 0.037678349865093 2.0796505671840677
513 0.028680429497375037 2.2876156239024747
522 0.02168543415864832 2.5163771862927224
531 0.016378165984306747 2.768014904921995
540 0.012429608973469009 3.0448163954141947
549 0.009523598935731847 3.3492980349556145
558 0.007381143487171116 3.6842278384511764
567 0.005777383766700339 4.052650622296294
576 0.0045468151035512605 4.457915684525924
585 0.0035771237283217516 4.903707252978516
594 0.002796755436607512 5.394077978276369
603 0.002161649255152831 5.933485776104006
612 0.0016443274251383144 6.526834353714407
621 0.00122631226058445 7.179517789085849
630 0.0008935368590332615 7.897469567994435
639 0.0006339304020670511 8.687216524793879
648 0.0004363568619440983 9.555938177273267
657 0.0002902906520896309 10.511531995000595
666 0.00018584605294158507 11.562685194500656
675 0.00011395121907753492 12.718953713950722
684 6.655548813405687e-05 13.990849085345795
693 3.680377611559038e-05 15.389933993880376
702 1.9134723879155047e-05 16.928927393268417
711 9.279298344821996e-06 18.62182013259526
720 4.159037043649505e-06 20.484002145854788
729 1.7047167464312452e-06 22.53240236044027
738 6.311517477541884e-07 24.785642596484298
747 3.5558785693723394e-07 17.349949817539006
756 1.4614455956518668e-07 19.08494479929291
765 6.363167948109094e-08 20.9934392792222
774 2.5731281105834114e-08 23.092783207144425
783 2.529258935624057e-08 16.164948245001096
792 1.2803436533204149e-08 17.781443069501208
801 6.007521591300247e-09 19.55958737645133
810 2.58748578119139e-09 21.515546114096463
819 1.0116645299262927e-09 23.66710072550611
828 9.31868804343594e-10 16.566970507854275
837 4.3299230867432925e-10 18.223667558639704
846 1.9806911666364613e-10 20.046034314503675
855 8.303491227934501e-11 22.050637745954045
864 8.147615915277129e-11 15.43544642216783
873 4.2380321474411176e-11 16.978991064384616
882 2.0472512574087887e-11 18.67689017082308


==> dat/denseSim9eps1mode7.dat <==
0 19796.0 0.01
45 49.23358536268142 0.0041503
90 48.89475217190865 0.006684099653000003
135 48.8047702147884 0.010764809332153038
180 48.607078660897336 0.017336833077525798
225 48.1473976454842 0.02792114303968608
270 47.22865877449335 0.04496728007684484
315 45.6617248810556 0.07242025423655941
360 43.74890250077137 0.07422134595942266
405 42.06431441015524 0.07606723083343354
450 40.895984447595524 0.049610287277257026
495 39.54907479399005 0.05084409512184242
540 38.180853180732974 0.05210858776752265
585 36.890913746894576 0.05340452834530096
630 35.54559194602146 0.05473269896524861
675 34.30283762713254 0.05609390118851435
720 33.03799678951423 0.05748895651107273
765 31.62361651953628 0.058918706859503116
810 30.296777295182373 0.06038401509909898
855 29.04945140198111 0.061885765554613587
900 27.76081338485133 0.06342486454395684
945 26.45411495243397 0.06500224092516506
990 25.19973733038752 0.06661884665697393
1035 23.928941721900102 0.0682756573733329
1080 22.834562587764708 0.044528700982313985
1125 21.60731481542959 0.04563612977574414
1170 20.372667368173808 0.04677110032326691
1215 18.9926687199235 0.04793429758830657
1260 17.693661046857024 0.04912642356932777
1305 16.471935698096686 0.05034819772349696
1350 15.23000121204782 0.051600357400880356
1395 13.826674876744294 0.05288365828944027
1440 12.505901201541326 0.054198874871098666
1485 11.283872637858877 0.0555468008891429
1530 10.01923656282823 0.05692824982725589
1575 8.736833127722562 0.05834405540045976
1620 7.421803254081505 0.059795072058269214
1665 6.18647068184289 0.061282175500358374
1710 4.914948073695605 0.06280626320505231
1755 3.620846813416325 0.06436825497096198
1800 2.3057108180415598 0.06596909347208982
1845 1.1807193759031087 0.06760974482674072
1890 0.6519081140396711 0.04409439947855204
1935 0.3585152387764522 0.04519102719358363
1980 0.2208783739653049 0.04631492803988807
2025 0.14215992516314135 0.047466780300240104
2070 0.09858553176606304 0.048647279126307084
2115 0.07101441586452668 0.049857136958178346
2160 0.05193436294717827 0.05109708395432825
2205 0.03672248663412495 0.05236786843227241
2250 0.027924240696464975 0.05367025732018303
2295 0.021355468148357787 0.05500503661973599
2340 0.016381979905614016 0.05637301188046884
2385 0.01227232706654335 0.05777500868593611
2430 0.009624906783980296 0.05921187315195535
2475 0.0075031403050158955 0.0606844724372445
2520 0.005870299500671978 0.06219369526675878
2565 0.004466176148062449 0.0637404524680431
2610 0.0035393758384477665 0.06532567752092334
2655 0.0028029591912797506 0.06695032712086872
2700 0.0022111358788748483 0.06861538175636475
2745 0.0017433091868335553 0.07032184630064557
2790 0.0014577410899593002 0.04586320493881804
2835 0.0011617865703869624 0.047003822845646456
2880 0.0009220708221078504 0.04817280791981769
2925 0.0007287982562191075 0.04937086565278356
2970 0.0005848734675593058 0.050598719081568294
3015 0.0004674178388792109 0.05185710922512691
3060 0.0003718839998579305 0.053146795531555824
3105 0.00029448350006918653 0.05446855633642564
3150 0.0002367584007222907 0.05582318933251256
3195 0.00018802156206256866 0.05721151205121216
3240 0.00014799120659831377 0.05863436235592583
3285 0.00011948320360526156 0.060092598947717735
3330 9.60266951028945e-05 0.06158710188354749
3375 7.623812517535014e-05 0.06311877310739135
3420 6.123360746926456e-05 0.06468853699457218
3465 4.9405240381552905e-05 0.06629734090962722
3510 3.9657035519005356e-05 0.06794615577804966
3555 3.2636616500183386e-05 0.04431380333688621
3600 2.643621861592864e-05 0.04541588762587458
3645 2.133574005747715e-05 0.04654538075113009
3690 1.6052412475991793e-05 0.07496180115350257
3735 1.361586818659456e-05 0.04888933709430285
3780 1.1030679322449466e-05 0.050105214907838175
3825 8.888916509018958e-06 0.05135133160259612
3870 7.020068556843067e-06 0.05262843921955271
3915 5.670375729179232e-06 0.05393730850294299
3960 4.589063916114058e-06 0.0552787293654112
4005 3.6768840628423873e-06 0.05665351136472899
4050 2.9445651846352265e-06 0.058062484192369805
4095 2.345169261236963e-06 0.05950649817423407
4140 1.8935212636401042e-06 0.06098642478382729
4185 1.5213628350251447e-06 0.0625031571682011
4230 1.2157210224478474e-06 0.06405761068697427
4275 9.667057855369957e-07 0.06565072346475934
4320 7.790900557489033e-07 0.06728345695732792
4365 6.257869712361406e-07 0.06895679653185668
4410 5.029886340370017e-07 0.07067175206160399
4455 4.2177768624322205e-07 0.04609140997705751
4500 3.3798790921613603e-07 0.04723770334318695
4545 2.6950168445892604e-07 0.04841250502533202
4590 2.1849826958530413e-07 0.04961652402531204
4635 1.7671276100963586e-07 0.05085048697782156
4680 1.390230696073135e-07 0.05211513858896
4725 1.1285834486086494e-07 0.05341124208566744
4770 9.140423959997827e-08 0.05473957967633801
4815 7.379026184303021e-08 0.05610095302288856
4860 5.734834150063661e-08 0.057496183724567815
4905 4.654784060256378e-08 0.05892611381379784
4950 3.765668329359969e-08 0.060391606264347
4995 3.033998043941113e-08 0.06189354551214134
5040 2.3818621030670485e-08 0.06343283798902831
5085 1.8986291862140933e-08 0.06501041266981546
5130 1.5328861663255957e-08 0.06662722163291379
5175 1.230123480631221e-08 0.06828424063492437
5220 1.0251566131128236e-08 0.044534298899691335
5265 8.310488302720948e-09 0.04564186691332667
5310 6.709827291172709e-09 0.046776980143461114
5355 5.379645136184128e-09 0.047940323639629
5400 4.249566666517257e-09 0.049132599488546584
5445 3.4407031250673955e-09 0.050354527237826754
5490 2.772426051300155e-09 0.05160684433023152
5535 2.222829439695404e-09 0.05289030654872439
5580 1.7716669713829332e-09 0.054205688472591176
5625 1.4333147467404488e-09 0.05555378394490454
5670 1.1498039118836496e-09 0.05693540655161433
5715 9.205059869363232e-10 0.05835139011255299
5760 7.328414337993713e-10 0.05980258918465219
5805 5.915731876214886e-10 0.06128987957767451
5850 4.745228905144582e-10 0.0628141588827713
5895 3.790966263998836e-10 0.06437634701418583
5940 2.9982642915066476e-10 0.06597738676442864
5985 2.3668689177732083e-10 0.06761824437326
6030 1.9056101246905352e-10 0.06929991011082298
6075 1.600515556901204e-10 0.045196708375177655
6120 1.291302056647293e-10 0.04632075051246834
6165 1.0330619482388951e-10 0.04747274757771344
6210 8.342794459935404e-11 0.04865339480997119
6255 6.769597906958615e-11 0.04986340473889518
6300 5.468528839009705e-11 0.05110350761475152
6345 4.312628812490437e-11 0.0523744518491304
6390 3.5073567634027043e-11 0.05367700446661829
6435 2.8303109046231464e-11 0.05501195156770311
6480 2.283063459828556e-11 0.05638009880319191
6525 1.794386931762424e-11 0.057782271860427316
6570 1.4550365287320331e-11 0.059219316961596165
6615 1.177033583148086e-11 0.06069210137443109
6660 9.467296144992871e-12 0.0622015139356132
6705 7.523025631018094e-12 0.06374846558719191
6750 6.028186464940894e-12 0.0653338899263454
6795 4.8597761623569215e-12 0.06695874376881362
6840 3.8985893942847465e-12 0.06862400772634404
6885 3.1157718326015313e-12 0.07033068679849824
6930 2.635350389033679e-12 0.04586897062311258
6975 2.1231687435269932e-12 0.0470097319225094
7020 1.7032286419296045e-12 0.048178863955422216
7065 1.3594682897848967e-12 0.049377072301993584
7110 1.1007272208097927e-12 0.050605080090144174


==> dat/hadapt2.dat <==
1 0.0390625
3 0.047265625000000006
5 0.057191406250000014
7 0.06920160156250002
9 0.08373393789062504
11 0.10131806484765632
13 0.12259485846566416
15 0.14833977874345367
17 0.17949113227957897
19 0.2171842700582906
21 0.26279296677053166
23 0.03974743622404292
25 0.04809439783109194
27 0.05819422137562126
29 0.07041500786450174
31 0.08520215951604711
33 0.10309461301441702
35 0.12474448174744462
37 0.15094082291440802
39 0.18263839572643376
41 0.22099245882898486
43 0.2674008751830717
45 0.3235550589715168
47 0.048937702669441925
49 0.05921462023002474
51 0.07164969047832995
53 0.08669612547877924
55 0.1049023118293229
57 0.12693179731348073
59 0.15358747474931173
61 0.1858408444466672
63 0.22486742178046737
65 0.27208958035436553
67 0.041153549028597795
69 0.04979579432460334
71 0.06025291113277005
73 0.07290602247065178
75 0.08821628718948867
77 0.1067417074992813
79 0.1291574660741304
81 0.1562805339496978
83 0.18909944607913434
85 0.2288103297557526
87 0.2768604990044607
89 0.3350012037953975
91 0.10133786414810775
93 0.0613094078096052
95 0.07418438344962229
97 0.089763103974043
99 0.10861335580859204


==> dat/hadapt4.dat <==
1 0.01953125
3 0.023632812500000003
5 0.028595703125000007
7 0.03460080078125001
9 0.04186696894531252
11 0.05065903242382816
13 0.06129742923283208
15 0.07416988937172683
17 0.08974556613978948
19 0.1085921350291453
21 0.13139648338526583
23 0.15898974489617168
25 0.19237759132436777
27 0.23277688550248504
29 0.28166003145800694
31 0.34080863806418843
33 0.4123784520576681
35 0.4989779269897785
37 0.6037632916576321
39 0.730553582905735
41 0.8839698353159394
43 1.0696035007322868
45 1.2942202358860673
47 1.5660064854221416
49 1.8948678473607916
51 2.2927900953065583
53 2.7742760153209356
55 3.356873978538333
57 4.061817514031383
59 4.914799191977975
61 5.946907022293351
63 7.195757496974956
65 8.706866571339697
67 10.535308551321036
69 12.747723347098455
71 15.424745249989133
73 18.663941752486856
75 22.5833695205091
77 27.325877119816013
79 33.06431131497738
81 40.007816691122635
83 48.40945819625839
85 58.57544441747267
87 70.87628774514194
89 85.76030817162176
91 103.76997288766233
93 125.56166719407145
95 151.92961730482645
97 183.83483693884006
99 222.4401526959965


==> dat/leberatioeps0.01mode2.dat <==
1 1
3 2.0384956593371775
5 3.0696087786259545
9 5.190303323652791
13 7.17962356792144
17 9.054179566563468
21 10.675128588020575
25 12.255047619047618


==> dat/leberatioeps0.01mode4.dat <==
1 1
3 2.040240370970255
5 3.0742455666489814
9 5.23870971277027
13 7.3091066159044695
17 9.363920393332158
21 11.398943653575602
25 13.28804725503822
29 15.241841631195499
33 16.83438099765816
37 18.523200619974812
39 19.54923731239521
41 20.31263278660661
45 21.72403999091116


==> dat/leberatioeps0.01mode6.dat <==
1 1
3 1.7427701674277019
5 1.8467741935483872
9 1.41358024691358
13 0.9896283491789111
17 0.7567746199603437
21 0.6126270733012307
25 0.5146067415730338
29 0.4436265013560636
33 0.38985359210078313
37 0.34770725781961737
39 0.3298761163929703
41 0.3137845985201425
45 0.285892634207241


==> dat/leberatioeps0.01mode7.dat <==
1 1
3 2.0359468831937746
5 3.043109987357775
9 4.836447659232469
13 5.99228279810804
17 5.999750747756729
21 5.674446016030174
25 5.29032967032967
29 4.882555780933063
33 4.3941219423147135
37 3.991212070966672
39 3.809908198797088
41 3.6465687017118618
45 3.281663258350375


==> dat/leberatioeps1mode2.dat <==
1 1
3 1.4354334924813708
5 2.083629297781616
9 3.4669145382045476
13 4.797241207903567
17 6.107553080403759
21 7.2543691509753065
25 8.275112540192925


==> dat/leberatioeps1mode4.dat <==
1 1
3 1.4349533826822516
5 2.0860880190264233
9 3.485368796730718
13 4.860500348240749
17 6.25441568976345
21 7.528920283178593
25 8.805664287358969
29 9.996392798143075
33 11.12594842433552
37 12.25800041027745
39 12.909290989859711
41 13.510372212644489
45 14.652490421455939


==> dat/leberatioeps1mode6.dat <==
1 1
3 1.3160919540229885
5 1.4967320261437909
9 1.2850729517396184
13 0.9896283491789111
17 0.7567746199603437
21 0.6126270733012307
25 0.5146067415730338
29 0.4436265013560636
33 0.38985359210078313
37 0.34770725781961737
39 0.3298761163929703
41 0.3137845985201425
45 0.285892634207241


==> dat/leberatioeps1mode7.dat <==
1 1
3 1.4325418080104744
5 2.0750862068965517
9 3.381233319286417
13 4.5051469212053155
17 5.383806754641021
21 5.81846748851825


==> dat/pRK2traj0.4.dat <==
0 1.3441250000000002 2.0 3.0
1 0.96065988473664 1.60078431372549 2.5913725490196082
2 0.4856338476631655 0.9679474851118723 1.9407985736521662
3 0.14558619435036224 0.25096294682053055 1.1984126522858367
4 0.019991434130522432 -0.42074938300222353 0.4942570400570259
5 0.05596388984763345 -0.9529373235705537 -0.07683053626186655
6 0.14574031423505315 -1.2929545310721753 -0.4616530583539127
7 0.2021568447568451 -1.4284825023212737 -0.6473743941144813
8 0.1940326060194773 -1.3804474692267827 -0.6544344554710335
9 0.1390664298394206 -1.1924939492235813 -0.526021097234408
10 0.07464713897101596 -0.9193706337582316 -0.3164544350842048
11 0.03026644183789004 -0.616223988487696 -0.08047895253926024
12 0.015036610304170379 -0.3302136584887321 0.1351225134230581
13 0.020719795544849796 -0.09519845949731509 0.29684413054761016
14 0.032551694060337456 0.0703884727242418 0.3865832044944988
15 0.03919658309328566 0.16286459664253772 0.40096631195299903
16 0.037049055654040784 0.1905481491686533 0.348600643028421
17 0.028898787516039026 0.16981051854037751 0.24612747448425387
18 0.01986675371663154 0.12079329167474101 0.11394026238737082
19 0.013774120174042453 0.06351105360667104 -0.027711565609736373
20 0.011633207801141713 0.014842248515767462 -0.16173080634986287
21 0.012192225642245244 -0.013335470296816396 -0.27603623587025417
22 0.013438169978010318 -0.01483881863307809 -0.3642553375985849
23 0.01390421910376937 0.011142511484294647 -0.4254021025687074
24 0.013185451769511986 0.061107667693496806 -0.46281444769604607
25 0.011709789964399702 0.12872169406135947 -0.4826764322530078
26 0.010175476138757775 0.20639237071394906 -0.4924407286864835
27 0.009075206008571597 0.28668655426788753 -0.4994116280454984
28 0.008516456481740885 0.3634079166405634 -0.5096666807300207
29 0.008312597351670696 0.43224874625084675 -0.5274043069179913
30 0.008190421970117314 0.49101221624819913 -0.5547209704772521
31 0.007961092430730135 0.5394671632071839 -0.5917558714423983
32 0.0075809080433610135 0.5789390790876395 -0.637099452842502
33 0.007114088251606061 0.6117577497907956 -0.688345287201679
34 0.006655322140922669 0.6406768002187869 -0.7426700815203343
35 0.0062676868604634485 0.6683589860823909 -0.7973479592677377
36 0.005961663347252635 0.6969902571510254 -0.8501359935248024
37 0.005709701011821692 0.7280521486246124 -0.8995014334852073
38 0.005474729362424121 0.7622515792421619 -0.9446915446400734
39 0.005232408959130927 0.7995835814656916 -0.9856705362975893
40 0.00497813639117487 0.8394878740904532 -1.0229626651242842
41 0.004721213837062475 0.8810547269418478 -1.057446064130716
42 0.004474239966502676 0.9232380470394642 -1.0901393668476864
43 0.004245050161876127 0.9650418935477506 -1.122014918541438
44 0.004034327689799774 1.0056581645310456 -1.1538608306575713
45 0.003837861047278424 1.0445455254037717 -1.1862018078480498
46 0.0036504430452738174 1.0814507301780012 -1.2192775957602155
47 0.0034687541013936844 1.1163819268421609 -1.253069457569486
48 0.003292146889934431 1.149548651442958 -1.2873599740318178
49 0.0031217571265552153 1.1812849706067832 -1.3218097066990706
50 0.0029590578445297406 1.2119711120526395 -1.3560353841543782
51 0.0028048187917655548 1.2419657363867131 -1.3896774574149768
52 0.0026588442811550494 1.2715566920851153 -1.4224491820606004
53 0.0025203154227416303 1.3009335603552936 -1.4541639198874226
54 0.0023883212420465084 1.3301812719263506 -1.4847413775524028
55 0.002262230719536745 1.3592910575807486 -1.5141965199341538
56 0.0021417773295042183 1.388183210673029 -1.5426166795256704
57 0.0020269262708152175 1.4167355868701297 -1.5701329362066692
58 0.001917678512358318 1.444812253391813 -1.5968913547197015
59 0.0018139372892084782 1.4722879220500185 -1.623028445173309
60 0.0017154809079179024 1.4990654092865898 -1.6486536030133385
61 0.0016220137587276036 1.5250850331976151 -1.6738396181323822
62 0.0015332383790515151 1.5503263177277378 -1.6986208826089808
63 0.0014489032164292613 1.5748034534073372 -1.7229978473946967
64 0.0013688111692584694 1.5985565841205196 -1.7469456581673866
65 0.0012928000359570778 1.6216411590403839 -1.7704247309350056
66 0.0012207160257901774 1.6441173827374123 -1.7933912341187475
67 0.001152396671945409 1.6660413293379004 -1.8158059109864537
68 0.001087668183299523 1.6874586871040447 -1.8376402758250963
69 0.0010263528527408704 1.7084014878921816 -1.8588798291682314
70 0.0009682787001096503 1.7288876467505236 -1.8795244666008817
71 0.0009132854683704984 1.7489227519058856 -1.8995866406870157
72 0.0008612252865229375 1.7685033305753373 -1.919088050388702
73 0.000811959714705511 1.787620765955571 -1.9380556824390047
74 0.0007653560619144736 1.8062651262742118 -1.9565179436086402
75 0.0007212850923320503 1.82442834482947 -1.9745014447731621
76 0.0006796206817352036 1.842106413026367 -1.9920287746141223
77 0.0006402407582050545 1.8593004728387474 -2.0091173763747596
78 0.000603028462385918 1.876016886713491 -2.0257794495112753
79 0.0005678727690343974 1.8922665000782923 -2.042022660943129
80 0.0005346683868859108 1.908063385737481 -2.0578513764896633
81 0.0005033151959658311 1.9234233733850088 -2.0732681091423473
82 0.00047371761590897857 1.9383626325239647 -2.088274915768015
83 0.00044578417826372264 1.9528965094160977 -2.1028745415103596
84 0.000419427362978916 1.9670387357934438 -2.1170711940540543
85 0.0003945636000749087 1.9808010448496345 -2.1308709121358107
86 0.0003711132924346782 1.9941931607504417 -2.1442815619698976
87 0.00034900076267957957 2.007223079138899 -2.1573125440247556
88 0.00032815410557764796 2.0198975306537714 -2.169974318048608
89 0.000308504984573358 2.0322225159847473 -2.1822778577417874
90 0.0002899884258871551 2.0442038150919184 -2.1942341323735506
91 0.0002725426452854906 2.0558473988737513 -2.2058536869885232
92 0.0002561089136114917 2.067159702332283 -2.217146362087202
93 0.0002406314465990978 2.0781477483759305 -2.2281211635769202
94 0.00022605729957670198 2.088819136426972 -2.2387862687664444
95 0.0002123362547161011 2.0991819273126953 -2.249149136868729
96 0.00019942069912974418 2.109244464621119 -2.2592166837775296
97 0.0001872654994515329 2.1190151733978007 -2.268995480190941
98 0.00017582788009295677 2.1285023714272615 -2.278491937790698
99 0.0001650673096161813 2.1377141186405453 -2.2877124578907617
100 0.00015494539572258673 2.1466581187899583 -2.296663528371714
101 0.00014542578670464872 2.155341676532312 -2.305351765719592
102 0.00013647407669598217 2.1637717040343123 -2.3137839080177716
103 0.00012805771309133684 2.1719547650818884 -2.3219667708744898
104 0.00012014590594083135 2.1798971417202386 -2.329907181225696
105 0.00011270954005777878 2.187604908412033 -2.3376119039941683
106 0.00010572109072456114 2.19508400093453 -2.3450875743543897
107 9.915454347653001e-05 2.2023402708992834 -2.352340644691472
108 9.298531790633523e-05 2.209379520999669 -2.3593773511225598
109 8.719019509406158e-05 2.21620752011003 -2.366203700432107
110 8.174724821634165e-05 2.222830000614682 -2.372825475019495
111 7.663577604028263e-05 2.229252642514227 -2.379248251289652
112 7.183623919994504e-05 2.2354810498549083 -2.3854774259203735
113 6.733019927217775e-05 2.241520724964262 -2.3915182445038194
114 6.310026068176953e-05 2.247377045098676 -2.3973758279384594
115 5.913001540668733e-05 2.253055244729806 -2.403055193327571
116 5.5403990384199006e-05 2.2585604051367962 -2.408561267701454
117 5.190759747700745e-05 2.2638974515058434 -2.413898894346949
118 4.86270858554988e-05 2.269071156568048 -2.4190728326994027
119 4.5549496676754175e-05 2.2740861490418416 -2.4240877535177905
120 4.266261996791962e-05 2.278946924812647 -2.4289482313981936
121 3.995495363850847e-05 2.2836578588342906 -2.4336587366297686
122 3.741566455039633e-05 2.2882232160804707 -2.4382236280543585
123 3.503455156519432e-05 2.2926471603933756 -2.442647148072784
124 3.2802010485593475e-05 2.296933760653233 -2.446933420364891
125 3.070900079956036e-05 2.3010869942271643 -2.4510864503564624
126 2.8747014142942867e-05 2.3051107480769955 -2.455110128045432
127 2.690804439869389e-05 2.3090088181753097 -2.4590082325307923
128 2.5184559358060882e-05 2.3127849079901086 -2.462784437477045
129 2.3569473874295033e-05 2.3164426267695544 -2.466442316776429
130 2.2056124439864128e-05 2.319985488224975 -2.469985349804968
131 2.0638245121797766e-05 2.323416910015989 -2.473416925863127
132 1.9309944789432792e-05 2.326740214229237 -2.4767403476046748
133 1.806568557132307e-05 2.329958628847877 -2.4799588334520957
134 1.6900262480353673e-05 2.333075290058043 -2.4830755191481986
135 1.5808784149267188e-05 2.3360932451440837 -2.48609345868834
136 1.478665462081169e-05 2.339015455688202 -2.489015624914192
137 1.38295561407549e-05 2.3418448008046946 -2.491844910035721
138 1.2933432902317854e-05 2.344584080190829 -2.4945841262965116
139 1.209447569442898e-05 2.347236016849402 -2.497236006924822
140 1.130910740661413e-05 2.3498032594164884 -2.499803207434569
141 1.0573969346965376e-05 2.3522883840987623 -2.5022883072697994
142 9.885908329549872e-06 2.3546938962790755 -2.5046938117321362
143 9.241964492080063e-06 2.3570222318822123 -2.507022154097659
144 8.639359804501687e-06 2.35927575860458 -2.509275697818044
145 8.075487231608974e-06 2.361456777105073 -2.5114567387074977
146 7.5479005160108276e-06 2.363567522234495 -2.513567507037041
147 7.054304546652915e-06 2.365610164353752 -2.515610169485022
148 6.592546282109535e-06 2.3675868107622975 -2.517586830921662
149 6.160606198199123e-06 2.3694995072326335 -2.5194995360311956
150 5.756590231885059e-06 2.3713502396273776 -2.5213502707946454
151 5.378722192731292e-06 2.3731409355638684 -2.523140963867897
152 5.025336618016962e-06 2.374873466087622 -2.524873487893527
153 4.694872045284473e-06 2.3765496473189205 -2.5265496607819684
154 4.385864680130427e-06 2.378171242044512 -2.5281712469900084
155 4.096942437029766e-06 2.379739961236621 -2.529739958814454
156 3.826819331287021e-06 2.3812574654921166 -2.531257457708274
157 3.5742902042001923e-06 2.382725366394045 -2.5327253556172145
158 3.338225760042904e-06 2.3841452278047113 -2.534145216327982
159 3.1175678995003925e-06 2.3855185671035493 -2.535518556815112
160 2.9113253316274956e-06 2.386846856384209 -2.5368468485724924
161 2.7185694476648814e-06 2.3881315236240748 -2.538131518916794
162 2.53843044330411e-06 2.389373953836503 -2.539373952253015
163 2.3700936736051337e-06 2.3905754902123344 -2.5405754912961633
164 2.2127962278958163e-06 2.391737435253318 -2.5417374382470004
165 2.0658237115424305e-06 2.392861051896759 -2.5428610559231926
166 1.9285072228834854e-06 2.3939475646282156 -2.543947568849691
167 1.8002205133017812e-06 2.3949981605777015 -2.5449981643135806
168 1.680377320524215e-06 2.3960139905945126 -2.5460139933889954
169 1.5684288642136418e-06 2.3969961702963256 -2.546996171937194
170 1.4638614948599832e-06 2.397945781089351 -2.5479457815857693
171 1.3661944861780712e-06 2.3988638711577375 -2.5488638706895794
172 1.2749779635685271e-06 2.3997514564218623 -2.5497514552745524
173 1.1897909594840717e-06 2.4006095214663725 -2.550609519964302
174 1.1102395887207378e-06 2.4014390204397342 -2.55143901888862
175 1.0359553367072366e-06 2.4022408779275275 -2.5522408765724225
176 9.665934526618264e-07 2.4030159898018315 -2.5530159888036423
177 9.018314436042701e-07 2.4037652240488305 -2.5537652234787642
178 8.413676607435527e-07 2.404489421576351 -2.5544894214251372
179 7.849199744665997e-07 2.4051893970025087 -2.5551893971997175
180 7.322245312840064e-07 2.4058659394261284 -2.5558659398644172
181 6.830345891835343e-07 2.4065198131791563 -2.556519813738692
182 6.371194246155426e-07 2.4071517585609588 -2.5571517591302872
183 5.942633089315447e-07 2.407762492554246 -2.5577624930452485
184 5.54264548641506e-07 2.4083527095223243 -2.5583527098783256
185 5.169345856821661e-07 2.408923081887469 -2.5589230820847892
186 4.820971546502101e-07 2.4094742607903576 -2.5594742608345418
187 4.495874931613464e-07 2.4100068767307112 -2.560006876649185
188 4.192516017322706e-07 2.4105215401894675 -2.5605215400225254
189 3.909455508540466e-07 2.411018842232965 -2.561018842024824
190 3.645348311178548e-07 2.4114993550997346 -2.5614993548909855
191 3.3989374566799346e-07 2.411963632770536 -2.561963632592824
192 3.1690484070950875e-07 2.4124122115222844 -2.562412211395524
193 2.9545837156724764e-07 2.412845610466468 -2.562845610398449
194 2.7545180372560985e-07 2.413264332072599 -2.5632643320605104
195 2.56789345308428e-07 2.4136688626771523 -2.563668862710366
196 2.3938150929027346e-07 2.4140596729783756 -2.5640596730417924
197 2.2314470365936145e-07 2.414437218517293 -2.5644372185946156
198 2.08000848005499e-07 2.4148019401451783 -2.5648019402216393
199 1.9387701467345198e-07 2.4151542644777417 -2.565154264541991
200 1.8070509254057565e-07 2.4154946043362795 -2.565494604381338
201 1.6842147313594902e-07 2.4158233591760303 -2.5658233591993693
202 1.5696675621963696e-07 2.416140915502015 -2.5661409155049473
203 1.462854745913622e-07 2.4164476472726366 -2.566447647259263
204 1.3632583678591104e-07 2.4167439162913578 -2.566743916267327
205 1.27039486411476e-07 2.417030072586773 -2.5670300725580857
206 1.1838127642570251e-07 2.4173064547814094 -2.567306454753432
207 1.1030905922027046e-07 2.4175733904495815 -2.567573390426379
208 1.0278348853108576e-07 2.4178311964646326 -2.567831196448645
209 9.576783616994933e-08 2.4180801793358695 -2.568080179327903
210 8.922781936059054e-08 2.418320635535487 -2.5683206355349584
211 8.313143936254652e-08 2.4185528518157735 -2.568552851821107
212 7.74488313724786e-08 2.4187771055168565 -2.568777105525942
213 7.215212335758003e-08 2.418993664865247 -2.5689936648758773
214 6.721530448894342e-08 2.4192027892634176 -2.5692027892736444
215 6.261410221905517e-08 2.4194047295706644 -2.569404729579033
216 5.832586713432064e-08 2.4195997283754633 -2.569599728381125
217 5.432946558608931e-08 2.419788020259565 -2.569788020262268
218 5.060517912700013e-08 2.419969832054037 -2.5699698320540314
219 4.713461079601522e-08 2.420145383087485 -2.570145383085375
220 4.390059717140904e-08 2.42031488542667 -2.570314885423243
221 4.08871267832539e-08 2.4204785441097365 -2.5704785441058022
222 3.80792632304755e-08 2.420636557372268 -2.5706365573685335
223 3.5463073529834466e-08 2.4207891168663798 -2.5707891168633648
224 3.302556199000217e-08 2.420936407873053 -2.5709364078710513
225 3.0754606797009365e-08 2.4210786095079015 -2.57107860950699
226 2.8638902478672623e-08 2.4212158949205778 -2.5712158949206514
227 2.6667905187946483e-08 2.4213484314879863 -2.571348431488815
228 2.483178168470601e-08 2.4214763810015025 -2.571476381002793
229 2.3121362071470974e-08 2.4215998998483563 -2.5715998998498106
230 2.1528095316830642e-08 2.4217191391873567 -2.5717191391887195
231 2.004400789616667e-08 2.4218342451191246 -2.571834245120211
232 1.866166505701261e-08 2.421945358850989 -2.5719453588516963
233 1.7374134754152837e-08 2.422052616856701 -2.572052616857006
234 1.6174953900577327e-08 2.422156151031126 -2.572156151031072
235 1.50580969065367e-08 2.4222560888400566 -2.572256088839732
236 1.4017946298530704e-08 2.4223525534652954 -2.5723525534648095
237 1.3049265402617638e-08 2.422445663945145 -2.5724456639446065
238 1.2147172387746985e-08 2.4225355353104456 -2.5725355353099486
239 1.130711706036347e-08 2.4226222787163 -2.57262227871591
240 1.052485758788746e-08 2.422706001569606 -2.5727060015693577
241 9.796440724602062e-09 2.4227868076525305 -2.57278680765243
242 9.118181633349653e-09 2.4228647972420494 -2.572864797242079
243 8.486646080330118e-09 2.422940067225668 -2.572940067225794
244 7.898633434810787e-09 2.4230127112134405 -2.5730127112136225
245 7.351161023655406e-09 2.423082819646406 -2.573082819646604
246 6.841449178007775e-09 2.423150479901539 -2.5731504799017197
247 6.3669077041833555e-09 2.4232157763933357 -2.573215776393476
248 5.925123064062787e-09 2.4232787906721267 -2.573278790672214
249 5.513846214680318e-09 2.423339601519223 -2.5733396015192556
250 5.130981658649225e-09 2.423398285038991 -2.5733982850389756
251 4.7745768796958465e-09 2.4234549147479543 -2.573454914747904
252 4.44281285025272e-09 2.4235095616610103 -2.573509561660941
253 4.1339949970187195e-09 2.4235622943748534 -2.57356229437478
254 3.846544126620555e-09 2.4236131791486923 -2.573613179148626
255 3.5789897243759805e-09 2.4236622799823433 -2.5736622799822935
256 3.329961320575059e-09 2.423709658691786 -2.5737096586917563
257 3.0981828942622247e-09 2.4237553749822567 -2.573755374982247
258 2.882465282086355e-09 2.423799486518958 -2.573799486518965
259 2.6817010695401322e-09 2.423842048995461 -2.57384204899548
260 2.4948587831058466e-09 2.423883116199873 -2.5738831161998985
261 2.320977849148975e-09 2.423922740078835 -2.5739227400788622
262 2.15916334811439e-09 2.423960970799429 -2.5739609707994533
263 2.008581903231721e-09 2.423997856809048 -2.573997856809066
264 1.8684575588123753e-09 2.424033444893304 -2.574033444893314
265 1.7380673567046756e-09 2.424067780232029 -2.574067780232032
266 1.6167384046111843e-09 2.424100906453438 -2.5741009064534346
267 1.5038438255093878e-09 2.4241328656864987 -2.574132865686491
268 1.39880000984971e-09 2.424163698611582 -2.574163698611572
269 1.3010635260130021e-09 2.4241934445094344 -2.574193444509424
270 1.2101282458737428e-09 2.4242221413085328 -2.574222141308524
271 1.1255231607831817e-09 2.4242498256308727 -2.5742498256308664
272 1.04680954703118e-09 2.424276532836241 -2.5742765328362376
273 9.73578781829354e-10 2.4243022970650157 -2.574302297065015
274 9.05450830632204e-10 2.4243271512795515 -2.5743271512795527
275 8.420715704587911e-10 2.424351127304184 -2.5743511273041864
276 7.831114177264675e-10 2.4243742558639068 -2.574374255863911
277 7.282636976108092e-10 2.424396566621764 -2.5743965666217683
278 6.772426300316603e-10 2.4244180882149866 -2.574418088214991
279 6.297825039247584e-10 2.424438848289937 -2.57443884828994
280 5.856356372069271e-10 2.4244588735358734 -2.5744588735358747
281 5.44571925747972e-10 2.4244781897175964 -2.574478189717597
282 5.063767721108503e-10 2.424496821706998 -2.5744968217069975
283 4.708506848305483e-10 2.424514793513556 -2.5745147935135546
284 4.3780780216440274e-10 2.424532128313806 -2.5745321283138045
285 4.0707536126671773e-10 2.4245488484798274 -2.574548848479826
286 3.784924231670095e-10 2.424564975606768 -2.5745649756067666
287 3.519092326570439e-10 2.4245805305394494 -2.574580530539448
288 3.271864966458704e-10 2.424595533398075 -2.5745955333980737
289 3.0419434506046006e-10 2.424610003603073 -2.5746100036030724
290 2.8281229962068277e-10 2.424623959899104 -2.574623959899104
291 2.629279832050413e-10 2.4246374203782586 -2.5746374203782594
292 2.4443682494768026e-10 2.4246504025024707 -2.574650402502472
293 2.272416716603276e-10 2.4246629231251773 -2.574662923125178
294 2.1125192740945042e-10 2.424674998512243 -2.574674998512244
295 1.9638353963846722e-10 2.4246866443621817 -2.574686644362182
296 1.8255806762124127e-10 2.4246978758256894 -2.574697875825689
297 1.6970255929671385e-10 2.4247087075245157 -2.574708707524515
298 1.5774940381740876e-10 2.4247191535697 -2.5747191535696996
299 1.4663538959458489e-10 2.424729227579185 -2.574729227579185
300 1.3630182052470907e-10 2.4247389426948325 -2.574738942694833
301 1.2669413781973837e-10 2.4247483115988655 -2.574748311598866
302 1.1776141173314159e-10 2.4247573465297445 -2.5747573465297453
303 1.0945648901139471e-10 2.4247660592975113 -2.5747660592975117
304 1.0173541002689301e-10 2.4247744612986035 -2.574774461298604
305 9.455720581530436e-11 2.424782563530169 -2.574782563530169
306 8.788398134229602e-11 2.424790376603891 -2.574790376603891
307 8.168013314324707e-11 2.424797910759342 -2.574797910759342
308 7.591288188335543e-11 2.4248051758768807 -2.5748051758768806
309 7.055158540714146e-11 2.4248121814901094 -2.5748121814901093
310 6.556780639266346e-11 2.424818936797906 -2.574818936797906
311 6.093499142767467e-11 2.4248254506760425 -2.5748254506760424
312 5.6628415498471973e-11 2.4248317316884083 -2.5748317316884086
313 5.2625423116459125e-11 2.424837788097848 -2.574837788097848
314 4.8904470750787965e-11 2.4248436278766268 -2.5748436278766267
315 4.5445857146941826e-11 2.42484925871654 -2.5748492587165397
316 4.223118209301102e-11 2.4248546880386708 -2.5748546880386707
317 3.9243119170917495e-11 2.4248599230028196 -2.5748599230028195
318 3.6465974337374085e-11 2.424864970516602 -2.574864970516602
319 3.388474223431359e-11 2.424869837244241 -2.5748698372442407
320 3.1485633544825475e-11 2.424874529615051 -2.5748745296150504
321 2.925595356251254e-11 2.424879053831634 -2.574879053831634
322 2.7183661571728024e-11 2.4248834158777925 -2.574883415877793
323 2.525787218266018e-11 2.4248876215261674 -2.5748876215261682
324 2.3468017459893353e-11 2.4248916763456148 -2.5748916763456156
325 2.1804646629930424e-11 2.4248955857083287 -2.5748955857083295
326 2.0258978522535998e-11 2.4248993547967173 -2.5748993547967176
327 1.8822443603738748e-11 2.4249029886100395 -2.5749029886100394
328 1.748747674445994e-11 2.4249064919708165 -2.5749064919708164
329 1.6247057518792296e-11 2.4249098695310187 -2.5749098695310186
330 1.509424703283191e-11 2.424913125778039 -2.5749131257780387
331 1.4023109062843986e-11 2.4249162650404594 -2.574916265040459
332 1.302777850875625e-11 2.4249192914936186 -2.5749192914936176
333 1.2102884666687075e-11 2.424922209164986 -2.5749222091649853
334 1.124342285940827e-11 2.42492502193935 -2.57492502193935
335 1.0444860254477106e-11 2.4249277335638264 -2.5749277335638263
336 9.702870451544499e-12 2.424930347652691 -2.574930347652691
337 9.013439300487036e-12 2.4249328676920476 -2.5749328676920475
338 8.372951637580783e-12 2.4249352970443314 -2.5749352970443313
339 7.777839136635656e-12 2.424937638952658 -2.5749376389526577
340 7.224805823047298e-12 2.424939896545017 -2.574939896545017
341 6.711084812871526e-12 2.4249420728383266 -2.574942072838327
342 6.233838098501643e-12 2.4249441707423403 -2.5749441707423406
343 5.790362980762076e-12 2.4249461930634215 -2.574946193063422
344 5.3784338094331474e-12 2.4249481425081854 -2.5749481425081853
345 4.9956202369250136e-12 2.4249500216870135 -2.5749500216870134
346 4.640106007758327e-12 2.424951833117446 -2.574951833117446
347 4.309786902356727e-12 2.424953579227458 -2.574953579227458
348 4.002912584732954e-12 2.424955262358616 -2.5749552623586163
349 3.717869762054349e-12 2.4249568847691303 -2.5749568847691306
350 3.4530624887230132e-12 2.4249584486367954 -2.574958448636796
351 3.207004106720035e-12 2.4249599560618327 -2.574959956061833
352 2.978563576339077e-12 2.4249614090696294 -2.57496140906963
353 2.76624036177342e-12 2.424962809613384 -2.574962809613384
354 2.5690456706417564e-12 2.424964159576659 -2.574964159576659
355 2.3859265257941686e-12 2.424965460775843 -2.574965460775843
356 2.2157622958651757e-12 2.4249667149625274 -2.5749667149625273
357 2.05777582473754e-12 2.4249679238258013 -2.574967923825801
358 1.9109679116890987e-12 2.4249690889944624 -2.5749690889944623
359 1.7746984437572166e-12 2.4249702120391543 -2.574970212039154
360 1.6480063841362025e-12 2.4249712944744255 -2.5749712944744254
361 1.530383458847595e-12 2.424972337760718 -2.574972337760718
362 1.4211583299061914e-12 2.4249733433062852 -2.574973343306285
363 1.3196613940502644e-12 2.424974312469044 -2.574974312469044
364 1.2254797870925316e-12 2.4249752465583607 -2.574975246558361
365 1.13794217104779e-12 2.424976146836771 -2.574976146836772
366 1.0567241526260318e-12 2.424977014521647 -2.574977014521648
367 9.811925577585257e-13 2.424977850786797 -2.5749778507867975


==> dat/pRK2traj0.7.dat <==
0 1.3441250000000002 2.0 3.0
1 0.3855326250834322 0.7951207729468597 1.7667149758454097
2 0.026260998284486227 -0.3261885212267432 0.5941752378692177
3 0.048630922283037524 -0.8967434243738819 -0.04726845969097915
4 0.06504425539025326 -0.9480515873081092 -0.18627801221571666
5 0.036050185893763055 -0.7213987656492217 -0.06158530507472543
6 0.017280139786286095 -0.4454537759878537 0.1004290901845554
7 0.015081800621059176 -0.24227613480775476 0.17975233340169575
8 0.015525786268711412 -0.1324793852278195 0.15759801911572696
9 0.014203904043526713 -0.0824870472877347 0.0691703931453671
10 0.012714370407280635 -0.049674776956367024 -0.04145935225618399
11 0.01181504031428779 -0.006550823685547311 -0.14551665579113102
12 0.011138318424110345 0.055165124810711466 -0.2335869979086865
13 0.010434267556835906 0.13126553143755587 -0.3088782063356096
14 0.00972533212188638 0.21362877696854987 -0.3786338031364131
15 0.009055685991377927 0.29581618382524216 -0.44852421520068003
16 0.008423404811032062 0.37485229538372267 -0.5208557571231055
17 0.00781927027901422 0.45050529137616857 -0.5952804211635975
18 0.007243134329495512 0.5237657331174256 -0.6703082025424674
19 0.0066973315917245625 0.5956393730752587 -0.7445061537462807
20 0.006182408787045135 0.6666142655279481 -0.8170238650229391
21 0.0056978946871921645 0.7366645165902721 -0.8875829719906652
22 0.005243251741146803 0.8054912100554003 -0.9562300979918253
23 0.004817867633500223 0.8727614224978956 -1.0230922663181217
24 0.004420910408993258 0.9382392815206445 -1.0882407811388206
25 0.004051360191251182 1.0018095835877558 -1.1516630172234588
26 0.0037080843635840643 1.0634419431504576 -1.2132941068054652
27 0.0033898772522401987 1.1231434016051405 -1.273060558344901
28 0.0030954818773800425 1.1809261429039726 -1.3309091266561728
29 0.0028236118385996257 1.2367956138932608 -1.3868156053653886
30 0.002572972295485549 1.290752436864859 -1.4407801257881887
31 0.0023422767939034663 1.3427990978865618 -1.4928179525740006
32 0.00213026026280653 1.3929453118977746 -1.5429518511929727
33 0.0019356893260456288 1.4412099712250945 -1.591208098653395
34 0.0017573704136446162 1.487620300887243 -1.6376154939449195
35 0.0015941558783413856 1.5322097794670264 -1.6822057909716097
36 0.0014449483841961711 1.5750161080052851 -1.7250142546044358
37 0.001308703858767522 1.6160798135800905 -1.7660797376937452
38 0.001184433255350864 1.6554434995560696 -1.8054442528658008
39 0.0010712033289146956 1.6931514891325976 -1.8431522794836717
40 0.0009681366035814171 1.729249599822926 -1.8792500562525627
41 0.0008744106880528221 1.7637848964470224 -1.9137850010127648
42 0.0007892570737470291 1.7968053848509988 -1.9468052855647917
43 0.0007119595304926566 1.8283596746420376 -1.978359528150853
44 0.000641852197364675 1.8584966544417814 -2.0084965517885203
45 0.0005783174511962089 1.8872652090220894 -2.0372651715128662
46 0.0005207836220311162 1.9147139868258176 -2.0647139951067306
47 0.0004687226131469373 1.9408912118896067 -2.090891236991941
48 0.00042164747317361556 1.9658445290992872 -2.115844550597983
49 0.0003791099590990093 1.9896208731961984 -2.139620883547955
50 0.0003406981214300088 2.0122663558253566 -2.162266356597473
51 0.00030603393633690454 2.0338261682328325 -2.1838261643750823
52 0.00027477100411547363 2.054344498902404 -2.204344494683325
53 0.00024659232865104075 2.0738644657055456 -2.2238644631958
54 0.00022120818865233732 2.092428061742894 -2.24242806111118
55 0.00019835410814683825 2.11007611359662 -2.260076114085585
56 0.00017778893101031042 2.1268482504900783 -2.27684825126377
57 0.00015929300206756272 2.1427828828875137 -2.2927828834455255
58 0.00014266645547821727 2.157917189253455 -2.307917189467474
59 0.00012772760965421535 2.17228710990871 -2.3222871098738604
60 0.00011431146679516564 2.1859273470964884 -2.3359273469657102
61 0.00010226831421994605 2.198871370490601 -2.348871370374886
62 9.14624239858313e-05 2.211151427452546 -2.3611514273948884
63 8.177084678285228e-05 2.2227985573983235 -2.3727985573922203
64 7.308229573605579e-05 2.233842609685671 -2.383842609705348
65 6.529611552319632e-05 2.24431226448469 -2.394312264507179
66 5.8321332092067454e-05 2.254235056149141 -2.404235056162915
67 5.2075778222089586e-05 2.263637398658682 -2.4136373986624475
68 4.648529020310696e-05 2.2725446127511533 -2.422544612748769
69 4.148297098802156e-05 2.280980954407366 -2.4309809544032865
70 3.700851529614933e-05 2.2889696443889656 -2.438969644385937
71 3.300759230318723e-05 2.296532898563632 -2.446532898562417
72 2.9431281728178882e-05 2.3036919587821405 -2.453691958782276
73 2.623555932401364e-05 2.3104671240993184 -2.460467124099998
74 2.338082798284888e-05 2.316877782155979 -2.4668777821566006
75 2.0831490876851988e-05 2.322942440561769 -2.4729424405620892
76 1.855556326706316e-05 2.328678758139541 -2.4786787581395844
77 1.6524319824540515e-05 2.3341035759104938 -2.4841035759103938
78 1.471197451497451e-05 2.3392329477160754 -2.4892329477159554
79 1.3095390298402398e-05 2.3440821703876558 -2.49408217038758
80 1.1653816091292124e-05 2.3486658133884286 -2.498665813388406
81 1.0368648625301222e-05 2.3529977478640536 -2.5029977478640655
82 9.223217012337831e-06 2.3570911750493497 -2.507091175049372
83 8.202587998015418e-06 2.360958653987968 -2.5109586539879847
84 7.2933900411419755e-06 2.3646121285305832 -2.5146121285305902
85 6.483654508965958e-06 2.368062953584777 -2.5180629535847765
86 5.7626724168872295e-06 2.371321920596557 -2.521321920596553
87 5.120865273738895e-06 2.3743992822494504 -2.5243992822494468
88 4.549668713759239e-06 2.3773047763723936 -2.5273047763723917
89 4.041427711437215e-06 2.380047649052273 -2.530047649052273
90 3.5893022795000645e-06 2.38263667695104 -2.5326366769510402
91 3.18718264754117e-06 2.3850801888308446 -2.535080188830845
92 2.829613008587667e-06 2.387386086293728 -2.5373860862937283
93 2.5117230024289394e-06 2.389561863745025 -2.5395618637450252
94 2.2291661816477293e-06 2.3916146275919132 -2.5416146275919136
95 1.97806477441817e-06 2.3935511146904567 -2.543551114690457
96 1.754960123032806e-06 2.395377710056105 -2.545377710056105
97 1.5567682343283623e-06 2.3971004638539513 -2.547100463853951
98 1.3807399322531e-06 2.39872510768615 -2.54872510768615
99 1.2244251507212423e-06 2.40025707019476 -2.55025707019476
100 1.085640950132874e-06 2.4017014919989803 -2.55170149199898
101 9.624428797538886e-07 2.4030632399862357 -2.5530632399862356
102 8.530993462572273e-07 2.4043469209769457 -2.5543469209769456
103 7.560686809768985e-07 2.4055568947830266 -2.5555568947830265
104 6.69978629751905e-07 2.4066972866802807 -2.556697286680281
105 5.93608015233768e-07 2.4077719993148348 -2.557771999314835
106 5.25870347364843e-07 2.4087847240637066 -2.558784724063706
107 4.6579918007091936e-07 2.409738951869404 -2.559738951869404
108 4.1253503197703767e-07 2.4106379835682423 -2.5606379835682422
109 3.6531370807904584e-07 2.4114849397317646 -2.5614849397317645
110 3.2345587574512946e-07 2.4122827700403184 -2.562282770040319
111 2.863577618309604e-07 2.413034262207471 -2.563034262207471
112 2.534828550324053e-07 2.4137420504735103 -2.5637420504735102
113 2.2435450443974991e-07 2.414408623685866 -2.5644086236858654
114 1.985493208039868e-07 2.4150363329838003 -2.5650363329838
115 1.756912951216688e-07 2.415627399104251 -2.565627399104251
116 1.5544655690251374e-07 2.4161839193252086 -2.5661839193252085
117 1.375187051386173e-07 2.4167078740625083 -2.566707874062508
118 1.216446487671552e-07 2.417201133135419 -2.567201133135419
119 1.0759090369842628e-07 2.417665461715879 -2.5676654617158787
120 9.515029586633361e-08 2.4181025259757427 -2.5681025259757426
121 8.413902671464135e-08 2.4185138984458785 -2.568513898445879
122 7.439406261335046e-08 2.4189010631004515 -2.568901063100452
123 6.577081145334174e-08 2.419265420179235 -2.569265420179235
124 5.8141057067764845e-08 2.4196082907603 -2.5696082907603
125 5.1391121868443745e-08 2.4199309210949442 -2.5699309210949437
126 4.542023370607273e-08 2.420234486716256 -2.570234486716256
127 4.013907374360304e-08 2.4205200963322384 -2.5705200963322388
128 3.546848647076328e-08 2.420788795513972 -2.5707887955139723
129 3.133833315765999e-08 2.421041570188852 -2.571041570188852
130 2.7686473566893022e-08 2.4212793499485104 -2.5712793499485107
131 2.445786159537e-08 2.421503011180616 -2.571503011180616
132 2.1603741580389357e-08 2.4217133800333386 -2.5717133800333385
133 1.9080935697787793e-08 2.421911235220883 -2.571911235220883
134 1.6851210603990863e-08 2.4220973106781143 -2.572097310678114
135 1.4880715635406938e-08 2.422272298071938 -2.5722722980719372
136 1.3139484283594682e-08 2.4224368491767327 -2.572436849176732
137 1.1600991845980846e-08 2.422591578120822 -2.572591578120822
138 1.0241763095594769e-08 2.4227370635106142 -2.572737063510614
139 9.041023889613808e-09 2.4228738504387533 -2.572873850438753
140 7.980392978390594e-09 2.4230024523823066 -2.573002452382306
141 7.043607920878547e-09 2.42312335299673 -2.57312335299673
142 6.216282924173533e-09 2.4232370078110805 -2.573237007811081
143 5.4856933075914105e-09 2.4233438458296677 -2.573343845829668
144 4.840585160134636e-09 2.4234442710450965 -2.5734442710450964
145 4.2710065761841776e-09 2.423538663867392 -2.5735386638673914
146 3.76815774069672e-09 2.423627382473686 -2.5736273824736857
147 3.3242584553117016e-09 2.4237107640827005 -2.5737107640827
148 2.9324309317596553e-09 2.42378912615806 -2.5737891261580597
149 2.586595267833891e-09 2.4238627675442683 -2.5738627675442682
150 2.281378155832847e-09 2.4239319695389714 -2.5739319695389717
151 2.012030410336596e-09 2.4239969969049704 -2.5739969969049703
152 1.7743555721927429e-09 2.424058098825236 -2.5740580988252364
153 1.5646457948714776e-09 2.4241155098040506 -2.5741155098040505
154 1.379624870942453e-09 2.4241694505171956 -2.574169450517195
155 1.2163987473529092e-09 2.4242201286139977 -2.5742201286139976
156 1.072410969055193e-09 2.4242677394738585 -2.5742677394738585
157 9.454034256839439e-10 2.4243124669197833 -2.5743124669197837
158 8.333821393397001e-10 2.424354483891278 -2.574354483891278
159 7.345857411938939e-10 2.4243939530788645 -2.574393953078865
160 6.474593153282804e-10 2.424431027522341 -2.5744310275223414
161 5.706299530117143e-10 2.424465851174803 -2.5744658511748035
162 5.028853080485396e-10 2.4244985594343347 -2.574498559434335
163 4.4315527462923665e-10 2.4245292796451716 -2.574529279645172
164 3.904954519462489e-10 2.42455813157005 -2.57455813157005
165 3.4407186821905356e-10 2.4245852278353492 -2.574585227835349
166 3.0314894865213216e-10 2.424610674350566 -2.574610674350566
167 2.670771537954808e-10 2.4246345707035566 -2.5746345707035565
168 2.3528356866975297e-10 2.4246570105329246 -2.5746570105329245
169 2.0726254393310661e-10 2.4246780818788345 -2.574678081878834
170 1.825680596284629e-10 2.424697867513481 -2.5746978675134806
171 1.6080656771444435e-10 2.4247164452523706 -2.57471644525237
172 1.4163092573737934e-10 2.424733888247492 -2.574733888247492
173 1.2473489255371284e-10 2.424750265263426 -2.574750265263426
174 1.0984829018623188e-10 2.4247656409373537 -2.5747656409373536
175 9.673317875880105e-11 2.4247800760238865 -2.5747800760238864
176 8.517905825122796e-11 2.424793627625591 -2.574793627625591
177 7.500115112302197e-11 2.424806349410024 -2.574806349410024
178 6.603572202945607e-11 2.424818291814052 -2.574818291814052
179 5.813892943462573e-11 2.4248295022361908 -2.5748295022361907
180 5.118385749958154e-11 2.424840025217649 -2.5748400252176493
181 4.505847084335102e-11 2.4248499026127335 -2.5748499026127334
182 3.9664042883469364e-11 2.424859173749225 -2.574859173749225
183 3.491370734187704e-11 2.4248678755793067 -2.574867875579306
184 3.07306940311447e-11 2.4248760428215954 -2.5748760428215953
185 2.704765578176449e-11 2.4248837080947876 -2.574883708094788
186 2.3804718612963072e-11 2.424890902043408 -2.5748909020434083
187 2.0949629184197072e-11 2.42489765345612 -2.5748976534561203
188 1.8436115481468285e-11 2.424903989377034 -2.574903989377034
189 1.622334905304612e-11 2.4249099352104175 -2.5749099352104174
190 1.4275467960511712e-11 2.4249155148191943 -2.5749155148191947
191 1.2560954013030035e-11 2.4249207506175976 -2.5749207506175975
192 1.1051756731994544e-11 2.424925663658312 -2.574925663658312
193 9.723487640056483e-12 2.424930273714438 -2.5749302737144384
194 8.55454075632256e-12 2.4249345993565736 -2.5749345993565735
195 7.525653711315528e-12 2.4249386580253023 -2.5749386580253018
196 6.62028071252152e-12 2.4249424660993597 -2.5749424660993596
197 5.823548240857512e-12 2.424946038959733 -2.574946038959733
198 5.122534341150953e-12 2.424949391049927 -2.5749493910499273
199 4.505670142540552e-12 2.42495253593263 -2.5749525359326304
200 3.9630000669976795e-12 2.4249554863429896 -2.5749554863429895
201 3.4854341635082164e-12 2.424958254238696 -2.574958254238696
202 3.065344852948293e-12 2.4249608508470666 -2.574960850847066
203 2.6957568122210063e-12 2.424963286709302 -2.574963286709302
204 2.370631468906481e-12 2.424965571722093 -2.5749655717220934
205 2.0846015885700453e-12 2.4249677151767224 -2.5749677151767227
206 1.833080562341216e-12 2.4249697257958167 -2.574969725795817
207 1.6117922968517107e-12 2.424971611767891 -2.5749716117678916
208 1.4171233631010693e-12 2.424973380779812 -2.574973380779812
209 1.2459651366203417e-12 2.424975040047304 -2.5749750400473035
210 1.0954674667384978e-12 2.4249765963436176 -2.5749765963436175
211 9.630473501998082e-13 2.4249780560264713 -2.5749780560264717


==> dat/pRK2traj1.dat <==
0 1.3441250000000002 2.0 3.0
1 0.020665861678004466 -0.4238095238095245 0.5190476190476176
2 0.01708409559362862 -0.49125586307582303 0.35293386761097034
3 0.01631486798047048 -0.4308427934107203 0.28139888886477493
4 0.015423902766998829 -0.3520267964281828 0.20205327716409022
5 0.014449306349761389 -0.26287086473089205 0.11287212571831616
6 0.013428479579836868 -0.1661849865120423 0.01618504655906248
7 0.012391822182665385 -0.064158710129839 -0.08584128701077907
8 0.011363381335146097 0.0413702747178836 -0.1913702745817225
9 0.010361616623609902 0.14886109567315736 -0.29886109566667346
10 0.009400188672527659 0.25702990420458793 -0.4070299042042792
11 0.00848872193595551 0.3648153073139944 -0.5148153073139797
12 0.007633512030880075 0.4713480311375714 -0.6213480311375706
13 0.006838161813020285 0.5759243102268228 -0.7259243102268228
14 0.006104139798210283 0.6779825704632629 -0.827982570463263
15 0.005431260729152289 0.7770830225475096 -0.9270830225475096
16 0.00481809198534522 0.8728898258588028 -1.0228898258588028
17 0.00426229180785233 0.9651555206371562 -1.1151555206371562
18 0.003760886458131831 1.0537074604352576 -1.2037074604352576
19 0.0033104938158235887 1.1384360070669628 -1.2884360070669627
20 0.0029075008082150404 1.219284277241305 -1.369284277241305
21 0.002548201643100597 1.2962392540709495 -1.4462392540709492
22 0.002228903220126699 1.3693240980000752 -1.519324098000075
23 0.0019460034155527398 1.4385915106932738 -1.588591510693274
24 0.0016960472336364843 1.5041180223186825 -1.6541180223186827
25 0.0014757651347584097 1.565999087672656 -1.7159990876726559
26 0.0012820972105520006 1.6243448899332487 -1.7743448899332486
27 0.001112206293366046 1.6792767626773173 -1.8292767626773172
28 0.0009634825674595272 1.7309241513135927 -1.8809241513135926
29 0.0008335417934702081 1.7794220444167053 -1.929422044416705
30 0.0007202188636912504 1.8249088137244243 -1.9749088137244244
31 0.0006215580693489375 1.8675244088980514 -2.0175244088980513
32 0.0005358011771433319 1.9074088596472492 -2.057408859647249
33 0.00046137417508040207 1.9447010435778487 -2.0947010435778486
34 0.0003968733513481284 1.979537683216571 -2.129537683216571
35 0.00034105120915417855 2.012052540173593 -2.162052540173593
36 0.0002928025899285383 2.042375778387891 -2.1923757783878917
37 0.0002511512724473475 2.070633471919691 -2.2206334719196907
38 0.0002152372321182327 2.096947235861188 -2.246947235861188
39 0.00018430467924584505 2.1214339616773117 -2.271433961677312
40 0.0001576909444249274 2.144205640703986 -2.2942056407039857
41 0.00013481624058306677 2.1653692616589093 -2.3153692616589097
42 0.0001151743023368769 2.1850267698920494 -2.3350267698920497
43 9.83238822944623e-05 2.203275077748936 -2.3532750777489357
44 8.388106913860376e-05 2.2202061168654676 -2.3702061168654676
45 7.151238241828901e-05 2.235906924481251 -2.385906924481251
46 6.0928592873918386e-05 2.250459756970059 -2.4004597569700588
47 5.187921393116392e-05 2.263942224759009 -2.4139422247590088
48 4.4147608995567106e-05 2.2764274436586955 -2.4264274436586954
49 3.754665979307202e-05 2.2879841983691476 -2.4379841983691475
50 3.191494276479079e-05 2.298677114573856 -2.4486771145738557
51 2.711336307976986e-05 2.308566836597567 -2.458566836597567
52 2.3022198894861665e-05 2.317710208093055 -2.467710208093055
53 1.9538511846715553e-05 2.326160453646592 -2.476160453646592
54 1.657388325129218e-05 2.333967359559195 -2.483967359559195
55 1.4052438979696852e-05 2.3411774523778917 -2.4911774523778916
56 1.1909129396969753e-05 2.347834174024418 -2.497834174024418
57 1.0088234024015555e-05 2.353978052603357 -2.503978052603357
58 8.542063679286074e-06 2.359646868172575 -2.5096468681725748
59 7.229835741588003e-06 2.3648758129301983 -2.5148758129301982
60 6.116700844618905e-06 2.3696976454179928 -2.5196976454179927
61 5.172901758918741e-06 2.374142838464227 -2.524142838464227
62 4.373047441793773e-06 2.3782397206928074 -2.5282397206928073
63 3.6954872468450417e-06 2.3820146115122363 -2.532014611512236
64 3.1217720975612595e-06 2.385491949570025 -2.5354919495700248
65 2.636191045398556e-06 2.3886944147176 -2.5386944147176
66 2.2253730833747543e-06 2.3916430435791516 -2.541643043579152
67 1.87794536388175e-06 2.3943573388568997 -2.5443573388568996
68 1.584240110154636e-06 2.396855372536154 -2.546855372536154
69 1.3360435095928491e-06 2.399153883177557 -2.549153883177557
70 1.1263807619954491e-06 2.4012683675019844 -2.5512683675019847
71 9.493322290516498e-07 2.403213166486673 -2.553213166486673
72 7.998763087348898e-07 2.4050015462000105 -2.555001546200011
73 6.737552529813284e-07 2.406645773607736 -2.556645773607736
74 5.673606600330172e-07 2.4081571875856222 -2.5581571875856226
75 4.776358278838627e-07 2.4095462653736117 -2.5595462653736116
76 4.0199253801588564e-07 2.410822684704215 -2.560822684704215
77 3.382401872944335e-07 2.411995381834209 -2.561995381834209
78 2.845254693829846e-07 2.413072605703559 -2.563072605703559
79 2.3928106883223943e-07 2.4140619684393423 -2.564061968439342
80 2.011820447768431e-07 2.414970492415516 -2.5649704924155166
81 1.6910877353483456e-07 2.4158046540718097 -2.5658046540718096
82 1.421154798720431e-07 2.416570424687068 -2.5665704246870678
83 1.1940352942323151e-07 2.417273308294115 -2.567273308294115
84 1.0029877102121776e-07 2.417918376914789 -2.567918376914789
85 8.423232686523285e-08 2.4185103032853426 -2.568510303285343
86 7.072431168486659e-08 2.4190533912339514 -2.5690533912339513
87 5.937004091301212e-08 2.4195516038637255 -2.5695516038637254
88 4.9828353897857225e-08 2.4200085896864314 -2.5700085896864318
89 4.181172940168065e-08 2.4204277068441167 -2.5704277068441166
90 3.507792501952767e-08 2.420812045548062 -2.570812045548062
91 2.9422905122727938e-08 2.4211644488569757 -2.571164448856976
92 2.4674864221307935e-08 2.421487531909101 -2.571487531909101
93 2.068917501554801e-08 2.4217836997159554 -2.5717836997159553
94 1.7344122603402123e-08 2.4220551636187775 -2.5720551636187774
95 1.4537301048708762e-08 2.4223039565024083 -2.572303956502408
96 1.2182572669411362e-08 2.422531946855292 -2.572531946855292
97 1.0207501550604792e-08 2.4227408517585416 -2.572740851758541
98 8.551189385058722e-09 2.4229322488815774 -2.5729322488815773
99 7.162449734005039e-09 2.4231075875567107 -2.5731075875567107
100 5.998269445375848e-09 2.423268199000157 -2.573268199000157
101 5.022511774532834e-09 2.4234153057424193 -2.573415305742419
102 4.20482413471257e-09 2.423550030326632 -2.5735500303266328
103 3.519717441113901e-09 2.4236734033294254 -2.5736734033294253
104 2.9457919679953815e-09 2.4237863707550362 -2.573786370755036
105 2.4650843415130463e-09 2.4238898008498464 -2.5738898008498463
106 2.0625195665952e-09 2.4239844903811543 -2.573984490381154
107 1.725448754361092e-09 2.4240711704208646 -2.574071170420865
108 1.4432608944764391e-09 2.4241505116718565 -2.5741505116718564
109 1.2070559655963375e-09 2.424223129372036 -2.574223129372036
110 1.009370928853337e-09 2.424289587808544 -2.5742895878085434
111 8.439486626904413e-10 2.4243504044721864 -2.5743504044721863
112 7.055440381237288e-10 2.424406053879959 -2.574406053879959
113 5.897607940202887e-10 2.424456971091437 -2.574456971091437
114 4.929153561011868e-10 2.4245035549429144 -2.5745035549429143
115 4.1192153334146386e-10 2.4245461710213485 -2.5745461710213484
116 3.441937360126879e-10 2.42458515439854 -2.5745851543985405
117 2.8756686962227995e-10 2.4246208121444024 -2.5746208121444023
118 2.4022758261799115e-10 2.424653425636755 -2.574653425636755
119 2.0065773348454385e-10 2.4246832526837467 -2.574683252683746
120 1.675863597200289e-10 2.424710529473772 -2.574710529473772
121 1.3994973756259466e-10 2.424735472366604 -2.574735472366604
122 1.168575167187491e-10 2.4247582795384095 -2.57475827953841
123 9.756495264467979e-11 2.424779132492326 -2.574779132492326
124 8.144848337443555e-11 2.424798197445373 -2.5747981974453733
125 6.798710552868847e-11 2.4248156266016365 -2.574815626601637
126 5.67445205407191e-11 2.424831559320873 -2.574831559320873
127 4.735614504702834e-11 2.4248461231909744 -2.5748461231909747
128 3.951700772164557e-11 2.424859435012069 -2.574859435012069
129 3.2972177071988185e-11 2.4248716016994094 -2.5748716016994093
130 2.7508672423293135e-11 2.424882721111642 -2.5748827211116416
131 2.2948242264786423e-11 2.42489288281053 -2.5748928828105297
132 1.9141849563752977e-11 2.424902168757708 -2.5749021687577085
133 1.5965452918043077e-11 2.424910653953615 -2.574910653953615
134 1.331478503840966e-11 2.4249184070233207 -2.5749184070233206
135 1.1103219038632872e-11 2.4249254907536155 -2.574925490753616
136 9.258135924561373e-12 2.4249319625853403 -2.57493196258534
137 7.718992112160095e-12 2.4249378750646478 -2.5749378750646477
138 6.435199595422603e-12 2.4249432762565757 -2.5749432762565756
139 5.3644449993228704e-12 2.424948210124029 -2.5749482101240293
140 4.471419762230866e-12 2.424952716875036 -2.574952716875036
141 3.726666544801027e-12 2.424956833280897 -2.5749568332808965
142 3.1058419724949715e-12 2.424960592967638 -2.574960592967638
143 2.588150180282689e-12 2.4249640266829813 -2.574964026682982
144 2.156578735035275e-12 2.4249671625408626 -2.574967162540863
145 1.7968647403332483e-12 2.424970026245367 -2.5749700262453667
146 1.4969935013819935e-12 2.424972641295794 -2.574972641295794
147 1.2470736249214909e-12 2.424975029174427 -2.5749750291744276
148 1.038833949418283e-12 2.424977209518445 -2.574977209518445
149 8.653355809684626e-13 2.4249792002773036 -2.5749792002773035


==> dat/pRK2trajpRK2opt.dat <==
0 1.3441250000000002 2.0 3.0
1 0.3855326250834322 0.7951207729468597 1.7667149758454097
2 0.026260998284486227 -0.3261885212267432 0.5941752378692177
3 0.048630922283037524 -0.8967434243738819 -0.04726845969097915
4 0.06504425539025326 -0.9480515873081092 -0.18627801221571666
5 0.036050185893763055 -0.7213987656492217 -0.06158530507472543
6 0.017280139786286095 -0.4454537759878537 0.1004290901845554
7 0.015081800621059176 -0.24227613480775476 0.17975233340169575
8 0.015525786268711412 -0.1324793852278195 0.15759801911572696
9 0.014203904043526713 -0.0824870472877347 0.0691703931453671
10 0.012714370407280635 -0.049674776956367024 -0.04145935225618399
11 0.01181504031428779 -0.006550823685547311 -0.14551665579113102
12 0.011138318424110345 0.055165124810711466 -0.2335869979086865
13 0.010434267556835906 0.13126553143755587 -0.3088782063356096
14 0.00972533212188638 0.21362877696854987 -0.3786338031364131
15 0.009055685991377927 0.29581618382524216 -0.44852421520068003
16 0.008423404811032062 0.37485229538372267 -0.5208557571231055
17 0.00781927027901422 0.45050529137616857 -0.5952804211635975
18 0.007243134329495512 0.5237657331174256 -0.6703082025424674
19 0.0066973315917245625 0.5956393730752587 -0.7445061537462807
20 0.006182408787045135 0.6666142655279481 -0.8170238650229391
21 0.0056978946871921645 0.7366645165902721 -0.8875829719906652
22 0.005243251741146803 0.8054912100554003 -0.9562300979918253
23 0.004817867633500223 0.8727614224978956 -1.0230922663181217
24 0.004420910408993258 0.9382392815206445 -1.0882407811388206
25 0.004051360191251182 1.0018095835877558 -1.1516630172234588
26 0.0037080843635840643 1.0634419431504576 -1.2132941068054652
27 0.0033898772522401987 1.1231434016051405 -1.273060558344901
28 0.0030954818773800425 1.1809261429039726 -1.3309091266561728
29 0.0028236118385996257 1.2367956138932608 -1.3868156053653886
30 0.002572972295485549 1.290752436864859 -1.4407801257881887
31 0.0023422767939034663 1.3427990978865618 -1.4928179525740006
32 0.00213026026280653 1.3929453118977746 -1.5429518511929727
33 0.0019356893260456288 1.4412099712250945 -1.591208098653395
34 0.0017573704136446162 1.487620300887243 -1.6376154939449195
35 0.0015941558783413856 1.5322097794670264 -1.6822057909716097
36 0.0014449483841961711 1.5750161080052851 -1.7250142546044358
37 0.001308703858767522 1.6160798135800905 -1.7660797376937452
38 0.001184433255350864 1.6554434995560696 -1.8054442528658008
39 0.0010712033289146956 1.6931514891325976 -1.8431522794836717
40 0.0009681366035814171 1.729249599822926 -1.8792500562525627
41 0.0008744106880528221 1.7637848964470224 -1.9137850010127648
42 0.0007892570737470291 1.7968053848509988 -1.9468052855647917
43 0.0007119595304926566 1.8283596746420376 -1.978359528150853
44 0.000641852197364675 1.8584966544417814 -2.0084965517885203
45 0.0005783174511962089 1.8872652090220894 -2.0372651715128662
46 0.0005207836220311162 1.9147139868258176 -2.0647139951067306
47 0.0004687226131469373 1.9408912118896067 -2.090891236991941
48 0.00042164747317361556 1.9658445290992872 -2.115844550597983
49 0.0003791099590990093 1.9896208731961984 -2.139620883547955
50 0.0003406981214300088 2.0122663558253566 -2.162266356597473
51 0.00030603393633690454 2.0338261682328325 -2.1838261643750823
52 0.00027477100411547363 2.054344498902404 -2.204344494683325
53 0.00024659232865104075 2.0738644657055456 -2.2238644631958
54 0.00022120818865233732 2.092428061742894 -2.24242806111118
55 0.00019835410814683825 2.11007611359662 -2.260076114085585
56 0.00017778893101031042 2.1268482504900783 -2.27684825126377
57 0.00015929300206756272 2.1427828828875137 -2.2927828834455255
58 0.00014266645547821727 2.157917189253455 -2.307917189467474
59 0.00012772760965421535 2.17228710990871 -2.3222871098738604
60 0.00011431146679516564 2.1859273470964884 -2.3359273469657102
61 0.00010226831421994605 2.198871370490601 -2.348871370374886
62 9.14624239858313e-05 2.211151427452546 -2.3611514273948884
63 8.177084678285228e-05 2.2227985573983235 -2.3727985573922203
64 7.308229573605579e-05 2.233842609685671 -2.383842609705348
65 6.529611552319632e-05 2.24431226448469 -2.394312264507179
66 5.8321332092067454e-05 2.254235056149141 -2.404235056162915
67 5.2075778222089586e-05 2.263637398658682 -2.4136373986624475
68 4.648529020310696e-05 2.2725446127511533 -2.422544612748769
69 4.148297098802156e-05 2.280980954407366 -2.4309809544032865
70 3.700851529614933e-05 2.2889696443889656 -2.438969644385937
71 3.300759230318723e-05 2.296532898563632 -2.446532898562417
72 2.9431281728178882e-05 2.3036919587821405 -2.453691958782276
73 2.623555932401364e-05 2.3104671240993184 -2.460467124099998
74 2.338082798284888e-05 2.316877782155979 -2.4668777821566006
75 2.0831490876851988e-05 2.322942440561769 -2.4729424405620892
76 1.855556326706316e-05 2.328678758139541 -2.4786787581395844
77 1.6524319824540515e-05 2.3341035759104938 -2.4841035759103938
78 1.471197451497451e-05 2.3392329477160754 -2.4892329477159554
79 1.3095390298402398e-05 2.3440821703876558 -2.49408217038758
80 1.1653816091292124e-05 2.3486658133884286 -2.498665813388406
81 1.0368648625301222e-05 2.3529977478640536 -2.5029977478640655
82 9.223217012337831e-06 2.3570911750493497 -2.507091175049372
83 8.202587998015418e-06 2.360958653987968 -2.5109586539879847
84 7.2933900411419755e-06 2.3646121285305832 -2.5146121285305902
85 6.483654508965958e-06 2.368062953584777 -2.5180629535847765
86 5.7626724168872295e-06 2.371321920596557 -2.521321920596553
87 5.120865273738895e-06 2.3743992822494504 -2.5243992822494468
88 4.549668713759239e-06 2.3773047763723936 -2.5273047763723917
89 4.041427711437215e-06 2.380047649052273 -2.530047649052273
90 3.5893022795000645e-06 2.38263667695104 -2.5326366769510402
91 3.18718264754117e-06 2.3850801888308446 -2.535080188830845
92 2.829613008587667e-06 2.387386086293728 -2.5373860862937283
93 2.5117230024289394e-06 2.389561863745025 -2.5395618637450252
94 2.2291661816477293e-06 2.3916146275919132 -2.5416146275919136
95 1.97806477441817e-06 2.3935511146904567 -2.543551114690457
96 1.754960123032806e-06 2.395377710056105 -2.545377710056105
97 1.5567682343283623e-06 2.3971004638539513 -2.547100463853951
98 1.3807399322531e-06 2.39872510768615 -2.54872510768615
99 1.2244251507212423e-06 2.40025707019476 -2.55025707019476
100 1.085640950132874e-06 2.4017014919989803 -2.55170149199898
101 9.624428797538886e-07 2.4030632399862357 -2.5530632399862356
102 8.530993462572273e-07 2.4043469209769457 -2.5543469209769456
103 7.560686809768985e-07 2.4055568947830266 -2.5555568947830265
104 6.69978629751905e-07 2.4066972866802807 -2.556697286680281
105 5.93608015233768e-07 2.4077719993148348 -2.557771999314835
106 5.25870347364843e-07 2.4087847240637066 -2.558784724063706
107 4.6579918007091936e-07 2.409738951869404 -2.559738951869404
108 4.1253503197703767e-07 2.4106379835682423 -2.5606379835682422
109 3.6531370807904584e-07 2.4114849397317646 -2.5614849397317645
110 3.2345587574512946e-07 2.4122827700403184 -2.562282770040319
111 2.863577618309604e-07 2.413034262207471 -2.563034262207471
112 2.534828550324053e-07 2.4137420504735103 -2.5637420504735102
113 2.2435450443974991e-07 2.414408623685866 -2.5644086236858654
114 1.985493208039868e-07 2.4150363329838003 -2.5650363329838
115 1.756912951216688e-07 2.415627399104251 -2.565627399104251
116 1.5544655690251374e-07 2.4161839193252086 -2.5661839193252085
117 1.375187051386173e-07 2.4167078740625083 -2.566707874062508
118 1.216446487671552e-07 2.417201133135419 -2.567201133135419
119 1.0759090369842628e-07 2.417665461715879 -2.5676654617158787
120 9.515029586633361e-08 2.4181025259757427 -2.5681025259757426
121 8.413902671464135e-08 2.4185138984458785 -2.568513898445879
122 7.439406261335046e-08 2.4189010631004515 -2.568901063100452
123 6.577081145334174e-08 2.419265420179235 -2.569265420179235
124 5.8141057067764845e-08 2.4196082907603 -2.5696082907603
125 5.1391121868443745e-08 2.4199309210949442 -2.5699309210949437
126 4.542023370607273e-08 2.420234486716256 -2.570234486716256
127 4.013907374360304e-08 2.4205200963322384 -2.5705200963322388
128 3.546848647076328e-08 2.420788795513972 -2.5707887955139723
129 3.133833315765999e-08 2.421041570188852 -2.571041570188852
130 2.7686473566893022e-08 2.4212793499485104 -2.5712793499485107
131 2.445786159537e-08 2.421503011180616 -2.571503011180616
132 2.1603741580389357e-08 2.4217133800333386 -2.5717133800333385
133 1.9080935697787793e-08 2.421911235220883 -2.571911235220883
134 1.6851210603990863e-08 2.4220973106781143 -2.572097310678114
135 1.4880715635406938e-08 2.422272298071938 -2.5722722980719372
136 1.3139484283594682e-08 2.4224368491767327 -2.572436849176732
137 1.1600991845980846e-08 2.422591578120822 -2.572591578120822
138 1.0241763095594769e-08 2.4227370635106142 -2.572737063510614
139 9.041023889613808e-09 2.4228738504387533 -2.572873850438753
140 7.980392978390594e-09 2.4230024523823066 -2.573002452382306
141 7.043607920878547e-09 2.42312335299673 -2.57312335299673
142 6.216282924173533e-09 2.4232370078110805 -2.573237007811081
143 5.4856933075914105e-09 2.4233438458296677 -2.573343845829668
144 4.840585160134636e-09 2.4234442710450965 -2.5734442710450964
145 4.2710065761841776e-09 2.423538663867392 -2.5735386638673914
146 3.76815774069672e-09 2.423627382473686 -2.5736273824736857
147 3.3242584553117016e-09 2.4237107640827005 -2.5737107640827
148 2.9324309317596553e-09 2.42378912615806 -2.5737891261580597
149 2.586595267833891e-09 2.4238627675442683 -2.5738627675442682
150 2.281378155832847e-09 2.4239319695389714 -2.5739319695389717
151 2.012030410336596e-09 2.4239969969049704 -2.5739969969049703
152 1.7743555721927429e-09 2.424058098825236 -2.5740580988252364
153 1.5646457948714776e-09 2.4241155098040506 -2.5741155098040505
154 1.379624870942453e-09 2.4241694505171956 -2.574169450517195
155 1.2163987473529092e-09 2.4242201286139977 -2.5742201286139976
156 1.072410969055193e-09 2.4242677394738585 -2.5742677394738585
157 9.454034256839439e-10 2.4243124669197833 -2.5743124669197837
158 8.333821393397001e-10 2.424354483891278 -2.574354483891278
159 7.345857411938939e-10 2.4243939530788645 -2.574393953078865
160 6.474593153282804e-10 2.424431027522341 -2.5744310275223414
161 5.706299530117143e-10 2.424465851174803 -2.5744658511748035
162 5.028853080485396e-10 2.4244985594343347 -2.574498559434335
163 4.4315527462923665e-10 2.4245292796451716 -2.574529279645172
164 3.904954519462489e-10 2.42455813157005 -2.57455813157005
165 3.4407186821905356e-10 2.4245852278353492 -2.574585227835349
166 3.0314894865213216e-10 2.424610674350566 -2.574610674350566
167 2.670771537954808e-10 2.4246345707035566 -2.5746345707035565
168 2.3528356866975297e-10 2.4246570105329246 -2.5746570105329245
169 2.0726254393310661e-10 2.4246780818788345 -2.574678081878834
170 1.825680596284629e-10 2.424697867513481 -2.5746978675134806
171 1.6080656771444435e-10 2.4247164452523706 -2.57471644525237
172 1.4163092573737934e-10 2.424733888247492 -2.574733888247492
173 1.2473489255371284e-10 2.424750265263426 -2.574750265263426
174 1.0984829018623188e-10 2.4247656409373537 -2.5747656409373536
175 9.673317875880105e-11 2.4247800760238865 -2.5747800760238864
176 8.517905825122796e-11 2.424793627625591 -2.574793627625591
177 7.500115112302197e-11 2.424806349410024 -2.574806349410024
178 6.603572202945607e-11 2.424818291814052 -2.574818291814052
179 5.813892943462573e-11 2.4248295022361908 -2.5748295022361907
180 5.118385749958154e-11 2.424840025217649 -2.5748400252176493
181 4.505847084335102e-11 2.4248499026127335 -2.5748499026127334
182 3.9664042883469364e-11 2.424859173749225 -2.574859173749225
183 3.491370734187704e-11 2.4248678755793067 -2.574867875579306
184 3.07306940311447e-11 2.4248760428215954 -2.5748760428215953
185 2.704765578176449e-11 2.4248837080947876 -2.574883708094788
186 2.3804718612963072e-11 2.424890902043408 -2.5748909020434083
187 2.0949629184197072e-11 2.42489765345612 -2.5748976534561203
188 1.8436115481468285e-11 2.424903989377034 -2.574903989377034
189 1.622334905304612e-11 2.4249099352104175 -2.5749099352104174
190 1.4275467960511712e-11 2.4249155148191943 -2.5749155148191947
191 1.2560954013030035e-11 2.4249207506175976 -2.5749207506175975
192 1.1051756731994544e-11 2.424925663658312 -2.574925663658312
193 9.723487640056483e-12 2.424930273714438 -2.5749302737144384
194 8.55454075632256e-12 2.4249345993565736 -2.5749345993565735
195 7.525653711315528e-12 2.4249386580253023 -2.5749386580253018
196 6.62028071252152e-12 2.4249424660993597 -2.5749424660993596
197 5.823548240857512e-12 2.424946038959733 -2.574946038959733
198 5.122534341150953e-12 2.424949391049927 -2.5749493910499273
199 4.505670142540552e-12 2.42495253593263 -2.5749525359326304
200 3.9630000669976795e-12 2.4249554863429896 -2.5749554863429895
201 3.4854341635082164e-12 2.424958254238696 -2.574958254238696
202 3.065344852948293e-12 2.4249608508470666 -2.574960850847066
203 2.6957568122210063e-12 2.424963286709302 -2.574963286709302
204 2.370631468906481e-12 2.424965571722093 -2.5749655717220934
205 2.0846015885700453e-12 2.4249677151767224 -2.5749677151767227
206 1.833080562341216e-12 2.4249697257958167 -2.574969725795817
207 1.6117922968517107e-12 2.424971611767891 -2.5749716117678916
208 1.4171233631010693e-12 2.424973380779812 -2.574973380779812
209 1.2459651366203417e-12 2.424975040047304 -2.5749750400473035
210 1.0954674667384978e-12 2.4249765963436176 -2.5749765963436175
211 9.630473501998082e-13 2.4249780560264713 -2.5749780560264717


==> dat/pRK2trajpRKopt.dat <==
0 1.3441250000000002 2.0 3.0
1 0.9606598847366443 1.6007843137254953 2.591372549019613
2 0.4856338476631725 0.9679474851118843 1.9407985736521773
3 0.14558619435036757 0.2509629468205476 1.198412652285853
4 0.019991434130523233 -0.42074938300220527 0.4942570400570435
5 0.05596388984763084 -0.9529373235705388 -0.0768305362618518
6 0.14574031423505046 -1.292954531072167 -0.46165305835390436
7 0.20215684475684526 -1.4284825023212744 -0.6473743941144816
8 0.1940326060194809 -1.3804474692267925 -0.6544344554710426
9 0.13906642983942583 -1.1924939492235986 -0.5260210972344241
10 0.07464713897102059 -0.9193706337582538 -0.316454435084225
11 0.030266441837892462 -0.6162239884877194 -0.08047895253928086
12 0.015036610304170571 -0.330213658488753 0.13512251342304063
13 0.02071979554484886 -0.09519845949733083 0.2968441305475986
14 0.03255169406033669 0.07038847272423282 0.38658320449449485
15 0.03919658309328584 0.16286459664253577 0.400966311953003
16 0.037049055654041846 0.19054814916865742 0.34860064302843174
17 0.02889878751604042 0.16981051854038576 0.2461274744842696
18 0.019866753716632664 0.12079329167475097 0.11394026238738908
19 0.013774120174043012 0.06351105360668033 -0.027711565609717992
20 0.011633207801141767 0.014842248515774002 -0.1617308063498465
21 0.012192225642245081 -0.013335470296814016 -0.2760362358702411
22 0.013438169978010221 -0.01483881863308048 -0.36425533759857587
23 0.013904219103769473 0.011142511484287652 -0.42540210256870215
24 0.01318545176951226 0.06110766769348598 -0.4628144476960439
25 0.01170978996440003 0.128721694061346 -0.4826764322530075
26 0.01017547613875804 0.20639237071393435 -0.4924407286864838
27 0.00907520600857175 0.2866865542678728 -0.499411628045498
28 0.008516456481740948 0.36340791664054967 -0.5096666807300185
29 0.008312597351670718 0.4322487462508347 -0.5274043069179869
30 0.008190421970117353 0.49101221624818897 -0.5547209704772451
31 0.007961092430730211 0.5394671632071755 -0.5917558714423888
32 0.007580908043361121 0.5789390790876324 -0.6370994528424906
33 0.0071140882516061805 0.6117577497907891 -0.6883452872016662
34 0.006655322140922775 0.6406768002187806 -0.7426700815203209
35 0.006267686860463534 0.668358986082384 -0.7973479592677241
36 0.005961663347252703 0.6969902571510176 -0.8501359935247892
37 0.005709701011821758 0.7280521486246033 -0.8995014334851948
38 0.005474729362424191 0.7622515792421516 -0.9446915446400618
39 0.00523240895913101 0.7995835814656801 -0.9856705362975784
40 0.004978136391174944 0.8394878740904408 -1.0229626651242738
41 0.004721213837062551 0.8810547269418346 -1.0574460641307057
42 0.004474239966502756 0.9232380470394508 -1.090139366847676
43 0.0042450501618761845 0.9650418935477371 -1.1220149185414272
44 0.004034327689799836 1.005658164531032 -1.1538608306575597
45 0.00383786104727849 1.0445455254037586 -1.1862018078480379
46 0.0036504430452738816 1.0814507301779883 -1.2192775957602033
47 0.0034687541013937433 1.116381926842148 -1.2530694575694732
48 0.003292146889934516 1.1495486514429454 -1.2873599740318045
49 0.003121757126555288 1.1812849706067705 -1.3218097066990568
50 0.0029590578445297996 1.2119711120526266 -1.3560353841543642
51 0.0028048187917656103 1.2419657363867 -1.3896774574149626
52 0.0026588442811551084 1.271556692085102 -1.4224491820605862
53 0.0025203154227416945 1.30093356035528 -1.4541639198874086
54 0.0023883212420465674 1.330181271926337 -1.484741377552389
55 0.0022622307195368195 1.3592910575807347 -1.51419651993414
56 0.002141777329504253 1.388183210673015 -1.5426166795256568
57 0.0020269262708152783 1.4167355868701155 -1.5701329362066554
58 0.0019176785123583458 1.4448122533917989 -1.5968913547196875
59 0.0018139372892085337 1.4722879220500042 -1.6230284451732948
60 0.0017154809079179354 1.4990654092865756 -1.6486536030133243
61 0.001622013758727633 1.5250850331976011 -1.673839618132368
62 0.0015332383790515585 1.5503263177277238 -1.6986208826089666
63 0.0014489032164292856 1.5748034534073232 -1.7229978473946825
64 0.001368811169258518 1.5985565841205054 -1.7469456581673724
65 0.001292800035957149 1.6216411590403697 -1.7704247309349914
66 0.0012207160257902208 1.6441173827373978 -1.7933912341187332
67 0.0011523966719454073 1.666041329337886 -1.8158059109864393
68 0.0010876681832995613 1.6874586871040302 -1.8376402758250818
69 0.0010263528527409138 1.7084014878921674 -1.8588798291682167
70 0.0009682787001096902 1.7288876467505094 -1.879524466600867
71 0.0009132854683705054 1.7489227519058714 -1.8995866406870012
72 0.0008612252865229739 1.7685033305753228 -1.9190880503886876
73 0.000811959714705518 1.7876207659555565 -1.9380556824389907
74 0.0007653560619145135 1.806265126274197 -1.9565179436086264
75 0.000721285092332111 1.8244283448294554 -1.9745014447731482
76 0.0006796206817351862 1.8421064130263525 -1.992028774614108
77 0.0006402407582050632 1.859300472838733 -2.0091173763747454
78 0.0006030284623859527 1.8760168867134766 -2.0257794495112607
79 0.0005678727690344287 1.892266500078278 -2.0420226609431147
80 0.0005346683868859142 1.9080633857374667 -2.057851376489649
81 0.0005033151959658554 1.9234233733849944 -2.073268109142333
82 0.00047371761590898204 1.9383626325239505 -2.0882749157680007
83 0.00044578417826374693 1.9528965094160835 -2.1028745415103454
84 0.0004194273629789455 1.9670387357934296 -2.11707119405404
85 0.0003945636000749365 1.9808010448496205 -2.130870912135796
86 0.00037111329243470596 1.994193160750428 -2.1442815619698825
87 0.00034900076267960385 2.007223079138885 -2.157312544024741
88 0.00032815410557767224 2.0198975306537568 -2.1699743180485935
89 0.0003085049845734135 2.0322225159847327 -2.1822778577417727
90 0.00028998842588718633 2.044203815091904 -2.194234132373536
91 0.00027254264528551314 2.0558473988737376 -2.205853686988509
92 0.0002561089136115056 2.0671597023322694 -2.2171463620871883
93 0.00024063144659914812 2.0781477483759168 -2.228121163576907
94 0.00022605729957671933 2.088819136426958 -2.238786268766431
95 0.00021233625471614274 2.099181927312681 -2.249149136868715
96 0.00019942069912976673 2.109244464621105 -2.259216683777516
97 0.00018726549945154852 2.119015173397787 -2.2689954801909273
98 0.00017582788009296892 2.1285023714272477 -2.278491937790684
99 0.00016506730961617262 2.1377141186405315 -2.2877124578907484
100 0.0001549453957226006 2.1466581187899445 -2.2966635283717003
101 0.00014542578670460014 2.1553416765322986 -2.305351765719579
102 0.00013647407669599432 2.1637717040342985 -2.3137839080177587
103 0.00012805771309134205 2.171954765081875 -2.321966770874477
104 0.00012014590594086778 2.1798971417202253 -2.329907181225683
105 0.00011270954005775623 2.1876049084120197 -2.337611903994155
106 0.00010572109072460797 2.1950840009345165 -2.3450875743543764
107 9.915454347653695e-05 2.2023402708992705 -2.3523406446914588
108 9.298531790631615e-05 2.2093795209996565 -2.3593773511225464
109 8.719019509407198e-05 2.216207520110017 -2.3662037004320937
110 8.174724821635206e-05 2.2228300006146693 -2.3728254750194813
111 7.663577604034855e-05 2.229252642514214 -2.3792482512896385
112 7.183623919998668e-05 2.2354810498548954 -2.38547742592036
113 6.733019927214999e-05 2.241520724964249 -2.3915182445038066
114 6.310026068174004e-05 2.2473770450986628 -2.3973758279384465
115 5.9130015406689065e-05 2.2530552447297927 -2.403055193327558
116 5.5403990384169516e-05 2.258560405136783 -2.408561267701441
117 5.190759747701265e-05 2.2638974515058297 -2.413898894346936
118 4.862708585547451e-05 2.2690711565680344 -2.41907283269939
119 4.5549496676757645e-05 2.2740861490418287 -2.424087753517778
120 4.266261996792309e-05 2.278946924812634 -2.4289482313981807
121 3.9954953638543164e-05 2.2836578588342777 -2.4336587366297553
122 3.7415664550370306e-05 2.2882232160804583 -2.4382236280543452
123 3.503455156519432e-05 2.292647160393363 -2.4426471480727705
124 3.280201048559174e-05 2.2969337606532205 -2.446933420364878
125 3.070900079956383e-05 2.301086994227152 -2.45108645035645
126 2.8747014142970623e-05 2.305110748076983 -2.4551101280454195
127 2.690804439872338e-05 2.3090088181752972 -2.45900823253078
128 2.518455935809384e-05 2.3127849079900957 -2.4627844374770325
129 2.3569473874327992e-05 2.3164426267695415 -2.4664423167764165
130 2.2056124439891883e-05 2.3199854882249626 -2.469985349804956
131 2.063824512179603e-05 2.3234169100159767 -2.473416925863115
132 1.9309944789422384e-05 2.326740214229225 -2.4767403476046628
133 1.806568557134562e-05 2.329958628847865 -2.4799588334520837
134 1.6900262480379694e-05 2.333075290058031 -2.483075519148187
135 1.5808784149258515e-05 2.336093245144072 -2.486093458688328
136 1.4786654620804751e-05 2.3390154556881906 -2.48901562491418
137 1.3829556140753166e-05 2.341844800804683 -2.4918449100357094
138 1.293343290231612e-05 2.3445840801908173 -2.4945841262965
139 1.2094475694416837e-05 2.3472360168493904 -2.49723600692481
140 1.1309107406605456e-05 2.349803259416477 -2.499803207434557
141 1.0573969346956702e-05 2.3522883840987507 -2.502288307269788
142 9.885908329539464e-06 2.3546938962790644 -2.5046938117321247
143 9.241964492109553e-06 2.357022231882201 -2.5070221540976476
144 8.63935980445485e-06 2.3592757586045687 -2.509275697818033
145 8.075487231661016e-06 2.361456777105062 -2.511456738707487
146 7.547900516069808e-06 2.3635675222344834 -2.5135675070370302
147 7.054304546642506e-06 2.3656101643537406 -2.5156101694850106
148 6.592546282029738e-06 2.3675868107622864 -2.5175868309216507
149 6.1606061982199395e-06 2.369499507232623 -2.519499536031184
150 5.756590231909345e-06 2.371350239627367 -2.5213502707946343
151 5.378722192759047e-06 2.3731409355638577 -2.5231409638678866
152 5.02533661800135e-06 2.374873466087611 -2.524873487893516
153 4.6948720452393705e-06 2.37654964731891 -2.5265496607819578
154 4.3858646801547135e-06 2.3781712420445014 -2.5281712469899977
155 4.096942436979459e-06 2.3797399612366106 -2.529739958814443
156 3.826819331340797e-06 2.3812574654921064 -2.5312574577082634
157 3.5742902041811103e-06 2.382725366394035 -2.532725355617204
158 3.3382257599943316e-06 2.384145227804701 -2.534145216327971
159 3.1175678995506995e-06 2.3855185671035386 -2.5355185568151017
160 2.9113253315771886e-06 2.3868468563841994 -2.5368468485724827
161 2.718569447680494e-06 2.388131523624065 -2.538131518916784
162 2.5384304432520682e-06 2.3893739538364933 -2.539373952253005
163 2.370093673615542e-06 2.3905754902123246 -2.5405754912961536
164 2.2127962279391844e-06 2.391737435253308 -2.5417374382469906
165 2.065823711519879e-06 2.392861051896749 -2.542861055923183
166 1.9285072228626687e-06 2.393947564628206 -2.5439475688496813
167 1.800220513315659e-06 2.3949981605776918 -2.544998164313571
168 1.6803773205415623e-06 2.3960139905945024 -2.5460139933889856
169 1.5684288642969085e-06 2.3969961702963154 -2.546996171937184
170 1.4638614948773304e-06 2.3979457810893403 -2.5479457815857596
171 1.3661944861641934e-06 2.398863871157727 -2.5488638706895697
172 1.2749779635910785e-06 2.399751456421852 -2.549751455274542
173 1.1897909594302952e-06 2.4006095214663623 -2.5506095199642917
174 1.110239588807474e-06 2.401439020439724 -2.5514390188886096
175 1.0359553366968283e-06 2.4022408779275173 -2.5522408765724127
176 9.665934526097847e-07 2.4030159898018213 -2.5530159888036326
177 9.018314435869229e-07 2.4037652240488203 -2.5537652234787545
178 8.41367660792125e-07 2.4044894215763413 -2.5544894214251275
179 7.849199744128232e-07 2.405189397002499 -2.5551893971997077
180 7.322245313395176e-07 2.4058659394261186 -2.5558659398644075
181 6.830345892008816e-07 2.4065198131791465 -2.5565198137386824
182 6.371194245635009e-07 2.407151758560949 -2.5571517591302775
183 5.942633090148114e-07 2.407762492554236 -2.5577624930452387
184 5.542645486189546e-07 2.4083527095223145 -2.558352709878316
185 5.169345856301244e-07 2.408923081887459 -2.5589230820847795
186 4.820971546363323e-07 2.409474260790348 -2.5594742608345316
187 4.4958749321165337e-07 2.4100068767307015 -2.560006876649175
188 4.1925160185370125e-07 2.4105215401894577 -2.560521540022515
189 3.9094555090261884e-07 2.4110188422329553 -2.5610188420248132
190 3.645348310588742e-07 2.411499355099725 -2.561499354890975
191 3.3989374578595466e-07 2.4119636327705263 -2.5619636325928137
192 3.169048407337949e-07 2.412412211522274 -2.5624122113955137
193 2.954583715117365e-07 2.4128456104664577 -2.5628456103984387
194 2.754518036787723e-07 2.4132643320725884 -2.5632643320605
195 2.567893453309794e-07 2.4136688626771416 -2.563668862710356
196 2.393815093145596e-07 2.414059672978365 -2.5640596730417817
197 2.2314470368191286e-07 2.414437218517283 -2.564437218594605
198 2.0800084802284624e-07 2.414801940145168 -2.5648019402216287
199 1.9387701469253393e-07 2.4151542644777315 -2.56515426454198
200 1.807050925960868e-07 2.415494604336269 -2.565494604381327
201 1.6842147318799072e-07 2.4158233591760196 -2.5658233591993582
202 1.5696675624045364e-07 2.4161409155020044 -2.566140915504936
203 1.4628547461564834e-07 2.416447647272626 -2.566447647259252
204 1.3632583681019717e-07 2.416743916291347 -2.566743916267316
205 1.2703948646698715e-07 2.417030072586762 -2.5670300725580746
206 1.1838127648468311e-07 2.417306454781398 -2.5673064547534215
207 1.1030905920986211e-07 2.41757339044957 -2.5675733904263685
208 1.0278348851373853e-07 2.4178311964646215 -2.5678311964486342
209 9.576783622546048e-08 2.418080179335858 -2.5680801793278922
210 8.922781931028356e-08 2.4183206355354754 -2.5683206355349473
211 8.313143937989376e-08 2.418552851815762 -2.568552851821096
212 7.744883142625503e-08 2.4187771055168454 -2.5687771055259305
213 7.215212338186616e-08 2.4189936648652353 -2.5689936648758653
214 6.721530451843372e-08 2.419202789263406 -2.569202789273633
215 6.261410221038155e-08 2.419404729570653 -2.5694047295790217
216 5.83258671534026e-08 2.4195997283754522 -2.5695997283811134
217 5.43294655704768e-08 2.419788020259554 -2.5697880202622563
218 5.060517918598073e-08 2.419969832054026 -2.5699698320540203
219 4.713461074744296e-08 2.4201453830874744 -2.5701453830853644
220 4.390059712110206e-08 2.4203148854266594 -2.5703148854232323
221 4.0887126769376114e-08 2.4204785441097254 -2.570478544105792
222 3.8079263176699074e-08 2.420636557372257 -2.5706365573685233
223 3.5463073583610893e-08 2.420789116866369 -2.5707891168633545
224 3.302556193449102e-08 2.420936407873042 -2.5709364078710415
225 3.075460677792741e-08 2.4210786095078913 -2.5710786095069804
226 2.863890246132539e-08 2.4212158949205675 -2.5712158949206416
227 2.6667905203558995e-08 2.4213484314879765 -2.571348431488805
228 2.483178163439903e-08 2.421476381001493 -2.571476381002783
229 2.3121362085348762e-08 2.4215998998483466 -2.571599899849801
230 2.152809532550426e-08 2.4217191391873474 -2.5717191391887098
231 2.0044007972494504e-08 2.4218342451191157 -2.571834245120201
232 1.8661665109054315e-08 2.42194535885098 -2.571945358851686
233 1.7374134768030625e-08 2.422052616856692 -2.572052616856996
234 1.617495394221069e-08 2.4221561510311163 -2.572156151031062
235 1.5058096849290825e-08 2.422256088840047 -2.572256088839722
236 1.4017946277714022e-08 2.4223525534652857 -2.5723525534647997
237 1.304926538353568e-08 2.4224456639451346 -2.5724456639445967
238 1.2147172366930303e-08 2.4225355353104354 -2.5725355353099384
239 1.1307117037812064e-08 2.42262227871629 -2.5726222787158997
240 1.0524857572274948e-08 2.422706001569596 -2.572706001569348
241 9.79644070378538e-09 2.4227868076525203 -2.5727868076524203
242 9.118181579573226e-09 2.422864797242039 -2.5728647972420693
243 8.486646024818967e-09 2.4229400672256576 -2.572940067225784
244 7.898633483383044e-09 2.4230127112134303 -2.5730127112136123
245 7.351160973348425e-09 2.4230828196463956 -2.573082819646593
246 6.841449195355009e-09 2.4231504799015284 -2.5731504799017086
247 6.36690772153059e-09 2.4232157763933255 -2.573215776393465
248 5.9251230831447455e-09 2.423278790672117 -2.5732787906722034
249 5.513846197333083e-09 2.4233396015192126 -2.573339601519245
250 5.130981603138074e-09 2.42339828503898 -2.573398285038966
251 4.774576869287506e-09 2.423454914747943 -2.5734549147478942
252 4.4428129005597006e-09 2.423509561660999 -2.573509561660931
253 4.133994944977015e-09 2.4235622943748427 -2.57356229437477
254 3.8465441404983425e-09 2.423613179148682 -2.573613179148616
255 3.5789897052940223e-09 2.423662279982333 -2.573662279982283
256 3.32996137608621e-09 2.4237096586917755 -2.573709658691745
257 3.0981829116094595e-09 2.423755374982246 -2.5737553749822357
258 2.8824652300446507e-09 2.423799486518947 -2.5737994865189537
259 2.68170104351928e-09 2.423842048995451 -2.5738420489954694
260 2.4948588368822744e-09 2.4238831161998626 -2.573883116199888
261 2.3209778283322935e-09 2.4239227400788246 -2.5739227400788516
262 2.1591633012768563e-09 2.4239609707994183 -2.573960970799443
263 2.008581885884486e-09 2.423997856809037 -2.5739978568090556
264 1.8684575085053945e-09 2.4240334448932925 -2.574033444893304
265 1.7380674035422095e-09 2.424067780232018 -2.574067780232022
266 1.6167384184889722e-09 2.4241009064534267 -2.574100906453425
267 1.503843808162153e-09 2.4241328656864876 -2.5741328656864813
268 1.3987999977066456e-09 2.424163698611571 -2.574163698611562
269 1.3010634687671274e-09 2.4241934445094233 -2.5741934445094135
270 1.2101282632209776e-09 2.4242221413085216 -2.5742221413085127
271 1.1255232197637799e-09 2.424249825630862 -2.5742498256308552
272 1.0468094238658132e-09 2.42427653283623 -2.5742765328362265
273 9.735788026460357e-10 2.424302297065005 -2.574302297065004
274 9.054507820599467e-10 2.424327151279541 -2.574327151279541
275 8.420715201518103e-10 2.424351127304173 -2.5743511273041753
276 7.831114350737023e-10 2.4243742558638965 -2.5743742558638996
277 7.282636455691049e-10 2.4243965666217533 -2.5743965666217568
278 6.772426456441716e-10 2.424418088214976 -2.5744180882149794
279 6.297825264761636e-10 2.4244388482899257 -2.5744388482899287
280 5.856356909833549e-10 2.4244588735358623 -2.574458873535864
281 5.445719465646537e-10 2.4244781897175853 -2.5744781897175857
282 5.063767998664259e-10 2.4244968217069864 -2.574496821706986
283 4.708507108514004e-10 2.4245147935135445 -2.574514793513543
284 4.378078195116375e-10 2.424532128313795 -2.5745321283137934
285 4.0707535259310035e-10 2.424548848479816 -2.5745488484798145
286 3.7849247520871376e-10 2.4245649756067564 -2.5745649756067555
287 3.5190925520844907e-10 2.4245805305394375 -2.574580530539437
288 3.271865174625521e-10 2.4245955333980627 -2.5745955333980626
289 3.0419436587714177e-10 2.424610003603061 -2.574610003603061
290 2.8281232390681144e-10 2.424623959899092 -2.5746239598990925
291 2.6292794157167787e-10 2.4246374203782466 -2.5746374203782474
292 2.4443681106989246e-10 2.424650402502459 -2.5746504025024595
293 2.2724162655751723e-10 2.4246629231251653 -2.5746629231251656
294 2.1125195516502604e-10 2.424674998512231 -2.5746749985122315
295 1.963834910662099e-10 2.4246866443621693 -2.5746866443621697
296 1.825580225184309e-10 2.4246978758256765 -2.574697875825677
297 1.6970265991067546e-10 2.4247087075245024 -2.5747087075245028
298 1.5774943330770785e-10 2.424719153569687 -2.5747191535696867
299 1.466353809209675e-10 2.4247292275791716 -2.5747292275791716
300 1.3630185695390207e-10 2.424738942694819 -2.5747389426948195
301 1.26694165575314e-10 2.4247483115988517 -2.574748311598852
302 1.177614099984181e-10 2.424757346529731 -2.5747573465297315
303 1.0945655840033375e-10 2.424766059297498 -2.5747660592974984
304 1.0173537706714697e-10 2.42477446129859 -2.57477446129859
305 9.455717285555831e-11 2.424782563530156 -2.5747825635301553
306 8.788394144365608e-11 2.424790376603878 -2.5747903766038776
307 8.168016263354616e-11 2.424797910759329 -2.574797910759329
308 7.591280555552249e-11 2.4248051758768674 -2.5748051758768677
309 7.055154203905456e-11 2.4248121814900965 -2.574812181490097
310 6.556776996347047e-11 2.424818936797893 -2.5748189367978935
311 6.093491163039477e-11 2.42482545067603 -2.5748254506760295
312 5.662845019294149e-11 2.4248317316883963 -2.5748317316883957
313 5.26253814830957e-11 2.424837788097836 -2.5748377880978355
314 4.890446381189406e-11 2.4248436278766143 -2.5748436278766142
315 4.544588490251744e-11 2.4248492587165273 -2.5748492587165273
316 4.22311404596476e-11 2.4248546880386583 -2.5748546880386582
317 3.924311223202359e-11 2.424859923002807 -2.574859923002807
318 3.646590321371157e-11 2.4248649705165897 -2.5748649705165896
319 3.38846693759276e-11 2.4248698372442283 -2.5748698372442287
320 3.148565262678371e-11 2.4248745296150385 -2.574874529615039
321 2.9255972644470774e-11 2.424879053831622 -2.5748790538316224
322 2.718371881760273e-11 2.4248834158777814 -2.574883415877781
323 2.5257861774319323e-11 2.4248876215261563 -2.574887621526156
324 2.346807470576806e-11 2.424891676345604 -2.5748916763456036
325 2.1804740304998127e-11 2.424895585708318 -2.5748955857083176
326 2.0258893521085675e-11 2.424899354796706 -2.5748993547967056
327 1.8822462685696983e-11 2.424902988610028 -2.574902988610028
328 1.748750623475903e-11 2.4249064919708045 -2.574906491970805
329 1.6247043641004488e-11 2.4249098695310067 -2.574909869531007
330 1.5094201930021534e-11 2.424913125778027 -2.5749131257780276
331 1.402306396003361e-11 2.4249162650404474 -2.574916265040448
332 1.3027664017006835e-11 2.424919291493606 -2.5749192914936065
333 1.2102869054175791e-11 2.424922209164974 -2.574922209164974
334 1.1243441941366505e-11 2.4249250219393383 -2.5749250219393383
335 1.0444886275329246e-11 2.424927733563815 -2.5749277335638148
336 9.702936371036586e-12 2.4249303476526793 -2.5749303476526793
337 9.013493076914791e-12 2.424932867692036 -2.574932867692036
338 8.372906534770408e-12 2.42493529704432 -2.57493529704432
339 7.777868626934747e-12 2.4249376389526462 -2.574937638952646
340 7.2248266397290095e-12 2.4249398965450055 -2.5749398965450054
341 6.711105629553238e-12 2.424942072838315 -2.574942072838315
342 6.2337843220738876e-12 2.4249441707423287 -2.5749441707423286
343 5.790383797443788e-12 2.4249461930634104 -2.5749461930634103
344 5.378418196921864e-12 2.4249481425081743 -2.574948142508174
345 4.995675748076245e-12 2.4249500216870024 -2.5749500216870023
346 4.640092129970519e-12 2.424951833117435 -2.574951833117435
347 4.309705370353356e-12 2.424953579227447 -2.5749535792274467
348 4.0028640124756265e-12 2.424955262358605 -2.5749552623586047
349 3.7178888440125846e-12 2.424956884769119 -2.574956884769119
350 3.453083305404725e-12 2.4249584486367843 -2.5749584486367842
351 3.206990228932227e-12 2.4249599560618216 -2.5749599560618215
352 2.97851500408175e-12 2.4249614090696183 -2.5749614090696182
353 2.766295872924651e-12 2.424962809613373 -2.574962809613373
354 2.5690335275774245e-12 2.424964159576648 -2.574964159576648
355 2.385914382729837e-12 2.424965460775832 -2.574965460775832
356 2.2157831125468874e-12 2.4249667149625167 -2.574966714962516
357 2.0577931719722997e-12 2.4249679238257906 -2.57496792382579
358 1.9109852589238585e-12 2.4249690889944517 -2.574969088994451
359 1.7746481367764133e-12 2.4249702120391436 -2.5749702120391436
360 1.647961281325827e-12 2.4249712944744144 -2.5749712944744148
361 1.5303695810597873e-12 2.424972337760707 -2.5749723377607077
362 1.4211496562888115e-12 2.424973343306274 -2.574973343306275
363 1.3196718023911203e-12 2.424974312469034 -2.574974312469034
364 1.2254849912629595e-12 2.424975246558351 -2.574975246558351
365 1.1379907433051173e-12 2.4249761468367614 -2.574976146836762
366 1.0566651720278486e-12 2.4249770145216374 -2.5749770145216377
367 9.81170006353338e-13 2.4249778507867874 -2.5749778507867878


==> dat/pRKtraj0.4.dat <==
0 1.3441250000000002 2.0 3.0
1 1.147924981065089 1.804230769230769 2.7996153846153846
2 0.6916482878440015 1.2693842093050234 2.2514621765866107
3 0.2417789624660091 0.5029516327357014 1.4637137630182142
4 0.024132835584086652 -0.36023515741703543 0.5718441488953181
5 0.10375541789365912 -1.1804709325140335 -0.2838370394566344
6 0.3720746997473343 -1.8346650451865059 -0.9796705933232505
7 0.6327547394595083 -2.233684072125375 -1.425988492333426
8 0.7239147439705782 -2.3332491972946374 -1.5780095069800149
9 0.603235689949479 -2.1372357494926515 -1.4391370425795023
10 0.3539373663553425 -1.6934560726664363 -1.0567403989965989
11 0.11988779261041158 -1.0831344535472147 -0.5116281668082949
12 0.01641153683134267 -0.40614218224756415 0.09671816816869208
13 0.0700899157406638 0.23545720998499678 0.6666003713393409
14 0.2168711211590612 0.7529418559230119 1.1096386802309375
15 0.3509990760995027 1.0832716707668895 1.3631131734077873
16 0.3900314919935089 1.1966166030963943 1.3974932097739505
17 0.31733555929384144 1.0983039616358259 1.21838588447594
18 0.18166600830493806 0.825316112105258 0.8630347984849296
19 0.060349460335634306 0.4382818073936554 0.3923124077727224
20 0.011935853434055737 0.010512264265471277 -0.12024293215146384
21 0.04626128227402342 -0.3840393034116354 -0.6004665139177627
22 0.12606329885209477 -0.6819967060375949 -0.9847854269798066
23 0.19462417803102525 -0.8393288279350326 -1.2289857787734124
24 0.21021423346532925 -0.8365309739413335 -1.3133932548861458
25 0.16713322007266124 -0.679711266743683 -1.2439587700252148
26 0.09358098810009118 -0.39773019774614876 -1.0493973106475287
27 0.030939871617276175 -0.03612545170659673 -0.7751120876536111
28 0.008744469890507029 0.35101676639183865 -0.4750652258591035
29 0.02992726617282089 0.7098613977078712 -0.2029774931009968
30 0.07306108435705892 0.994916785347874 -0.004235471186364692
31 0.10785723027207267 1.17525280811282 0.09032712133686886
32 0.11333512941681022 1.2380497230866616 0.06797878693473322
33 0.08814064406739705 1.189145725277208 -0.06536170304158942
34 0.048410064874988626 1.050729204184854 -0.28743258917751585
35 0.016195714153813556 0.8567412240700499 -0.5642262054851188
36 0.0062899277150940845 0.6468560468990973 -0.8560080413868923
37 0.019028869690607755 0.46005589103640976 -1.1237415899861438
38 0.04221237874731145 0.32879991930349767 -1.334918987918336
39 0.059733460290829044 0.2746216557902584 -1.4679632463634569
40 0.06112242431322658 0.3057100429331302 -1.5146468607192634
41 0.04654985154963544 0.4166878703275337 -1.4803130665289144
42 0.02516416882028589 0.5904535997705398 -1.3820337162723744
43 0.008667459553633386 0.801651595925761 -1.2451387667772855
44 0.00440930942653244 1.0211232942761346 -1.0987648447717502
45 0.011920084656258798 1.220593201809861 -0.9711689943604455
46 0.024312618237497505 1.3768650372455347 -0.8855322988815033
47 0.03305730221997453 1.474932403185331 -0.8568489840538804
48 0.03297367563437552 1.5096174710404338 -0.890287520903102
49 0.024623485501032532 1.4856026204498036 -0.9811587861082952
50 0.01315162011693699 1.4159726530182568 -1.11637365933903
51 0.004741689656311018 1.3196008914919184 -1.2770567458874582
52 0.003012109073733617 1.2178614645932833 -1.441833923824782
53 0.007370893686366871 1.131214973329259 -1.5902465193463908
54 0.013959476883639787 1.0761921538048302 -1.7057674947759403
55 0.018279880739624936 1.063200163255136 -1.7779950220425362
56 0.01779366150685422 1.095419697395458 -1.803755233081407
57 0.013047599437029508 1.1688761890696755 -1.7870308967492385
58 0.006914327858514669 1.2735849115305005 -1.7378161985134304
59 0.0026475360101684536 1.3955154640212695 -1.6701521448579237
60 0.002009843188559103 1.5190169174722334 -1.599701314224032
61 0.004506565035329221 1.6293027409420031 -1.541262833505032
62 0.007990553263093452 1.7146161477537103 -1.5066069408115745
63 0.010099933204825993 1.767773598403456 -1.5029313971133567
64 0.009605009651676035 1.7869010131254859 -1.5321251935712572
65 0.006926618922055573 1.7753131359553251 -1.5908891124322333
66 0.0036583033620805148 1.7406195053865894 -1.6716296861189734
67 0.0015047083103167987 1.693250780978619 -1.7639328048983949
68 0.0013136800756206445 1.6446718453876212 -1.8563505534104137
69 0.0027280219894738177 1.6055750522537666 -1.9382079053909156
70 0.004560278183150633 1.584327639559271 -2.0011552567519675
71 0.005575613573713676 1.5858881209108555 -2.040251984355066
72 0.005186456767843838 1.611319369700332 -2.054453315323473
73 0.0036845039994152003 1.6579263845151126 -2.0464725183317394
74 0.001948509597183892 1.7199503721673919 -2.022086780323155
75 0.0008676087412279217 1.7896720829797055 -1.9890338338460938
76 0.0008434039621654336 1.8587268076515737 -1.9556969255219123
77 0.0016369025691852883 1.9194165706809092 -1.9297925905163846
78 0.002595115060971938 1.9658218139186816 -1.917258939289751
79 0.003075328088549137 1.9945601659173013 -1.9214968608259944
80 0.00280151167190029 2.0051047312735872 -1.943051708008713
81 0.001964073201592099 1.9996474415267398 -1.9797499234582123
82 0.0010449428211602649 1.9825627287727992 -2.0272353445498448
83 0.0005057677941723293 1.9595828572651104 -2.079793852231762
84 0.0005331335069395631 1.936831258615223 -2.1313200179211935
85 0.0009745153853053887 1.9198704866001013 -2.1762691323724908
86 0.0014727236683226338 1.9129072733570711 -2.2104521346399326
87 0.0016947877466884278 1.918262620640312 -2.231565507370953
88 0.0015138157496551573 1.9361666636018677 -2.239396400881077
89 0.0010493154190375099 1.9648845092212823 -2.2356967838052837
90 0.0005642329262175848 2.001128858428791 -2.2237708112040218
91 0.0002971147226288797 2.040675331571392 -2.207859490401834
92 0.0003324832755789101 2.079072247605145 -2.1924308941064354
93 0.0005761033424937969 2.112330606315375 -2.1814901714415003
94 0.0008335588841441016 2.137491711258729 -2.178011919137643
95 0.0009331871507001488 2.152996138644177 -2.1835712076063363
96 0.0008183221643171378 2.1588135316284447 -2.198213782366278
97 0.0005619099181060835 2.156331860561715 -2.2205668002344154
98 0.00030672061590148424 2.1480411729672433 -2.248155076448897
99 0.00017539717012813455 2.1370751863876967 -2.2778594895447934
100 0.00020491562839619615 2.1266906932352323 -2.30643757480183
101 0.0003384240474651242 2.119768035450054 -2.331023048418099
102 0.000470601844787635 2.1184063872042724 -2.3495305241339794
103 0.0005134044569905776 2.123667667506346 -2.3609116004142545
104 0.00044254699357769954 2.135496387259672 -2.3652350136002465
105 0.0003016300000748765 2.152814119485179 -2.3635921682894794
106 0.0001678134096462225 2.1737610429911376 -2.3578555946289255
107 0.00010381281723886686 2.1960369252090546 -2.3503379667740405
108 0.00012498848875039555 2.2172825398255434 -2.343410686856457
109 0.0001976660534921456 2.2354409103999084 -2.339142643244984
110 0.0002650483857593016 2.2490454305239354 -2.3390120925193383
111 0.00028222704976918304 2.2573969733809713 -2.3437295522768795
112 0.00023943755278421977 2.2606117330821798 -2.353189962373214
113 0.0001623139455921123 2.2595424283066357 -2.366551484050025
114 9.237101784247831e-05 2.2555943991301204 -2.382419406046554
115 6.149422405768087e-05 2.250472341170268 -2.399099413549516
116 7.553944168239672e-05 2.245901160538583 -2.4148767364744668
117 0.00011485210582798389 2.2433650243566525 -2.428277102305887
118 0.00014893679408489909 2.2439025800469974 -2.438271520271124
119 0.00015502392142787737 2.24798495232661 -2.4443982879066315
120 0.00012960970486795668 2.255488614740105 -2.44679012316701
121 8.756435097456022e-05 2.2657600012871 -2.446109556510424
122 5.112731835268253e-05 2.277755125332804 -2.4434093157604626
123 3.640760248764703e-05 2.2902274341998177 -2.4399444753362083
124 4.528187224988288e-05 2.301931891640387 -2.4369683776417235
125 6.641691289699034e-05 2.3118132707471357 -2.435544344048089
126 8.350913984498526e-05 2.3191514601295395 -2.436400372632483
127 8.508925446814967e-05 2.3236451414349517 -2.439845464587858
128 7.019562084708934e-05 2.3254259116524465 -2.4457555058578584
129 4.735824614257242e-05 2.325006018379039 -2.453625535810874
130 2.8440060514891077e-05 2.3231726480389705 -2.462675462956478
131 2.152307713786626e-05 2.3208487828158724 -2.471989211938845
132 2.694595216520823e-05 2.318944159904294 -2.4806637681955173
133 3.8240520682970847e-05 2.31821956701918 -2.487944886338203
134 4.6727177328828584e-05 2.319183926894203 -2.4933300095203528
135 4.667055663829661e-05 2.322037196255518 -2.4966253743009745
136 3.803860184580822e-05 2.3266642024407367 -2.49795217783126
137 2.5677738858845625e-05 2.3326764677014253 -2.4977047573224183
138 1.588920465908812e-05 2.339492057958906 -2.4964707450219246
139 1.2696331235335576e-05 2.3464385164571975 -2.4949281382516473
140 1.5929370547932212e-05 2.3528615987989343 -2.493736568019564
141 2.192938093935337e-05 2.3582229672935595 -2.4934396082735732
142 2.6094879010099895e-05 2.3621729506482727 -2.4943920197649705
143 2.558120773579406e-05 2.3645892942008966 -2.4967210033206855
144 2.0625073420042425e-05 2.3655786467396767 -2.5003247164777376
145 1.3957141043952764e-05 2.3654433982257963 -2.504905439162779
146 8.910367887939724e-06 2.3646215097090586 -2.5100297471251385
147 7.46995511988896e-06 2.3636104682699712 -2.515204560289127
148 9.360785308921982e-06 2.3628880462567547 -2.5199563867562547
149 1.252913732606789e-05 2.362842060322174 -2.523901566951781
150 1.4545750991514991e-05 2.363719039406507 -2.5267976087687383
151 1.4012878993146377e-05 2.365598104011602 -2.5285693113640435
152 1.1190168104980788e-05 2.368392076455878 -2.529307657916554
153 7.604840950961242e-06 2.371873580721288 -2.529243718735849
154 5.012362895651448e-06 2.3757202920539617 -2.528703404559924
155 4.382284235160405e-06 2.379571052941223 -2.5280513534191105
156 5.471044576552467e-06 2.3830835640485555 -2.527633242482726
157 7.133919688883522e-06 2.3859848288625587 -2.527725346142591
158 8.09385218674026e-06 2.3881072956424623 -2.5284983967310724
159 7.671514494529338e-06 2.3894063350254706 -2.5300001095287
160 6.075200532501546e-06 2.389957838984712 -2.5321575863629513
161 4.153399042850642e-06 2.3899378176140837 -2.5347977213243285
162 2.826741744645783e-06 2.3895884425409815 -2.537681159799234
163 2.563044489038019e-06 2.3891766911525463 -2.540543656634523
164 3.1818338416689934e-06 2.388952393075304 -2.5431380319944363
165 4.049066750890298e-06 2.389112052443496 -2.5452703513752133
166 4.496287046974398e-06 2.389773462862341 -2.546825312871791
167 4.197608040820006e-06 2.3909641219787026 -2.5477778347847835
168 3.300494727310685e-06 2.3926241421456615 -2.5481901470819515
169 2.2734959308143288e-06 2.3946221141735093 -2.5481959297223544
170 1.5973031517440422e-06 2.396780544976754 -2.5479748770343544
171 1.4943540877949968e-06 2.398906303285746 -2.5477222539796256
172 1.842100351997708e-06 2.4008210999981427 -2.5476184177287235
173 2.2913842562984066e-06 2.4023874033375217 -2.54780290438171
174 2.493860176292287e-06 2.4035262279132676 -2.548356641740511
175 2.2956707793533176e-06 2.4042247336586366 -2.5492943521569162
176 1.7943284320396519e-06 2.4045332648065174 -2.550567515297529
177 1.2471284180446546e-06 2.404553079983856 -2.5520766397455277
178 9.039159429412996e-07 2.4044173332634013 -2.553690283601411
179 8.685376841881948e-07 2.4042686889831444 -2.555267441273199
180 1.0620262872410718e-06 2.4042372032029293 -2.556679663587436
181 1.2931366561146768e-06 2.404421787736034 -2.557829595284042
182 1.3811711737816978e-06 2.4048777797607954 -2.5586634068907705
183 1.2549439214019908e-06 2.405612026937778 -2.5591757110526054
184 9.761974786078736e-07 2.4065856570021036 -2.5594067943473076
185 6.854845117747199e-07 2.407723528881417 -2.5594331675374584
186 5.120507156619603e-07 2.408928431009128 -2.559353368590182
187 5.032416861353028e-07 2.4100975238182922 -2.559271521479987
188 6.099339281816912e-07 2.411138375561956 -2.5592813016297185
189 7.279030861031405e-07 2.4119822038542424 -2.559452695596123
190 7.638651491129189e-07 2.4125925386451845 -2.559823339287833
191 6.85750347366107e-07 2.412968348830128 -2.5603953925156966
192 5.314871871081595e-07 2.4131415826942058 -2.5611379996757497
193 3.774778119178257e-07 2.413169918741928 -2.5619945400155237
194 2.9024861359847054e-07 2.413126185202759 -2.562893209193583
195 2.9070015971494056e-07 2.4130862978869247 -2.563759082458774
196 3.490435801674352e-07 2.4131176486523414 -2.5645257271890367
197 4.087496617167369e-07 2.413269661597638 -2.565144647675508
198 4.2190495425434293e-07 2.413567776346132 -2.565591302787776
199 3.7458864483169707e-07 2.414011504952418 -2.5658670499893073
200 2.8958217716812396e-07 2.414576545292876 -2.565997032842433
201 2.0822195177794267e-07 2.4152203232671456 -2.5660246396765114
202 1.6456982993018343e-07 2.415889866778815 -2.5660036304516742
203 1.6742914549748578e-07 2.41653064632018 -2.5659892969939504
204 1.990839928137783e-07 2.417094975175561 -2.5660300635879145
205 2.290139050360046e-07 2.4175487358469887 -2.5661607613236668
206 2.3274203525026904e-07 2.4178755457059604 -2.566398463195053
207 2.0455476312797316e-07 2.4180779286752276 -2.5667413131457604
208 1.5789821282592709e-07 2.4181755443182023 -2.56717029768629
209 1.1503615218212693e-07 2.4182009656284955 -2.5676534687898616
210 9.330934316875705e-08 2.4181938291178073 -2.56815179446959
211 9.615584136736521e-08 2.4181943635718026 -2.568625630667857
212 1.132014301550438e-07 2.418237320903258 -2.5690407910291175
213 1.2804050371177655e-07 2.4183471939286627 -2.5693733297304946
214 1.282417673199865e-07 2.418535344390687 -2.5696124140482506
215 1.11673507557572e-07 2.418799328948227 -2.569760998938941
216 8.616070418590582e-08 2.419124357420452 -2.569834369349301
217 6.364218297846835e-08 2.419486500968409 -2.569856932571802
218 5.2891564964602233e-08 2.4198570330747784 -2.569857877785742
219 5.507110445619745e-08 2.420207162328578 -2.5698664437775367
220 6.418234200188111e-08 2.420512413365301 -2.569907538490166
221 7.144464414000906e-08 2.420756022023383 -2.569998344341319
222 7.058453281583166e-08 2.420930907748556 -2.570146346279105
223 6.095297827579671e-08 2.421040034153054 -2.570348971668777
224 4.7050690650876636e-08 2.421095226152496 -2.5705947735880486
225 3.525239531017299e-08 2.421114739684269 -2.5708658615275746
226 2.9966997178859645e-08 2.421120045611525 -2.5711411178928665
227 3.145730037915073e-08 2.4211323727800904 -2.571399655340713
228 3.629175076777513e-08 2.421169550011941 -2.571623975166828
229 3.979057850746204e-08 2.4212436006147517 -2.5718023731655637
230 3.8810093593716344e-08 2.4213593949358256 -2.5719302874337306
231 3.326304025101645e-08 2.4215144836317055 -2.572010465447565
232 2.5712447698778007e-08 2.421700046893364 -2.572052015173268
233 1.954770633555425e-08 2.42190273147968 -2.572068568358735
234 1.6967597108591415e-08 2.422107030881117 -2.572075900684869
235 1.7923174503581274e-08 2.4222978082684237 -2.572089409121952
236 2.0469261835867614e-08 2.422462570838117 -2.5721218378796324
237 2.212212583431461e-08 2.4225931714740963 -2.572181577031434
238 2.1318836378528272e-08 2.422686724706602 -2.57227174683288
239 1.8149660553981595e-08 2.422745658681646 -2.5723901460203646
240 1.4061617691421557e-08 2.4227769611315693 -2.5725300061003753
241 1.0849232798607056e-08 2.422790794488134 -2.572681376487932
242 9.599668115978233e-09 2.422798737090544 -2.5728328835420813
243 1.0187085642057725e-08 2.422811944264355 -2.5729735697227345
244 1.1517680689396292e-08 2.422839512755885 -2.573094529384481
245 1.2278743542759596e-08 2.4228872797414382 -2.573190109988281
246 1.1700204190917551e-08 2.4229572044716474 -2.5732585306709663
247 9.902187573379573e-09 2.423047381454525 -2.5733018692691676
248 7.695437681184969e-09 2.4231526351006525 -2.573325467874453
249 6.026055085484039e-09 2.423265561866046 -2.5733368908843475
250 5.426267235889015e-09 2.4233778286357945 -2.5733446268063234
251 5.7765847747554e-09 2.4234815120102686 -2.573356749153175
252 6.466323851372913e-09 2.42357027338799 -2.5733797415358595
253 6.804605452020995e-09 2.4236402051282395 -2.57341765167091
254 6.415949733301618e-09 2.423690245233273 -2.5734716768627437
255 5.402135858437185e-09 2.423722130881475 -2.5735402106296767
256 4.214318350889701e-09 2.4237399329571594 -2.573619308328139
257 3.3491588165984743e-09 2.4237492737101953 -2.57370346964204
258 3.064190181104043e-09 2.423756369692323 -2.5737865957906014
259 3.268298576220019e-09 2.42376705764289 -2.5738629637820623
260 3.6227250331533067e-09 2.4237859515583775 -2.5739280694790434
261 3.765413971942855e-09 2.423815848102496 -2.5739792223189366
262 3.515535310777418e-09 2.423857451132487 -2.5740158209138113
263 2.9470417078902855e-09 2.4239094325938932 -2.5740392922777198
264 2.309432664202027e-09 2.4239687949873576 -2.574052729477971
265 1.8622931512862761e-09 2.4240314577751327 -2.5740603053428135
266 1.7284984641513512e-09 2.424092962231147 -2.5740665677218075
267 1.8451992572776632e-09 2.4241491794089227 -2.57407573162471
268 2.025584294046423e-09 2.4241969142153486 -2.5740910752509865
269 2.0807492291663454e-09 2.4242343223993377 -2.574114523101031
270 1.9249055578651753e-09 2.424261091818685 -2.574146464805884
271 1.6077078973664172e-09 2.424278378606616 -2.574185819054074
272 1.2663494263626118e-09 2.4242885265419853 -2.574230314311711
273 1.0358924308617734e-09 2.4242946284703013 -2.574276927488769
274 9.73952144628365e-10 2.4243000079635704 -2.574322402363649
275 1.0396224055242431e-09 2.4243077054816213 -2.5743637635034626
276 1.1304462504968527e-09 2.4243200462001817 -2.5743987485148514
277 1.1483077266838393e-09 2.424338348475437 -2.5744260996557036
278 1.0532667377161076e-09 2.424362806210794 -2.574445681542118
279 8.770830658977324e-10 2.4243925496279823 -2.574458420448583
280 6.947953636038395e-10 2.424425861692869 -2.574466087951059
281 5.763470933145554e-10 2.4244605057016626 -2.5744709734073714
282 5.481560431258581e-10 2.4244941061558363 -2.574475503146665
283 5.845974017371081e-10 2.4245245214244213 -2.5744818678693258
284 6.297644784131196e-10 2.424550152615381 -2.574491713835748
285 6.329373795910254e-10 2.424570146932509 -2.5745059395675574
286 5.759713764957874e-10 2.4245844728868726 -2.57452462069234
287 4.785183221889255e-10 2.4245938657836015 -2.574547064511143
288 3.814161174398034e-10 2.424599661591258 -2.574571976181569
289 3.2070727497279794e-10 2.4246035527568974 -2.574597702953415
290 3.0814626544861667e-10 2.424607308746226 -2.5746225136775096
291 3.2811293786128015e-10 2.4246125061501713 -2.574644868746487
292 3.5024831819552293e-10 2.4246203083406455 -2.574663640484774
293 3.484638654016603e-10 2.4246313241392263 -2.574678254524113
294 3.1478842796306417e-10 2.424645560800679 -2.574688736862754
295 2.610904374644729e-10 2.4246624712221148 -2.574695666697569
296 2.094895264204144e-10 2.4246810810832646 -2.5747000493236496
297 1.7846158231749065e-10 2.4247001706560702 -2.574703134363245
298 1.7301664788360593e-10 2.4247184797001013 -2.5747062109075642
299 1.8382706468145216e-10 2.4247349027838694 -2.5747104122314237
300 1.9448312578440596e-10 2.4247486463037458 -2.574716558809069
301 1.9163656425624787e-10 2.424759326437432 -2.5747250603942646
302 1.719541974087857e-10 2.4247669977591646 -2.574735887437515
303 1.4247119976829037e-10 2.424772113484474 -2.5747486108726205
304 1.1511396870445001e-10 2.4247754285508103 -2.5747624990663103
305 9.930068226027267e-11 2.424777864508725 -2.5747766529562823
306 9.702702183367329e-11 2.4247803595130506 -2.574790156088254
307 1.0281305147519237e-10 2.4247837271768655 -2.5748022157892674
308 1.0782794622465897e-10 2.4247885449042013 -2.574812274861315
309 1.0528108940199843e-10 2.424795086300832 -2.5748200791959923
310 9.388640732910236e-11 2.4248033045021073 -2.574825694471231
311 7.77526237838444e-11 2.4248128650560306 -2.574829473291956
312 6.328166116120748e-11 2.424823219629032 -2.574831981507226
313 5.524532740996957e-11 2.424833706309733 -2.574833897928606
314 5.434640584778272e-11 2.4248436593576272 -2.574835904602863
315 5.7407838899292685e-11 2.4248525111255264 -2.5748385849101636
316 5.969780052239582e-11 2.424859871380507 -2.574842344263063
317 5.7782962442631813e-11 2.42486557378244 -2.574847363647227
318 5.12398162094696e-11 2.42486968501277 -2.574853590511249
319 4.243860124431009e-11 2.424872478022934 -2.5748607655361773
320 3.4800978071514166e-11 2.424874376171664 -2.574868478515554
321 3.0728471850371974e-11 2.4248758788955675 -2.5748762427015723
322 3.040352691829895e-11 2.4248774815319067 -2.5748835749984615
323 3.200422912796874e-11 2.4248796018332945 -2.574890069463396
324 3.3006024996451444e-11 2.424882523749519 -2.574895453539744
325 3.1684838780465796e-11 2.424886365641757 -2.5748996198574026
326 2.795423094392735e-11 2.42489107586352 -2.5749026306659
327 2.3167060284046137e-11 2.424896454291399 -2.574904696317214
328 1.9144713592211815e-11 2.424902194582595 -2.5749061330213387
329 1.708678511180839e-11 2.4249079392077717 -2.5749073078260705
330 1.6988422821273552e-11 2.4249133379865335 -2.574908580093742
331 1.781494569919051e-11 2.4249181010307446 -2.5749102485696826
332 1.82249423885672e-11 2.4249220385371184 -2.574912511601004
333 1.7359223433710547e-11 2.4249250824296964 -2.574915445505108
334 1.5245329304525157e-11 2.424927287971185 -2.574919002968948
335 1.2648850716834303e-11 2.42492881662666 -2.5749230301955603
336 1.053491495428549e-11 2.4249299041930437 -2.5749272987844654
337 9.497872974217891e-12 2.424930820124405 -2.5749315464159044
338 9.481271670552793e-12 2.4249318248593426 -2.5749355195326635
339 9.902230077574181e-12 2.424933131739613 -2.57493901143033
340 1.0050918430870581e-11 2.4249348789147507 -2.57494189036125
341 9.502872447275656e-12 2.4249371147103145 -2.574944114174562
342 8.311757532242225e-12 2.4249397976417666 -2.5749457303103065
343 6.9070981573160495e-12 2.4249428099569483 -2.574946862264666
344 5.798469343565316e-12 2.4249459816346617 -2.5749476855988265
345 5.277387901680974e-12 2.424949120423788 -2.5749483979070447
346 5.285265280985385e-12 2.424952042932593 -2.574949187734277
347 5.496339494648339e-12 2.424954601999551 -2.5749502072120487
348 5.536534772310198e-12 2.4249567065011064 -2.574951552257153
349 5.1981665499800656e-12 2.4249583311853087 -2.5749532527442494
350 4.5303205631341825e-12 2.424959515808319 -2.5749552733753722
351 3.772461509843339e-12 2.4249603545192615 -2.57495752430089
352 3.1921687515534813e-12 2.4249609778376984 -2.57495987914763
353 2.9309540905408937e-12 2.4249615305066974 -2.5749621971712178
354 2.942826538010479e-12 2.4249621488764546 -2.574964345877677
355 3.0467347394980138e-12 2.4249629412658362 -2.5749662206669206
356 3.046422489272338e-12 2.4249639740374564 -2.5749677587625324
357 2.841487461990866e-12 2.4249652650517417 -2.5749689457623943
358 2.4687248773025416e-12 2.424966784925611 -2.57496981438453
359 2.060695364347609e-12 2.424968465311789 -2.5749704361921575
360 1.7576044786249412e-12 2.4249702124155603 -2.574970908081149
361 1.6269936786716954e-12 2.424971923311625 -2.5749713359672413
362 1.6366560884328862e-12 2.424973502387011 -2.5749718183470476
363 1.6867254121200048e-12 2.4249748754206597 -2.5749724322222556
364 1.674512958849128e-12 2.424975999356358 -2.5749732233303453
365 1.552230566304047e-12 2.4249768666232825 -2.574974201827573
366 1.3449970304169057e-12 2.4249775037680497 -2.5749753436603213
367 1.1259153331888427e-12 2.424977965038139 -2.5749765969849525
368 9.678265133761244e-13 2.424978322269298 -2.5749778922835715


==> dat/pRKtraj0.7.dat <==
0 1.3441250000000002 2.0 3.0
1 0.8062780698488949 1.4172663551401867 2.4035280373831776
2 0.08806060240044211 0.044277730519255876 0.9920815511174729
3 0.1730655951731488 -1.401403724534907 -0.5134275035647888
4 0.6489736453743438 -2.25767119620538 -1.4478788364695117
5 0.6438898221089968 -2.2043544422890005 -1.48839513023362
6 0.20861004565092736 -1.3614916375466781 -0.752586451312547
7 0.01900995351740735 -0.1801258367853562 0.31067842676147267
8 0.23748023029699614 0.799363154714231 1.1629631821469002
9 0.3983879020922364 1.1974197210001445 1.4264459726555017
10 0.2383020714251895 0.942183462782463 1.0308097665772236
11 0.031224454698024595 0.26136789916434094 0.20513870738452006
12 0.05844541562979383 -0.4573272103356997 -0.6616534089237287
13 0.19545477308438042 -0.8586014241923254 -1.2131939221138142
14 0.1909278389718992 -0.77282645299412 -1.2789106440999267
15 0.06380030830900235 -0.2674234734229422 -0.9253968436216639
16 0.010174759430537549 0.4132779742316957 -0.39625888715009444
17 0.07397958926796044 0.9787426501460472 0.0185966972739951
18 0.11915771327001495 1.2265849135032214 0.11732788733753988
19 0.07140868011634542 1.120658206400942 -0.13574480947094814
20 0.0115938212599124 0.7855629497388492 -0.6156226796042759
21 0.02011314021132521 0.43075217394420295 -1.1125160888505095
22 0.05944107861956476 0.24686915734423384 -1.435500398324277
23 0.05715829299538388 0.32375365561481273 -1.4945038740484067
24 0.019968765170881947 0.6236070245250702 -1.3271372386336064
25 0.004749299445551332 1.0140933489733537 -1.065587706757122
26 0.02331796709864023 1.3390201647782003 -0.8659338763319375
27 0.0359349702265095 1.4904907496187105 -0.8359894606999104
28 0.021665628776916517 1.4504134748620223 -0.993790334946982
29 0.004355814443424999 1.2869428542891557 -1.2711502280289062
30 0.006972962969403503 1.1132233452022833 -1.5549139755625547
31 0.018227833674188225 1.0315383406725624 -1.742805867292051
32 0.017260106660422624 1.089452803033013 -1.7872846141317962
33 0.006363513433228886 1.2658113232596446 -1.7095431272105794
34 0.002028139903032739 1.4889461334840581 -1.5812985606381786
35 0.007413216644008397 1.6748952391039227 -1.4865724322389497
36 0.010916017966759816 1.7661464950942256 -1.4829449799674
37 0.006644493551615718 1.7536970090774022 -1.57949435524405
38 0.001625832944317401 1.6748133366425355 -1.7390351728778495
39 0.0024172167175616297 1.5906087920849303 -1.900540080811065
40 0.0056280633060848215 1.5559548262184972 -2.009227385591466
41 0.005251717527750411 1.5960252615124926 -2.0400159319346645
42 0.002054099659135866 1.6989982024020966 -2.0048224081131005
43 0.0008143175998798213 1.8260662035415627 -1.9425504848815618
44 0.0023706002138009583 1.9320991252457012 -1.898427349992067
45 0.0033366358458949193 1.9864468561979074 -1.9032004502714883
46 0.002056027381034017 1.9846594662625212 -1.961416871167027
47 0.0005982340809387258 1.9471072931506457 -2.052802843387794
48 0.0008342069331915922 1.9067964736288816 -2.144447859912621
49 0.001747215451687151 1.8931607340323646 -2.2070125830963003
50 0.0016082871269186578 1.9195183932341888 -2.2272715837054666
51 0.0006685577001643694 1.9792728176792846 -2.2119126677082477
52 0.000312572380289625 2.0514127593537745 -2.1820363557902276
53 0.0007607554357864452 2.11168263565583 -2.1619854528511118
54 0.0010251707711237575 2.1437510216122933 -2.168176433603351
55 0.0006407356089976994 2.145435970025782 -2.2028740255694204
56 0.00021649395362433738 2.1278685307174605 -2.2550276154830575
57 0.00028595288958109706 2.1088729113006472 -2.3068910340941886
58 0.0005446704319394379 2.1042361743653233 -2.342752822174108
59 0.0004951555027520541 2.121001720917351 -2.355642725774675
60 0.00021859348952026243 2.155493589370424 -2.349307389542888
61 0.00011594702319709868 2.1963372136434223 -2.335189602821803
62 0.00024455288842360756 2.230497394303322 -2.3263903430494515
63 0.0003162945668234319 2.2492738373238566 -2.331673260490749
64 0.00020075616260924363 2.2516069501515767 -2.352158913355725
65 7.706678422529124e-05 2.2435772047889633 -2.38182544246683
66 9.72607923958764e-05 2.234809203949538 -2.411104548408734
67 0.0001703027496018101 2.2337696535311715 -2.4315835670083605
68 0.0001530983425620993 2.2441819766679862 -2.439590907074645
69 7.159652266615878e-05 2.2640003307349765 -2.437222088301034
70 4.187184782407545e-05 2.2870677805988002 -2.430681625393582
71 7.863851743411705e-05 2.3063797089464724 -2.4270196770211103
72 9.790276646715924e-05 2.317302075227722 -2.430913847544978
73 6.31447974421169e-05 2.319326400179946 -2.4429142641118764
74 2.7016969736455565e-05 2.3157732019449955 -2.459740202706142
75 3.281627255376403e-05 2.311839002702013 -2.4762331438913785
76 5.335579871774618e-05 2.3120641014087373 -2.4878890623465724
77 4.749242648329974e-05 2.318416036422109 -2.4927750261628097
78 2.3443384407200243e-05 2.32975754319085 -2.4920613004802634
79 1.47983899872247e-05 2.3427563407896104 -2.489111621500122
80 2.5268848695950488e-05 2.353648757557202 -2.4877196304418154
81 3.037722999847843e-05 2.359967050470524 -2.4903816126725316
82 1.9912195597489996e-05 2.3614708349990776 -2.4973651251457345
83 9.340940971049386e-06 2.359972893831197 -2.5068832436597575
84 1.098537242104694e-05 2.3582786637929467 -2.516155130536079
85 1.673615714939923e-05 2.3588226518457254 -2.522769671768168
86 1.476811744587081e-05 2.362644103973655 -2.5257098597812733
87 7.66328436016192e-06 2.369111523961121 -2.525628324767124
88 5.138194545294822e-06 2.376421618192004 -2.524348438437711
89 8.107821489258815e-06 2.382552301522409 -2.523911355132076
90 9.441471827685219e-06 2.3861897041946794 -2.5256490503028655
91 6.288471689789785e-06 2.387222372420539 -2.5296901637570053
92 3.189854654923885e-06 2.386639680652742 -2.535061629640048
93 3.649841401153278e-06 2.3859560486474582 -2.5402645000766624
94 5.252325971530011e-06 2.3864767271166283 -2.5440081986877097
95 4.599872092864166e-06 2.3887503983337877 -2.5457579576443443
96 2.4984894901308036e-06 2.392426771337985 -2.5458772586420593
97 1.7578265992003461e-06 2.396530093804099 -2.545354355756914
98 2.596403643456008e-06 2.399974071822804 -2.545287388973737
99 2.937675587514482e-06 2.4020593225439004 -2.546386963467668
100 1.9871834690283335e-06 2.402735511601151 -2.548714042757561
101 1.0773869947074827e-06 2.402542465563306 -2.551738865524501
102 1.2041192381292282e-06 2.4022976141504273 -2.5546535313951395
103 1.648296924550846e-06 2.4027006913141276 -2.5567673266307036
104 1.4341990387557735e-06 2.4040412470697525 -2.5577992378734624
105 8.12011986888253e-07 2.406125164955866 -2.5579514591152726
106 5.93868832948416e-07 2.4084245329636134 -2.557759544085536
107 8.295565264333782e-07 2.4103558317704006 -2.55781424026384
108 9.145725860266324e-07 2.4115468532638844 -2.558494591570614
109 6.279149023652453e-07 2.411975703402957 -2.559828955727951
110 3.603488293868473e-07 2.4119368445731753 -2.56152898117139
111 3.94655512155756e-07 2.4118714541923443 -2.5631592667944716
112 5.170391377835176e-07 2.4121546156024323 -2.5643501885266806
113 4.4739008503782984e-07 2.412939056757391 -2.5649541772711153
114 2.629858171961097e-07 2.414117305723058 -2.5650835792207722
115 1.984848721492405e-07 2.4154037792349063 -2.5650285823417853
116 2.643858877174332e-07 2.41648506002795 -2.5651069533424895
117 2.8477358644980744e-07 2.417163103636774 -2.5655208444625037
118 1.9829202490412312e-07 2.4174289241360967 -2.566283120642617
119 1.1947839716197617e-07 2.417443101224215 -2.567236864703301
120 1.2856871843720807e-07 2.417443721591624 -2.5681474476187023
121 1.6205939262423086e-07 2.417631823236501 -2.568817095252603
122 1.3956901606659855e-07 2.418087924984618 -2.5691683693258978
123 8.486425921543084e-08 2.4187525772303053 -2.5692636266251485
124 6.572153474389275e-08 2.4194713065809568 -2.569260083794858
125 8.40432904224836e-08 2.420075787446335 -2.5693286546964273
126 8.865436175453656e-08 2.420460667692047 -2.569577133237664
127 6.255755322093215e-08 2.42062261711054 -2.570011152941794
128 3.9307388014636624e-08 2.4206491824009593 -2.570545339586067
129 4.165108423090369e-08 2.4206688378587566 -2.571053267729553
130 5.0743604398245656e-08 2.420789325173243 -2.5714291277516104
131 4.3527814285251876e-08 2.4210530722322647 -2.571632313520647
132 2.7285276578067896e-08 2.4214272208010628 -2.571697400844113
133 2.1584277158995246e-08 2.4218282250508314 -2.5717095547414144
134 2.6645506041172995e-08 2.4221656915863217 -2.5717606949068506
135 2.7586783470437415e-08 2.422383589796958 -2.5719082905537944
136 1.971054711287501e-08 2.422480938076185 -2.5721546791104033
137 1.2841847514197258e-08 2.4225054541994684 -2.572453420490725
138 1.3424023930647122e-08 2.422526457908291 -2.5727363989075034
139 1.5869621686204205e-08 2.4226016848933667 -2.5729470130464582
140 1.3567535678271625e-08 2.422753479672502 -2.5730639871189953
141 8.741076395687997e-09 2.4229636954769322 -2.5731064746913175
142 7.0377637832047535e-09 2.4231871522848136 -2.573120604162494
143 8.425694321065325e-09 2.4233753120449304 -2.573155806859101
144 8.578467271605494e-09 2.4234983823024314 -2.573242716544811
145 6.201160657887117e-09 2.4235562711422847 -2.573382217438893
146 4.16920239824925e-09 2.4235749810398906 -2.5735490531633918
147 4.306067228482258e-09 2.4235919107772594 -2.5737065274693065
148 4.956493871582923e-09 2.423637996029333 -2.5738243661455016
149 4.2257040071963514e-09 2.423724997843757 -2.5738914308949155
150 2.790473799946236e-09 2.4238429016751204 -2.573918322524552
151 2.280069901980375e-09 2.423967277769831 -2.573930022660178
152 2.657464420394162e-09 2.42407206538415 -2.5739531115099594
153 2.665351127306703e-09 2.4241414271298267 -2.574003915388983
154 1.94779102742626e-09 2.4241755484164766 -2.574082709041603
155 1.3459053888748018e-09 2.4241885952032396 -2.5741757595548087
156 1.375249506288534e-09 2.4242007427008274 -2.5742632992269856
157 1.545852230944167e-09 2.4242285649784545 -2.5743291374427235
158 1.3148946636371006e-09 2.424278248829395 -2.5743674482048426
159 8.878179736521163e-10 2.4243442714989585 -2.5743840937244835
160 7.344669386566416e-10 2.424413424803022 -2.574392601545516
161 8.360615758734591e-10 2.4244717177063393 -2.5744072631382124
162 8.273347978926537e-10 2.4245107332640985 -2.574436778062655
163 6.107574758440482e-10 2.4245306976743506 -2.5744811859579912
164 4.322572907250466e-10 2.424539326660297 -2.57453302114207
165 4.374526435535486e-10 2.424547502981897 -2.5745816360253477
166 4.814194286273388e-10 2.424564105406767 -2.5746183730122545
167 4.0871886083926334e-10 2.4245923864408696 -2.5746401875925007
168 2.815572375941544e-10 2.424629302485546 -2.574650318958618
169 2.3537349500002414e-10 2.424667713200682 -2.574656091372598
170 2.623937993967429e-10 2.424700108045615 -2.5746651883125655
171 2.5653744059606076e-10 2.4247220148718247 -2.5746822445278243
172 1.9117515730193713e-10 2.424733623447817 -2.5747072231241273
173 1.381776412040514e-10 2.4247391353196197 -2.5747360662778904
174 1.386315558876694e-10 2.4247444202509048 -2.574763039337343
175 1.4970260621416376e-10 2.424754234110561 -2.5747835134447103
176 1.2690034092988078e-10 2.424770285697471 -2.5747958991914546
177 8.901709057373974e-11 2.4247908987584825 -2.5748019850523103
178 7.507904367654028e-11 2.4248122136535364 -2.5748057361457244
179 8.21584883459181e-11 2.4248301990319323 -2.574811282958267
180 7.945754124105697e-11 2.424842479334635 -2.5748210942195207
181 5.97341238972593e-11 2.4248491933024865 -2.5748351187489398
182 4.3982352482263565e-11 2.424852628354933 -2.5748511514113464
183 4.378192947074311e-11 2.424855950142829 -2.574866103878703
184 4.648170737198143e-11 2.4248617058503155 -2.574877501624296
185 3.935319431436213e-11 2.4248707926389166 -2.5748845157572675
186 2.806157736734427e-11 2.424882287884233 -2.5748881330481166
187 2.3847469138305044e-11 2.424894105524395 -2.5748904998269633
188 2.566709692009006e-11 2.4249040819059697 -2.574893836369784
189 2.4581930241351913e-11 2.4249109554913044 -2.5748994574094803
190 1.8631294423920863e-11 2.4249148206483713 -2.574907318551516
191 1.394497711748599e-11 2.4249169224333733 -2.5749162216846178
192 1.3782787411376063e-11 2.424918967975829 -2.5749245037775332
193 1.4410720880486672e-11 2.4249223213679385 -2.5749308421607116
194 1.2188756948194879e-11 2.4249274533079537 -2.5749348050438146
195 8.821634395195233e-12 2.424933856273721 -2.574936936493493
196 7.545528438179794e-12 2.424940402911068 -2.574938398187309
197 8.001420706560403e-12 2.424945932086225 -2.574940383495144
198 7.595920420433444e-12 2.424949774043909 -2.5749435924469717
199 5.80100724401067e-12 2.4249519901710594 -2.574947992087462
200 4.405515882655031e-12 2.424953258016728 -2.574952931567367
201 4.326037791879678e-12 2.4249544980966373 -2.5749575154435878
202 4.461124178400944e-12 2.4249564408425326 -2.5749610368281886
203 3.7704787209102975e-12 2.4249593330236525 -2.5749632710594055
204 2.7659610712937877e-12 2.4249628956165794 -2.5749645179187324
205 2.379027530530209e-12 2.424966519439813 -2.5749654060780727
206 2.4892119615538277e-12 2.42496958142751 -2.574966576902824
207 2.344374694374096e-12 2.424971726103722 -2.5749684030498496
208 1.8030698462068173e-12 2.424972992208665 -2.5749708619090783
209 1.387237547056941e-12 2.424973748383014 -2.574973599983001
210 1.3540765730901683e-12 2.424974490941817 -2.574976135172709
211 1.379009753610383e-12 2.4249756109669502 -2.574978089741781
212 1.1649153863757533e-12 2.4249772377287453 -2.5749793469476
213 8.650753724470661e-13 2.424979217909607 -2.574980071867496


==> dat/pRKtraj1.dat <==
0 1.3441250000000002 2.0 3.0
1 0.41238632231404904 0.8431818181818174 1.8159090909090898
2 0.13728081446876603 -1.2985143644234582 -0.39993112947658793
3 0.7356751627164112 -2.3642249361552814 -1.5776959594255984
4 0.2930312128092799 -1.5742093088575697 -0.9299459902002891
5 0.0525606231403347 0.11913598296497951 0.5975161775050692
6 0.3964024100424491 1.1604726478732907 1.4549803143988933
7 0.19979810291390984 0.8427374867126255 0.9401681157672158
8 0.021009532008300108 -0.23329199484346197 -0.3420929604971035
9 0.21030923518943723 -0.913014535654085 -1.2337912634863275
10 0.13172017899807614 -0.5874192091078052 -1.1230610510451113
11 0.010143926884535418 0.37524527668071317 -0.3757778985729892
12 0.10988712868950239 1.1207365810694259 0.15577225005984485
13 0.08441742199691556 1.1338426433634465 -0.0420259773933111
14 0.00655419997926044 0.6235942304547606 -0.7588548137238591
15 0.05656890507572891 0.21318908253303237 -1.3704953831252265
16 0.05279968041191664 0.32647898508036055 -1.4523022820922489
17 0.0051509956291456 0.8560401535565887 -1.1110996839769793
18 0.028714208273503926 1.3502195267816492 -0.7981058029316375
19 0.03232391967376583 1.4650869865134548 -0.8569551953847669
20 0.0042472706959660825 1.2429640257094547 -1.2451479291382963
21 0.014393235908987575 1.0071498085461488 -1.6393042802873818
22 0.019412876368060314 1.0321034528070216 -1.7649657757651718
23 0.003418651000405325 1.3144859440486178 -1.6255388606846215
24 0.007143929325441289 1.6253861180519533 -1.4500564782879193
25 0.011457827661564503 1.7486009513328646 -1.4548870788277033
26 0.0026350511438601124 1.665639665803412 -1.6587213356368575
27 0.003527157388874132 1.5367269460255255 -1.9015610793985653
28 0.006655653271375845 1.5304572860864842 -2.015058265337944
29 0.001944605999324776 1.676445801174379 -1.9698584898050933
30 0.0017449540476000853 1.864466504372613 -1.876457924847117
31 0.0038096744522182566 1.964822137385146 -1.8648294667575687
32 0.0013805247096696557 1.944210239573375 -1.9685533127385249
33 0.0008742033929689721 1.8775664438156543 -2.112970887922745
34 0.0021511403285939517 1.8640927896381816 -2.199154253907829
35 0.0009477951740108782 1.9371789588576571 -2.1939830247591496
36 0.0004495515257918539 2.047289853914942 -2.147255309988522
37 0.0011994598192991892 2.1196840985224688 -2.133968052076484
38 0.0006321956446972143 2.1237085560126534 -2.185021616971343
39 0.0002406478851326426 2.0916186116231295 -2.2683988510023827
40 0.0006611558814448425 2.0795879494642127 -2.3281548382982566
41 0.0004112519358216143 2.1149261325180992 -2.337199019748686
42 0.00013544916665580303 2.1776508872844644 -2.31572274529092
43 0.0003606941303923514 2.226272166824203 -2.3054151626926673
44 0.0002617096985933331 2.237616995265241 -2.3296384197920985
45 8.029248982092431e-05 2.2237226421978193 -2.3765346145156863
46 0.00019502960041955196 2.2152421785279626 -2.415620426242879
47 0.00016333081030857517 2.231673668006093 -2.4275581615325073
48 4.975297953591605e-05 2.2665273499279435 -2.418988847778608
49 0.00010469800638697631 2.297621865739682 -2.4122363127309296
50 0.00010016977252150401 2.309135045501087 -2.4232567259921667
51 3.18070413343613e-05 2.3042314975888862 -2.4490113523949097
52 5.5923470156536356e-05 2.299006686018758 -2.4735228272257976
53 6.0472810481706704e-05 2.3063069908202083 -2.484055453130214
54 2.0691151781245323e-05 2.3252314137610117 -2.481613852467392
55 2.9802022675856632e-05 2.3443960845972125 -2.477678816697684
56 3.5988416140235804e-05 2.3536925597817597 -2.482449358223283
57 1.3541257633734385e-05 2.3528521624276957 -2.4962787137544797
58 1.5897693307127814e-05 2.349968390822605 -2.511152270213643
59 2.1139266745850982e-05 2.3530391729572386 -2.5191456344002274
60 8.84426536035092e-06 2.3630907311499736 -2.519301081343061
61 8.52208517204342e-06 2.3745558361864907 -2.5172496012016614
62 1.2269732166034913e-05 2.381291511602366 -2.51919348360092
63 5.735816040951594e-06 2.3820252368563417 -2.526460390357632
64 4.610261279718725e-06 2.3806158754761273 -2.5352426903854774
65 7.04470452272607e-06 2.381823859297914 -2.540827525660343
66 3.6830029308994316e-06 2.3870499726200967 -2.541858264539232
67 2.527533028262585e-06 2.3937377755896585 -2.5409323033180886
68 4.005253932366087e-06 2.3983068892613124 -2.5416679938645474
69 2.338011964787834e-06 2.399450903005087 -2.5454069369830665
70 1.409302136670676e-06 2.3988799426982776 -2.55047160345377
71 2.2573899493907867e-06 2.399318609672751 -2.554167573184213
72 1.466495102620674e-06 2.4019798949257347 -2.5553097883997156
73 8.010017401634956e-07 2.405795236320278 -2.5549926535954812
74 1.2626823167917467e-06 2.4087557068941643 -2.555248994590111
75 9.088379747598796e-07 2.409828492509527 -2.5571337189100274
76 4.6431350805842264e-07 2.40968732236039 -2.5599935144481853
77 7.01850603513493e-07 2.409835010860974 -2.5623444283298387
78 5.566484556386586e-07 2.4111632494878426 -2.5633121878598684
79 2.741364502692467e-07 2.413296512427063 -2.5632884001375973
80 3.88219112181995e-07 2.4151489964830826 -2.5633737103070793
81 3.3709832646111604e-07 2.4159971378088545 -2.5643053762941435
82 1.643900675966925e-07 2.4160476494379566 -2.56588931644527
83 2.14036386054009e-07 2.416098848331366 -2.5673388617357435
84 2.0195175827117384e-07 2.41674946053967 -2.5680660243101374
85 9.975208609645791e-08 2.417920270980254 -2.5681599162029443
86 1.178299493323487e-07 2.4190472766893305 -2.5681936597102215
87 1.197602117319202e-07 2.4196599539638504 -2.5686461793114943
88 6.10068094670374e-08 2.419775646966655 -2.5695078678664816
89 6.489837469682291e-08 2.4198012757358427 -2.5703789294276578
90 7.034372603506589e-08 2.420114932143478 -2.5708878303899025
91 3.746475508818736e-08 2.420746454998715 -2.5710107680334118
92 3.583629884507111e-08 2.421415993626129 -2.571033147365727
93 4.095182976060485e-08 2.4218336497827373 -2.5712499766219534
94 2.3028581994447017e-08 2.4219544451388955 -2.5717109344070477
95 1.9880534225802382e-08 2.42197580732478 -2.572222915674609
96 2.3646029020246706e-08 2.4221254650187265 -2.572562166249736
97 1.4131947806417244e-08 2.4224606055108575 -2.5726751526346052
98 1.1101755218248521e-08 2.4228501970594905 -2.5726962649402543
99 1.3551902012035044e-08 2.423123282428828 -2.572799546706476
100 8.64151913394784e-09 2.423225402856549 -2.5730422925016354
101 6.25056278437397e-09 2.4232462866245905 -2.5733373792601357
102 7.71512485321646e-09 2.423317687116355 -2.5735554465963943
103 5.258129114407706e-09 2.423492877193093 -2.5736454193763616
104 3.5522414367633592e-09 2.4237153968309184 -2.5736657757109827
105 4.3667545551739906e-09 2.423888277552353 -2.5737153369362193
106 3.1806732664341197e-09 2.423965981712399 -2.5738413416111965
107 2.0387508504332574e-09 2.4239854295780474 -2.5740084306806437
108 2.4595415582667757e-09 2.424020067432914 -2.574144590648941
109 1.911609289265148e-09 2.4241104088006433 -2.5742106227454427
110 1.1815033881812376e-09 2.424235366475113 -2.5742288204610673
111 1.3799811796749717e-09 2.4243419602838077 -2.574253270592829
112 1.1411265821159589e-09 2.4243973222910693 -2.57431785614805
113 6.908324641508035e-10 2.424414019211583 -2.57441094139201
114 7.721443259084415e-10 2.424431506970617 -2.5744939241526423
115 6.765104466205374e-10 2.424477563080122 -2.5745398097595444
116 4.070208371731443e-10 2.424546645140332 -2.5745548583505813
117 4.3136838372148656e-10 2.424610910980046 -2.5745675700725776
118 3.98328175998941e-10 2.4246485643902025 -2.574600344258177
119 2.4124768502331584e-10 2.424661911689245 -2.5746514273742727
120 2.4091711958718065e-10 2.424671323880835 -2.574700955012766
121 2.329735484390971e-10 2.4246946102475087 -2.5747315821089867
122 1.435969572416429e-10 2.4247322526867263 -2.574743252108024
123 1.3468294535190495e-10 2.424770246196624 -2.5747503596963037
124 1.3539052864941503e-10 2.4247949626942673 -2.5747668899383482
125 8.568443003731385e-11 2.424805036314733 -2.574794535691369
126 7.546223021459575e-11 2.4248105097067074 -2.5748235538013438
127 7.820609264352907e-11 2.4248222425657144 -2.57484335885729
128 5.1171511472603015e-11 2.424842481833879 -2.5748519550912694
129 4.242512764707218e-11 2.4248645526120827 -2.5748562473933987
130 4.492119870525002e-11 2.424880319391238 -2.574864581849102
131 3.054262745494363e-11 2.4248875792725606 -2.574879354141556
132 2.3956862535423618e-11 2.4248909988870055 -2.5748960741210047
133 2.5670824840839934e-11 2.4248969303897607 -2.574908551175928
134 1.8197873763448058e-11 2.4249076818294775 -2.5749146251164174
135 1.359816599599828e-11 2.4249202999909243 -2.5749173844802833
136 1.4603488557307642e-11 2.4249301191040824 -2.574921618877372
137 1.0813301642986772e-11 2.42493515750602 -2.5749294232935465
138 7.762113868325926e-12 2.424937405533384 -2.5749389110836804
139 8.275291910053717e-12 2.424940441739496 -2.574946598566273
140 6.4031974167377825e-12 2.4249460933478644 -2.5749507453139313
141 4.4564942014435616e-12 2.4249532022809155 -2.574952588806514
142 4.674344245003681e-12 2.4249591917127433 -2.5749547785032387
143 3.776661275378679e-12 2.424962580028245 -2.5749588624561057
144 2.5729349206748964e-12 2.4249640976916518 -2.574964170965951
145 2.6339642272832364e-12 2.4249656882319965 -2.574968816077566
146 2.217899475187579e-12 2.4249686340454724 -2.574971566217567
147 1.493145884712277e-12 2.424972585220827 -2.574972817772233
148 1.4819048765879472e-12 2.424976172127601 -2.5749739828685656
149 1.2965514079033014e-12 2.4249783904452955 -2.57497610468333
150 8.702292358941932e-13 2.4249794225190473 -2.5749790363970666


==> dat/pRKtrajpRK2opt.dat <==
0 1.3441250000000002 2.0 3.0
1 0.8062780698488949 1.4172663551401867 2.4035280373831776
2 0.08806060240044211 0.044277730519255876 0.9920815511174729
3 0.1730655951731488 -1.401403724534907 -0.5134275035647888
4 0.6489736453743438 -2.25767119620538 -1.4478788364695117
5 0.6438898221089968 -2.2043544422890005 -1.48839513023362
6 0.20861004565092736 -1.3614916375466781 -0.752586451312547
7 0.01900995351740735 -0.1801258367853562 0.31067842676147267
8 0.23748023029699614 0.799363154714231 1.1629631821469002
9 0.3983879020922364 1.1974197210001445 1.4264459726555017
10 0.2383020714251895 0.942183462782463 1.0308097665772236
11 0.031224454698024595 0.26136789916434094 0.20513870738452006
12 0.05844541562979383 -0.4573272103356997 -0.6616534089237287
13 0.19545477308438042 -0.8586014241923254 -1.2131939221138142
14 0.1909278389718992 -0.77282645299412 -1.2789106440999267
15 0.06380030830900235 -0.2674234734229422 -0.9253968436216639
16 0.010174759430537549 0.4132779742316957 -0.39625888715009444
17 0.07397958926796044 0.9787426501460472 0.0185966972739951
18 0.11915771327001495 1.2265849135032214 0.11732788733753988
19 0.07140868011634542 1.120658206400942 -0.13574480947094814
20 0.0115938212599124 0.7855629497388492 -0.6156226796042759
21 0.02011314021132521 0.43075217394420295 -1.1125160888505095
22 0.05944107861956476 0.24686915734423384 -1.435500398324277
23 0.05715829299538388 0.32375365561481273 -1.4945038740484067
24 0.019968765170881947 0.6236070245250702 -1.3271372386336064
25 0.004749299445551332 1.0140933489733537 -1.065587706757122
26 0.02331796709864023 1.3390201647782003 -0.8659338763319375
27 0.0359349702265095 1.4904907496187105 -0.8359894606999104
28 0.021665628776916517 1.4504134748620223 -0.993790334946982
29 0.004355814443424999 1.2869428542891557 -1.2711502280289062
30 0.006972962969403503 1.1132233452022833 -1.5549139755625547
31 0.018227833674188225 1.0315383406725624 -1.742805867292051
32 0.017260106660422624 1.089452803033013 -1.7872846141317962
33 0.006363513433228886 1.2658113232596446 -1.7095431272105794
34 0.002028139903032739 1.4889461334840581 -1.5812985606381786
35 0.007413216644008397 1.6748952391039227 -1.4865724322389497
36 0.010916017966759816 1.7661464950942256 -1.4829449799674
37 0.006644493551615718 1.7536970090774022 -1.57949435524405
38 0.001625832944317401 1.6748133366425355 -1.7390351728778495
39 0.0024172167175616297 1.5906087920849303 -1.900540080811065
40 0.0056280633060848215 1.5559548262184972 -2.009227385591466
41 0.005251717527750411 1.5960252615124926 -2.0400159319346645
42 0.002054099659135866 1.6989982024020966 -2.0048224081131005
43 0.0008143175998798213 1.8260662035415627 -1.9425504848815618
44 0.0023706002138009583 1.9320991252457012 -1.898427349992067
45 0.0033366358458949193 1.9864468561979074 -1.9032004502714883
46 0.002056027381034017 1.9846594662625212 -1.961416871167027
47 0.0005982340809387258 1.9471072931506457 -2.052802843387794
48 0.0008342069331915922 1.9067964736288816 -2.144447859912621
49 0.001747215451687151 1.8931607340323646 -2.2070125830963003
50 0.0016082871269186578 1.9195183932341888 -2.2272715837054666
51 0.0006685577001643694 1.9792728176792846 -2.2119126677082477
52 0.000312572380289625 2.0514127593537745 -2.1820363557902276
53 0.0007607554357864452 2.11168263565583 -2.1619854528511118
54 0.0010251707711237575 2.1437510216122933 -2.168176433603351
55 0.0006407356089976994 2.145435970025782 -2.2028740255694204
56 0.00021649395362433738 2.1278685307174605 -2.2550276154830575
57 0.00028595288958109706 2.1088729113006472 -2.3068910340941886
58 0.0005446704319394379 2.1042361743653233 -2.342752822174108
59 0.0004951555027520541 2.121001720917351 -2.355642725774675
60 0.00021859348952026243 2.155493589370424 -2.349307389542888
61 0.00011594702319709868 2.1963372136434223 -2.335189602821803
62 0.00024455288842360756 2.230497394303322 -2.3263903430494515
63 0.0003162945668234319 2.2492738373238566 -2.331673260490749
64 0.00020075616260924363 2.2516069501515767 -2.352158913355725
65 7.706678422529124e-05 2.2435772047889633 -2.38182544246683
66 9.72607923958764e-05 2.234809203949538 -2.411104548408734
67 0.0001703027496018101 2.2337696535311715 -2.4315835670083605
68 0.0001530983425620993 2.2441819766679862 -2.439590907074645
69 7.159652266615878e-05 2.2640003307349765 -2.437222088301034
70 4.187184782407545e-05 2.2870677805988002 -2.430681625393582
71 7.863851743411705e-05 2.3063797089464724 -2.4270196770211103
72 9.790276646715924e-05 2.317302075227722 -2.430913847544978
73 6.31447974421169e-05 2.319326400179946 -2.4429142641118764
74 2.7016969736455565e-05 2.3157732019449955 -2.459740202706142
75 3.281627255376403e-05 2.311839002702013 -2.4762331438913785
76 5.335579871774618e-05 2.3120641014087373 -2.4878890623465724
77 4.749242648329974e-05 2.318416036422109 -2.4927750261628097
78 2.3443384407200243e-05 2.32975754319085 -2.4920613004802634
79 1.47983899872247e-05 2.3427563407896104 -2.489111621500122
80 2.5268848695950488e-05 2.353648757557202 -2.4877196304418154
81 3.037722999847843e-05 2.359967050470524 -2.4903816126725316
82 1.9912195597489996e-05 2.3614708349990776 -2.4973651251457345
83 9.340940971049386e-06 2.359972893831197 -2.5068832436597575
84 1.098537242104694e-05 2.3582786637929467 -2.516155130536079
85 1.673615714939923e-05 2.3588226518457254 -2.522769671768168
86 1.476811744587081e-05 2.362644103973655 -2.5257098597812733
87 7.66328436016192e-06 2.369111523961121 -2.525628324767124
88 5.138194545294822e-06 2.376421618192004 -2.524348438437711
89 8.107821489258815e-06 2.382552301522409 -2.523911355132076
90 9.441471827685219e-06 2.3861897041946794 -2.5256490503028655
91 6.288471689789785e-06 2.387222372420539 -2.5296901637570053
92 3.189854654923885e-06 2.386639680652742 -2.535061629640048
93 3.649841401153278e-06 2.3859560486474582 -2.5402645000766624
94 5.252325971530011e-06 2.3864767271166283 -2.5440081986877097
95 4.599872092864166e-06 2.3887503983337877 -2.5457579576443443
96 2.4984894901308036e-06 2.392426771337985 -2.5458772586420593
97 1.7578265992003461e-06 2.396530093804099 -2.545354355756914
98 2.596403643456008e-06 2.399974071822804 -2.545287388973737
99 2.937675587514482e-06 2.4020593225439004 -2.546386963467668
100 1.9871834690283335e-06 2.402735511601151 -2.548714042757561
101 1.0773869947074827e-06 2.402542465563306 -2.551738865524501
102 1.2041192381292282e-06 2.4022976141504273 -2.5546535313951395
103 1.648296924550846e-06 2.4027006913141276 -2.5567673266307036
104 1.4341990387557735e-06 2.4040412470697525 -2.5577992378734624
105 8.12011986888253e-07 2.406125164955866 -2.5579514591152726
106 5.93868832948416e-07 2.4084245329636134 -2.557759544085536
107 8.295565264333782e-07 2.4103558317704006 -2.55781424026384
108 9.145725860266324e-07 2.4115468532638844 -2.558494591570614
109 6.279149023652453e-07 2.411975703402957 -2.559828955727951
110 3.603488293868473e-07 2.4119368445731753 -2.56152898117139
111 3.94655512155756e-07 2.4118714541923443 -2.5631592667944716
112 5.170391377835176e-07 2.4121546156024323 -2.5643501885266806
113 4.4739008503782984e-07 2.412939056757391 -2.5649541772711153
114 2.629858171961097e-07 2.414117305723058 -2.5650835792207722
115 1.984848721492405e-07 2.4154037792349063 -2.5650285823417853
116 2.643858877174332e-07 2.41648506002795 -2.5651069533424895
117 2.8477358644980744e-07 2.417163103636774 -2.5655208444625037
118 1.9829202490412312e-07 2.4174289241360967 -2.566283120642617
119 1.1947839716197617e-07 2.417443101224215 -2.567236864703301
120 1.2856871843720807e-07 2.417443721591624 -2.5681474476187023
121 1.6205939262423086e-07 2.417631823236501 -2.568817095252603
122 1.3956901606659855e-07 2.418087924984618 -2.5691683693258978
123 8.486425921543084e-08 2.4187525772303053 -2.5692636266251485
124 6.572153474389275e-08 2.4194713065809568 -2.569260083794858
125 8.40432904224836e-08 2.420075787446335 -2.5693286546964273
126 8.865436175453656e-08 2.420460667692047 -2.569577133237664
127 6.255755322093215e-08 2.42062261711054 -2.570011152941794
128 3.9307388014636624e-08 2.4206491824009593 -2.570545339586067
129 4.165108423090369e-08 2.4206688378587566 -2.571053267729553
130 5.0743604398245656e-08 2.420789325173243 -2.5714291277516104
131 4.3527814285251876e-08 2.4210530722322647 -2.571632313520647
132 2.7285276578067896e-08 2.4214272208010628 -2.571697400844113
133 2.1584277158995246e-08 2.4218282250508314 -2.5717095547414144
134 2.6645506041172995e-08 2.4221656915863217 -2.5717606949068506
135 2.7586783470437415e-08 2.422383589796958 -2.5719082905537944
136 1.971054711287501e-08 2.422480938076185 -2.5721546791104033
137 1.2841847514197258e-08 2.4225054541994684 -2.572453420490725
138 1.3424023930647122e-08 2.422526457908291 -2.5727363989075034
139 1.5869621686204205e-08 2.4226016848933667 -2.5729470130464582
140 1.3567535678271625e-08 2.422753479672502 -2.5730639871189953
141 8.741076395687997e-09 2.4229636954769322 -2.5731064746913175
142 7.0377637832047535e-09 2.4231871522848136 -2.573120604162494
143 8.425694321065325e-09 2.4233753120449304 -2.573155806859101
144 8.578467271605494e-09 2.4234983823024314 -2.573242716544811
145 6.201160657887117e-09 2.4235562711422847 -2.573382217438893
146 4.16920239824925e-09 2.4235749810398906 -2.5735490531633918
147 4.306067228482258e-09 2.4235919107772594 -2.5737065274693065
148 4.956493871582923e-09 2.423637996029333 -2.5738243661455016
149 4.2257040071963514e-09 2.423724997843757 -2.5738914308949155
150 2.790473799946236e-09 2.4238429016751204 -2.573918322524552
151 2.280069901980375e-09 2.423967277769831 -2.573930022660178
152 2.657464420394162e-09 2.42407206538415 -2.5739531115099594
153 2.665351127306703e-09 2.4241414271298267 -2.574003915388983
154 1.94779102742626e-09 2.4241755484164766 -2.574082709041603
155 1.3459053888748018e-09 2.4241885952032396 -2.5741757595548087
156 1.375249506288534e-09 2.4242007427008274 -2.5742632992269856
157 1.545852230944167e-09 2.4242285649784545 -2.5743291374427235
158 1.3148946636371006e-09 2.424278248829395 -2.5743674482048426
159 8.878179736521163e-10 2.4243442714989585 -2.5743840937244835
160 7.344669386566416e-10 2.424413424803022 -2.574392601545516
161 8.360615758734591e-10 2.4244717177063393 -2.5744072631382124
162 8.273347978926537e-10 2.4245107332640985 -2.574436778062655
163 6.107574758440482e-10 2.4245306976743506 -2.5744811859579912
164 4.322572907250466e-10 2.424539326660297 -2.57453302114207
165 4.374526435535486e-10 2.424547502981897 -2.5745816360253477
166 4.814194286273388e-10 2.424564105406767 -2.5746183730122545
167 4.0871886083926334e-10 2.4245923864408696 -2.5746401875925007
168 2.815572375941544e-10 2.424629302485546 -2.574650318958618
169 2.3537349500002414e-10 2.424667713200682 -2.574656091372598
170 2.623937993967429e-10 2.424700108045615 -2.5746651883125655
171 2.5653744059606076e-10 2.4247220148718247 -2.5746822445278243
172 1.9117515730193713e-10 2.424733623447817 -2.5747072231241273
173 1.381776412040514e-10 2.4247391353196197 -2.5747360662778904
174 1.386315558876694e-10 2.4247444202509048 -2.574763039337343
175 1.4970260621416376e-10 2.424754234110561 -2.5747835134447103
176 1.2690034092988078e-10 2.424770285697471 -2.5747958991914546
177 8.901709057373974e-11 2.4247908987584825 -2.5748019850523103
178 7.507904367654028e-11 2.4248122136535364 -2.5748057361457244
179 8.21584883459181e-11 2.4248301990319323 -2.574811282958267
180 7.945754124105697e-11 2.424842479334635 -2.5748210942195207
181 5.97341238972593e-11 2.4248491933024865 -2.5748351187489398
182 4.3982352482263565e-11 2.424852628354933 -2.5748511514113464
183 4.378192947074311e-11 2.424855950142829 -2.574866103878703
184 4.648170737198143e-11 2.4248617058503155 -2.574877501624296
185 3.935319431436213e-11 2.4248707926389166 -2.5748845157572675
186 2.806157736734427e-11 2.424882287884233 -2.5748881330481166
187 2.3847469138305044e-11 2.424894105524395 -2.5748904998269633
188 2.566709692009006e-11 2.4249040819059697 -2.574893836369784
189 2.4581930241351913e-11 2.4249109554913044 -2.5748994574094803
190 1.8631294423920863e-11 2.4249148206483713 -2.574907318551516
191 1.394497711748599e-11 2.4249169224333733 -2.5749162216846178
192 1.3782787411376063e-11 2.424918967975829 -2.5749245037775332
193 1.4410720880486672e-11 2.4249223213679385 -2.5749308421607116
194 1.2188756948194879e-11 2.4249274533079537 -2.5749348050438146
195 8.821634395195233e-12 2.424933856273721 -2.574936936493493
196 7.545528438179794e-12 2.424940402911068 -2.574938398187309
197 8.001420706560403e-12 2.424945932086225 -2.574940383495144
198 7.595920420433444e-12 2.424949774043909 -2.5749435924469717
199 5.80100724401067e-12 2.4249519901710594 -2.574947992087462
200 4.405515882655031e-12 2.424953258016728 -2.574952931567367
201 4.326037791879678e-12 2.4249544980966373 -2.5749575154435878
202 4.461124178400944e-12 2.4249564408425326 -2.5749610368281886
203 3.7704787209102975e-12 2.4249593330236525 -2.5749632710594055
204 2.7659610712937877e-12 2.4249628956165794 -2.5749645179187324
205 2.379027530530209e-12 2.424966519439813 -2.5749654060780727
206 2.4892119615538277e-12 2.42496958142751 -2.574966576902824
207 2.344374694374096e-12 2.424971726103722 -2.5749684030498496
208 1.8030698462068173e-12 2.424972992208665 -2.5749708619090783
209 1.387237547056941e-12 2.424973748383014 -2.574973599983001
210 1.3540765730901683e-12 2.424974490941817 -2.574976135172709
211 1.379009753610383e-12 2.4249756109669502 -2.574978089741781
212 1.1649153863757533e-12 2.4249772377287453 -2.5749793469476
213 8.650753724470661e-13 2.424979217909607 -2.574980071867496


==> dat/pRKtrajpRKopt.dat <==
0 1.3441250000000002 2.0 3.0
1 1.147924981065091 1.8042307692307717 2.799615384615387
2 0.691648287844008 1.2693842093050325 2.251462176586619
3 0.24177896246601616 0.5029516327357184 1.4637137630182306
4 0.02413283558408833 -0.36023515741701184 0.5718441488953412
5 0.10375541789365218 -1.180470932514007 -0.2838370394566083
6 0.372074699747322 -1.8346650451864828 -0.979670593323227
7 0.6327547394594983 -2.233684072125361 -1.4259884923334112
8 0.7239147439705782 -2.3332491972946383 -1.578009506980014
9 0.6032356899494905 -2.1372357494926693 -1.439137042579518
10 0.3539373663553596 -1.6934560726664705 -1.0567403989966304
11 0.11988779261042475 -1.083134453547262 -0.5116281668083386
12 0.016411536831344328 -0.4061421822476177 0.09671816816864298
13 0.07008991574065353 0.23545720998494518 0.6666003713392947
14 0.21687112115904594 0.7529418559229707 1.1096386802309026
15 0.3509990760994923 1.0832716707668657 1.3631131734077708
16 0.39003149199351006 1.1966166030963923 1.3974932097739567
17 0.31733555929385376 1.0983039616358463 1.2183858844759694
18 0.1816660083049545 0.8253161121052977 0.8630347984849791
19 0.060349460335645665 0.4382818073937077 0.3923124077727855
20 0.011935853434056292 0.010512264265527371 -0.12024293215139611
21 0.046261282274014076 -0.3840393034115853 -0.6004665139177001
22 0.1260632988520822 -0.6819967060375598 -0.9847854269797583
23 0.19462417803101764 -0.8393288279350193 -1.2289857787733856
24 0.2102142334653313 -0.8365309739413455 -1.3133932548861436
25 0.16713322007267162 -0.6797112667437194 -1.2439587700252366
26 0.0935809881001039 -0.3977301977462051 -1.0493973106475698
27 0.03093987161728426 -0.036125451706665285 -0.7751120876536637
28 0.00874446989050677 0.3510167663917674 -0.4750652258591581
29 0.029927266172813667 0.709861397707807 -0.20297749310104368
30 0.07306108435704999 0.9949167853478255 -0.0042354711863951955
31 0.10785723027206778 1.175252808112793 0.09032712133686065
32 0.11333512941681224 1.2380497230866585 0.0679787869347497
33 0.08814064406740468 1.1891457252772275 -0.0653617030415497
34 0.04841006487499738 1.050729204184891 -0.28743258917745784
35 0.016195714153818746 0.856741224070097 -0.5642262054850502
36 0.0062899277150934635 0.6468560468991451 -0.8560080413868223
37 0.0190288696906026 0.4600558910364493 -1.1237415899860814
38 0.0422123787473055 0.3287999193035213 -1.3349189879182892
39 0.059733460290826046 0.2746216557902611 -1.4679632463634302
40 0.061122424313228285 0.3057100429331103 -1.5146468607192587
41 0.04654985154964064 0.416687870327493 -1.48031306652893
42 0.02516416882029157 0.5904535997704832 -1.382033716272405
43 0.008667459553636523 0.8016515959256955 -1.2451387667773242
44 0.00440930942653177 1.0211232942760686 -1.0987648447717888
45 0.011920084656255327 1.2205932018098027 -0.9711689943604758
46 0.024312618237493734 1.3768650372454905 -0.8855322988815191
47 0.03305730221997285 1.4749324031853055 -0.8568489840538775
48 0.032973675634376864 1.5096174710404278 -0.8902875209030794
49 0.024623485501035984 1.485602620449815 -0.9811587861082548
50 0.013151620116940543 1.4159726530182808 -1.1163736593389766
51 0.004741689656312819 1.3196008914919488 -1.277056745887398
52 0.0030121090737330342 1.2178614645933128 -1.441833923824722
53 0.007370893686364647 1.131214973329281 -1.5902465193463386
54 0.013959476883637517 1.0761921538048396 -1.7057674947759007
55 0.018279880739624027 1.0632001632551291 -1.7779950220425125
56 0.017793661506855185 1.0954196973954342 -1.8037552330813995
57 0.013047599437031732 1.1688761890696369 -1.7870308967492456
58 0.006914327858516844 1.2735849115304512 -1.737816198513448
59 0.0026475360101694597 1.395515464021215 -1.6701521448579462
60 0.002009843188558654 1.5190169174721802 -1.5997013142240533
61 0.004506565035327823 1.6293027409419565 -1.541262833505047
62 0.007990553263092124 1.7146161477536748 -1.506606940811578
63 0.01009993320482557 1.7677735984034337 -1.5029313971133467
64 0.009605009651676719 1.7869010131254774 -1.5321251935712334
65 0.006926618922056975 1.7753131359553287 -1.5908891124321975
66 0.0036583033620818106 1.7406195053866016 -1.6716296861189293
67 0.001504708310317359 1.6932507809786352 -1.763932804898347
68 0.001313680075620315 1.6446718453876363 -1.8563505534103668
69 0.002728021989472902 1.6055750522537757 -1.9382079053908745
70 0.004560278183149852 1.5843276395592703 -2.0011552567519364
71 0.005575613573713471 1.5858881209108433 -2.040251984355046
72 0.005186456767844317 1.6113193697003085 -2.0544533153234648
73 0.003684503999416106 1.6579263845150796 -2.046472518331741
74 0.001948509597184683 1.7199503721673524 -2.022086780323163
75 0.0008676087412282235 1.7896720829796635 -1.9890338338461044
76 0.0008434039621652133 1.8587268076515333 -1.9556969255219214
77 0.0016369025691848147 1.9194165706808741 -1.9297925905163886
78 0.0025951150609714885 1.9658218139186545 -1.9172589392897472
79 0.0030753280885491095 1.9945601659172836 -1.921496860825981
80 0.0028015116719006163 2.005104731273579 -1.9430517080086909
81 0.0019640732015926386 1.9996474415267396 -1.9797499234581826
82 0.0010449428211607124 1.9825627287728036 -2.02723534454981
83 0.0005057677941725219 1.9595828572651164 -2.0797938522317256
84 0.0005331335069394452 1.9368312586152276 -2.131320017921159
85 0.0009745153853051042 1.9198704866001013 -2.176269132372461
86 0.0014727236683223944 1.912907273357065 -2.2104521346399095
87 0.0016947877466884486 1.9182626206402984 -2.2315655073709375
88 0.0015138157496553829 1.9361666636018469 -2.239396400881069
89 0.001049315419037836 1.9648845092212557 -2.235696783805282
90 0.0005642329262178381 2.001128858428761 -2.2237708112040235
91 0.00029711472262896124 2.040675331571361 -2.207859490401836
92 0.00033248327557881645 2.0790722476051156 -2.1924308941064363
93 0.0005761033424936651 2.1123306063153495 -2.1814901714414976
94 0.0008335588841439524 2.137491711258709 -2.1780119191376355
95 0.0009331871507001956 2.1529961386441627 -2.1835712076063225
96 0.0008183221643172436 2.1588135316284363 -2.198213782366259
97 0.0005619099181062692 2.1563318605617114 -2.220566800234392
98 0.00030672061590159873 2.1480411729672424 -2.2481550764488705
99 0.00017539717012817445 2.1370751863876962 -2.277859489544766
100 0.00020491562839614237 2.126690693235231 -2.3064375748018042
101 0.00033842404746503053 2.1197680354500497 -2.3310230484180767
102 0.00047060184478753785 2.118406387204264 -2.3495305241339612
103 0.0005134044569905811 2.123667667506333 -2.3609116004142408
104 0.0004425469935778036 2.135496387259655 -2.365235013600237
105 0.00030163000007494244 2.152814119485158 -2.363592168289474
106 0.00016781340964633525 2.1737610429911145 -2.357855594628923
107 0.00010381281723888594 2.196036925209031 -2.3503379667740383
108 0.00012498848875039034 2.2172825398255207 -2.3434106868564535
109 0.00019766605349208835 2.2354409103998885 -2.339142643244978
110 0.00026504838575929814 2.249045430523919 -2.3390120925193285
111 0.0002822270497692004 2.257396973380959 -2.3437295522768657
112 0.00023943755278427528 2.260611733082171 -2.353189962373197
113 0.00016231394559220423 2.2595424283066294 -2.3665514840500057
114 9.237101784251994e-05 2.2555943991301155 -2.382419406046534
115 6.149422405768781e-05 2.250472341170263 -2.399099413549496
116 7.553944168240193e-05 2.245901160538577 -2.4148767364744472
117 0.00011485210582798562 2.2433650243566454 -2.4282771023058696
118 0.00014893679408487827 2.2439025800469876 -2.4382715202711087
119 0.00015502392142788084 2.247984952326598 -2.4443982879066195
120 0.0001296097048680122 2.2554886147400905 -2.446790123167001
121 8.756435097462614e-05 2.265760001287083 -2.4461095565104167
122 5.1127318352699874e-05 2.277755125332786 -2.443409315760457
123 3.640760248767999e-05 2.2902274341997995 -2.4399444753362025
124 4.528187224989329e-05 2.3019318916403693 -2.436968377641717
125 6.641691289696432e-05 2.3118132707471193 -2.4355443440480804
126 8.35091398450321e-05 2.3191514601295253 -2.4364003726324728
127 8.508925446815314e-05 2.32364514143494 -2.439845464587845
128 7.019562084707373e-05 2.3254259116524367 -2.4457555058578433
129 4.73582461425516e-05 2.325006018379031 -2.4536255358108576
130 2.844006051493271e-05 2.3231726480389634 -2.4626754629564607
131 2.1523077137831567e-05 2.320848782815865 -2.4719892119388276
132 2.694595216515966e-05 2.318944159904286 -2.480663768195501
133 3.8240520683021154e-05 2.3182195670191708 -2.4879448863381883
134 4.6727177328814706e-05 2.3191839268941923 -2.49333000952034
135 4.66705566383261e-05 2.3220371962555055 -2.496625374300963
136 3.8038601845882813e-05 2.326664202440723 -2.497952177831251
137 2.5677738858845625e-05 2.3326764677014102 -2.4977047573224107
138 1.588920465915057e-05 2.3394920579588905 -2.4964707450219183
139 1.2696331235356392e-05 2.3464385164571824 -2.494928138251641
140 1.5929370547940885e-05 2.3528615987989205 -2.4937365680195565
141 2.192938093936725e-05 2.3582229672935466 -2.4934396082735644
142 2.6094879010125915e-05 2.362172950648261 -2.49439201976496
143 2.558120773575069e-05 2.364589294200887 -2.4967210033206735
144 2.062507342006671e-05 2.365578646739668 -2.5003247164777243
145 1.3957141043945825e-05 2.365443398225788 -2.5049054391627648
146 8.910367887998705e-06 2.3646215097090506 -2.5100297471251243
147 7.469955119876817e-06 2.363610468269963 -2.515204560289113
148 9.360785308913308e-06 2.3628880462567454 -2.519956386756241
149 1.2529137326048809e-05 2.3628420603221643 -2.523901566951768
150 1.4545750991535808e-05 2.3637190394064964 -2.5267976087687263
151 1.4012878993139438e-05 2.36559810401159 -2.528569311364032
152 1.1190168105010279e-05 2.368392076455865 -2.529307657916543
153 7.604840951056652e-06 2.371873580721274 -2.529243718735839
154 5.0123628956115496e-06 2.3757202920539475 -2.528703404559914
155 4.382284235215916e-06 2.379571052941208 -2.5280513534191007
156 5.471044576483078e-06 2.383083564048541 -2.527633242482716
157 7.1339196889060735e-06 2.3859848288625445 -2.52772534614258
158 8.093852186707301e-06 2.388107295642449 -2.5284983967310604
159 7.671514494524134e-06 2.389406335025458 -2.530000109528688
160 6.0752005325345054e-06 2.3899578389847007 -2.532157586362939
161 4.153399042807274e-06 2.3899378176140735 -2.5347977213243156
162 2.8267417447012944e-06 2.3895884425409717 -2.53768115979922
163 2.5630444890605703e-06 2.389176691152536 -2.540543656634509
164 3.181833841721035e-06 2.3889523930752943 -2.5431380319944226
165 4.049066750911115e-06 2.3891120524434855 -2.5452703513752004
166 4.496287047002154e-06 2.3897734628623297 -2.5468253128717784
167 4.197608040778372e-06 2.390964121978691 -2.5477778347847715
168 3.3004947273453794e-06 2.392624142145649 -2.54819014708194
169 2.2734959308108593e-06 2.3946221141734965 -2.5481959297223424
170 1.597303151770063e-06 2.3967805449767403 -2.5479748770343433
171 1.4943540877550981e-06 2.3989063032857323 -2.5477222539796145
172 1.8421003520618928e-06 2.4008210999981285 -2.5476184177287124
173 2.2913842563226927e-06 2.4023874033375083 -2.5478029043816983
174 2.4938601762489188e-06 2.4035262279132548 -2.548356641740499
175 2.2956707792787245e-06 2.4042247336586247 -2.5492943521569034
176 1.7943284320726116e-06 2.4045332648065054 -2.550567515297516
177 1.2471284180463893e-06 2.404553079983844 -2.5520766397455135
178 9.039159428719107e-07 2.4044173332633894 -2.5536902836013966
179 8.685376841500309e-07 2.4042686889831324 -2.555267441273185
180 1.0620262871994385e-06 2.4042372032029165 -2.5566796635874227
181 1.293136656144167e-06 2.404421787736021 -2.557829595284029
182 1.3811711737383298e-06 2.404877779760782 -2.5586634068907577
183 1.2549439214349506e-06 2.405612026937764 -2.5591757110525926
184 9.761974786408334e-07 2.4065856570020894 -2.5594067943472942
185 6.854845118059449e-07 2.407723528881403 -2.559433167537445
186 5.120507157348186e-07 2.4089284310091137 -2.559353368590169
187 5.032416860971389e-07 2.410097523818278 -2.559271521479974
188 6.099339282493454e-07 2.4111383755619413 -2.559281301629705
189 7.279030860736502e-07 2.411982203854228 -2.55945269559611
190 7.638651491805731e-07 2.41259253864517 -2.55982333928782
191 6.857503473348819e-07 2.4129683488301144 -2.560395392515683
192 5.314871871445886e-07 2.4131415826941924 -2.5611379996757355
193 3.7747781195078545e-07 2.4131699187419153 -2.5619945400155095
194 2.902486135655108e-07 2.4131261852027466 -2.5628932091935686
195 2.907001596438169e-07 2.4130862978869128 -2.5637590824587595
196 3.4904358013447545e-07 2.413117648652329 -2.5645257271890225
197 4.0874966171326743e-07 2.4132696615976257 -2.565144647675494
198 4.219049542890374e-07 2.4135677763461185 -2.5655913027877624
199 3.7458864480047205e-07 2.4140115049524042 -2.5658670499892935
200 2.895821771282253e-07 2.4145765452928623 -2.5659970328424193
201 2.0822195181957603e-07 2.4152203232671314 -2.566024639676498
202 1.6456982996661262e-07 2.4158898667788 -2.566003630451661
203 1.6742914549401633e-07 2.4165306463201652 -2.5659892969939366
204 1.9908399284673806e-07 2.4170949751755466 -2.566030063587901
205 2.290139051019241e-07 2.4175487358469745 -2.566160761323654
206 2.3274203521210513e-07 2.417875545705946 -2.56639846319504
207 2.0455476308460507e-07 2.4180779286752143 -2.5667413131457475
208 1.5789821282072292e-07 2.41817554431819 -2.567170297686277
209 1.150361522168214e-07 2.418200965628483 -2.567653468789848
210 9.330934316181816e-08 2.418193829117795 -2.568151794469576
211 9.615584132573185e-08 2.41819436357179 -2.568625630667843
212 1.1320143021749385e-07 2.4182373209032457 -2.569040791029104
213 1.2804050377943077e-07 2.4183471939286503 -2.5693733297304817
214 1.282417673807018e-07 2.4185353443906745 -2.5696124140482377
215 1.1167350758359285e-07 2.418799328948214 -2.569760998938929
216 8.616070421192668e-08 2.419124357420439 -2.5698343693492895
217 6.364218297673363e-08 2.4194865009683957 -2.5698569325717906
218 5.289156498368419e-08 2.4198570330747655 -2.5698578777857306
219 5.507110445099328e-08 2.4202071623285657 -2.5698664437775247
220 6.418234192902272e-08 2.4205124133652887 -2.569907538490154
221 7.144464410011042e-08 2.4207560220233706 -2.5699983443413066
222 7.058453284532196e-08 2.4209309077485437 -2.5701463462790923
223 6.095297826538837e-08 2.421040034153042 -2.570348971668764
224 4.705069060924327e-08 2.4210952261524836 -2.5705947735880357
225 3.5252395337928566e-08 2.4211147396842567 -2.570865861527562
226 2.9966997138961005e-08 2.421120045611512 -2.571141117892854
227 3.145730033925209e-08 2.4211323727800775 -2.571399655340701
228 3.629175076257096e-08 2.4211695500119284 -2.571623975166816
229 3.979057853695234e-08 2.4212436006147393 -2.5718023731655513
230 3.881009351738851e-08 2.4213593949358136 -2.5719302874337187
231 3.326304027877203e-08 2.421514483631694 -2.572010465447553
232 2.5712447728268306e-08 2.421700046893353 -2.5720520151732558
233 1.9547706352901484e-08 2.42190273147967 -2.572068568358723
234 1.6967597058284434e-08 2.422107030881106 -2.572075900684857
235 1.7923174489703486e-08 2.4222978082684126 -2.5720894091219404
236 2.046926189311349e-08 2.422462570838106 -2.572121837879621
237 2.212212585860074e-08 2.4225931714740847 -2.5721815770314227
238 2.131883643750887e-08 2.42268672470659 -2.572271746832869
239 1.8149660508878784e-08 2.422745658681633 -2.5723901460203535
240 1.406161764805347e-08 2.4227769611315564 -2.5725300061003646
241 1.0849232854118207e-08 2.422790794488121 -2.5726813764879215
242 9.599668140264361e-09 2.422798737090531 -2.57283288354207
243 1.0187085600424362e-08 2.422811944264342 -2.572973569722723
244 1.1517680718886592e-08 2.4228395127558726 -2.5730945293844685
245 1.2278743568780448e-08 2.4228872797414267 -2.573190109988268
246 1.1700204182243934e-08 2.4229572044716363 -2.5732585306709534
247 9.902187526542039e-09 2.4230473814545137 -2.573301869269155
248 7.695437708940545e-09 2.4231526351006414 -2.5733254678744406
249 6.0260551167090615e-09 2.4232655618660344 -2.573336890884335
250 5.426267228950121e-09 2.423377828635783 -2.573344626806311
251 5.776584799041529e-09 2.423481512010257 -2.573356749153163
252 6.466323804535379e-09 2.4235702733879774 -2.573379741535848
253 6.804605301100053e-09 2.423640205128227 -2.573417651670899
254 6.415949755853023e-09 2.4236902452332605 -2.5734716768627326
255 5.4021358827233135e-09 2.423722130881463 -2.573540210629665
256 4.2143183751758295e-09 2.423739932957147 -2.5736193083281274
257 3.349158873844349e-09 2.4237492737101833 -2.573703469642029
258 3.0641902019207246e-09 2.4237563696923115 -2.5737865957905903
259 3.2682985970367007e-09 2.4237670576428783 -2.573862963782051
260 3.6227250539699885e-09 2.423785951558366 -2.5739280694790323
261 3.7654139233705974e-09 2.423815848102485 -2.573979222318925
262 3.5155352587357136e-09 2.423857451132476 -2.5740158209137998
263 2.9470416645221986e-09 2.423909432593883 -2.574039292277708
264 2.309432686753432e-09 2.4239687949873474 -2.574052729477959
265 1.8622930628153789e-09 2.4240314577751225 -2.5740603053428015
266 1.7284985127236085e-09 2.4240929622311365 -2.574066567721796
267 1.845199278094345e-09 2.424149179408912 -2.5740757316246987
268 2.0255843547617447e-09 2.4241969142153375 -2.5740910752509762
269 2.0807491753899177e-09 2.424234322399326 -2.574114523101021
270 1.9249056133763265e-09 2.4242610918186736 -2.5741464648058745
271 1.6077079181830989e-09 2.4242783786066044 -2.574185819054065
272 1.2663493743209076e-09 2.4242885265419742 -2.574230314311702
273 1.0358924464742847e-09 2.4242946284702906 -2.57427692748876
274 9.739521637103232e-10 2.4243000079635597 -2.5743224023636384
275 1.0396224246062014e-09 2.4243077054816107 -2.574363763503451
276 1.1304462036593188e-09 2.424320046200171 -2.57439874851484
277 1.1483076833157524e-09 2.4243383484754264 -2.5744260996556916
278 1.0532667637369597e-09 2.4243628062107834 -2.574445681542106
279 8.770831231436071e-10 2.4243925496279712 -2.574458420448571
280 6.947953566649456e-10 2.4244258616928573 -2.5744660879510466
281 5.763470499464685e-10 2.424460505701651 -2.574470973407359
282 5.481560708814337e-10 2.4244941061558247 -2.5744755031466524
283 5.845973895940437e-10 2.4245245214244093 -2.5744818678693138
284 6.297644749436726e-10 2.4245501526153688 -2.574491713835736
285 6.32937367447961e-10 2.424570146932496 -2.5745059395675454
286 5.759713660874466e-10 2.4245844728868597 -2.5745246206923276
287 4.785183777000768e-10 2.424593865783589 -2.5745470645111306
288 3.814160740717165e-10 2.424599661591246 -2.5745719761815566
289 3.2070720211441195e-10 2.4246035527568854 -2.574597702953403
290 3.0814618218188983e-10 2.424607308746214 -2.5746225136774976
291 3.281128892890228e-10 2.4246125061501598 -2.5746448687464745
292 3.502484136053141e-10 2.4246203083406335 -2.574663640484762
293 3.484638567280429e-10 2.4246313241392143 -2.574678254524101
294 3.147884175547233e-10 2.424645560800667 -2.5746887368627425
295 2.6109042011723815e-10 2.4246624712221028 -2.5746956666975573
296 2.0948951427735008e-10 2.4246810810832526 -2.574700049323638
297 1.7846159793000194e-10 2.4247001706560583 -2.5747031343632334
298 1.7301660104607208e-10 2.424718479700089 -2.5747062109075527
299 1.8382702651753569e-10 2.4247349027838574 -2.5747104122314117
300 1.9448311884551206e-10 2.4247486463037338 -2.5747165588090564
301 1.9163651741871401e-10 2.42475932643742 -2.5747250603942518
302 1.7195412281567624e-10 2.424766997759152 -2.574735887437502
303 1.424712257891425e-10 2.4247721134844618 -2.5747486108726076
304 1.1511399992947258e-10 2.424775428550798 -2.5747624990662974
305 9.930074297559432e-11 2.424777864508713 -2.5747766529562695
306 9.702704785452543e-11 2.424780359513039 -2.574790156088241
307 1.0281296820846553e-10 2.4247837271768535 -2.5748022157892554
308 1.0782797571495806e-10 2.424788544904189 -2.574812274861303
309 1.0528105297280543e-10 2.424795086300819 -2.5748200791959803
310 9.388636569573894e-11 2.424803304502094 -2.5748256944712193
311 7.77526168449505e-11 2.4248128650560172 -2.5748294732919446
312 6.328161952784406e-11 2.424823219629019 -2.5748319815072143
313 5.524528751132962e-11 2.424833706309721 -2.574833897928594
314 5.4346395439441864e-11 2.424843659357616 -2.5748359046028506
315 5.740778859231188e-11 2.424852511125515 -2.5748385849101516
316 5.969779184877844e-11 2.424859871380496 -2.574842344263051
317 5.778291560509796e-11 2.424865573782429 -2.574847363647215
318 5.123986998589736e-11 2.4248696850127587 -2.5748535905112373
319 4.243861859154485e-11 2.4248724780229227 -2.5748607655361653
320 3.480096419372636e-11 2.4248743761716525 -2.5748684785155427
321 3.0728419808667695e-11 2.424875878895556 -2.5748762427015612
322 3.040351997940505e-11 2.4248774815318948 -2.57488357499845
323 3.200417708626446e-11 2.4248796018332825 -2.5748900694633847
324 3.3005985097811497e-11 2.4248825237495066 -2.574895453539733
325 3.1684864801317936e-11 2.4248863656417456 -2.5748996198573915
326 2.7954112982730983e-11 2.4248910758635085 -2.574902630665889
327 2.3167042936811377e-11 2.424896454291388 -2.574904696317203
328 1.914473787834048e-11 2.4249021945825833 -2.5749061330213276
329 1.708684062295962e-11 2.4249079392077606 -2.5749073078260594
330 1.6988414147656172e-11 2.424913337986522 -2.5749085800937306
331 1.7814964781148745e-11 2.424918101030733 -2.5749102485696707
332 1.8224966674695864e-11 2.424922038537107 -2.574912511600992
333 1.7359219964263595e-11 2.4249250824296844 -2.5749154455050967
334 1.5245311957290397e-11 2.424927287971174 -2.574919002968937
335 1.2648795205683072e-11 2.4249288166266494 -2.5749230301955492
336 1.0534901076497682e-11 2.4249299041930334 -2.574927298784454
337 9.497893790899603e-12 2.4249308201243944 -2.5749315464158933
338 9.481323712257073e-12 2.4249318248593315 -2.574935519532653
339 9.902141606676906e-12 2.4249331317396017 -2.57493901143032
340 1.0050901083635821e-11 2.4249348789147396 -2.57494189036124
341 9.502894998680844e-12 2.424937114710304 -2.574944114174552
342 8.31177314475351e-12 2.4249397976417564 -2.5749457303102963
343 6.90721438378894e-12 2.4249428099569386 -2.574946862264656
344 5.798524854716547e-12 2.424945981634652 -2.5749476855988163
345 5.277330655806267e-12 2.4249491204237783 -2.574948397907034
346 5.285277424049717e-12 2.4249520429325826 -2.5749491877342665
347 5.496355107159623e-12 2.4249546019995414 -2.5749502072120376
348 5.5365451806510535e-12 2.424956706501096 -2.5749515522571422
349 5.198220326407821e-12 2.424958331185298 -2.5749532527442387
350 4.530336175645466e-12 2.4249595158083084 -2.5749552733753625
351 3.7724129375860116e-12 2.4249603545192504 -2.574957524300881
352 3.192184364064765e-12 2.424960977837687 -2.5749598791476203
353 2.9309749072226055e-12 2.424961530506686 -2.5749621971712076
354 2.9428508241391427e-12 2.424962148876443 -2.5749643458776665
355 3.0467520867327735e-12 2.4249629412658256 -2.5749662206669095
356 3.0464433059540497e-12 2.4249639740374462 -2.5749677587625213
357 2.8415065439491016e-12 2.424965265051732 -2.574968945762383
358 2.4686728355982623e-12 2.4249667849256014 -2.5749698143845188
359 2.0607092421354167e-12 2.4249684653117796 -2.574970436192146
360 1.757621825859701e-12 2.424970212415551 -2.574970908081138
361 1.6270127606299312e-12 2.4249719233116154 -2.574971335967231
362 1.6367011912432616e-12 2.4249735023870014 -2.574971818347038
363 1.6867739843773322e-12 2.424974875420649 -2.5749724322222454
364 1.6744609171448488e-12 2.4249759993563473 -2.574973223330335
365 1.5521802593232437e-12 2.4249768666232723 -2.5749742018275636
366 1.3450039693108096e-12 2.424977503768039 -2.574975343660312
367 1.125896251230607e-12 2.4249779650381287 -2.574976596984943
368 9.678074314178886e-13 2.4249783222692884 -2.5749778922835618


==> dat/simpleratioeps0.01mode2.dat <==
1 1
3 2.0406292619493165
5 3.0654649408401493
9 5.197851026013896
13 7.1692233406381165
17 9.032570546118208
21 10.762629642020743
25 12.274531001589827
29 13.527964676198486


==> dat/simpleratioeps0.01mode4.dat <==
1 1
3 2.040240370970255
5 3.0757785355810063
9 5.236127541184718
13 7.31492249544766
17 9.357688166780855
21 11.376157159515481
25 13.28804725503822
29 15.241841631195499
33 16.824604934361034
37 18.523200619974812
39 19.51810795361751
41 20.31263278660661
45 21.768556466302368


==> dat/simpleratioeps0.01mode6.dat <==
1 1
3 1.750764525993884
5 1.8031496062992125
9 1.41358024691358
13 0.9896283491789111
17 0.7567746199603437
21 0.6126270733012307
25 0.5146067415730338
29 0.4436265013560636
33 0.38985359210078313
37 0.34770725781961737
39 0.3298761163929703
41 0.3137845985201425
45 0.285892634207241


==> dat/simpleratioeps0.01mode7.dat <==
1 1
3 2.045809960904301
5 3.043109987357775
9 4.836447659232469
13 5.915704104202506
17 5.899754901960784
21 5.618814192343605
25 5.261420765027323
29 4.854002823149829
33 4.420752984389348
37 3.991212070966672
39 3.786534528865817
41 3.6465687017118618
45 3.281663258350375


==> dat/simpleratioeps1mode2.dat <==
1 1
3 1.4345373467112597
5 2.0830671271314483
9 3.4697190314404356
13 4.801895711016021
17 6.110840245678466
21 7.260099300383661
25 8.355714285714285
29 9.256966092753347


==> dat/simpleratioeps1mode4.dat <==
1 1
3 1.4350761536371675
5 2.085541958423314
9 3.4835401067570277
13 4.860179141503488
17 6.25441568976345
21 7.528920283178593
25 8.805664287358969
29 9.996392798143075
33 11.096120144377517
37 12.252188176796997
39 12.895709410701519
41 13.502549182990382
45 14.642392219924957


==> dat/simpleratioeps1mode6.dat <==
1 1
3 1.3160919540229885
5 1.4967320261437909
9 1.298185941043084
13 0.9896283491789111
17 0.7567746199603437
21 0.6126270733012307
25 0.5146067415730338
29 0.4436265013560636
33 0.38985359210078313
37 0.34770725781961737
39 0.3298761163929703
41 0.3137845985201425
45 0.285892634207241


==> dat/simpleratioeps1mode7.dat <==
1 1
3 1.4381908346776602
5 2.0706236559139786
9 3.3769640852974185
13 4.516135084427767
17 5.383806754641021
21 5.81846748851825
25 5.800240963855422
29 5.646493079990617


==> dat/wDGctraj0.4.dat <==
0 0.464 2.0 4.0
1 0.4178104765177647 1.94 3.9951999999999996
2 0.36405448245867994 1.8624384461718235 3.988410433193453
3 0.30929336757101566 1.7721859553981396 3.9795689458080155
4 0.25855081685037534 1.6744526459428672 3.9686909517047804
5 0.21451341666797094 1.5736097616133755 3.955809841546377
6 0.1779983479063025 1.4730014864479473 3.940968125279573
7 0.14865078846502824 1.3750128963691042 3.924214927323613
8 0.12553602430470623 1.2812281957201725 3.905604875745496
9 0.10753717594504053 1.1926069596678155 3.8851973952464585
10 0.09357877895442068 1.1096453767825714 3.863056137004798
11 0.08272865470497985 1.0325101634787777 3.839248459709963
12 0.07422726524332413 0.961143384436195 3.813844931997898
13 0.0674798088147312 0.8953411792610414 3.786918846382917
14 0.062032743164051274 0.8348110240756447 3.7585457425832614
15 0.057546542180099206 0.7792122377051186 3.7288029413535257
16 0.05377029769182751 0.7281838656671039 3.6977690912290693
17 0.050520295131441496 0.681363302683458 3.665523731001539
18 0.047662926753310485 0.6383982625435222 3.632146870730101
19 0.04510152652634729 0.5989540585823189 3.597718593859421
20 0.042766449491898575 0.562717639511052 3.562318682668886
21 0.04060770397145783 0.5293994255173576 3.5260262688759827
22 0.03858953145013586 0.4987336895514266 3.488919510794548
23 0.036686443493361864 0.47047800792931743 3.4510752980274613
24 0.034880334997707534 0.44441214424983494 3.4125689842676254
25 0.03315838629823556 0.42033661582031806 3.37347414840065
26 0.03151154077027478 0.39807111030262493 3.333862383753966
27 0.02993340129723797 0.37745286298770897 3.2938031150245752
28 0.028419431386808428 0.35833506518543834 3.25336344214355
29 0.026966377944458043 0.34058534668908264 3.2126080101008485
30 0.02557185548578507 0.3240843565238154 3.1715989035587153
31 0.0242340480813986 0.3087244536130821 3.1303955649248194
32 0.02295149726567648 0.29440851073544916 3.089054734435446
33 0.021722952763509967 0.2810488298750496 3.0476304107121184
34 0.02054726912207483 0.268566163855348 3.006173830199126
35 0.019423335849000484 0.2568888373298568 2.9647334638615512
36 0.018350031937603758 0.2459519593230744 2.923355029520275
37 0.017326198050891355 0.23569671924867916 2.8820815182188704
38 0.016350621386935067 0.2260697584573289 2.8409532330540745
39 0.015422029536397836 0.21702260973050935 2.800007838953573
40 0.014539090595376988 0.20851119763602094 2.7592804219492417
41 0.013700417504323572 0.2004953932254658 2.718803556568052
42 0.01290457511199171 0.19293861713895202 2.6786073800441006
43 0.012150088859344415 0.18580748575814585 2.638719672141459
44 0.011435454276269153 0.17907149559808097 2.5991659394667694
45 0.010759146708725537 0.1727027416407829 2.559969503241044
46 0.010119630863787112 0.16667566578493603 2.5211515895904846
47 0.009515369888383824 0.16096683201404355 2.4827314215051084
48 0.008944833794372048 0.15555472527148162 2.4447263117004994
49 0.008406507115308529 0.1504195713765269 2.4071517557013324
50 0.007898895734595455 0.14554317562355992 2.370021524544773
51 0.007420532864755252 0.14090877798030885 2.333347756576988
52 0.006969984186740344 0.1365009230433825 2.2971410478865075
53 0.006545852178888934 0.13230534312358702 2.2614105409837757
54 0.006146779679344155 0.12830885302260917 2.226164011396957
55 0.005771452734969103 0.12449925522936123 2.1914079519097664
56 0.005418602795196922 0.12086525441116315 2.15714765421796
57 0.005087008311779414 0.11739638020429476 2.12338728782721
58 0.0047754958057680775 0.11408291742235775 2.0901299760565943
59 0.004482940461851728 0.11091584290119348 2.0573778690490627
60 0.004208266307834425 0.10788676828744972 2.025132213723247
61 0.0039504460339196065 0.10498788815573247 1.9933934206300759
62 0.0037085005028455915 0.10221193290789528 1.962161127703152
63 0.003481497998007063 0.09955212596853891 1.9314342609139699
64 0.0032685532526594775 0.09700214484420491 1.9012110918621048
65 0.003068826299261717 0.09455608566091801 1.8714892923467157
66 0.0028815211740579744 0.09220843083642433 1.8422659859793518
67 0.0027058845081984846 0.08995401958035047 1.8135377969093796
68 0.002541204033095993 0.08778802094815757 1.7853008957425778
69 0.0023868070243404193 0.0857059092036925 1.7575510427408159
70 0.002242058705365162 0.08370344127079521 1.7302836283964207
71 0.0021063606291827856 0.08177663607719472 1.703493711479075
72 0.0019791490538854078 0.07992175561416229 1.6771760546560202
73 0.0018598933252309986 0.0781352875533857 1.6513251577881431
74 0.001748094277501764 0.07641392927854963 1.6259352890053502
75 0.0016432826619128878 0.07475457320338118 1.6010005136646184
76 0.0015450176101553439 0.07315429326065198 1.5765147212933721
77 0.0014528851391604387 0.07161033245799495 1.5524716506194935
78 0.00136649670186077 0.07012009140655126 1.5288649127874125
79 0.0012854877875770547 0.0686811177375491 1.5056880128574597
80 0.0012095165746675214 0.067291096330051 1.4829343696830448
81 0.0011382626372217564 0.06594784028039687 1.4605973342573428
82 0.0010714257068500453 0.06464928255041065 1.438670206618081
83 0.001008724489999261 0.06339346823731001 1.417146251395773
84 0.0009498955407049741 0.06217854741353706 1.396018712087396
85 0.0008946921882553833 0.061002768489475244 1.3752808241340864
86 0.0008428835188854676 0.059864472056292584 1.354925826877986
87 0.0007942534103299727 0.0587620851700039 1.3349469744699114
88 0.0007485996178328142 0.05769411604131972 1.3153375457960974
89 0.0007057329100304946 0.05665914909898717 1.2960908534888864
90 0.000665476252991119 0.05565584039716285 1.277200252082906
91 0.0006276640405923991 0.05468291333992212 1.2586591453750415
92 0.0005921413693560652 0.053739154698330065 1.240460993043358
93 0.0005587633558173911 0.05282341089760203 1.2225993165770577
94 0.0005273944944928506 0.05193458455378845 1.2050677045666174
95 0.0004979080545123116 0.05107163124114872 1.1878598174004034
96 0.00047018551300138657 0.050233556472950296 1.1709693914113222
97 0.000444116023331664 0.04941941287985776 1.1543902425144625
98 0.00041959591639897557 0.04862829757137562 1.1381162693741709
99 0.0003965282331404894 0.047859349666991916 1.1221414561366256
100 0.0003748222865583219 0.04711174798474721 1.1064598747616987
101 0.00035439325157896187 0.046384708875936535 1.0910656869857358
102 0.0003351617811427248 0.04567748419554849 1.0759531459448424
103 0.00031705364698452593 0.044989359398864705 1.0611165974863153
104 0.000299999403635538 0.04431965175539125 1.0465504811940307
105 0.00028393407424394537 0.043667708671977994 1.0322493311518615
106 0.00026879685688136824 0.04303290611760834 1.0182077764675597
107 0.0002545308500690518 0.04241464714291546 1.004420541578001
108 0.0002410827963241596 0.04181236048800673 0.9908824463552317
109 0.0002284028425911193 0.04122549927266065 0.9775884060313946
110 0.0002164443164856797 0.04065353976340252 0.9645334309593273
111 0.0002051635173399301 0.040095980212372054 0.9517126262244192
112 0.00019451952109486725 0.03955233976326919 0.9391211911221853
113 0.00018447399814306578 0.03902215742000803 0.9267544185149555
114 0.00017499104327754162 0.038504991074024705 0.9146076940800844
115 0.00016603701695398602 0.03800041658647596 0.9026764954611607
116 0.00015758039712216379 0.03750802692183339 0.8909563913328274
117 0.00014959164092845343 0.03702743132962528 0.8794430403890112
118 0.00014204305563528602 0.03655825457130611 0.8681321902636046
119 0.00013490867814467132 0.036100136189444076 0.8570196763919369
120 0.00012816416255214923 0.03565272981661134 0.8461014208207133
121 0.00012178667519444112 0.03521570252154147 0.8353734309734829
122 0.00011575479668888597 0.03478873419028441 0.8248317983781326
123 0.00011004843049550514 0.03437151694024295 0.8144726973623623
124 0.0001046487175633451 0.03396375456511712 0.8042923837226122
125 9.953795665167783e-05 0.03356516200891429 0.7942871933714437
126 9.469952994379206e-05 0.03317546486730519 0.7844535409679543
127 9.011783359656634e-05 0.03279439891471902 0.7747879185354075
128 8.57782128928717e-05 0.03242170965567592 0.7652868940698915
129 8.166690168618552e-05 0.03205715189895254 0.7559471101434767
130 7.777096584770215e-05 0.03170048935326687 0.7467652825050302
131 7.407825044577008e-05 0.031351494243252884 0.7377381986815462
132 7.057733040575892e-05 0.03100994694457326 0.7288627165825864
133 6.725746441552799e-05 0.030675635637091754 0.7201357631101662
134 6.410855185761236e-05 0.030348355975093957 0.7115543327761986
135 6.112109256412131e-05 0.030027910773608498 0.703115486329385
136 5.828614920423443e-05 0.029714109709939356 0.6948163493932511
137 5.559531212713323e-05 0.029406769039574652 0.6866541111168384
138 5.304066649529034e-05 0.02910571132568822 0.6786260228393965
139 5.061476155430185e-05 0.028810765181497968 0.6707293967702649
140 4.8310581895949424e-05 0.028521765024789335 0.6629616046849897
141 4.612152058096433e-05 0.028238550843953592 0.6553200766385913
142 4.404135399708382e-05 0.02796096797492955 0.6478022996967764
143 4.206421833648485e-05 0.0276888668884733 0.6404058166857786
144 4.0184587584592026e-05 0.02742210298721455 0.6331282249614073
145 3.839725291962723e-05 0.02716053641198964 0.6259671751977963
146 3.6697303429130364e-05 0.026904031856971055 0.6189203701962537
147 3.5080108056071885e-05 0.026652458393140864 0.6119855637145394
148 3.3541298693127926e-05 0.026405689299681456 0.6051605593168249
149 3.207675434922942e-05 0.026163601902881417 0.5984432092445249
150 3.06825863176546e-05 0.025926077422176924 0.5918314133081316
151 2.9355124279736644e-05 0.025693000822970657 0.5853231178001295
152 2.8090903282728783e-05 0.02546426067589005 0.5789163144290184
153 2.688665153453175e-05 0.025239749022165716 0.5726090392744302
154 2.5739278961863235e-05 0.025019361244828328 0.5663993717632839
155 2.464586648205665e-05 0.024802995945438996 0.560285433666888
156 2.3603655942035376e-05 0.024590554826083647 0.5542653881188672
157 2.261004068113576e-05 0.024381942576376582 0.5483374386537616
158 2.1662556677364097e-05 0.024177066765232177 0.5424998282661208
159 2.0758874239383987e-05 0.02397583773717658 0.536750838489891
160 1.9896790209055404e-05 0.023778168512983467 0.5310887884978768
161 1.9074220641697994e-05 0.02358397469442941 0.525512034221035
162 1.828919393344114e-05 0.02339317437297516 0.5200189674873495
163 1.7539844367062905e-05 0.02320568804218926 0.5146080151800164
164 1.6824406049620058e-05 0.023021438513740146 0.5092776384146596
165 1.6141207216941485e-05 0.02284035083679171 0.5040263317352873
166 1.5488664881706327e-05 0.022662352220646005 0.4988526223286907
167 1.4865279803364781e-05 0.022487371960484594 0.49375506925697626
168 1.4269631759591854e-05 0.022315341366067835 0.48873226270792325
169 1.3700375100298537e-05 0.022146193693258334 0.4837828232628474
170 1.3156234566469248e-05 0.021979864078241717 0.47890540118165137
171 1.263600135725398e-05 0.021816289474324086 0.47409867570473957
172 1.2138529429824889e-05 0.021655408591191676 0.46936135437147186
173 1.1662732017515434e-05 0.021497161836523844 0.46469217235483246
174 1.1207578352700344e-05 0.02134149125985588 0.4600898918119869
175 1.0772090581751919e-05 0.021188340498593285 0.45555330125040333
176 1.035534086022629e-05 0.0210376547260839 0.4510812149092139
177 9.956448617196677e-06 0.020889380601658854 0.44667247215549394
178 9.574577978363005e-06 0.02074346622255756 0.4423259368951394
179 9.208935338232179e-06 0.02059986107765617 0.4380404969980247
180 8.858767072283715e-06 0.020458516002922582 0.4338150637371272
181 8.523357380614959e-06 0.02031938313852496 0.42964857124130634
182 8.202026255100946e-06 0.020182415887523952 0.42553997596143084
183 7.894127562609214e-06 0.020047568876082344 0.4214882561495495
184 7.599047237281785e-06 0.019914797915128707 0.41749241135080684
185 7.316201575337183e-06 0.019784059963414816 0.41355146190780817
186 7.045035626257399e-06 0.019655313091909234 0.4096644484771428
187 6.785021674609485e-06 0.019528516449472184 0.4058304315577806
188 6.5356578071111814e-06 0.019403630229759324 0.4020484910310591
189 6.2964665598863625e-06 0.019280615639304492 0.39831772571198604
190 6.0669936411703635e-06 0.019159434866733663 0.3946372529115845
191 5.8468067250194074e-06 0.019040051053064624 0.39100620801001573
192 5.635494311853249e-06 0.018922428263048813 0.3874237440402165
193 5.432664651917416e-06 0.01880653145751383 0.38388903128179586
194 5.23794472799219e-06 0.01869232646666688 0.38040125686493936
195 5.050979293900604e-06 0.018579779964321246 0.37695962438407493
196 4.8714299655786165e-06 0.018468859443009487 0.37356335352105896
197 4.698974361667927e-06 0.018359533189948766 0.37021167967764684
198 4.533305290776725e-06 0.018251770263825046 0.36690385361701716
199 4.374129982726621e-06 0.018145540472364583 0.3636391411141234
200 4.221169361266159e-06 0.018040814350662245 0.3604168226146522
201 4.07415735588308e-06 0.017937563140237707 0.35723619290237263
202 3.9328402504897815e-06 0.017835758768791725 0.3540965607746648
203 3.796976066889807e-06 0.017735373830635878 0.35099724872602245
204 3.666333981057959e-06 0.017636381567770306 0.347937592639327
205 3.540693770384059e-06 0.01753875585158509 0.3449169414846973
206 3.419845290139983e-06 0.01744247116516185 0.34193465702572273
207 3.303587977532719e-06 0.017347502586153248 0.33899011353289155
208 3.1917303818028478e-06 0.017253825770218882 0.3360826975040326
209 3.084089718918424e-06 0.017161416934997058 0.3332118073915908
210 2.9804914494993576e-06 0.01707025284459269 0.3303768533365629
211 2.88076887868722e-06 0.016980310794562477 0.32757725690892336
212 2.7847627767503086e-06 0.016891568597379197 0.32481245085437416
213 2.6923210192842017e-06 0.01680400456835773 0.3220818788472578
214 2.6032982459340796e-06 0.016717597512026162 0.3193849952494754
215 2.5175555366271406e-06 0.016632326708925938 0.3167212648752559
216 2.434960104361732e-06 0.016548171902825717 0.31409016276162777
217 2.3553850036545856e-06 0.016465113288334166 0.31149117394444537
218 2.278708853799012e-06 0.01638313149889757 0.3089237932398301
219 2.2048155761352583e-06 0.016302207595168636 0.3063875250308855
220 2.1335941445797463e-06 0.01622232305373341 0.30388188305955277
221 2.0649383487025974e-06 0.01614345975618384 0.30140639022347393
222 1.9987465686831286e-06 0.016065599978523856 0.29896057837773543
223 1.9349215615107673e-06 0.01598872638089742 0.29654398814136657
224 1.8733702578344237e-06 0.01591282199762742 0.29415616870847155
225 1.814003568896832e-06 0.01583787022755469 0.2917966776638762
226 1.756736203021877e-06 0.015763854824666898 0.2894650808031741
227 1.7014864911525542e-06 0.01569075988900735 0.28716095195706
228 1.648176220965166e-06 0.015618569857854273 0.28488387281984057
229 1.5967304791115644e-06 0.015547269497161356 0.2826334327820162
230 1.5470775011660924e-06 0.015476843893250797 0.28040922876682983
231 1.499148528877112e-06 0.015407278444750323 0.27821086507068177
232 1.4528776743450253e-06 0.015338558854766097 0.2760379532073122
233 1.4082017907693476e-06 0.015270671123283598 0.2738901117556553
234 1.3650603494269342e-06 0.01520360153978896 0.2717669662112716
235 1.3233953225618146e-06 0.01513733667610347 0.26966814884126816
236 1.2831510718844391e-06 0.015071863379424223 0.26759329854261743
237 1.24427424239448e-06 0.015007168765564193 0.2655420607037895
238 1.2067136612567271e-06 0.014943240212385203 0.26351408706961277
239 1.1704202414741855e-06 0.014880065353417534 0.2615090356092825
240 1.1353468901161649e-06 0.014817632071660142 0.2595265703874371
241 1.1014484208721145e-06 0.014755928493555656 0.25756636143822476
242 1.0686814707141531e-06 0.014694942983134554 0.2556280846422856
243 1.0370044204627908e-06 0.014634664136323106 0.25371142160657534
244 1.0063773190611975e-06 0.014575080775409883 0.2518160595469598
245 9.767618113736673e-07 0.014516181943665767 0.24994169117350964
246 9.481210693336284e-07 0.01445795690011268 0.24808801457842916
247 9.20419726275705e-07 0.014400395114436278 0.2462547331265517
248 8.936238142950078e-07 0.014343486262038161 0.2444415553483387
249 8.677007044850059e-07 0.014287220219223202 0.24264819483531935
250 8.42619049913063e-07 0.014231587058517814 0.24087437013791022
251 8.183487312000319e-07 0.0141765770441151 0.2391198046655555
252 7.948608045772075e-07 0.01412218062744296 0.23738422658913047
253 7.72127452300473e-07 0.014068388442851382 0.23566736874555205
254 7.501219353076454e-07 0.01401519130341527 0.23396896854454144
255 7.28818548010873e-07 0.013962580196849284 0.23228876787748615
256 7.08192575121462e-07 0.013910546281531277 0.23062651302834927
257 6.882202504097374e-07 0.013859080882631065 0.22898195458657583
258 6.688787173074909e-07 0.013808175488341328 0.2273548473619468
259 6.501459912652495e-07 0.01375782174620759 0.22574495030133318
260 6.32000923781033e-07 0.013708011459554305 0.22415202640730342
261 6.144231680214656e-07 0.013658736584004186 0.22257584265853922
262 5.973931459600733e-07 0.013609989224088006 0.22101616993201503
263 5.808920169613671e-07 0.013561761629942189 0.21947278292689854
264 5.649016477428753e-07 0.013514046194091611 0.21794546009013022
265 5.494045836506623e-07 0.013466835448315097 0.2164339835436413
266 5.343840211870698e-07 0.013420122060591198 0.21493813901317002
267 5.198237817324512e-07 0.013373898832121912 0.2134577157586381
268 5.05708286405536e-07 0.013328158694432062 0.21199250650604912
269 4.920225320097915e-07 0.01328289470654217 0.21054230738087254
270 4.787520680157267e-07 0.013238100052212686 0.2091069178428775
271 4.658829745315314e-07 0.013193768037257527 0.2076861406223815
272 4.534018412167653e-07 0.01314989208692493 0.20627978165788002
273 4.412957470960165e-07 0.013106465743343726 0.20488765003502424
274 4.295522412315349e-07 0.013063482663033137 0.20350955792691444
275 4.181593242158268e-07 0.013020936614474317 0.2021453205356779
276 4.0710543044708246e-07 0.012978821475741899 0.2007947560353006
277 3.963794111520893e-07 0.012937131232193835 0.19945768551568296
278 3.8597051812297837e-07 0.012895859974217919 0.19813393292789097
279 3.758683881357615e-07 0.012855001895033394 0.1968233250305737
280 3.6606302802014314e-07 0.012814551288546114 0.1955256913375205
281 3.565448003515406e-07 0.012774502547255775 0.1942408640663305
282 3.473044097376246e-07 0.012734850160213768 0.19296867808816837
283 3.3833288967300154e-07 0.012695588711030272 0.19170897087858113
284 3.2962158993689743e-07 0.012656712875929222 0.19046158246935072
285 3.2116216450989347e-07 0.012618217421849848 0.18922635540135854
286 3.129465599868748e-07 0.01258009720459351 0.18800313467843818
287 3.0496700446443033e-07 0.012542347167014604 0.18679176772219325
288 2.9721599688194986e-07 0.012504962337254335 0.18559210432775816
289 2.896862967966328e-07 0.012467937827016216 0.18440399662047982
290 2.823709145735363e-07 0.012431268829882143 0.18322729901349905
291 2.752631019726643e-07 0.01239495061966799 0.18206186816621076
292 2.683563431159294e-07 0.012358978548817645 0.18090756294358293
293 2.616443458176067e-07 0.012323348046834461 0.17976424437631458
294 2.5512103326264937e-07 0.012288054618749152 0.17863177562181332
295 2.487805360179507e-07 0.012253093843623145 0.17751002192597382
296 2.426171843623177e-07 0.012218461373086456 0.17639885058573915
297 2.36625500921566e-07 0.012184152929909202 0.17529813091242671
298 2.3080019359576437e-07 0.012150164306605841 0.1742077341958018
299 2.2513614876624103e-07 0.0121164913640713 0.1731275336688814
300 2.196284247705249e-07 0.012083130030248164 0.17205740447345227
301 2.1427224563392212e-07 0.012050076298824106 0.17099722362628644
302 2.090629950469421e-07 0.012017326227958786 0.16994686998603914
303 2.039962105782594e-07 0.01198487593903946 0.16890622422081308
304 1.9906757811336871e-07 0.011952721615464554 0.16787516877637496
305 1.9427292650951745e-07 0.011920859501454491 0.16685358784500864
306 1.8960822245792602e-07 0.011889285900889076 0.16584136733499166
307 1.8506956554469797e-07 0.011857997176170762 0.16483839484068044
308 1.8065318350220493e-07 0.011826989747113131 0.1638445596131912
309 1.763554276430898e-07 0.011796260089853974 0.16285975253166293
310 1.7217276846937835e-07 0.011765804735792328 0.1618838660750899
311 1.6810179144951696e-07 0.011735620270548874 0.16091679429471062
312 1.6413919295646759e-07 0.011705703332949123 0.15995843278694163
313 1.602817763602895e-07 0.011676050614028804 0.1590086786668434
314 1.5652644826892443e-07 0.011646658856060902 0.15806743054210726
315 1.5287021491117068e-07 0.01161752485160383 0.15713458848755157
316 1.4931017865609326e-07 0.011588645442570177 0.15621005402011606
317 1.4584353466336584e-07 0.011560017519315569 0.15529373007434358
318 1.4246756765927342e-07 0.011531638019747091 0.1543855209783386
319 1.391796488333326e-07 0.011503503928450856 0.15348533243019194
320 1.3597723285070202e-07 0.01147561227583819 0.15259307147486173
321 1.3285785497575992e-07 0.011447960137310037 0.15170864648150095
322 1.2981912830242226e-07 0.01142054463243908 0.15083196712122143
323 1.268587410869635e-07 0.01139336292416922 0.14996294434528534
324 1.2397445417928016e-07 0.011366412218031925 0.1491014903637147
325 1.2116409854870847e-07 0.011339689761379092 0.14824751862431004
326 1.1842557290067247e-07 0.011313192842632 0.14740094379206964
327 1.1575684138059196e-07 0.011286918790545978 0.1465616817290003
328 1.1315593136163238e-07 0.011260864973490407 0.14572964947431186
329 1.1062093131301949e-07 0.011235028798743713 0.14490476522498694
330 1.0814998874577715e-07 0.011209407711802953 0.14408694831671795
331 1.0574130823288027e-07 0.011183999195707695 0.14327611920520394
332 1.0339314950093496e-07 0.011158800770377824 0.14247219944779912
333 1.0110382559062147e-07 0.011133809991964958 0.14167511168550623
334 9.88717010832457e-08 0.011109024452217158 0.14088477962530693
335 9.669519039085738e-08 0.011084441777856613 0.14010112802282276
336 9.457275610749353e-08 0.011060059629970006 0.139324082665299
337 9.250290741921e-08 0.011035875703411259 0.13855357035490548
338 9.048419857065432e-08 0.011011887726216368 0.1377895188923471
339 8.851522738602828e-08 0.01098809345903007 0.13703185706077786
340 8.659463384237427e-08 0.01096449069454404 0.13628051461001214
341 8.472109869320286e-08 0.010941077256946378 0.1355354222410271
342 8.2893342140559e-08 0.010917851001382095 0.13479651159074982
343 8.111012255370244e-08 0.0108948098134244 0.13406371521712382
344 7.937023523264875e-08 0.010871951608556486 0.1333369665844489
345 7.767251121488933e-08 0.010849274331663605 0.13261620004898875
346 7.601581612367506e-08 0.01082677595653521 0.13190135084484067
347 7.439904905631354e-08 0.010804454485376903 0.13119235507006258
348 7.282114151098996e-08 0.010782307948331996 0.13048914967305128
349 7.128105635068221e-08 0.010760334403012464 0.1297916724391675
350 6.977778680279693e-08 0.010738531934039064 0.12909986197760245
351 6.831035549320628e-08 0.010716898652590444 0.12841365770848084
352 6.687781351341951e-08 0.01069543269596101 0.12773299985019604
353 6.54792395196701e-08 0.010674132227127382 0.12705782940697202
354 6.41137388627498e-08 0.010652995434323234 0.12638808815664823
355 6.278044274746478e-08 0.010632020530622338 0.12572371863868234
356 6.147850742063331e-08 0.010611205753529638 0.12506466414236683
357 6.020711338658686e-08 0.010590549364580159 0.12441086869525494
358 5.89654646491762e-08 0.010570049648945602 0.12376227705179196
359 5.7752787979323125e-08 0.010549704915048443 0.12311883468214767
360 5.656833220719495e-08 0.010529513494183376 0.1224804877612459
361 5.5411367538114996e-08 0.010509473740145934 0.12184718315798743
362 5.428118489135599e-08 0.010489584028868154 0.12121886842466223
363 5.3177095260995846e-08 0.010469842758061112 0.1205954917865474
364 5.209842909804738e-08 0.010450248346864179 0.1199770021316872
365 5.1044535713102426e-08 0.010430799235500877 0.11936334900085142
366 5.0014782698760735e-08 0.010411493884941166 0.11875448257766874
367 4.900855537114106e-08 0.010392330776570046 0.11815035367893151
368 4.802525622979888e-08 0.010373308411862323 0.11755091374506879
369 4.7064304435400413e-08 0.010354425312063426 0.11695611483078422
370 4.6125135304526845e-08 0.01033568001787612 0.11636590959585542
371 4.520719982100717e-08 0.01031707108915303 0.11578025129609214
372 4.4309964163199234e-08 0.010298597104594801 0.1151990937744496
373 4.3432909246661364e-08 0.010280256661453836 0.11462239145229441
374 4.257553028167757e-08 0.01026204837524344 0.11405009932081997
375 4.1737336345118505e-08 0.010243970879452289 0.11348217293260834
376 4.091784996614081e-08 0.010226022825264112 0.11291856839333614
377 4.011660672524487e-08 0.010208202881282455 0.11235924235362119
378 3.933315486622942e-08 0.010190509733260453 0.1118041520010077
379 3.8567054920597985e-08 0.010172942083835474 0.11125325505208704
380 3.7817879343988715e-08 0.010155498652268564 0.11070650974475159
381 3.708521216421525e-08 0.010138178174188578 0.1101638748305792
382 3.6368648640520405e-08 0.010120979401340893 0.10962530956734576
383 3.5667794933659966e-08 0.010103901101340634 0.10909077371166329
384 3.498226778644747e-08 0.010086942057430298 0.10856022751174144
385 3.431169421440413e-08 0.010070101068241698 0.10803363170026992
386 3.365571120617088e-08 0.010053376947562134 0.10751094748741952
387 3.30139654333528e-08 0.010036768524104702 0.1069921365539597
388 3.2386112969476555e-08 0.010020274641282682 0.10647716104449033
389 3.177181901775447e-08 0.01000389415698788 0.10596598356078558
390 3.1170757647359105e-08 0.009987625943372878 0.1054585671552479
391 3.0582611537922813e-08 0.009971468886637105 0.10495487532446988
392 3.000707173198725e-08 0.009955421886816652 0.10445487200290217
393 2.9443837395137422e-08 0.009939483857577749 0.10395852155662527
394 2.889261558356452e-08 0.009923653726013835 0.10346578877722358
395 2.8353121018810525e-08 0.009907930432446168 0.10297663887575947
396 2.7825075869456656e-08 0.009892312930227867 0.10249103747684579
397 2.730820953952604e-08 0.009876800185551359 0.10200895061281486
398 2.680225846337893e-08 0.009861391177259126 0.10153034471798218
399 2.630696590688699e-08 0.009846084896657725 0.10105518662300335
400 2.582208177468007e-08 0.00983088034733498 0.100583443549322
401 2.5347362423266756e-08 0.009815776544980314 0.10011508310370762
402 2.488257047983656e-08 0.00980077251720814 0.09965007327288132
403 2.4427474666558357e-08 0.009785867303384259 0.09918838241822797
404 2.3981849630196256e-08 0.009771059954455213 0.09872997927059328
405 2.3545475776870064e-08 0.009756349532780519 0.09827483292516404
406 2.311813911179396e-08 0.00974173511196774 0.09782291283643033
407 2.269963108383211e-08 0.009727215776710343 0.09737418881322797
408 2.2289748434716028e-08 0.009712790622628278 0.09692863101385986
409 2.1888293052773628e-08 0.009698458756111231 0.09648620994129478
410 2.1495071831025074e-08 0.009684219294164504 0.09604689643844232
411 2.110989652950551e-08 0.009670071364257465 0.09561066168350243
412 2.073258364167952e-08 0.009656014104174519 0.09517747718538848
413 2.0362954264816907e-08 0.009642046661868567 0.09474731477922224
414 2.000083397420358e-08 0.009628168195316875 0.09432014662189983
415 1.9646052701065804e-08 0.009614377872379344 0.09389594518772702
416 1.929844461409021e-08 0.009600674870659114 0.09347468326412298
417 1.895784800442587e-08 0.009587058377365449 0.09305633394739107
418 1.8624105174058447e-08 0.009573527589178892 0.09264087063855556
419 1.8297062327450455e-08 0.009560081712118612 0.09222826703926301
420 1.7976569466344995e-08 0.00954671996141194 0.09181849714774745
421 1.7662480287633768e-08 0.009533441561365999 0.0914115352548579
422 1.7354652084193593e-08 0.009520245745241455 0.09100735594014733
423 1.7052945648598773e-08 0.0095071317551283 0.09060593406802203
424 1.6757225179619863e-08 0.009494098841823641 0.09020724478395016
425 1.6467358191422077e-08 0.00948114626471148 0.08981126351072861
426 1.618321542537986e-08 0.00946827329164441 0.08941796594480705
427 1.590467076442661e-08 0.009455479198827232 0.08902732805266834
428 1.5631601149861254e-08 0.009442763270702427 0.08863932606726405
429 1.5363886500536033e-08 0.009430124799837463 0.0882539364845044
430 1.510140963435244e-08 0.009417563086813904 0.08787113605980161
431 1.4844056191994277e-08 0.009405077440118273 0.08749090180466561
432 1.4591714562829672e-08 0.009392667176034673 0.08711321098335145
433 1.4344275812915498e-08 0.009380331618539085 0.08673804110955725
434 1.4101633615040461e-08 0.009368070099195352 0.08636536994317211
435 1.3863684180744593e-08 0.009355881957052807 0.08599517548707282
436 1.3630326194255394e-08 0.0093437665385455 0.08562743598396892
437 1.3401460748282425e-08 0.009331723197393015 0.08526212991329485
438 1.3176991281614352e-08 0.009319751294502854 0.08489923598814879
439 1.295682351846395e-08 0.009307850197874317 0.08453873315227707
440 1.2740865409508651e-08 0.00929601928250392 0.08418060057710369
441 1.2529027074575581e-08 0.00928425793029225 0.08382481765880394
442 1.232122074692191e-08 0.009272565529952294 0.08347136401542146
443 1.2117360719062794e-08 0.009260941476919173 0.08312021948402813
444 1.1917363290100703e-08 0.009249385173261274 0.08277136411792578
445 1.1721146714511542e-08 0.009237896027592762 0.08242477818388938
446 1.1528631152344184e-08 0.009226473454987427 0.08208044215945075
447 1.133973862079159e-08 0.009215116876893864 0.08173833673022227
448 1.1154392947092854e-08 0.009203825721051946 0.08139844278725979
449 1.0972519722726947e-08 0.00919259942141058 0.08106074142446416
450 1.0794046258860103e-08 0.009181437418046712 0.08072521393602085
451 1.0618901543009988e-08 0.009170339157085573 0.08039184181387676
452 1.0447016196890864e-08 0.00915930409062213 0.08006060674525389
453 1.0278322435405347e-08 0.009148331676643726 0.0797314906101991
454 1.0112754026749079e-08 0.009137421378953903 0.0794044754791694
455 9.950246253595967e-09 0.009126572667097354 0.07907954361065218
456 9.790735875332506e-09 0.009115785016286033 0.07875667744881984
457 9.63416109131075e-09 0.00910505790732634 0.07843585962121823
458 9.480461505090391e-09 0.009094390826547435 0.07811707293648838
459 9.329578089641319e-09 0.00908378326573059 0.07780030038212091
460 9.18145315347899e-09 0.009073234722039629 0.07748552512224263
461 9.036030307705719e-09 0.009062744697952377 0.07717273049543491
462 8.893254433931801e-09 0.00905231270119314 0.076861900012583
463 8.753071653051345e-09 0.009041938244666188 0.07655301735475627
464 8.615429294848208e-09 0.009031620846390217 0.07624606637111836
465 8.480275868408406e-09 0.00902136002943379 0.07594103107686717
466 8.347561033316015e-09 0.009011155321851707 0.07563789565120398
467 8.217235571610156e-09 0.009001006256622335 0.07533664443533124
468 8.08925136048162e-09 0.00899091237158585 0.07503726193047877
469 7.963561345688018e-09 0.008980873209383377 0.07473973279595765
470 7.840119515667212e-09 0.00897088831739702 0.07444404184724152
471 7.718880876329315e-09 0.008960957247690778 0.0741501740540748
472 7.5998014265081e-09 0.008951079556952308 0.0738581145386075
473 7.482838134053321e-09 0.008941254806435544 0.07356784857355596
474 7.367948912545949e-09 0.008931482561904137 0.0732793615803894
475 7.2550925986188615e-09 0.00892176239357572 0.0729926391275417
476 7.144228929866098e-09 0.008912093876066979 0.07270766692864797
477 7.035318523324238e-09 0.008902476588339505 0.07242443084080574
478 6.928322854509961e-09 0.008892910113646436 0.0721429168628601
479 6.823204236998398e-09 0.008883394039479858 0.07186311113371266
480 6.719925802527196e-09 0.008873927957518958 0.07158499993065376
481 6.618451481611816e-09 0.008864511463578924 0.07130856966771774
482 6.518745984657896e-09 0.008855144157560559 0.07103380689406077
483 6.4207747835570195e-09 0.00884582564340063 0.07076069829236098
484 6.324504093752547e-09 0.00883655552902291 0.07048923067724047
485 6.229900856762624e-09 0.008827333426289916 0.07021939099370894
486 6.136932723147865e-09 0.00881815895095533 0.06995116631562856
487 6.045568035911477e-09 0.008809031722617088 0.06968454384419971
488 5.9557758143201005e-09 0.008799951364671134 0.06941951090646739
489 5.8675257381338395e-09 0.008790917504265826 0.06915605495384781
490 5.780788132234409e-09 0.008781929772256968 0.06889416356067506
491 5.69553395164053e-09 0.008772987803163487 0.06863382442276729
492 5.611734766900149e-09 0.008764091235123719 0.0683750253560124
493 5.529362749849256e-09 0.008755239709852312 0.06811775429497272
494 5.448390659727396e-09 0.008746432872597716 0.06786199929150835
495 5.368791829640315e-09 0.008737670372100279 0.06760774851341923
496 5.290540153360368e-09 0.008728951860550907 0.06735499024310519
497 5.2136100724556336e-09 0.00872027699355031 0.067103712876244
498 5.137976563738948e-09 0.0087116454300688 0.06685390492048711
499 5.0636151270282965e-09 0.00870305683240665 0.0666055549941727
500 4.9905017732102585e-09 0.008694510866154987 0.06635865182505594
501 4.9186130125984355e-09 0.008686007200157242 0.06611318424905606
502 4.847925843579021e-09 0.0086775455064711 0.06586914120901997
503 4.778417741535907e-09 0.008669125460330987 0.06562651175350243
504 4.710066648047909e-09 0.008660746740111072 0.06538528503556208
505 4.642850960350935e-09 0.00865240902728876 0.06514545031157361
506 4.576749521058088e-09 0.008644112006408688 0.06490699694005532
507 4.511741608130949e-09 0.008635855365047207 0.06466991438051227
508 4.4478069250954e-09 0.008627638793777344 0.06443419219229451
509 4.384925591495584e-09 0.008619461986134235 0.06419982003347027
510 4.323078133579808e-09 0.008611324638581035 0.0639667876597139
511 4.262245475212244e-09 0.00860322645047527 0.06373508492320829
512 4.20240892900464e-09 0.00859516712403565 0.06350470177156158
513 4.143550187662233e-09 0.008587146364309331 0.06327562824673803
514 4.085651315538331e-09 0.008579163879139597 0.06304785448400267
515 4.028694740392147e-09 0.008571219379133993 0.06282137071087958
516 3.97266324534465e-09 0.008563312577632876 0.06259616724612382
517 3.917539961027251e-09 0.008555443190678374 0.06237223449870648
518 3.863308357918428e-09 0.008547610936983769 0.06214956296681282
519 3.809952238863384e-09 0.008539815537903287 0.06192814323685339
520 3.757455731772085e-09 0.008532056717402273 0.06170796598248773
521 3.7058032824910704e-09 0.00852433420202777 0.061489021963660656
522 3.6549796478446006e-09 0.008516647720879487 0.061271302025650884
523 3.60496988884081e-09 0.008508997005581139 0.06105479709813174
524 3.5557593640386624e-09 0.008501381790252177 0.06083949819424391
525 3.507333723071599e-09 0.008493801811479868 0.060625396409679976
526 3.4596789003239217e-09 0.008486256808291763 0.06041248292178058
527 3.412781108755998e-09 0.008478746522128502 0.06020074898864203
528 3.366626833874567e-09 0.00847127069681699 0.05999018594823525
529 3.321202827844434e-09 0.008463829078543915 0.059780785217535846
530 3.2764961037380126e-09 0.008456421415829604 0.05957253829166513
531 3.2324939299192343e-09 0.008449047459502227 0.05936543674304199
532 3.1891838245584517e-09 0.008441706962672327 0.05915947222054544
533 3.1465535502750334e-09 0.008434399680707687 0.05895463644868765
534 3.104591108904468e-09 0.0084271253712085 0.05875092122679733
535 3.063284736386857e-09 0.008419883793982893 0.05854831842821338
536 3.0226228977737664e-09 0.008412674711022727 0.05834681999948859
537 2.982594282350492e-09 0.008405497886479733 0.05814641795960324
538 2.9431877988708515e-09 0.008398353086641941 0.057947104399188536
539 2.904392570901734e-09 0.008391240079910413 0.05774887147975963
540 2.8661979322746734e-09 0.008384158636776272 0.057551711432958244
541 2.828593422641787e-09 0.008377108529798017 0.05735561655980459
542 2.7915687831335285e-09 0.008370089533579145 0.05716057922995858
543 2.7551139521157258e-09 0.008363101424746026 0.05696659188099019
544 2.719219061043453e-09 0.00835614398192608 0.05677364701765867
545 2.6838744304093897e-09 0.008349216985726228 0.05658173721120083
546 2.6490705657843097e-09 0.008342320218711598 0.056390855098627866
547 2.6147981539474886e-09 0.008335453465384522 0.05620099338203099
548 2.5810480591047816e-09 0.008328616512163777 0.05601214482789536
549 2.5478113191922803e-09 0.008321809147364091 0.055824302266422585
550 2.5150791422634373e-09 0.008315031161175913 0.05563745859086134
551 2.482842902957636e-09 0.008308282345645426 0.05545160675684624
552 2.4510941390482347e-09 0.008301562494654812 0.055266739781744685
553 2.419824548068147e-09 0.008294871403902768 0.05508285074401167
554 2.389025984011103e-09 0.008288208870885244 0.05489993278255238
555 2.358690454106743e-09 0.008281574694876451 0.05471797909609256
556 2.3288101156677764e-09 0.008274968676910077 0.05453698294255634
557 2.299377273007479e-09 0.008268390619760747 0.05435693763845177
558 2.270384374425823e-09 0.0082618403279257 0.054177836558263595
559 2.2418240092626027e-09 0.008255317607606717 0.053999673133853364
560 2.213688905015959e-09 0.00824882226669224 0.053822440853866775
561 2.185971924524723e-09 0.008242354114739728 0.053646133263148064
562 2.158666063213082e-09 0.008235912962958229 0.05347074396216144
563 2.1317644463960546e-09 0.008229498624191143 0.053296266606419396
564 2.105260326644357e-09 0.008223110912899241 0.053122694905917846
565 2.0791470812072288e-09 0.008216749645143837 0.052950022624577986
566 2.053418209491869e-09 0.0082104146385702 0.05277824357969479
567 2.028067330598113e-09 0.008204105712391153 0.05260735164139201
568 2.0030881809070822e-09 0.00819782268737088 0.052437340732083705
569 1.978474611722498e-09 0.008191565385808912 0.05226820482594202
570 1.954220586963458e-09 0.008185333631524327 0.05209993794837138
571 1.9303201809074357e-09 0.008179127249840124 0.05193253417548878
572 1.9067675759823354e-09 0.008172946067567789 0.051765987633610205
573 1.883557060606468e-09 0.008166789912992052 0.051600292498743136
574 1.8606830270753066e-09 0.008160658615855822 0.05143544299608494
575 1.8381399694939467e-09 0.008154552007345297 0.05127143339952719
576 1.8159224817541946e-09 0.00814846992007526 0.05110825803116569
577 1.7940252555552592e-09 0.008142412188074549 0.050945911260816365
578 1.7724430784670248e-09 0.008136378646771697 0.05078438750553663
579 1.7511708320349196e-09 0.008130369132980734 0.05062368122915241
580 1.7302034899254283e-09 0.008124383484887187 0.05046378694179069
581 1.709536116111292e-09 0.008118421542034201 0.05030469919941738
582 1.6891638630954964e-09 0.008112483145308866 0.050146412603380604
583 1.6690819701731532e-09 0.00810656813692868 0.04998892179995928
584 1.6492857617303892e-09 0.008100676360428178 0.04983222147991683
585 1.6297706455794153e-09 0.00809480766064572 0.049676306378060114
586 1.6105321113289357e-09 0.008088961883710432 0.049521171272803394
587 1.5915657287890855e-09 0.008083138877029303 0.04936681098573731
588 1.572867146410119e-09 0.008077338489274428 0.04921322038120281
589 1.554432089754071e-09 0.0080715605703704 0.049060394365869946
590 1.5362563599986456e-09 0.008065804971481854 0.048908327888321494
591 1.518335832472602e-09 0.008060071545001154 0.048757015938641325
592 1.5006664552219135e-09 0.008054360144536218 0.048606453548007446
593 1.4832442476060163e-09 0.008048670624898491 0.04845663578828971
594 1.4660652989234574e-09 0.008043002842091055 0.04830755777165205
595 1.4491257670662845e-09 0.00803735665329687 0.04815921465015925
596 1.4324218772025287e-09 0.008031731916867164 0.048011601615388186
597 1.4159499204861476e-09 0.008026128492309942 0.047864713898043414
598 1.3997062527938089e-09 0.008020546240278634 0.047718546767577134
599 1.383687293487923e-09 0.008014985022560882 0.04757309553181343
600 1.3678895242053232e-09 0.008009444702067436 0.04742835553657671
601 1.352309487671034e-09 0.00800392514282119 0.04728432216532439
602 1.3369437865365605e-09 0.007998426209946344 0.04714099083878362
603 1.3217890822421476e-09 0.007992947769657687 0.04699835701459211
604 1.3068420939024899e-09 0.007987489689249994 0.04685641618694299
605 1.2920995972153606e-09 0.007982051837087558 0.046715163886233604
606 1.2775584233926565e-09 0.007976634082593827 0.046574595678718266
607 1.263215458113358e-09 0.007971236296241175 0.0464347071661648
608 1.249067640497926e-09 0.007965858349540765 0.046295493985514996
609 1.2351119621036625e-09 0.00796050011503255 0.04615695180854876
610 1.221345465940564e-09 0.007955161466275371 0.046019076341551994
611 1.2077652455072318e-09 0.007949842277837176 0.04588186332498822
612 1.1943684438463857e-09 0.007944542425285339 0.04574530853317372
613 1.181152252619559e-09 0.007939261785177096 0.04560940777395635
614 1.168113911200555e-09 0.007934000235050092 0.04547415688839786
615 1.1552507057872475e-09 0.007928757653413013 0.04533955175045967
616 1.1425599685313366e-09 0.007923533919736348 0.04520558826669218
617 1.13003907668566e-09 0.007918328914443235 0.04507226237592739
618 1.1176854517686808e-09 0.007913142518900422 0.044939570048974954
619 1.1054965587457836e-09 0.007907974615409319 0.04480750728832155
620 1.0934699052270016e-09 0.007902825087197154 0.04467607012783348
621 1.0816030406808358e-09 0.007897693818408226 0.04454525463246255
622 1.0698935556638066e-09 0.007892580694095246 0.044415056897955156
623 1.0583390810654032e-09 0.0078874856002108 0.044285473050564524
624 1.0469372873680974e-09 0.00788240842359887 0.04415649924676604
625 1.0356858839221009e-09 0.007877349051986471 0.04402813167297571
626 1.0245826182345431e-09 0.007872307373975382 0.04390036654527162
627 1.0136252752727718e-09 0.007867283279033953 0.043773200109118476
628 1.0028116767814574e-09 0.007862276657489007 0.04364662863909499
629 9.92139680613225e-10 0.007857287400517842 0.04352064843862435
630 9.816071800725091e-10 0.007852315400140305 0.04339525583970744
631 9.712121032723609e-10 0.007847360549210954 0.04327044720265909
632 9.609524125039246e-10 0.007842422741411318 0.04314621891584695
633 9.508261036183203e-10 0.00783750187124223 0.04302256739543335
634 9.408312054206654e-10 0.00783259783401624 0.04289948908511981
635 9.309657790759792e-10 0.007827710525850124 0.04277698045589431
636 9.21227917526719e-10 0.007822839843657456 0.0426550380057812
637 9.116157449217063e-10 0.007817985685141282 0.0425336582595939
638 9.021274160561959e-10 0.007813147948786847 0.04241283776869006
639 8.927611158228583e-10 0.0078083265338544285 0.04229257311072946
640 8.835150586734453e-10 0.007803521340372218 0.04217286088943439
641 8.743874880909134e-10 0.007798732269129302 0.042053697734352566
642 8.653766760717882e-10 0.007793959221668709 0.041935080300622624
643 8.564809226185537e-10 0.007789202100280527 0.04181700526874199
644 8.476985552418584e-10 0.007784460807995104 0.04169946934433728
645 8.390279284723288e-10 0.007779735248576309 0.04158246925793701
646 8.304674233818027e-10 0.007775025326514876 0.04146600176474684
647 8.2201544711377e-10 0.007770330947021814 0.04135006364442702
648 8.136704324228426e-10 0.007765652016021884 0.04123465170087228
649 8.054308372230609e-10 0.00776098844014715 0.04111976276199396
650 7.97295144144854e-10 0.007756340126730597 0.041005393679504426
651 7.892618601004763e-10 0.007751706983799811 0.04089154132870375
652 7.813295158577469e-10 0.007747088920070735 0.040778202608268595
653 7.734966656219153e-10 0.007742485844941482 0.04066537444004329
654 7.657618866254947e-10 0.007737897668486221 0.040553053768833114
655 7.581237787258887e-10 0.007733324301449119 0.04044123756219963
656 7.505809640106631e-10 0.007728765655238353 0.040329922810258254
657 7.43132086410297e-10 0.007724221641920179 0.04021910652547781
658 7.357758113182671e-10 0.007719692174213071 0.040108785742482264
659 7.285108252183073e-10 0.007715177165481911 0.039998957517854365
660 7.213358353187077e-10 0.007710676529732247 0.03988961892994143
661 7.14249569193501e-10 0.007706190181604608 0.03978076707866305
662 7.072507744304022e-10 0.007701718036368878 0.03967239908532081
663 7.0033821828536e-10 0.00769726000991873 0.03956451209240993
664 6.935106873435876e-10 0.007692816018766113 0.03945710326343283
665 6.867669871869471e-10 0.007688385980035804 0.039350169782714654
666 6.80105942067548e-10 0.007683969811460007 0.039243708855220605
667 6.735263945874439e-10 0.0076795674313730146 0.03913771770637516
668 6.67027205384302e-10 0.0076751787587059205 0.039032193581883166
669 6.606072528229247e-10 0.007670803712981389 0.03892713374755272
670 6.542654326925036e-10 0.007666442214308475 0.03882253548911981
671 6.48000657909495e-10 0.007662094183377503 0.03871839611207483
672 6.418118582260033e-10 0.007657759541454989 0.038614712941490735
673 6.356979799435598e-10 0.007653438210378623 0.03851148332185303
674 6.296579856321909e-10 0.0076491301125523005 0.038408704616891394
675 6.236908538546712e-10 0.0076448351709411996 0.03830637420941307
676 6.177955788958572e-10 0.007640553309066916 0.038204489501137875
677 6.119711704969984e-10 0.00763628445100264 0.038103047912534896
678 6.062166535949335e-10 0.0076320285213683885 0.03800204688266083
679 6.00531068066067e-10 0.00762778544532628 0.03790148386899992
680 5.949134684750359e-10 0.0076235551485758606 0.03780135634730549
681 5.893629238279753e-10 0.007619337557349477 0.037701661811443105
682 5.838785173302876e-10 0.007615132598407696 0.03760239777323524
683 5.784593461488308e-10 0.007610940199034769 0.03750356176230755
684 5.731045211784357e-10 0.007606760287034141 0.03740515132593661
685 5.678131668126702e-10 0.007602592790724009 0.03730716402889922
686 5.625844207187641e-10 0.00759843763893292 0.037209597453323195
687 5.574174336166146e-10 0.007594294760995419 0.03711244919853959
688 5.523113690617934e-10 0.00759016408674773 0.03701571688093645
689 5.472654032324752e-10 0.007586045546523491 0.036919398133813945
690 5.422787247202139e-10 0.007581939071149529 0.03682349060724099
691 5.373505343244872e-10 0.007577844591941671 0.0367279919679132
692 5.324800448509428e-10 0.007573762040700605 0.03663289989901239
693 5.276664809132668e-10 0.007569691349707773 0.03653821210006725
694 5.229090787386102e-10 0.007565632451721313 0.03644392628681555
695 5.182070859765011e-10 0.007561585279972038 0.036350040191067655
696 5.135597615111769e-10 0.007557549768159453 0.0362565515605713
697 5.089663752772691e-10 0.0075535258504478104 0.03616345815887781
698 5.044262080787787e-10 0.007549513461462212 0.03607075776520952
699 4.999385514112731e-10 0.007545512536284738 0.035978448174328555
700 4.955027072872508e-10 0.007541523010450622 0.03588652719640683
701 4.911179880646061e-10 0.007537544819944462 0.035794992656897374
702 4.867837162781377e-10 0.0075335779011964695 0.035703842396406865
703 4.824992244740413e-10 0.007529622191078746 0.03561307427056939
704 4.782638550473314e-10 0.007525677626901614 0.035522686149921455
705 4.740769600821338e-10 0.007521744146409962 0.0354326759197782
706 4.699379011947971e-10 0.007517821687779646 0.03534304148011081
707 4.658460493797638e-10 0.007513910189613908 0.03525378074542505
708 4.6180078485815784e-10 0.007510009590939844 0.035164891644641094
709 4.578014969290261e-10 0.007506119831204892 0.03507637212097435
710 4.5384758382319396e-10 0.00750224085027337 0.034988220131817585
711 4.499384525596771e-10 0.007498372588423035 0.03490043364862407
712 4.4607351880460455e-10 0.007494514986341674 0.034813010656791876
713 4.422522067326101e-10 0.007490667985123744 0.034725949155549315
714 4.384739488906347e-10 0.007486831526267027 0.03463924715784141
715 4.3473818606410527e-10 0.007483005551669319 0.03455290269021749
716 4.3104436714543943e-10 0.0074791900036251645 0.03446691379271984
717 4.2739194900483427e-10 0.0074753848248226085 0.034381278518773435
718 4.2378039636329556e-10 0.007471589958339982 0.03429599493507667
719 4.20209181667866e-10 0.007467805347642726 0.0342110611214932
720 4.1667778496901165e-10 0.007464030936580237 0.03412647517094472
721 4.131856938001241e-10 0.007460266669382743 0.03404223518930482
722 4.0973240305910336e-10 0.007456512490658216 0.03395833929529383
723 4.0631741489197844e-10 0.007452768345389308 0.03387478562037464
724 4.029402385785291e-10 0.007449034178930318 0.03379157230864952
725 3.9960039041987313e-10 0.007445309937004188 0.03370869751675792
726 3.962973936279803e-10 0.007441595565699528 0.03362615941377518
727 3.930307782170787e-10 0.007437891011467664 0.03354395618111226
728 3.8980008089691895e-10 0.007434196221119724 0.033462086012416355
729 3.866048449678601e-10 0.00743051114182374 0.03338054711347248
730 3.8344462021774534e-10 0.007426835721101785 0.03329933770210592
731 3.803189628205352e-10 0.007423169906827135 0.033218456008085685
732 3.772274352366622e-10 0.007419513647221458 0.03313790027302876
733 3.7416960611507996e-10 0.007415866890852025 0.033057668750305295
734 3.7114505019697267e-10 0.007412229586628954 0.032977759704944716
735 3.6815334822109624e-10 0.007408601683802475 0.032898171413542635
736 3.651940868307189e-10 0.007404983131960221 0.032818902164168655
737 3.6226685848213573e-10 0.007401373881024549 0.032739950256275054
738 3.593712613547246e-10 0.007397773881249878 0.03266131400060627
739 3.565068992625176e-10 0.007394183083220056 0.03258299171910924
740 3.5367338156726163e-10 0.007390601437845755 0.032504981744844626
741 3.5087032309293577e-10 0.007387028896361884 0.032427282421898705
742 3.4809734404170617e-10 0.007383465410325026 0.03234989210529624
743 3.453540699112874e-10 0.007379910931610906 0.03227280916091407
744 3.4264013141368613e-10 0.007376365412411875 0.032196031965395486
745 3.3995516439530316e-10 0.007372828805234416 0.03211955890606542
746 3.372988097583674e-10 0.007369301062896686 0.03204338838084639
747 3.346707133836797e-10 0.007365782138526061 0.03196751879817524
748 3.320705260546424e-10 0.007362271985556719 0.03189194857692063
749 3.2949790338254946e-10 0.007358770557727239 0.03181667614630124
750 3.26952505733119e-10 0.007355277809078227 0.031741699945804766
751 3.2443399815424094e-10 0.007351793693949949 0.03166701842510767
752 3.2194205030492127e-10 0.0073483181669800075 0.03159263004399558
753 3.194763363854013e-10 0.00734485118310102 0.03151853327228451
754 3.170365350684288e-10 0.007341392697538332 0.03144472658974269
755 3.1462232943166347e-10 0.007337942665807742 0.03137120848601322
756 3.122334068911937e-10 0.007334501043713254 0.03129797746053732
757 3.09869459136147e-10 0.0073310677873448405 0.031225032022478328
758 3.075301820643732e-10 0.007327642853076239 0.03115237069064636
759 3.0521527571918334e-10 0.007324226197562757 0.031079991993423695
760 3.0292444422712263e-10 0.007320817777739104 0.031007894468690747
761 3.0065739573676186e-10 0.007317417550817242 0.030936076663752792
762 2.98413842358488e-10 0.007314025474284249 0.030864537135267288
763 2.961935001052762e-10 0.0073106415059002085 0.03079327444917187
764 2.939960888344276e-10 0.007307265603696119 0.030722287180613008
765 2.918213321902525e-10 0.007303897725971817 0.030651573913875265
766 2.896689575476868e-10 0.007300537831293919 0.030581133242311213
767 2.875386959568211e-10 0.0072971858784937884 0.03051096376827197
768 2.8543028208832967e-10 0.007293841826665512 0.030441064103038346
769 2.8334345417978095e-10 0.007290505635163901 0.030371432866752607
770 2.812779539828169e-10 0.007287177263602506 0.03030206868835086
771 2.792335267111832e-10 0.007283856671851653 0.030232970205496004
772 2.772099209895978e-10 0.007280543820036494 0.030164136064511307
773 2.752068888034415e-10 0.007277238668535073 0.03009556492031456
774 2.7322418544925797e-10 0.007273941177976417 0.030027255436352807
775 2.7126156948604716e-10 0.007270651309238638 0.029959206284537666
776 2.693188026873402e-10 0.00726736902344705 0.029891416145181197
777 2.673956499940407e-10 0.007264094281972306 0.029823883706932355
778 2.654918794680207e-10 0.007260827046428554 0.029756607666713994
779 2.6360726224645734e-10 0.0072575672786716035 0.029689586729660437
780 2.617415724968967e-10 0.00725431494079711 0.029622819609055565
781 2.5989458737303463e-10 0.007251069995138778 0.029556305026271483
782 2.5806608697119953e-10 0.007247832404266578 0.029490041710707696
783 2.562558542875268e-10 0.007244602130984977 0.02942402839973083
784 2.544636751758127e-10 0.00724137913833119 0.029358263838614874
785 2.5268933830603563e-10 0.007238163389573441 0.029292746780481955
786 2.5093263512353346e-10 0.007234954848209241 0.029227475986243607
787 2.491933598088262e-10 0.007231753477963683 0.029162450224542575
788 2.47471309238072e-10 0.0072285592427877516 0.029097668271695097
789 2.457662829441476e-10 0.007225372106856645 0.02903312891163373
790 2.440780830783392e-10 0.007222192034568109 0.028968830935850613
791 2.4240651437263777e-10 0.007219018990540797 0.028904773143341278
792 2.407513841026244e-10 0.007215852939612628 0.028840954340548904
793 2.3911250205093894e-10 0.007212693846839176 0.02877737334130908
794 2.374896804713191e-10 0.007209541677492056 0.02871402896679504
795 2.3588273405320364e-10 0.00720639639705734 0.02865092004546335
796 2.3429147988688615e-10 0.007203257971233971 0.028588045413000085
797 2.3271573742921488e-10 0.0072001263659322075 0.028525403912267457
798 2.3115532846982452e-10 0.007197001547272068 0.028462994393250913
799 2.296100770978949e-10 0.0071938834815817925 0.028400815713006667
800 2.28079809669425e-10 0.007190772135396321 0.0283388667356097
801 2.2656435477501603e-10 0.007187667475455782 0.028277146332102196
802 2.2506354320815217e-10 0.007184569468703994 0.028215653380442414
803 2.2357720793397388e-10 0.0071814780822869765 0.028154386765454013
804 2.2210518405853283e-10 0.0071783932835514834 0.02809334537877579
805 2.2064730879852163e-10 0.007175315040043538 0.028032528118811857
806 2.1920342145147064e-10 0.007172243319506986 0.027971933890682234
807 2.177733633664035e-10 0.007169178089882065 0.02791156160617387
808 2.1635697791494364e-10 0.007166119319303974 0.027851410183692075
809 2.1495411046286522e-10 0.007163066976101466 0.027791478548212373
810 2.135646083420798e-10 0.007160021028795448 0.02773176563123273
811 2.1218832082305273e-10 0.0071569814460975935 0.027672270370726237
812 2.1082509908764126e-10 0.007153948196908969 0.027612991711094135
813 2.0947479620234803e-10 0.007150921250318668 0.0275539286031193
814 2.081372670919824e-10 0.007147900575602455 0.027495080003920057
815 2.068123685137235e-10 0.007144886142221432 0.027436444876904425
816 2.0549995903157813e-10 0.007141877919820701 0.02737802219172472
817 2.0419989899122731e-10 0.007138875878228051 0.02731981092423258
818 2.0291205049525403e-10 0.007135879987452649 0.027261810056434296
819 2.0163627737874755e-10 0.007132890217683738 0.0272040185764466
820 2.0037244518527676e-10 0.00712990653928936 0.02714643547845275
821 1.9912042114322719e-10 0.007126928922815075 0.02708905976265904
822 1.9788007414249553e-10 0.007123957338982698 0.027031890435251626
823 1.9665127471153594e-10 0.007120991758689045 0.02697492650835375
824 1.954338949947519e-10 0.007118032153004689 0.026918166999983284
825 1.9422780873022934e-10 0.007115078493172728 0.026861610934010665
826 1.9303289122780337e-10 0.007112130750607563 0.026805257340117142
827 1.9184901934745525e-10 0.0071091888968936815 0.026749105253753402
828 1.9067607147803276e-10 0.00710625290378446 0.026693153716098518
829 1.895139275162897e-10 0.007103322743200966 0.026637401774019236
830 1.8836246884623876e-10 0.007100398387230777 0.026581848480029615
831 1.87221578318813e-10 0.007097479808126811 0.026526492892250984
832 1.8609114023183085e-10 0.007094566978306159 0.026471334074372247
833 1.8497104031025928e-10 0.007091659870348931 0.026416371095610486
834 1.8386116568677145e-10 0.007088758456997114 0.026361603030671914
835 1.8276140488259314e-10 0.0070858627111534365 0.026307028959713145
836 1.816716477886332e-10 0.00708297260588024 0.026252647968302772
837 1.8059178564689482e-10 0.0070800881143983675 0.026198459147383273
838 1.795217110321607e-10 0.007077209210086052 0.0261444615932332
839 1.7846131783395075e-10 0.00707433586647782 0.026090654407429723
840 1.7741050123874527e-10 0.007071468057263404 0.026037036696811452
841 1.7636915771247104e-10 0.007068605756286658 0.025983607573441554
842 1.753371849832451e-10 0.007065748937544489 0.025930366154571186
843 1.7431448202437317e-10 0.007062897575185794 0.02587731156260323
844 1.733009490375976e-10 0.007060051643510405 0.025824442925056316
845 1.7229648743659152e-10 0.007057211116968043 0.025771759374529125
846 1.7130099983069495e-10 0.007054375970157282 0.025719260048665
847 1.7031439000888955e-10 0.0070515461778245195 0.02566694409011685
848 1.6933656292400714e-10 0.007048721714862957 0.025614810646512293
849 1.683674246771698e-10 0.007045902556311585 0.025562858870419147
850 1.6740688250245682e-10 0.0070430886773541835 0.025511087919311153
851 1.6645484475179474e-10 0.0070402800533183214 0.02545949695553398
852 1.6551122088006805e-10 0.0070374766596743715 0.02540808514627152
853 1.645759214304461e-10 0.00703467847203453 0.025356851663512446
854 1.6364885801992316e-10 0.007031885466151846 0.025305795684017036
855 1.627299433250684e-10 0.007029097617919252 0.02525491638928427
856 1.6181909106798206e-10 0.007026314903368612 0.02520421296551918
857 1.609162160024554e-10 0.007023537298669774 0.025153684603600467
858 1.6002123390033012e-10 0.00702076478012962 0.025103330499048403
859 1.5913406153805538e-10 0.007017997324191146 0.025053149851992935
860 1.5825461668343782e-10 0.007015234907432522 0.025003141867142087
861 1.5738281808258325e-10 0.00701247750656618 0.024953305753750606
862 1.5651858544702582e-10 0.0070097250984379016 0.024903640725588847
863 1.5566183944104204e-10 0.007006977660025913 0.02485414600091191
864 1.5481250166914731e-10 0.007004235168439988 0.024804820802429038
865 1.539704946637711e-10 0.007001497600920559 0.024755664357273232
866 1.5313574187310877e-10 0.006998764934837829 0.024706675896971116
867 1.5230816764914756e-10 0.006996037147690903 0.024657854657413058
868 1.5148769723586276e-10 0.006993314217106913 0.024609199878823502
869 1.5067425675758338e-10 0.006990596120840158 0.024560710805731554
870 1.4986777320752216e-10 0.006987882836771248 0.02451238668694179
871 1.4906817443647067e-10 0.006985174342906256 0.0244642267755053
872 1.482753891416528e-10 0.006982470617375874 0.024416230328690947
873 1.474893468557389e-10 0.006979771638434578 0.024368396607956873
874 1.4670997793601394e-10 0.0069770773844598025 0.024320724878922215
875 1.459372135537e-10 0.006974387833951114 0.024273214411339044
876 1.4517098568342946e-10 0.006971702965529396 0.024225864479064538
877 1.4441122709286696e-10 0.006969022757936039 0.024178674360033337
878 1.4365787133247823e-10 0.006966347190032138 0.024131643336230173
879 1.429108527254426e-10 0.006963676240797697 0.024084770693662657
880 1.4217010635770762e-10 0.006961009889330835 0.0240380557223343
881 1.414355680681841e-10 0.006958348114847004 0.023991497716217763
882 1.407071744390783e-10 0.006955690896678208 0.023945095973228286
883 1.3998486278635991e-10 0.006953038214272231 0.023898849795197342
884 1.3926857115036374e-10 0.006950390047191873 0.023852758487846484
885 1.3855823828652295e-10 0.006947746375114186 0.023806821360761413
886 1.3785380365623174e-10 0.006945107177829722 0.023761037727366225
887 1.3715520741783576e-10 0.006942472435241784 0.023715406904897884
888 1.3646239041774783e-10 0.006939842127365678 0.02366992821438085
889 1.3577529418168826e-10 0.006937216234327984 0.02362460098060196
890 1.3509386090604593e-10 0.006934594736365815 0.023579424532085457
891 1.3441803344936058e-10 0.006931977613826101 0.02353439820106823
892 1.3374775532392233e-10 0.006929364847164859 0.02348952132347524
893 1.330829706874887e-10 0.006926756416946483 0.023444793238895152
894 1.3242362433511554e-10 0.006924152303843036 0.02340021329055613
895 1.317696616911013e-10 0.006921552488633543 0.02335578082530183
896 1.311210288010427e-10 0.0069189569522032915 0.02331149519356758
897 1.304776723239998e-10 0.006916365675543142 0.02326735574935673
898 1.2983953952476942e-10 0.006913778639748837 0.0232233618502172
899 1.2920657826626467e-10 0.0069111958260203174 0.0231795128572182
900 1.285787370019993e-10 0.006908617215661049 0.023135808134927115
901 1.2795596476867574e-10 0.006906042790077347 0.0230922470513866
902 1.2733821117887417e-10 0.006903472530777707 0.023048828978091806
903 1.2672542641384236e-10 0.006900906419372151 0.02300555328996782
904 1.2611756121638386e-10 0.006898344437571557 0.02296241936534724
905 1.2551456688384375e-10 0.006895786567187019 0.02291942658594796
906 1.2491639526119005e-10 0.006893232790129193 0.02287657433685109
907 1.2432299873418923e-10 0.006890683088407656 0.02283386200647905
908 1.2373433022267547e-10 0.006888137444130271 0.022791288986573854
909 1.231503431739107e-10 0.006885595839502549 0.022748854672175526
910 1.2257099155603552e-10 0.006883058256827025 0.0227065584616007
911 1.2199622985160876e-10 0.006880524678502634 0.022664399756421375
912 1.2142601305123482e-10 0.006877995087024094 0.022622377961443826
913 1.2086029664727728e-10 0.006875469464981287 0.02258049248468769
914 1.2029903662765754e-10 0.006872947795058655 0.02253874273736518
915 1.1974218946973755e-10 0.006870430060034592 0.022497128133860494
916 1.1918971213428473e-10 0.006867916242780845 0.02245564809170934
917 1.186415620595187e-10 0.006865406326261919 0.022414302031578643
918 1.18097697155238e-10 0.006862900293534483 0.022373089377246396
919 1.175580757970259e-10 0.006860398127746786 0.022332009555581653
920 1.1702265682053397e-10 0.006857899812138074 0.02229106199652468
921 1.1649139951584254e-10 0.006855405330038008 0.02225024613306725
922 1.1596426362189694e-10 0.006852914664866098 0.022209561401233098
923 1.1544120932101791e-10 0.0068504278001311255 0.022169007240058502
924 1.1492219723348562e-10 0.006847944719430579 0.02212858309157302
925 1.1440718841219631e-10 0.0068454654064501 0.022088288400780375
926 1.1389614433738987e-10 0.006842989844962917 0.022048122615639473
927 1.1338902691144801e-10 0.006840518018829298 0.022008085187045553
928 1.1288579845376161e-10 0.0068380499119959975 0.02196817556881151
929 1.1238642169566637e-10 0.006835585508495718 0.021928393217649323
930 1.1189085977544576e-10 0.006833124792446562 0.02188873759315162
931 1.1139907623340034e-10 0.006830667748051499 0.02184920815777342
932 1.109110350069826e-10 0.006828214359597833 0.021809804376813968
933 1.1042670042599576e-10 0.006825764611456674 0.021770525718398704
934 1.0994603720785655e-10 0.006823318488082407 0.0217313716534614
935 1.0946901045292068e-10 0.006820875974012179 0.021692341655726397
936 1.0899558563986951e-10 0.006818437053865376 0.021653435201690992
937 1.0852572862115788e-10 0.006816001712343112 0.021614651770607927
938 1.0805940561852194e-10 0.006813569934227716 0.021575990844468044
939 1.0759658321854595e-10 0.006811141704382231 0.02153745190798304
940 1.0713722836828744e-10 0.006808717007749908 0.021499034448568353
941 1.0668130837095957e-10 0.006806295829353706 0.02146073795632619
942 1.0622879088167038e-10 0.0068038781542957985 0.021422561924028645
943 1.0577964390321777e-10 0.006801463967757083 0.021384505847100985
944 1.053338357819394e-10 0.006799053254996691 0.02134656922360502
945 1.0489133520361678e-10 0.006796646001351503 0.0213087515542226
946 1.0445211118943314e-10 0.006794242192235672 0.021271052342239267
947 1.0401613309198366e-10 0.00679184181314014 0.02123347109352797
948 1.0358337059133784e-10 0.006789444849632169 0.021196007316532955
949 1.0315379369115292e-10 0.006787051287354864 0.021158660522253722
950 1.0272737271483821e-10 0.006784661112026715 0.021121430224229135
951 1.0230407830176863e-10 0.006782274309441123 0.021084315938521624
952 1.0188388140354792e-10 0.006779890865465947 0.021047317183701522
953 1.0146675328031993e-10 0.006777510766043043 0.021010433480831498
954 1.0105266549712761e-10 0.0067751339971878115 0.020973664353451098
955 1.0064158992031917e-10 0.006772760544988745 0.020937009327561425
956 1.0023349871400066e-10 0.006770390395606984 0.0209004679316099
957 9.982836433653431e-11 0.0067680235352758685 0.020864039696475153
958 9.942615953708173e-11 0.006765659950300501 0.020827724155452004
959 9.902685735219185e-11 0.006763299627057304 0.020791520844236574
960 9.863043110243273e-11 0.0067609425519935895 0.020755429300911486
961 9.823685438906645e-11 0.0067585887116271256 0.020719449065931178
962 9.784610109076663e-11 0.006756238092545706 0.020683579682107323
963 9.745814536037808e-11 0.006753890681406726 0.020647820694594338
964 9.707296162171813e-11 0.006751546464936764 0.02061217165087503
965 9.669052456641838e-11 0.006749205429931153 0.020576632100746315
966 9.63108091508071e-11 0.006746867563253569 0.02054120159630504
967 9.593379059283139e-11 0.006744532851835621 0.02050587969193392
968 9.55594443690184e-11 0.006742201282676434 0.02047066594428758
969 9.518774621147529e-11 0.006739872842842242 0.02043555991227867
970 9.481867210492744e-11 0.006737547519465988 0.020400561157064102
971 9.445219828379411e-11 0.006735225299746916 0.020365669242031367
972 9.408830122930125e-11 0.006732906170950175 0.020330883732784976
973 9.372695766663092e-11 0.006730590120406423 0.02029620419713297
974 9.33681445621067e-11 0.00672827713551143 0.020261630205073534
975 9.301183912041488e-11 0.0067259672037256885 0.020227161328781704
976 9.265801878186052e-11 0.0067236603125740285 0.02019279714259618
977 9.230666121965835e-11 0.006721356449645229 0.020158537223006222
978 9.195774433725756e-11 0.006719055602591636 0.02012438114863863
979 9.161124626570046e-11 0.006716757759128779 0.02009032850024484
980 9.126714536101429e-11 0.006714462907035001 0.02005637886068808
981 9.092542020163586e-11 0.006712171034151078 0.020022531814930643
982 9.058604958586823e-11 0.006709882128379846 0.01998878695002123
983 9.024901252936974e-11 0.006707596177685837 0.0199551438550824
984 8.991428826267417e-11 0.006705313170094908 0.019921602121298093
985 8.958185622874176e-11 0.0067030330936938744 0.01988816134190124
986 8.925169608054128e-11 0.006700755936630155 0.019854821112161487
987 8.89237876786619e-11 0.006698481687111404 0.01982158102937295
988 8.859811108895503e-11 0.006696210333405164 0.01978844069284211
989 8.827464658020532e-11 0.006693941863838499 0.019755399703875774
990 8.795337462183097e-11 0.006691676266797656 0.019722457665769095
991 8.763427588161237e-11 0.006689413530727706 0.019689614183793724
992 8.731733122344881e-11 0.0066871536441321985 0.019656868865186
993 8.700252170514346e-11 0.00668489659557282 0.019624221319135243
994 8.668982857621531e-11 0.00668264237366905 0.01959167115677213
995 8.637923327573839e-11 0.006680390967097816 0.01955921799115714
996 8.607071743020783e-11 0.006678142364593165 0.01952686143726908
997 8.576426285143199e-11 0.0066758965549459206 0.019494601111993717
998 8.545985153445083e-11 0.006673653527003353 0.019462436634112443
999 8.515746565547981e-11 0.006671413269668849 0.019430367624291057
1000 8.485708756987904e-11 0.00666917577190158 0.019398393705068604
1001 8.455869981014754e-11 0.0066669410227161805 0.019366514500846303
1002 8.426228508394206e-11 0.006664709011182418 0.019334729637876538
1003 8.396782627212024e-11 0.006662479726424879 0.019303038744251932
1004 8.36753064268076e-11 0.006660253157622641 0.019271441449894504
1005 8.338470876948848e-11 0.006658029294008961 0.01923993738654488
1006 8.309601668912e-11 0.006655808124870955 0.019208526187751603
1007 8.280921374026943e-11 0.006653589639549292 0.019177207488860492
1008 8.252428364127389e-11 0.0066513738274378755 0.0191459809270041
1009 8.224121027242282e-11 0.006649160677983539 0.01911484614109121
1010 8.195997767416233e-11 0.006646950180685739 0.019083802771796436
1011 8.168057004532162e-11 0.006644742325096247 0.01905285046154988
1012 8.140297174136077e-11 0.006642537100818849 0.01902198885452686
1013 8.112716727263985e-11 0.006640334497509046 0.0189912175966377
1014 8.085314130270921e-11 0.006638134504873753 0.01896053633551761
1015 8.058087864662003e-11 0.0066359371126710025 0.01892994472051662
1016 8.03103642692559e-11 0.006633742310709654 0.01889944240268958
1017 8.004158328368403e-11 0.006631550088849095 0.018869029034786235
1018 7.977452094952663e-11 0.006629360436998953 0.01883870427124137
1019 7.950916267135214e-11 0.006627173345118808 0.01880846776816502
1020 7.924549399708535e-11 0.0066249888032179054 0.018778319183332726
1021 7.898350061643704e-11 0.006622806801354871 0.018748258176175894
1022 7.87231683593524e-11 0.006620627329637425 0.01871828440777219
1023 7.846448319447797e-11 0.0066184503782221035 0.018688397540836007
1024 7.820743122764727e-11 0.006616275937313982 0.01865859723970901
1025 7.795199870038417e-11 0.006614103997166392 0.018628883170350715
1026 7.769817198842462e-11 0.006611934548080649 0.01859925500032917
1027 7.744593760025576e-11 0.0066097675804057815 0.018569712398811663
1028 7.719528217567251e-11 0.006607603084538252 0.01854025503655551
1029 7.694619248435155e-11 0.006605441050921694 0.01851088258589891
1030 7.66986554244422e-11 0.0066032814700466395 0.01848159472075184
1031 7.645265802117414e-11 0.006601124332450255 0.01845239111658705
1032 7.620818742548146e-11 0.006598969628716072 0.018423271450431055
1033 7.596523091264351e-11 0.006596817349473732 0.018394235400855257
1034 7.572377588094163e-11 0.006594667485398719 0.01836528264796709
1035 7.548380985033158e-11 0.006592520027212102 0.01833641287340121
1036 7.524532046113221e-11 0.006590374965680277 0.018307625760310774
1037 7.500829547272934e-11 0.006588232291614712 0.01827892099335877
1038 7.477272276229488e-11 0.0065860919958716894 0.018250298258709396
1039 7.453859032352149e-11 0.006583954069352058 0.018221757244019494
1040 7.430588626537167e-11 0.00658181850300098 0.01819329763843005
1041 7.407459881084192e-11 0.006579685287807676 0.018164919132557755
1042 7.384471629574148e-11 0.0065775544148051895 0.0181366214184866
1043 7.361622716748519e-11 0.006575425875070128 0.018108404189759567
1044 7.338911998390077e-11 0.006573299659722426 0.018080267141370312
1045 7.316338341204987e-11 0.0065711757599251006 0.018052209969754963
1046 7.293900622706336e-11 0.006569054166884009 0.018024232372783954
1047 7.271597731098972e-11 0.006566934871847609 0.017996334049753888
1048 7.249428565165742e-11 0.006564817866106722 0.017968514701379494
1049 7.227392034155011e-11 0.006562703140994293 0.017940774029785597
1050 7.205487057669547e-11 0.006560590687885161 0.017913111738499174
1051 7.183712565556665e-11 0.006558480498195822 0.017885527532441443
1052 7.162067497799664e-11 0.006556372563384195 0.017858021117920016
1053 7.140550804410526e-11 0.006554266874949396 0.017830592202621086
1054 7.119161445323861e-11 0.006552163424431505 0.01780324049560168
1055 7.097898390292108e-11 0.006550062203411342 0.017775965707281967
1056 7.076760618781899e-11 0.006547963203510237 0.01774876754943759
1057 7.055747119871694e-11 0.006545866416389808 0.017721645735192092
1058 7.034856892150536e-11 0.006543771833751736 0.017694599979009337
1059 7.014088943618032e-11 0.006541679447337546 0.01766762999668603
1060 6.99344229158546e-11 0.006539589248928385 0.017640735505344257
1061 6.972915962578019e-11 0.006537501230344802 0.01761391622342408
1062 6.952508992238219e-11 0.0065354153834465325 0.01758717187067619
1063 6.932220425230374e-11 0.00653333170013228 0.017560502168154583
1064 6.912049315146205e-11 0.006531250172339504 0.017533906838209316
1065 6.891994724411516e-11 0.0065291707920442045 0.017507385604479286
1066 6.872055724193965e-11 0.006527093551260713 0.017480938191885065
1067 6.852231394311858e-11 0.006525018442041476 0.017454564326621777
1068 6.832520823144027e-11 0.006522945456476853 0.017428263736152035
1069 6.81292310754071e-11 0.006520874586694905 0.017402036149198892
1070 6.793437352735478e-11 0.006518805824861185 0.01737588129573888
1071 6.774062672258144e-11 0.00651673916317854 0.017349798906995065
1072 6.754798187848679e-11 0.006514674593886898 0.017323788715430145
1073 6.735643029372113e-11 0.006512612109263073 0.01729785045473961
1074 6.716596334734404e-11 0.006510551701620559 0.01727198385984494
1075 6.697657249799266e-11 0.006508493363309336 0.017246188666886833
1076 6.678824928305925e-11 0.006506437086715662 0.0172204646132185
1077 6.660098531787843e-11 0.006504382864261881 0.017194811437398982
1078 6.641477229492331e-11 0.006502330688406226 0.01716922887918652
1079 6.622960198301111e-11 0.006500280551642625 0.017143716679531965
1080 6.604546622651738e-11 0.006498232446500505 0.01711827458057224
1081 6.586235694459935e-11 0.006496186365544599 0.017092902325623816
1082 6.568026613042808e-11 0.006494142301374758 0.01706759965917628
1083 6.549918585042923e-11 0.0064921002466257595 0.017042366326885872
1084 6.531910824353222e-11 0.006490060193967115 0.017017202075569133
1085 6.51400255204282e-11 0.006488022136102885 0.01699210665319656
1086 6.496192996283614e-11 0.006485986065771493 0.01696707980888629
1087 6.478481392277724e-11 0.006483951975745542 0.016942121292897863
1088 6.460866982185747e-11 0.006481919858831621 0.01691723085662598
1089 6.443349015055829e-11 0.006479889707870136 0.01689240825259434
1090 6.425926746753506e-11 0.006477861515735114 0.016867653234449477
1091 6.40859943989236e-11 0.006475835275334032 0.01684296555695468
1092 6.391366363765437e-11 0.006473810979607632 0.016818344975983914
1093 6.37422679427744e-11 0.006471788621529746 0.0167937912485158
1094 6.357180013877661e-11 0.006469768194107116 0.016769304132627623
1095 6.340225311493678e-11 0.0064677496903792165 0.016744883387489376
1096 6.323361982465803e-11 0.0064657331034180835 0.016720528773357873
1097 6.306589328482227e-11 0.006463718426328137 0.01669624005157084
1098 6.289906657514914e-11 0.006461705652246009 0.016672016984541096
1099 6.273313283756191e-11 0.006459694774340369 0.01664785933575075
1100 6.256808527556066e-11 0.00645768578581176 0.016623766869745437
1101 6.240391715360206e-11 0.006455678679892418 0.01659973935212858
1102 6.22406217964864e-11 0.006453673449846114 0.0165757765495557
1103 6.207819258875103e-11 0.0064516700889679784 0.016551878229728766
1104 6.191662297407095e-11 0.006449668590584338 0.01652804416139057
1105 6.175590645466562e-11 0.00644766894805255 0.016504274114319137
1106 6.159603659071249e-11 0.006445671154760834 0.01648056785932217
1107 6.143700699976701e-11 0.006443675204128116 0.016456925168231537
1108 6.127881135618913e-11 0.006441681089603855 0.016433345813897795
1109 6.112144339057577e-11 0.0064396888046678894 0.016409829570184734
1110 6.096489688919998e-11 0.006437698342830275 0.016386376211963958
1111 6.080916569345592e-11 0.006435709697631122 0.016362985515109514
1112 6.065424369931011e-11 0.00643372286264044 0.01633965725649254
1113 6.050012485675852e-11 0.006431737831457977 0.016316391213975944
1114 6.034680316928993e-11 0.006429754597713067 0.016293187166409137
1115 6.019427269335485e-11 0.0064277731550644686 0.016270044893622777
1116 6.004252753784025e-11 0.006425793497200214 0.01624696417642355
1117 5.989156186355042e-11 0.006423815617837456 0.016223944796588986
1118 5.974136988269288e-11 0.00642183951072231 0.016200986536862316
1119 5.959194585837048e-11 0.006419865169629707 0.016178089180947344
1120 5.944328410407867e-11 0.006417892588363241 0.016155252513503363
1121 5.929537898320834e-11 0.006415921760755016 0.0161324763201401
1122 5.914822490855407e-11 0.006413952680665501 0.016109760387412683
1123 5.900181634182779e-11 0.00641198534198338 0.016087104502816644
1124 5.885614779317749e-11 0.006410019738625402 0.016064508454782973
1125 5.871121382071151e-11 0.006408055864536238 0.016041972032673168
1126 5.856700903002766e-11 0.006406093713688335 0.016019495026774338
1127 5.842352807374743e-11 0.006404133280081766 0.015997077228294326
1128 5.82807656510556e-11 0.006402174557744096 0.015974718429356872
1129 5.813871650724439e-11 0.006400217540730228 0.015952418422996793
1130 5.7997375433262804e-11 0.006398262223122269 0.015930177003155212
1131 5.785673726527061e-11 0.006396308599029384 0.015907993964674783
1132 5.771679688419735e-11 0.006394356662587659 0.015885869103294974
1133 5.7577549215305914e-11 0.006392406407959955 0.015863802215647375
1134 5.743898922776098e-11 0.0063904578293357776 0.01584179309925103
1135 5.7301111934201835e-11 0.0063885109209311335 0.015819841552507794
1136 5.716391239032006e-11 0.006386565676988395 0.015797947374697714
1137 5.7027385694441484e-11 0.006384622091776164 0.01577611036597446
1138 5.689152698711283e-11 0.006382680159589135 0.01575433032736076
1139 5.67563314506926e-11 0.006380739874747963 0.01573260706074387
1140 5.6621794308946416e-11 0.006378801231599126 0.015710940368871086
1141 5.648791082664671e-11 0.006376864224514794 0.015689330055345257
1142 5.635467630917668e-11 0.0063749288478927 0.015667775924620347
1143 5.6222086102138294e-11 0.006372995096156001 0.015646277781997012
1144 5.6090135590964665e-11 0.006371062963753152 0.015624835433618204
1145 5.595882020053657e-11 0.006369132445157778 0.01560344868646482
1146 5.5828135394802817e-11 0.00636720353486854 0.015582117348351344
1147 5.569807667640487e-11 0.0063652762274090105 0.015560841227921549
1148 5.556863958630526e-11 0.006363350517327542 0.015539620134644196
1149 5.543981970342014e-11 0.006361426399197145 0.015518453878808782
1150 5.5311612644255553e-11 0.006359503867615358 0.015497342271521303
1151 5.518401406254758e-11 0.006357582917204123 0.015476285124700038
1152 5.505701964890638e-11 0.006355663542609662 0.015455282251071371
1153 5.49306251304639e-11 0.006353745738502353 0.015434333464165628
1154 5.4804826270525246e-11 0.006351829499576604 0.015413438578312937
1155 5.4679618868223904e-11 0.006349914820550734 0.015392597408639127
1156 5.4554998758180435e-11 0.006348001696166851 0.015371809771061635
1157 5.443096181016472e-11 0.006346090121190728 0.015351075482285445
1158 5.4307503928761976e-11 0.0063441800904116856 0.015330394359799058
1159 5.418462105304207e-11 0.006342271598642472 0.015309766221870467
1160 5.406230915623229e-11 0.006340364640719144 0.015289190887543182
1161 5.3940564245393746e-11 0.006338459211500947 0.015268668176632257
1162 5.381938236110087e-11 0.0063365553058702005 0.015248197909720342
1163 5.369875957712456e-11 0.006334652918732179 0.015227779908153783
1164 5.357869200011833e-11 0.006332752045014997 0.015207413994038708
1165 5.3459175769308075e-11 0.006330852679669492 0.015187099990237169
1166 5.334020705618471e-11 0.006328954817669113 0.015166837720363284
1167 5.3221782064200285e-11 0.006327058454009804 0.015146627008779414
1168 5.310389702846714e-11 0.006325163583709889 0.015126467680592363
1169 5.298654821546022e-11 0.006323270201809966 0.015106359561649598
1170 5.2869731922722345e-11 0.006321378303372784 0.015086302478535485
1171 5.2753444478572804e-11 0.006319487883483142 0.015066296258567553
1172 5.2637682241818754e-11 0.006317598937247772 0.015046340729792784
1173 5.252244160146967e-11 0.006315711459795232 0.01502643572098392
1174 5.240771897645475e-11 0.0063138254462757944 0.015006581061635793
1175 5.229351081534321e-11 0.006311940891861338 0.014986776581961672
1176 5.217981359606756e-11 0.006310057791745239 0.01496702211288964
1177 5.206662382564959e-11 0.006308176141142265 0.014947317486058988
1178 5.195393803992933e-11 0.006306295935288467 0.014927662533816628
1179 5.1841752803296666e-11 0.006304417169441074 0.01490805708921353
1180 5.1730064708425804e-11 0.006302539838878384 0.01488850098600118
1181 5.16188703760124e-11 0.006300663938899662 0.014868994058628057
1182 5.150816645451348e-11 0.006298789464825035 0.014849536142236133
1183 5.139794961988992e-11 0.00629691641199539 0.014830127072657389
1184 5.128821657535159e-11 0.006295044775772263 0.014810766686410357
1185 5.117896405110521e-11 0.0062931745515377455 0.014791454820696682
1186 5.107018880410462e-11 0.006291305734694378 0.014772191313397695
1187 5.096188761780374e-11 0.006289438320665048 0.01475297600307102
1188 5.0854057301911876e-11 0.006287572304892889 0.014733808728947185
1189 5.0746694692151853e-11 0.006285707682841182 0.01471468933092627
1190 5.063979665002019e-11 0.006283844449993255 0.01469561764957456
1191 5.053336006255002e-11 0.0062819826018523815 0.014676593526121225
1192 5.042738184207634e-11 0.006280122133941687 0.014657616802455017
1193 5.032185892600356e-11 0.006278263041804043 0.01463868732112099
1194 5.021678827657551e-11 0.006276405321001976 0.014619804925317227
1195 5.01121668806478e-11 0.0062745489671175705 0.014600969458891605
1196 5.000799174946233e-11 0.006272693975752365 0.014582180766338559
1197 4.990425991842428e-11 0.006270840342527267 0.014563438692795883
1198 4.980096844688124e-11 0.006268988063082448 0.014544743084041533
1199 4.9698114417904535e-11 0.006267137133077255 0.014526093786490458
1200 4.95956949380729e-11 0.006265287548190113 0.01450749064719145
1201 4.949370713725824e-11 0.0062634393041184335 0.014488933513824007
1202 4.9392148168413426e-11 0.006261592396578518 0.014470422234695217
1203 4.929101520736254e-11 0.006259746821305468 0.01445195665873666
1204 4.919030545259294e-11 0.0062579025740530925 0.014433536635501324
1205 4.909001612504955e-11 0.0062560596505938145 0.014415162015160547
1206 4.899014446793122e-11 0.006254218046718584 0.014396832648500968
1207 4.889068774648904e-11 0.0062523777582367815 0.014378548386921503
1208 4.8791643247826755e-11 0.0062505387809761335 0.014360309082430328
1209 4.869300828070311e-11 0.006248701110782619 0.01434211458764189
1210 4.859478017533633e-11 0.006246864743520383 0.01432396475577393
1211 4.849695628321027e-11 0.0062450296750716444 0.014305859440644522
1212 4.839953397688282e-11 0.006243195901336614 0.014287798496669137
1213 4.830251064979594e-11 0.006241363418233399 0.01426978177885771
1214 4.820588371608784e-11 0.006239532221697924 0.014251809142811732
1215 4.810965061040674e-11 0.006237702307683836 0.01423388044472136
1216 4.801380878772681e-11 0.006235873672162427 0.014215995541362544
1217 4.791835572316567e-11 0.00623404631112254 0.014198154290094162
1218 4.7823288911803846e-11 0.006232220220570491 0.014180356548855182
1219 4.772860586850595e-11 0.006230395396529979 0.014162602176161826
1220 4.763430412774372e-11 0.006228571835042006 0.014144891031104771
1221 4.754038124342066e-11 0.006226749532164789 0.014127222973346348
1222 4.744683478869852e-11 0.00622492848397368 0.01410959786311776
1223 4.7353662355825555e-11 0.006223108686561082 0.014092015561216325
1224 4.7260861555966274e-11 0.006221290136036365 0.014074475929002723
1225 4.716843001903312e-11 0.006219472828525789 0.014056978828398264
1226 4.7076365393519547e-11 0.006217656760172415 0.014039524121882176
1227 4.698466534633502e-11 0.006215841927136033 0.014022111672488898
1228 4.689332756264132e-11 0.0062140283255930715 0.014004741343805398
1229 4.680234974569077e-11 0.0062122159517365265 0.0139874129999685
1230 4.6711729616665876e-11 0.0062104048017758776 0.013970126505662225
1231 4.662146491452051e-11 0.0062085948719370065 0.013952881726115154
1232 4.653155339582278e-11 0.006206786158462123 0.013935678527097806
1233 4.6441992834599333e-11 0.006204978657609685 0.01391851677492001
1234 4.635278102218122e-11 0.006203172365654318 0.01390139633642833
1235 4.626391576705128e-11 0.00620136727888674 0.013884317079003464
1236 4.617539489469302e-11 0.006199563393613687 0.013867278870557689
1237 4.608721624744086e-11 0.006197760706157828 0.0138502815795323
1238 4.599937768433204e-11 0.0061959592128576985 0.013833325074895077
1239 4.5911877080959777e-11 0.00619415891006762 0.013816409226137751
1240 4.582471232932795e-11 0.006192359794157624 0.0137995339032735
1241 4.5737881337707187e-11 0.006190561861513378 0.013782698976834457
1242 4.565138203049233e-11 0.006188765108536111 0.013765904317869214
1243 4.556521234806125e-11 0.00618696953164254 0.013749149797940362
1244 4.547937024663519e-11 0.006185175127264797 0.013732435289122035
1245 4.5393853698140203e-11 0.006183381891850351 0.013715760663997465
1246 4.530866069007014e-11 0.006181589821861942 0.013699125795656557
1247 4.5223789225350866e-11 0.0061797989137775 0.013682530557693475
1248 4.513923732220589e-11 0.0061780091640900835 0.013665974824204237
1249 4.505500301402302e-11 0.006176220569307796 0.013649458469784327
1250 4.497108434922277e-11 0.006174433125953724 0.01363298136952633
1251 4.4887479391127575e-11 0.006172646830565864 0.013616543399017555
1252 4.4804186217832504e-11 0.0061708616796970475 0.013600144434337703
1253 4.4721202922077116e-11 0.006169077669914874 0.013583784352056514
1254 4.4638527611118726e-11 0.006167294797801643 0.013567463029231463
1255 4.4556158406606606e-11 0.00616551305995428 0.013551180343405437
1256 4.447409344445763e-11 0.006163732452984273 0.013534936172604442
1257 4.439233087473299e-11 0.006161952973517597 0.013518730395335321
1258 4.431086886151615e-11 0.006160174618194653 0.01350256289058348
1259 4.422970558279194e-11 0.006158397383670192 0.013486433537810627
1260 4.414883923032678e-11 0.0061566212666132585 0.013470342216952532
1261 4.406826800955009e-11 0.00615484626370711 0.013454288808416781
1262 4.3987990139436864e-11 0.006153072371649163 0.013438273193080571
1263 4.3908003852391195e-11 0.006151299587150914 0.01342229525228848
1264 4.382830739413112e-11 0.0061495279069378826 0.013406354867850285
1265 4.3748899023574526e-11 0.006147757327749546 0.01339045192203877
1266 4.3669777012725906e-11 0.006145987846339264 0.013374586297587547
1267 4.3590939646564544e-11 0.0061442194594742245 0.013358757877688912
1268 4.351238522293346e-11 0.0061424521639353745 0.013342966545991666
1269 4.3434112052429584e-11 0.006140685956517353 0.013327212186599005
1270 4.335611845829497e-11 0.006138920834028433 0.013311494684066382
1271 4.3278402776308895e-11 0.006137156793290453 0.013295813923399381
1272 4.3200963354681085e-11 0.0061353938311387544 0.013280169790051633
1273 4.312379855394598e-11 0.006133631944422121 0.013264562169922714
1274 4.3046906746857944e-11 0.006131871130002713 0.013248990949356058
1275 4.297028631828739e-11 0.006130111384756007 0.013233456015136901
1276 4.28939356651181e-11 0.006128352705570734 0.013217957254490216
1277 4.281785319614524e-11 0.006126595089348815 0.01320249455507866
1278 4.274203733197455e-11 0.006124838533005304 0.01318706780500055
1279 4.266648650492236e-11 0.006123083033468321 0.013171676892787832
1280 4.2591199158916627e-11 0.006121328587678998 0.013156321707404064
1281 4.2516173749398797e-11 0.006119575192591415 0.013141002138242422
1282 4.244140874322667e-11 0.00611782284517254 0.013125718075123695
1283 4.2366902618578205e-11 0.006116071542402169 0.013110469408294316
1284 4.2292653864856075e-11 0.0061143212812728685 0.013095256028424384
1285 4.2218660982593244e-11 0.006112572058789913 0.013080077826605706
1286 4.2144922483359476e-11 0.006110823871971233 0.013064934694349849
1287 4.2071436889668426e-11 0.006109076717847345 0.013049826523586196
1288 4.199820273488605e-11 0.0061073305934613055 0.013034753206660026
1289 4.192521856313939e-11 0.006105585495868645 0.013019714636330584
1290 4.185248292922667e-11 0.006103841422137317 0.013004710705769184
1291 4.177999439852773e-11 0.006102098369347632 0.012989741308557306
1292 4.170775154691577e-11 0.0061003563345922085 0.012974806338684707
1293 4.1635752960669586e-11 0.0060986153149759125 0.012959905690547547
1294 4.156399723638679e-11 0.0060968753076158025 0.012945039258946524
1295 4.149248298089772e-11 0.0060951363096410725 0.01293020693908501
1296 4.1421208811180255e-11 0.006093398318192997 0.01291540862656721
1297 4.135017335427532e-11 0.006091661330424874 0.012900644217396314
1298 4.127937524720324e-11 0.006089925343501973 0.012885913607972685
1299 4.120881313688087e-11 0.006088190354601476 0.01287121669509203
1300 4.113848568003936e-11 0.006086456360912426 0.012856553375943592
1301 4.1068391543142916e-11 0.006084723359635672 0.012841923548108359
1302 4.099852940230806e-11 0.006082991347983814 0.012827327109557262
1303 4.09288979432238e-11 0.006081260323181149 0.012812763958649411
1304 4.085949586107247e-11 0.00607953028246362 0.012798233994130314
1305 4.0790321860451335e-11 0.006077801223078761 0.012783737115130122
1306 4.0721374655294744e-11 0.006076073142285642 0.01276927322116187
1307 4.065265296879737e-11 0.006074346037354822 0.012754842212119744
1308 4.058415553333768e-11 0.00607261990556829 0.012740443988277348
1309 4.0515881090402537e-11 0.006070894744219418 0.01272607845028597
1310 4.04478283905122e-11 0.006069170550612908 0.012711745499172878
1311 4.037999619314605e-11 0.006067447322064736 0.012697445036339612
1312 4.031238326666922e-11 0.006065725055902108 0.012683176963560283
1313 4.02449883882596e-11 0.006064003749463403 0.012668941182979893
1314 4.0177810343835664e-11 0.006062283400098126 0.012654737597112652
1315 4.011084792798491e-11 0.006060564005166857 0.012640566108840305
1316 4.0044099943893004e-11 0.006058845562041197 0.012626426621410482
1317 3.997756520327346e-11 0.006057128068103722 0.01261231903843503
1318 3.9911242526298124e-11 0.006055411520747934 0.012598243263888389
1319 3.984513074152808e-11 0.006053695917378207 0.012584199202105937
1320 3.977922868584537e-11 0.0060519812554097425 0.01257018675778238
1321 3.971353520438517e-11 0.006050267532268516 0.012556205835970126
1322 3.96480491504688e-11 0.006048554745391234 0.012542256342077675
1323 3.958276938553704e-11 0.006046842892225279 0.012528338181868024
1324 3.951769477908437e-11 0.006045131970228667 0.01251445126145707
1325 3.9452824208593513e-11 0.0060434219768699966 0.01250059548731203
1326 3.9388156559470756e-11 0.006041712909628401 0.01248677076624986
1327 3.932369072498181e-11 0.006040004765993501 0.01247297700543569
1328 3.9259425606188183e-11 0.006038297543465359 0.012459214112381264
1329 3.9195360111884244e-11 0.006036591239554432 0.012445481994943391
1330 3.913149315853472e-11 0.0060348858517815206 0.012431780561322402
1331 3.906782367021289e-11 0.00603318137767773 0.012418109720060612
1332 3.900435057853919e-11 0.006031477814784417 0.012404469380040794
1333 3.894107282262044e-11 0.006029775160653147 0.012390859450484657
1334 3.887798934898972e-11 0.006028073412845649 0.012377279840951346
1335 3.88150991115465e-11 0.006026372568933766 0.012363730461335924
1336 3.875240107149767e-11 0.006024672626499415 0.012350211221867885
1337 3.8689894197298804e-11 0.006022973583134538 0.012336722033109664
1338 3.8627577464596044e-11 0.006021275436441059 0.012323262805955157
1339 3.856544985616856e-11 0.0060195781840308386 0.012309833451628248
1340 3.8503510361871484e-11 0.00601788182352563 0.012296433881681348
1341 3.844175797857926e-11 0.006016186352557033 0.01228306400799393
1342 3.838019171012968e-11 0.0060144917687664536 0.012269723742771086
1343 3.831881056726825e-11 0.006012798069805057 0.012256412998542082
1344 3.825761356759317e-11 0.006011105253333727 0.012243131688158928
1345 3.819659973550066e-11 0.006009413317023019 0.012229879724794938
1346 3.8135768102131e-11 0.00600772225855312 0.012216657021943328
1347 3.807511770531473e-11 0.006006032075613803 0.012203463493415787
1348 3.8014647589519674e-11 0.00600434276590439 0.01219029905334108
1349 3.7954356805798145e-11 0.0060026543271337 0.012177163616163647
1350 3.7894244411734764e-11 0.006000966757020016 0.012164057096642217
1351 3.783430947139474e-11 0.005999280053291039 0.012150979409848417
1352 3.7774551055272544e-11 0.005997594213683846 0.012137930471165397
1353 3.7714968240241015e-11 0.005995909235944847 0.012124910196286464
1354 3.765556010950113e-11 0.005994225117829749 0.012111918501213717
1355 3.759632575253178e-11 0.005992541857103508 0.012098955302256692
1356 3.7537264265040524e-11 0.005990859451540292 0.012086020516031007
1357 3.7478374748914406e-11 0.005989177898923444 0.012073114059457032
1358 3.741965631217122e-11 0.005987497197045432 0.012060235849758546
1359 3.73611080689114e-11 0.005985817343707814 0.012047385804461406
1360 3.730272913927013e-11 0.005984138336721198 0.012034563841392234
1361 3.724451864937009e-11 0.005982460173905203 0.012021769878677096
1362 3.718647573127434e-11 0.005980782853088417 0.0120090038347402
1363 3.712859952293985e-11 0.0059791063721083585 0.011996265628302583
1364 3.7070889168171296e-11 0.005977430728811435 0.011983555178380827
1365 3.7013343816575376e-11 0.0059757559210529086 0.011970872404285772
1366 3.6955962623515384e-11 0.005974081946696851 0.011958217225621227
1367 3.689874475006631e-11 0.0059724088036161105 0.011945589562282696
1368 3.6841689362970205e-11 0.005970736489692268 0.011932989334456112
1369 3.678479563459212e-11 0.005969065002815606 0.011920416462616577
1370 3.672806274287616e-11 0.005967394340885061 0.0119078708675271
1371 3.667148987130217e-11 0.00596572450180819 0.011895352470237352
1372 3.6615076208842696e-11 0.005964055483501138 0.011882861192082423
1373 3.655882094992025e-11 0.00596238728388859 0.011870396954681579
1374 3.650272329436507e-11 0.005960719900903742 0.011857959679937042
1375 3.644678244737318e-11 0.005959053332488259 0.011845549290032755
1376 3.6390997619464804e-11 0.00595738757659224 0.011833165707433172
1377 3.6335368026443144e-11 0.00595572263117418 0.01182080885488204
1378 3.627989288935355e-11 0.0059540584942009344 0.011808478655401196
1379 3.622457143444302e-11 0.005952395163647682 0.011796175032289365
1380 3.6169402893120007e-11 0.005950732637497888 0.011783897909120968
1381 3.611438650191469e-11 0.00594907091374327 0.011771647209744936
1382 3.6059521502439357e-11 0.0059474099903837575 0.011759422858283523
1383 3.600480714134943e-11 0.00594574986542746 0.011747224779131132
1384 3.595024267030463e-11 0.005944090536890633 0.011735052896953148
1385 3.5895827345930385e-11 0.005942432002797634 0.011722907136684769
1386 3.584156042977996e-11 0.005940774261180899 0.01171078742352985
1387 3.578744118829641e-11 0.005939117310080899 0.011698693682959754
1388 3.5733468892775196e-11 0.005937461147546107 0.011686625840712195
1389 3.5679642819327024e-11 0.005935805771632963 0.011674583822790107
1390 3.562596224884099e-11 0.005934151180405842 0.011662567555460504
1391 3.5572426466948074e-11 0.005932497371937016 0.011650576965253352
1392 3.5519034763984875e-11 0.0059308443443066225 0.01163861197896044
1393 3.5465786434957757e-11 0.005929192095602629 0.011626672523634272
1394 3.5412680779507156e-11 0.005927540623920798 0.01161475852658694
1395 3.535971710187238e-11 0.005925889927364656 0.011602869915389028
1396 3.530689471085655e-11 0.005924240004045457 0.011591006617868507
1397 3.525421291979189e-11 0.005922590852082152 0.011579168562109634
1398 3.520167104650533e-11 0.005920942469601353 0.011567355676451865
1399 3.5149268413284405e-11 0.0059192948547373 0.01155556788948877
1400 3.509700434684341e-11 0.005917648005631834 0.011543805130066954
1401 3.50448781782898e-11 0.005916001920434351 0.011532067327284975
1402 3.499288924309104e-11 0.005914356597301784 0.011520354410492283
1403 3.4941036881041536e-11 0.005912712034398564 0.011508666309288148
1404 3.488932043622993e-11 0.005911068229896585 0.011497002953520609
1405 3.483773925700676e-11 0.005909425181975174 0.011485364273285415
1406 3.47862926959522e-11 0.005907782888821062 0.011473750198924975
1407 3.473498010984426e-11 0.00590614134862835 0.011462160661027322
1408 3.468380085962711e-11 0.005904500559598475 0.011450595590425067
1409 3.4632754310379796e-11 0.005902860519940182 0.011439054918194368
1410 3.458183983128508e-11 0.0059012212278694905 0.011427538575653906
1411 3.453105679559867e-11 0.005899582681609663 0.011416046494363855
1412 3.4480404580618604e-11 0.005897944879391176 0.01140457860612487
1413 3.442988256765502e-11 0.005896307819451687 0.011393134842977071
1414 3.437949014200001e-11 0.0058946715000360046 0.01138171513719904
1415 3.4329226692897855e-11 0.005893035919396057 0.011370319421306807
1416 3.427909161351547e-11 0.005891401075790864 0.011358947628052864
1417 3.422908430091309e-11 0.0058897669674865035 0.011347599690425165
1418 3.417920415601519e-11 0.005888133592756082 0.011336275541646136
1419 3.4129450583581714e-11 0.005886500949879708 0.0113249751151717
1420 3.4079822992179364e-11 0.005884869037144454 0.011313698344690287
1421 3.403032079415342e-11 0.005883237852844337 0.011302445164121875
1422 3.398094340559949e-11 0.00588160739528028 0.011291215507617
1423 3.393169024633573e-11 0.005879977662760089 0.011280009309555812
1424 3.3882560739875183e-11 0.00587834865359842 0.011268826504547103
1425 3.383355431339824e-11 0.00587672036611675 0.011257667027427355
1426 3.378467039772567e-11 0.0058750927986433495 0.011246530813259792
1427 3.373590842729145e-11 0.0058734659495132515 0.01123541779733343
1428 3.3687267840116135e-11 0.005871839817068225 0.011224327915162136
1429 3.363874807778032e-11 0.005870214399656745 0.011213261102483699
1430 3.35903485853983e-11 0.005868589695633962 0.011202217295258889
1431 3.354206881159208e-11 0.0058669657033616806 0.011191196429670532
1432 3.349390820846536e-11 0.005865342421208321 0.011180198442122587
1433 3.3445866231578004e-11 0.005863719847548899 0.01116922326923923
1434 3.3397942339920525e-11 0.0058620979807649945 0.011158270847863935
1435 3.3350135995888926e-11 0.005860476819244726 0.01114734111505857
1436 3.3302446665259575e-11 0.00585885636138272 0.011136434008102485
1437 3.325487381716443e-11 0.0058572366055800835 0.011125549464491617
1438 3.320741692406642e-11 0.005855617550244379 0.011114687421937592
1439 3.316007546173502e-11 0.005853999193789597 0.01110384781836683
1440 3.311284890922204e-11 0.005852381534636124 0.011093030591919654
1441 3.3065736748837596e-11 0.0058507645712107224 0.01108223568094942
1442 3.301873846612632e-11 0.0058491483019465 0.011071463024021625
1443 3.2971853549843665e-11 0.005847532725282882 0.011060712559913033
1444 3.2925081491932524e-11 0.005845917839665586 0.011049984227610807
1445 3.287842178749995e-11 0.005844303643546595 0.011039277966311644
1446 3.283187393479416e-11 0.005842690135384131 0.011028593715420905
1447 3.27854374351816e-11 0.00584107731364263 0.011017931414551766
1448 3.273911179312431e-11 0.0058394651767927136 0.011007291003524357
1449 3.2692896516157403e-11 0.005837853723311164 0.010996672422364911
1450 3.2646791114866734e-11 0.0058362429516808974 0.010986075611304926
1451 3.260079510286678e-11 0.0058346328603909375 0.010975500510780311
1452 3.2554907996778755e-11 0.005833023447936394 0.010964947061430556
1453 3.250912931620872e-11 0.005831414712818432 0.010954415204097897
1454 3.246345858372606e-11 0.005829806653544248 0.010943904879826482
1455 3.241789532484204e-11 0.005828199268627047 0.01093341602986155
1456 3.2372439067988566e-11 0.005826592556586014 0.010922948595648605
1457 3.232708934449703e-11 0.005824986515946288 0.010912502518832596
1458 3.22818456885775e-11 0.005823381145238943 0.010902077741257107
1459 3.223670763729798e-11 0.005821776443000958 0.010891674204963547
1460 3.2191674730563705e-11 0.005820172407775191 0.010881291852190335
1461 3.214674651109689e-11 0.005818569038110361 0.01087093062537211
1462 3.2101922524416426e-11 0.005816966332561017 0.010860590467138918
1463 3.205720231881771e-11 0.0058153642896875135 0.010850271320315429
1464 3.201258544535292e-11 0.005813762908055994 0.010839973127920134
1465 3.196807145781104e-11 0.005812162186238357 0.010829695833164569
1466 3.192365991269841e-11 0.005810562122812238 0.010819439379452522
1467 3.187935036921922e-11 0.005808962716360983 0.010809203710379257
1468 3.183514238925623e-11 0.005807363965473626 0.010798988769730735
1469 3.1791035537351626e-11 0.005805765868744864 0.010788794501482842
1470 3.174702938068806e-11 0.005804168424775036 0.010778620849800621
1471 3.170312348906979e-11 0.0058025716321700935 0.010768467759037505
1472 3.165931743490404e-11 0.005800975489541585 0.010758335173734554
1473 3.1615610793182425e-11 0.005799379995506627 0.010748223038619699
1474 3.1572003141462625e-11 0.005797785148687884 0.010738131298606986
1475 3.152849405985004e-11 0.00579619094771354 0.010728059898795822
1476 3.148508313097984e-11 0.0057945973912172846 0.010718008784470233
1477 3.1441769939998914e-11 0.005793004477838281 0.010707977901098113
1478 3.139855407454809e-11 0.00579141220622115 0.010697967194330487
1479 3.135543512474448e-11 0.0057898205750159405 0.010687976610000772
1480 3.131241268316396e-11 0.005788229582878115 0.01067800609412405
1481 3.126948634482374e-11 0.005786639228468521 0.010668055592896325
1482 3.122665570716522e-11 0.005785049510453371 0.010658125052693807
1483 3.118392037003674e-11 0.005783460427504219 0.010648214420072181
1484 3.114127993567672e-11 0.005781871978297942 0.010638323641765892
1485 3.109873400869675e-11 0.005780284161516712 0.010628452664687427
1486 3.1056282196064895e-11 0.005778696975847978 0.010618601435926599
1487 3.101392410708915e-11 0.005777110419984444 0.010608769902749837
1488 3.097165935340091e-11 0.0057755244926240455 0.010598958012599486
1489 3.092948754893878e-11 0.00577393919246993 0.01058916571309309
1490 3.088740830993227e-11 0.005772354518230435 0.01057939295202271
1491 3.0845421254885775e-11 0.005770770468619062 0.010569639677354208
1492 3.080352600456266e-11 0.005769187042354463 0.010559905837226564
1493 3.0761722181969425e-11 0.005767604238160414 0.010550191379951186
1494 3.072000941234003e-11 0.005766022054765795 0.010540496254011218
1495 3.06783873231203e-11 0.005764440490904568 0.010530820408060861
1496 3.063685554395251e-11 0.005762859545315757 0.010521163790924687
1497 3.059541370666007e-11 0.005761279216743429 0.01051152635159696
1498 3.055406144523233e-11 0.005759699503936669 0.01050190803924097
1499 3.051279839580944e-11 0.005758120405649564 0.010492308803188355
1500 3.047162419666749e-11 0.0057565419206411774 0.010482728592938433
1501 3.043053848820352e-11 0.005754964047675533 0.010473167358157535
1502 3.03895409129209e-11 0.0057533867855215914 0.010463625048678349
1503 3.0348631115414665e-11 0.005751810132953231 0.010454101614499252
1504 3.0307808742357045e-11 0.005750234088749229 0.010444597005783665
1505 3.0267073442482994e-11 0.005748658651693238 0.010435111172859389
1506 3.022642486657602e-11 0.005747083820573769 0.010425644066217961
1507 3.018586266745391e-11 0.005745509594184169 0.010416195636514006
1508 3.0145386499954767e-11 0.005743935971322605 0.010406765834564591
1509 3.0104996020922984e-11 0.00574236295079204 0.010397354611348589
1510 3.006469088919544e-11 0.005740790531400215 0.010387961918006032
1511 3.002447076558775e-11 0.005739218711959629 0.01037858770583748
1512 2.9984335312880644e-11 0.005737647491287522 0.010369231926303395
1513 2.994428419580642e-11 0.005736076868205851 0.010359894531023501
1514 2.990431708103558e-11 0.005734506841541274 0.010350575471776167
1515 2.986443363716343e-11 0.005732937410125129 0.010341274700497772
1516 2.9824633534696947e-11 0.005731368572793417 0.010331992169282095
1517 2.9784916446041636e-11 0.0057298003283867815 0.010322727830379696
1518 2.974528204548846e-11 0.0057282326757504875 0.010313481636197289
1519 2.970573000920105e-11 0.005726665613734407 0.010304253539297144
1520 2.9666260015202816e-11 0.005725099141192997 0.010295043492396473
1521 2.962687174336423e-11 0.005723533256985283 0.010285851448366818
1522 2.958756487539023e-11 0.005721967959974836 0.010276677360233452
1523 2.954833909480769e-11 0.00572040324902976 0.010267521181174777
1524 2.9509194086953e-11 0.0057188391230226674 0.010258382864521725
1525 2.9470129538959745e-11 0.005717275580830665 0.010249262363757164
1526 2.943114513974647e-11 0.005715712621335334 0.010240159632515303
1527 2.939224058000452e-11 0.005714150243422714 0.010231074624581098
1528 2.935341555218602e-11 0.005712588445983278 0.010222007293889673
1529 2.931466975049192e-11 0.005711027227911926 0.010212957594525727
1530 2.9276002870860086e-11 0.005709466588107954 0.010203925480722959
1531 2.923741461095353e-11 0.005707906525475044 0.010194910906863478
1532 2.919890467014882e-11 0.005706347038921246 0.010185913827477239
1533 2.916047274952434e-11 0.005704788127358957 0.010176934197241456
1534 2.912211855184892e-11 0.005703229789704906 0.010167971970980039
1535 2.908384178157029e-11 0.005701672024880135 0.01015902710366302
1536 2.9045642144803815e-11 0.0057001148318099795 0.010150099550405989
1537 2.9007519349321282e-11 0.005698558209424057 0.010141189266469527
1538 2.8969473104539623e-11 0.005697002156656244 0.010132296207258647
1539 2.8931503121509952e-11 0.0056954466724446606 0.010123420328322235
1540 2.8893609112906508e-11 0.005693891755731654 0.010114561585352492
1541 2.885579079301577e-11 0.005692337405463781 0.010105719934184377
1542 2.8818047877725572e-11 0.005690783620591789 0.010096895330795063
1543 2.878038008451443e-11 0.0056892304000706025 0.01008808773130338
1544 2.874278713244082e-11 0.005687677742859302 0.010079297091969279
1545 2.870526874213266e-11 0.005686125647921113 0.010070523369193275
1546 2.8667824635776716e-11 0.005684574114223383 0.010061766519515911
1547 2.8630454537108207e-11 0.005683023140737567 0.010053026499617226
1548 2.859315817140046e-11 0.0056814727264392125 0.010044303266316201
1549 2.8555935265454678e-11 0.0056799228703079425 0.010035596776570246
1550 2.8518785547589703e-11 0.005678373571327438 0.010026906987474651
1551 2.8481708747631857e-11 0.0056768248284854205 0.01001823385626206
1552 2.8444704596904996e-11 0.005675276640773639 0.010009577340301952
1553 2.8407772828220468e-11 0.005673729007187851 0.010000937397100108
1554 2.837091317586725e-11 0.0056721819267278074 0.009992313984298087
1555 2.833412537560211e-11 0.005670635398397236 0.009983707059672713
1556 2.829740916463989e-11 0.005669089421203824 0.009975116581135554
1557 2.826076428164381e-11 0.005667543994159207 0.009966542506732404
1558 2.8224190466715857e-11 0.005665999116278946 0.009957984794642773
1559 2.818768746138733e-11 0.00566445478658252 0.009949443403179374
1560 2.8151255008609246e-11 0.005662911004093299 0.009940918290787613
1561 2.8114892852743098e-11 0.005661367767838541 0.009932409416045089
1562 2.8078600739551426e-11 0.005659825076849366 0.00992391673766108
1563 2.8042378416188662e-11 0.005658282930160748 0.009915440214476049
1564 2.8006225631191828e-11 0.005656741326811492 0.009906979805461142
1565 2.797014213447156e-11 0.005655200265844226 0.009898535469717688
1566 2.793412767730297e-11 0.005653659746305382 0.00989010716647671
1567 2.78981820123167e-11 0.0056521197672451794 0.00988169485509842
1568 2.7862304893489995e-11 0.005650580327717612 0.009873298495071743
1569 2.78264960761379e-11 0.0056490414267804335 0.009864918046013818
1570 2.7790755316904403e-11 0.005647503063495138 0.009856553467669511
1571 2.7755082373753822e-11 0.005645965236926951 0.009848204719910941
1572 2.771947700596208e-11 0.005644427946144812 0.009839871762736986
1573 2.768393897410811e-11 0.005642891190221357 0.009831554556272808
1574 2.7648468040065392e-11 0.005641354968232906 0.009823253060769374
1575 2.761306396699344e-11 0.005639819279259449 0.009814967236602981
1576 2.7577726519329414e-11 0.00563828412238463 0.009806697044274783
1577 2.7542455462779805e-11 0.005636749496695732 0.009798442444410315
1578 2.7507250564312142e-11 0.005635215401283665 0.00979020339775903
1579 2.7472111592146754e-11 0.005633681835242947 0.00978197986519382
1580 2.7437038315748663e-11 0.005632148797671693 0.009773771807710569
1581 2.7402030505819458e-11 0.005630616287671601 0.00976557918642767
1582 2.7367087934289277e-11 0.005629084304347935 0.009757401962585576
1583 2.733221037430879e-11 0.005627552846809513 0.009749240097546337
1584 2.7297397600241322e-11 0.005626021914168691 0.009741093552793137
1585 2.7262649387654968e-11 0.005624491505541351 0.00973296228992985
1586 2.722796551331482e-11 0.005622961620046883 0.00972484627068058
1587 2.719334575517516e-11 0.005621432256808176 0.009716745456889202
1588 2.7158789892371856e-11 0.0056199034149516025 0.009708659810518933
1589 2.7124297705214636e-11 0.005618375093607001 0.00970058929365186
1590 2.708986897517958e-11 0.005616847291907667 0.009692533868488515
1591 2.7055503484901557e-11 0.005615320008990336 0.009684493497347419
1592 2.702120101816675e-11 0.005613793243995172 0.009676468142664645
1593 2.69869613599053e-11 0.005612266996065751 0.009668457766993377
1594 2.6952784296183844e-11 0.00561074126434905 0.009660462333003474
1595 2.6918669614198345e-11 0.005609216047995435 0.009652481803481033
1596 2.688461710226667e-11 0.0056076913461586405 0.00964451614132795
1597 2.6850626549821553e-11 0.0056061671579957645 0.0096365653095615
1598 2.6816697747403315e-11 0.005604643482667249 0.009628629271313893
1599 2.6782830486652816e-11 0.00560312031933687 0.009620707989831858
1600 2.674902456030444e-11 0.005601597667171722 0.009612801428476203
1601 2.671527976217905e-11 0.005600075525342208 0.009604909550721406
1602 2.6681595887177084e-11 0.005598553893022023 0.009597032320155179
1603 2.664797273127158e-11 0.005597032769388141 0.009589169700478052
1604 2.6614410091501442e-11 0.005595512153620807 0.009581321655502958
1605 2.658090776596454e-11 0.005593992044903515 0.009573488149154806
1606 2.6547465553811028e-11 0.005592472442423005 0.009565669145470078
1607 2.6514083255236597e-11 0.005590953345369241 0.009557864608596402
1608 2.648076067147589e-11 0.005589434752935407 0.009550074502792149
1609 2.6447497604795838e-11 0.005587916664317887 0.00954229879242602
1610 2.6414293858489104e-11 0.005586399078716256 0.009534537441976637
1611 2.6381149236867596e-11 0.005584881995333266 0.009526790416032138
1612 2.6348063545256022e-11 0.005583365413374834 0.009519057679289775
1613 2.6315036589985425e-11 0.00558184933205003 0.0095113391965555
1614 2.6282068178386834e-11 0.005580333750571061 0.009503634932743575
1615 2.6249158118784963e-11 0.0055788186681532655 0.00949594485287617
1616 2.621630622049188e-11 0.0055773040840150934 0.009488268922082961
1617 2.6183512293800823e-11 0.0055757899973781 0.009480607105600732
1618 2.6150776149979975e-11 0.005574276407466929 0.00947295936877299
1619 2.6118097601266297e-11 0.005572763313509301 0.009465325677049566
1620 2.60854764608595e-11 0.0055712507147360054 0.009457705995986219
1621 2.6052912542915908e-11 0.005569738610380884 0.00945010029124426
1622 2.6020405662542495e-11 0.005568226999680821 0.009442508528590151
1623 2.598795563579087e-11 0.0055667158818757285 0.009434930673895125
1624 2.5955562279651335e-11 0.005565205256208537 0.009427366693134799
1625 2.5923225412047078e-11 0.005563695121925184 0.009419816552388797
1626 2.5890944851828232e-11 0.0055621854782745995 0.009412280217840359
1627 2.5858720418766127e-11 0.0055606763245086965 0.00940475765577597
1628 2.5826551933547456e-11 0.0055591676598823565 0.009397248832584977
1629 2.5794439217768627e-11 0.005557659483653421 0.009389753714759216
1630 2.5762382093930057e-11 0.005556151795082677 0.009382272268892636
1631 2.5730380385430514e-11 0.00555464459343385 0.009374804461680925
1632 2.569843391656146e-11 0.005553137877973584 0.009367350259921138
1633 2.56665425125016e-11 0.005551631647971438 0.009359909630511329
1634 2.5634705999311293e-11 0.0055501259026998736 0.00935248254045018
1635 2.5602924203927045e-11 0.005548620641434237 0.00934506895683664
1636 2.5571196954156072e-11 0.005547115863452755 0.00933766884686955
1637 2.5539524078670928e-11 0.0055456115680365195 0.009330282177847288
1638 2.550790540700409e-11 0.005544107754469479 0.009322908917167404
1639 2.547634076954266e-11 0.005542604422038425 0.009315549032326257
1640 2.5444829997523002e-11 0.0055411015700329806 0.00930820249091866
1641 2.5413372923025546e-11 0.005539599197745592 0.009300869260637518
1642 2.5381969378969553e-11 0.0055380973044715145 0.009293549309273477
1643 2.535061919910792e-11 0.005536595889508804 0.00928624260471456
1644 2.5319322218021997e-11 0.005535094952158304 0.009278949114945829
1645 2.5288078271116546e-11 0.005533594491723637 0.00927166880804902
1646 2.5256887194614574e-11 0.005532094507511187 0.009264401652202199
1647 2.5225748825552367e-11 0.005530594998830099 0.00925714761567941
1648 2.519466300177442e-11 0.00552909596499226 0.009249906666850336
1649 2.51636295619285e-11 0.00552759740531229 0.00924267877417994
1650 2.5132648345460727e-11 0.005526099319107536 0.009235463906228132
1651 2.5101719192610595e-11 0.0055246017056980535 0.00922826203164942
1652 2.507084194440618e-11 0.005523104564406601 0.009221073119192576
1653 2.5040016442659234e-11 0.005521607894558629 0.009213897137700286
1654 2.5009242529960454e-11 0.0055201116954822676 0.009206734056108817
1655 2.4978520049674657e-11 0.005518615966508318 0.00919958384344768
1656 2.4947848845936038e-11 0.005517120706970239 0.009192446468839299
1657 2.491722876364354e-11 0.005515625916204141 0.009185321901498664
1658 2.4886659648456087e-11 0.005514131593548772 0.009178210110733009
1659 2.485614134678799e-11 0.005512637738345508 0.009171111065941477
1660 2.4825673705804362e-11 0.005511144349938344 0.009164024736614792
1661 2.4795256573416486e-11 0.0055096514276738815 0.009156951092334926
1662 2.476488979827734e-11 0.005508158970901322 0.009149890102774776
1663 2.4734573229777004e-11 0.005506666978972451 0.009142841737697837
1664 2.4704306718038254e-11 0.0055051754512416345 0.009135805966957877
1665 2.467409011391207e-11 0.005503684387065805 0.009128782760498612
1666 2.4643923268973213e-11 0.00550219378580445 0.009121772088353387
1667 2.461380603551585e-11 0.005500703646819607 0.009114773920644853
1668 2.4583738266549175e-11 0.005499213969475847 0.009107788227584651
1669 2.4553719815793137e-11 0.005497724753140273 0.009100814979473092
1670 2.4523750537674057e-11 0.005496235997182502 0.009093854146698837
1671 2.4493830287320396e-11 0.005494747700974658 0.009086905699738594
1672 2.446395892055852e-11 0.005493259863891364 0.009079969609156788
1673 2.4434136293908525e-11 0.005491772485309733 0.009073045845605258
1674 2.4404362264579934e-11 0.005490285564609352 0.009066134379822946
1675 2.4374636690467674e-11 0.005488799101172278 0.009059235182635583
1676 2.4344959430147867e-11 0.005487313094383028 0.00905234822495538
1677 2.4315330342873765e-11 0.005485827543628567 0.00904547347778073
1678 2.4285749288571656e-11 0.005484342448298299 0.009038610912195886
1679 2.4256216127836875e-11 0.005482857807784061 0.009031760499370668
1680 2.42267307219297e-11 0.005481373621480106 0.009024922210560156
1681 2.419729293277145e-11 0.005479889888783103 0.009018096017104387
1682 2.4167902622940465e-11 0.005478406609092118 0.009011281890428057
1683 2.413855965566821e-11 0.0054769237818086125 0.009004479802040216
1684 2.4109263894835346e-11 0.005475441406336431 0.008997689723533975
1685 2.4080015204967854e-11 0.00547395948208179 0.0089909116265862
1686 2.4050813451233168e-11 0.0054724780084532704 0.008984145482957227
1687 2.4021658499436392e-11 0.005470996984861811 0.008977391264490557
1688 2.399255021601642e-11 0.0054695164107206925 0.00897064894311257
1689 2.3963488468042243e-11 0.005468036285445536 0.008963918490832229
1690 2.3934473123209146e-11 0.005466556608454289 0.008957199879740786
1691 2.3905504049834976e-11 0.005465077379167216 0.008950493082011497
1692 2.3876581116856477e-11 0.0054635985970068945 0.008943798069899329
1693 2.3847704193825604e-11 0.0054621202613982 0.008937114815740678
1694 2.3818873150905817e-11 0.005460642371768299 0.00893044329195307
1695 2.3790087858868565e-11 0.005459164927546644 0.008923783471034894
1696 2.3761348189089572e-11 0.005457687928164958 0.008917135325565104
1697 2.3732654013545308e-11 0.00545621137305723 0.008910498828202934
1698 2.3704005204809478e-11 0.0054547352616597065 0.008903873951687631
1699 2.36754016360494e-11 0.00545325959341088 0.008897260668838157
1700 2.364684318102256e-11 0.005451784367751481 0.008890658952552925
1701 2.3618329714073118e-11 0.0054503095841244706 0.008884068775809505
1702 2.358986111012843e-11 0.005448835241975031 0.008877490111664364
1703 2.356143724469564e-11 0.0054473613407505575 0.008870922933252569
1704 2.3533057993858264e-11 0.005445887879900649 0.008864367213787534
1705 2.3504723234272748e-11 0.005444414858877098 0.00885782292656073
1706 2.347643284316518e-11 0.005442942277133886 0.00885129004494142
1707 2.3448186698327878e-11 0.005441470134127172 0.008844768542376383
1708 2.3419984678116093e-11 0.005439998429315285 0.008838258392389645
1709 2.3391826661444725e-11 0.005438527162158715 0.00883175956858221
1710 2.336371252778501e-11 0.005437056332120104 0.008825272044631797
1711 2.3335642157161303e-11 0.0054355859386642415 0.008818795794292558
1712 2.3307615430147775e-11 0.00543411598125805 0.008812330791394828
1713 2.3279632227865266e-11 0.005432646459370582 0.008805877009844849
1714 2.3251692431978077e-11 0.005431177372473008 0.00879943442362451
1715 2.322379592469077e-11 0.005429708720038611 0.008793003006791087
1716 2.319594258874505e-11 0.005428240501542778 0.008786582733476973
1717 2.3168132307416618e-11 0.0054267727164629895 0.008780173577889424
1718 2.3140364964512072e-11 0.005425305364278814 0.008773775514310298
1719 2.3112640444365784e-11 0.005423838444471897 0.008767388517095794
1720 2.308495863183689e-11 0.005422371956525957 0.008761012560676197
1721 2.3057319412306208e-11 0.005420905899926774 0.008754647619555618
1722 2.3029722671673208e-11 0.005419440274162183 0.00874829366831174
1723 2.3002168296353005e-11 0.005417975078722065 0.008741950681595565
1724 2.297465617327338e-11 0.005416510313098339 0.00873561863413116
1725 2.2947186189871813e-11 0.005415045976784958 0.0087292975007154
1726 2.2919758234092546e-11 0.005413582069277895 0.008722987256217724
1727 2.2892372194383596e-11 0.0054121185900751385 0.008716687875579877
1728 2.286502795969394e-11 0.005410655538676686 0.008710399333815665
1729 2.2837725419470517e-11 0.0054091929145845315 0.008704121606010707
1730 2.2810464463655464e-11 0.005407730717302664 0.008697854667322185
1731 2.278324498268316e-11 0.0054062689463370535 0.008691598492978595
1732 2.2756066867477493e-11 0.005404807601195649 0.008685353058279511
1733 2.2728930009448934e-11 0.005403346681388366 0.008679118338595328
1734 2.2701834300491845e-11 0.005401886186427081 0.008672894309367029
1735 2.2674779632981617e-11 0.005400426115825625 0.008666680946105936
1736 2.2647765899771963e-11 0.005398966469099774 0.00866047822439347
1737 2.262079299419219e-11 0.0053975072457672435 0.008654286119880913
1738 2.2593860810044395e-11 0.005396048445347679 0.008648104608289162
1739 2.2566969241600804e-11 0.005394590067362648 0.008641933665408502
1740 2.254011818360111e-11 0.005393132111335635 0.008635773267098351
1741 2.2513307531249767e-11 0.005391674576792033 0.008629623389287041
1742 2.2486537180213325e-11 0.005390217463259136 0.008623484007971569
1743 2.2459807026617836e-11 0.005388760770266131 0.008617355099217367
1744 2.2433116967046184e-11 0.00538730449734409 0.008611236639158073
1745 2.2406466898535528e-11 0.0053858486440259675 0.008605128603995288
1746 2.237985671857468e-11 0.005384393209846587 0.008599030969998348
1747 2.2353286325101558e-11 0.005382938194342636 0.008592943713504098
1748 2.2326755616500605e-11 0.005381483597052661 0.008586866810916652
1749 2.2300264491600308e-11 0.005380029417517058 0.008580800238707173
1750 2.22738128496706e-11 0.0053785756552780645 0.00857474397341364
1751 2.224740059042044e-11 0.005377122309879755 0.008568697991640619
1752 2.222102761399527e-11 0.005375669380868034 0.008562662270059038
1753 2.2194693820974546e-11 0.0053742168677906235 0.008556636785405964
1754 2.2168399112369316e-11 0.005372764770197064 0.008550621514484371
1755 2.2142143389619733e-11 0.005371313087638699 0.008544616434162928
1756 2.2115926554592684e-11 0.005369861819668678 0.00853862152137576
1757 2.2089748509579338e-11 0.005368410965841938 0.00853263675312224
1758 2.20636091572928e-11 0.005366960525715208 0.00852666210646676
1759 2.203750840086567e-11 0.005365510498846993 0.008520697558538513
1760 2.2011446143847744e-11 0.0053640608847975715 0.008514743086531272
1761 2.1985422290203603e-11 0.005362611683128987 0.008508798667703174
1762 2.1959436744310387e-11 0.005361162893405046 0.008502864279376498
1763 2.193348941095533e-11 0.005359714515191302 0.008496939898937452
1764 2.1907580195333584e-11 0.005358266548055056 0.008491025503835957
1765 2.1881709003045883e-11 0.005356818991565348 0.008485121071585425
1766 2.1855875740096262e-11 0.0053553718452929505 0.008479226579762553
1767 2.1830080312889815e-11 0.00535392510881036 0.008473342006007108
1768 2.1804322628230442e-11 0.005352478781691791 0.008467467328021708
1769 2.1778602593318645e-11 0.005351032863513173 0.008461602523571619
1770 2.1752920115749255e-11 0.005349587353852136 0.008455747570484532
1771 2.1727275103509294e-11 0.005348142252288013 0.008449902446650368
1772 2.1701667464975773e-11 0.005346697558401827 0.008444067130021054
1773 2.167609710891348e-11 0.005345253271776286 0.008438241598610325
1774 2.165056394447287e-11 0.005343809391995778 0.008432425830493515
1775 2.16250678811879e-11 0.005342365918646365 0.008426619803807338
1776 2.15996088289739e-11 0.005340922851315772 0.0084208234967497
1777 2.157418669812544e-11 0.005339480189593386 0.00841503688757948
1778 2.154880139931424e-11 0.0053380379330702455 0.008409259954616331
1779 2.15234528435871e-11 0.005336596081339038 0.008403492676240479
1780 2.1498140942363754e-11 0.005335154633994088 0.00839773503089251
1781 2.147286560743489e-11 0.0053337135906313575 0.008391986997073182
1782 2.1447626750960046e-11 0.005332272950848435 0.008386248553343209
1783 2.142242428546556e-11 0.005330832714244528 0.00838051967832307
1784 2.139725812384262e-11 0.0053293928804204645 0.00837480035069281
1785 2.1372128179345152e-11 0.005327953448978677 0.008369090549191832
1786 2.1347034365587884e-11 0.005326514419523203 0.008363390252618707
1787 2.132197659654434e-11 0.005325075791659675 0.008357699439830975
1788 2.129695478654486e-11 0.005323637564995316 0.008352018089744945
1789 2.127196885027464e-11 0.005322199739138935 0.008346346181335501
1790 2.1247018702771817e-11 0.005320762313700917 0.008340683693635912
1791 2.122210425942544e-11 0.005319325288293221 0.008335030605737627
1792 2.119722543597365e-11 0.005317888662529369 0.008329386896790088
1793 2.1172382148501714e-11 0.005316452436024446 0.008323752546000538
1794 2.114757431344009e-11 0.005315016608395088 0.008318127532633826
1795 2.1122801847562623e-11 0.005313581179259482 0.008312511836012214
1796 2.109806466798459e-11 0.005312146148237353 0.008306905435515193
1797 2.1073362692160865e-11 0.005310711514949965 0.008301308310579288
1798 2.1048695837884078e-11 0.00530927727902011 0.008295720440697868
1799 2.1024064023282733e-11 0.005307843440072105 0.00829014180542096
1800 2.0999467166819425e-11 0.005306409997731785 0.00828457238435506
1801 2.0974905187288968e-11 0.005304976951626496 0.008279012157162948
1802 2.0950378003816632e-11 0.005303544301385092 0.008273461103563496
1803 2.0925885535856327e-11 0.0053021120466379265 0.00826791920333149
1804 2.090142770318882e-11 0.005300680187016849 0.008262386436297444
1805 2.0877004425919927e-11 0.005299248722155196 0.008256862782347408
1806 2.0852615624478822e-11 0.0052978176516877895 0.00825134822142279
1807 2.0828261219616222e-11 0.005296386975250927 0.008245842733520182
1808 2.0803941132402657e-11 0.005294956692482379 0.008240346298691161
1809 2.0779655284226748e-11 0.00529352680302138 0.008234858897042119
1810 2.0755403596793503e-11 0.005292097306508628 0.008229380508734075
1811 2.0731185992122564e-11 0.005290668202586274 0.008223911113982506
1812 2.0707002392546554e-11 0.005289239490897918 0.008218450693057159
1813 2.0682852720709344e-11 0.005287811171088603 0.008212999226281872
1814 2.065873689956445e-11 0.005286383242804813 0.008207556694034402
1815 2.0634654852373234e-11 0.0052849557056944595 0.008202123076746243
1816 2.061060650270341e-11 0.005283528559406885 0.008196698354902452
1817 2.0586591774427247e-11 0.005282101803592852 0.00819128250904147
1818 2.0562610591720038e-11 0.005280675437904538 0.008185875519754951
1819 2.0538662879058412e-11 0.00527924946199553 0.008180477367687585
1820 2.0514748561218745e-11 0.005277823875520823 0.008175088033536925
1821 2.049086756327555e-11 0.005276398678136808 0.008169707498053213
1822 2.0467019810599887e-11 0.005274973869501273 0.008164335742039208
1823 2.0443205228857732e-11 0.005273549449273392 0.008158972746350013
1824 2.0419423744008483e-11 0.0052721254171137245 0.00815361849189291
1825 2.039567528230331e-11 0.0052707017726842074 0.008148272959627178
1826 2.0371959770283637e-11 0.005269278515648149 0.008142936130563935
1827 2.0348277134779575e-11 0.005267855645670225 0.008137607985765957
1828 2.0324627302908405e-11 0.0052664331624164736 0.008132288506347523
1829 2.0301010202073043e-11 0.005265011065554289 0.008126977673474233
1830 2.0277425759960513e-11 0.005263589354752419 0.008121675468362854
1831 2.025387390454043e-11 0.005262168029680955 0.008116381872281142
1832 2.0230354564063534e-11 0.005260747090011331 0.008111096866547682
1833 2.020686766706013e-11 0.005259326535416316 0.008105820432531722
1834 2.0183413142338665e-11 0.00525790636557001 0.008100552551653007
1835 2.015999091898424e-11 0.005256486580147837 0.008095293205381616
1836 2.0136600926357135e-11 0.005255067178826544 0.008090042375237798
1837 2.0113243094091342e-11 0.005253648161284191 0.008084800042791808
1838 2.0089917352093178e-11 0.005252229527200151 0.008079566189663745
1839 2.0066623630539748e-11 0.005250811276255099 0.008074340797523392
1840 2.0043361859877606e-11 0.0052493934081310105 0.008069123848090054
1841 2.0020131970821247e-11 0.005247975922511156 0.008063915323132397
1842 1.999693389435181e-11 0.005246558819080098 0.00805871520446829
1843 1.997376756171555e-11 0.005245142097523681 0.008053523473964642
1844 1.995063290442254e-11 0.005243725757529032 0.008048340113537245
1845 1.9927529854245246e-11 0.005242309798784552 0.008043165105150619
1846 1.99044583432171e-11 0.005240894220979911 0.008037998430817851
1847 1.988141830363124e-11 0.005239479023806046 0.008032840072600439
1848 1.9858409668039023e-11 0.0052380642069551515 0.008027690012608136
1849 1.9835432369248794e-11 0.005236649770120681 0.008022548232998793
1850 1.981248634032446e-11 0.005235235712997337 0.00801741471597821
1851 1.9789571514584165e-11 0.005233822035281067 0.00801228944379997
1852 1.976668782559896e-11 0.005232408736669059 0.008007172398765295
1853 1.9743835207191516e-11 0.005230995816859738 0.00800206356322289
1854 1.9721013593434785e-11 0.005229583275552761 0.007996962919568789
1855 1.9698222918650653e-11 0.005228171112449007 0.0079918704502462
1856 1.9675463117408764e-11 0.0052267593272505835 0.007986786137745361
1857 1.9652734124525087e-11 0.005225347919660809 0.007981709964603383
1858 1.9630035875060733e-11 0.005223936889384219 0.0079766419134041
1859 1.9607368304320642e-11 0.005222526236126553 0.007971581966777923
1860 1.9584731347852317e-11 0.0052211159595947545 0.007966530107401684
1861 1.9562124941444563e-11 0.005219706059496965 0.007961486317998494
1862 1.953954902112626e-11 0.005218296535542519 0.007956450581337588
1863 1.951700352316511e-11 0.005216887387441942 0.007951422880234184
1864 1.9494488384066374e-11 0.005215478614906942 0.007946403197549332
1865 1.947200354057166e-11 0.005214070217650406 0.007941391516189769
1866 1.9449548929657717e-11 0.005212662195386397 0.007936387819107769
1867 1.942712448853523e-11 0.00521125454783015 0.007931392089301005
1868 1.9404730154647554e-11 0.005209847274698065 0.007926404309812394
1869 1.9382365865669543e-11 0.005208440375707699 0.007921424463729964
1870 1.9360031559506414e-11 0.005207033850577774 0.0079164525341867
1871 1.933772717429247e-11 0.005205627699028157 0.007911488504360404
1872 1.931545264839002e-11 0.00520422192077987 0.007906532357473557
1873 1.9293207920388088e-11 0.0052028165155550725 0.00790158407679317
1874 1.9270992929101358e-11 0.005201411483077066 0.007896643645630648
1875 1.9248807613568956e-11 0.005200006823070286 0.00789171104734164
1876 1.92266519130533e-11 0.005198602535260296 0.00788678626532591
1877 1.920452576703901e-11 0.00519719861937379 0.007881869283027185
1878 1.9182429115231725e-11 0.005195795075138582 0.007876960083933024
1879 1.9160361897556942e-11 0.005194391902283598 0.007872058651574679
1880 1.9138324054158982e-11 0.005192989100538884 0.007867164969526946
1881 1.911631552539978e-11 0.005191586669635589 0.00786227902140804
1882 1.909433625185787e-11 0.00519018460930597 0.007857400790879447
1883 1.907238617432716e-11 0.00518878291928338 0.007852530261645795
1884 1.9050465233815985e-11 0.0051873815993022715 0.007847667417454712
1885 1.9028573371545877e-11 0.0051859806490981855 0.007842812242096694
1886 1.9006710528950564e-11 0.005184580068407751 0.007837964719404964
1887 1.8984876647674845e-11 0.005183179856968679 0.00783312483325534
1888 1.896307166957357e-11 0.005181780014519759 0.0078282925675661
1889 1.894129553671054e-11 0.005180380540800857 0.00782346790629785
1890 1.8919548191357435e-11 0.005178981435552906 0.007818650833453388
1891 1.88978295759928e-11 0.005177582698517908 0.00781384133307757
1892 1.8876139633300984e-11 0.0051761843294389235 0.007809039389257178
1893 1.8854478306171092e-11 0.0051747863280600746 0.007804244986120794
1894 1.883284553769593e-11 0.005173388694126533 0.007799458107838656
1895 1.881124127117103e-11 0.005171991427384523 0.007794678738622538
1896 1.8789665450093616e-11 0.0051705945275813125 0.007789906862725616
1897 1.8768118018161525e-11 0.005169197994465212 0.007785142464442332
1898 1.8746598919272272e-11 0.005167801827785567 0.007780385528108273
1899 1.872510809752202e-11 0.005166406027292759 0.007775636038100037
1900 1.8703645497204574e-11 0.005165010592738197 0.007770893978835104
1901 1.868221106281039e-11 0.005163615523874315 0.00776615933477171
1902 1.866080473902561e-11 0.00516222082045457 0.007761432090408718
1903 1.8639426470731033e-11 0.005160826482233432 0.007756712230285488
1904 1.8618076203001222e-11 0.00515943250896639 0.007751999738981757
1905 1.859675388110344e-11 0.005158038900409938 0.007747294601117503
1906 1.857545945049673e-11 0.005156645656321575 0.007742596801352827
1907 1.855419285683098e-11 0.0051552527764598035 0.007737906324387824
1908 1.8532954045945946e-11 0.005153860260584123 0.0077332231549624595
1909 1.851174296387029e-11 0.0051524681084550265 0.007728547277856442
1910 1.849055955682067e-11 0.005151076319833995 0.0077238786778891025
1911 1.8469403771200777e-11 0.0051496848944834975 0.007719217339919268
1912 1.8448275553600445e-11 0.005148293832166985 0.007714563248845139
1913 1.842717485079466e-11 0.005146903132648883 0.007709916389604167
1914 1.84061016097427e-11 0.005145512795694595 0.007705276747172933
1915 1.8385055777587195e-11 0.005144122821070494 0.007700644306567023
1916 1.8364037301653233e-11 0.005142733208543919 0.00769601905284091
1917 1.8343046129447435e-11 0.005141343957883173 0.007691400971087828
1918 1.832208220865706e-11 0.005139955068857518 0.00768679004643966
1919 1.8301145487149116e-11 0.005138566541237168 0.007682186264066808
1920 1.8280235912969485e-11 0.005137178374793292 0.007677589609178077
1921 1.8259353434342043e-11 0.0051357905692980075 0.00767300006702056
1922 1.823849799966774e-11 0.0051344031245243735 0.007668417622879514
1923 1.821766955752377e-11 0.005133016040246391 0.00766384226207824
1924 1.8196868056662667e-11 0.005131629316238996 0.007659273969977972
1925 1.81760934460115e-11 0.005130242952278061 0.007654712731977754
1926 1.8155345674670958e-11 0.005128856948140385 0.007650158533514324
1927 1.8134624691914517e-11 0.005127471303603693 0.007645611360061998
1928 1.811393044718759e-11 0.005126086018446633 0.007641071197132553
1929 1.8093262890106693e-11 0.0051247010924487715 0.007636538030275112
1930 1.8072621970458592e-11 0.005123316525390589 0.007632011845076028
1931 1.8052007638199495e-11 0.005121932317053478 0.007627492627158768
1932 1.803141984345419e-11 0.005120548467219739 0.007622980362183799
1933 1.8010858536515238e-11 0.005119164975672576 0.007618475035848475
1934 1.799032366784216e-11 0.005117781842196095 0.007613976633886922
1935 1.7969815188060605e-11 0.005116399066575296 0.0076094851420699244
1936 1.794933304796155e-11 0.005115016648596075 0.007605000546204813
1937 1.7928877198500513e-11 0.005113634588045218 0.007600522832135351
1938 1.7908447590796725e-11 0.005112252884710397 0.007596051985741624
1939 1.7888044176132318e-11 0.005110871538380166 0.007591587992939925
1940 1.7867666905951606e-11 0.005109490548843961 0.007587130839682646
1941 1.784731573186021e-11 0.005108109915892092 0.007582680511958167
1942 1.7826990605624343e-11 0.005106729639315742 0.007578236995790742
1943 1.7806691479169994e-11 0.005105349718906964 0.007573800277240391
1944 1.7786418304582152e-11 0.005103970154458675 0.007569370342402792
1945 1.7766171034104075e-11 0.005102590945764657 0.0075649471774091705
1946 1.7745949620136485e-11 0.005101212092619549 0.0075605307684261875
1947 1.7725754015236826e-11 0.005099833594818846 0.007556121101655835
1948 1.770558417211852e-11 0.005098455452158895 0.007551718163335326
1949 1.7685440043650182e-11 0.005097077664436894 0.007547321939736986
1950 1.7665321582854872e-11 0.005095700231450881 0.007542932417168147
1951 1.7645228742909413e-11 0.005094323152999742 0.0075385495819710385
1952 1.7625161477143584e-11 0.005092946428883199 0.007534173420522683
1953 1.7605119739039427e-11 0.005091570058901811 0.00752980391923479
1954 1.7585103482230485e-11 0.005090194042856967 0.007525441064553646
1955 1.756511266050108e-11 0.005088818380550887 0.007521084842960013
1956 1.7545147227785627e-11 0.005087443071786616 0.007516735240969023
1957 1.7525207138167864e-11 0.00508606811636802 0.007512392245130068
1958 1.7505292345880173e-11 0.0050846935140997866 0.007508055842026706
1959 1.7485402805302856e-11 0.005083319264787416 0.007503726018276546
1960 1.746553847096344e-11 0.005081945368237225 0.007499402760531152
1961 1.7445699297535956e-11 0.005080571824256336 0.0074950860554759335
1962 1.7425885239840254e-11 0.00507919863265268 0.007490775889830049
1963 1.74060962528413e-11 0.005077825793234991 0.0074864722503462985
1964 1.7386332291648513e-11 0.005076453305812802 0.007482175123811023
1965 1.736659331151502e-11 0.005075081170196442 0.007477884497044001
1966 1.7346879267837042e-11 0.005073709386197036 0.007473600356898352
1967 1.7327190116153157e-11 0.005072337953626496 0.007469322690260428
1968 1.7307525812143664e-11 0.005070966872297524 0.007465051484049721
1969 1.7287886311629885e-11 0.005069596142023604 0.007460786725218754
1970 1.726827157057355e-11 0.0050682257626190035 0.007456528400752987
1971 1.7248681545076028e-11 0.005066855733898765 0.007452276497670715
1972 1.722911619137779e-11 0.005065486055678708 0.007448031003022971
1973 1.720957546585765e-11 0.005064116727775423 0.007443791903893419
1974 1.7190059325032194e-11 0.005062747750006268 0.00743955918739827
1975 1.7170567725555062e-11 0.005061379122189368 0.007435332840686167
1976 1.715110062421636e-11 0.005060010844143611 0.0074311128509381
1977 1.7131657977941973e-11 0.0050586429156886424 0.0074268992053673
1978 1.7112239743792958e-11 0.0050572753366448665 0.007422691891219149
1979 1.709284587896489e-11 0.005055908106833439 0.007418490895771074
1980 1.707347634078723e-11 0.005054541226076267 0.007414296206332461
1981 1.7054131086722722e-11 0.005053174694196005 0.007410107810244548
1982 1.7034810074366735e-11 0.005051808511016051 0.007405925694880338
1983 1.701551326144667e-11 0.005050442676360547 0.007401749847644499
1984 1.6996240605821333e-11 0.0050490771900543715 0.007397580255973268
1985 1.697699206548031e-11 0.005047712051923139 0.007393416907334359
1986 1.6957767598543386e-11 0.005046347261793197 0.007389259789226867
1987 1.693856716325989e-11 0.005044982819491623 0.007385108889181171
1988 1.6919390718008118e-11 0.005043618724846219 0.007380964194758846
1989 1.6900238221294766e-11 0.0050422549776855145 0.007376825693552564
1990 1.6881109631754273e-11 0.005040891577838757 0.007372693373186007
1991 1.6862004908148263e-11 0.0050395285251359145 0.007368567221313764
1992 1.6842924009364965e-11 0.005038165819407669 0.007364447225621247
1993 1.6823866894418585e-11 0.005036803460485416 0.007360333373824597
1994 1.6804833522448736e-11 0.005035441448201257 0.00735622565367059
1995 1.6785823852719892e-11 0.005034079782388005 0.0073521240529365465
1996 1.6766837844620773e-11 0.005032718462879175 0.00734802855943024
1997 1.6747875457663783e-11 0.005031357489508983 0.007343939160989806
1998 1.6728936651484432e-11 0.005029996862112342 0.007339855845483653
1999 1.6710021385840777e-11 0.005028636580524861 0.007335778600810366
2000 1.6691129620612826e-11 0.005027276644582842 0.007331707414898625
2001 1.667226131580208e-11 0.005025917054123278 0.0073276422757071105
2002 1.6653416431530823e-11 0.0050245578089838485 0.007323583171224414
2003 1.6634594928041673e-11 0.005023198909002916 0.007319530089468948
2004 1.6615796765697e-11 0.005021840354019526 0.0073154830184888634
2005 1.659702190497837e-11 0.0050204821438734025 0.007311441946361951
2006 1.6578270306486e-11 0.005019124278404946 0.007307406861195562
2007 1.6559541930938205e-11 0.005017766757455228 0.007303377751126514
2008 1.6540836739170896e-11 0.005016409580865994 0.00729935460432101
2009 1.6522154692137003e-11 0.005015052748479655 0.007295337408974542
2010 1.6503495750905964e-11 0.00501369626013929 0.007291326153311815
2011 1.6484859876663152e-11 0.005012340115688637 0.00728732082558665
2012 1.6466247030709427e-11 0.005010984314972098 0.007283321414081905
2013 1.6447657174460514e-11 0.005009628857834729 0.007279327907109384
2014 1.6429090269446556e-11 0.005008273744122242 0.007275340293009755
2015 1.641054627731153e-11 0.0050069189736809995 0.007271358560152461
2016 1.639202515981281e-11 0.005005564546358016 0.00726738269693564
2017 1.6373526878820562e-11 0.00500421046200095 0.007263412691786031
2018 1.6355051396317313e-11 0.005002856720458106 0.0072594485331589
2019 1.633659867439737e-11 0.00500150332157843 0.0072554902095379485
2020 1.6318168675266393e-11 0.005000150265211506 0.007251537709435233
2021 1.6299761361240797e-11 0.004998797551207553 0.00724759102139108
2022 1.628137669474734e-11 0.004997445179417427 0.007243650133974
2023 1.6263014638322563e-11 0.0049960931496926125 0.007239715035780609
2024 1.624467515461233e-11 0.004994741461885223 0.007235785715435544
2025 1.6226358206371342e-11 0.004993390115848001 0.007231862161591378
2026 1.6208063756462584e-11 0.004992039111434307 0.0072279443629285406
2027 1.618979176785693e-11 0.0049906884484981285 0.007224032308155235
2028 1.6171542203632586e-11 0.004989338126894067 0.007220125986007357
2029 1.615331502697463e-11 0.004987988146477341 0.00721622538524841
2030 1.6135110201174545e-11 0.004986638507103784 0.00721233049466943
2031 1.6116927689629752e-11 0.00498528920862984 0.007208441303088898
2032 1.6098767455843083e-11 0.004983940250912561 0.007204557799352666
2033 1.6080629463422328e-11 0.004982591633809602 0.007200679972333869
2034 1.6062513676079844e-11 0.004981243357179226 0.007196807810932855
2035 1.604442005763197e-11 0.004979895420880296 0.007192941304077094
2036 1.6026348571998648e-11 0.004978547824772272 0.007189080440721105
2037 1.6008299183202923e-11 0.004977200568715212 0.007185225209846378
2038 1.5990271855370488e-11 0.004975853652569767 0.00718137560046129
2039 1.597226655272922e-11 0.0049745070761971774 0.00717753160160103
2040 1.595428323960877e-11 0.004973160839459276 0.007173693202327519
2041 1.593632188044006e-11 0.004971814942218481 0.007169860391729334
2042 1.591838243975485e-11 0.004970469384337792 0.007166033158921625
2043 1.5900464882185294e-11 0.004969124165680794 0.007162211493046042
2044 1.588256917246349e-11 0.004967779286111648 0.007158395383270659
2045 1.5864695275421075e-11 0.004966434745495095 0.00715458481878989
2046 1.5846843155988717e-11 0.004965090543696449 0.00715077978882442
2047 1.5829012779195726e-11 0.004963746680581596 0.007146980282621122
2048 1.581120411016961e-11 0.004962403156016993 0.0071431862894529834
2049 1.5793417114135634e-11 0.004961059969869664 0.0071393977986190325
2050 1.5775651756416393e-11 0.004959717122007197 0.007135614799444257
2051 1.5757908002431397e-11 0.004958374612297744 0.007131837281279532
2052 1.5740185817696624e-11 0.004957032440610019 0.007128065233501547
2053 1.572248516782411e-11 0.004955690606813292 0.007124298645512726
2054 1.5704806018521505e-11 0.004954349110777388 0.007120537506741154
2055 1.56871483355917e-11 0.00495300795237269 0.007116781806640503
2056 1.5669512084932377e-11 0.004951667131470129 0.0071130315346899595
2057 1.5651897232535578e-11 0.004950326647941185 0.00710928668039415
2058 1.563430374448734e-11 0.004948986501657886 0.007105547233283062
2059 1.5616731586967266e-11 0.004947646692492806 0.007101813182911979
2060 1.559918072624807e-11 0.004946307220319059 0.0070980845188614
2061 1.558165112869526e-11 0.004944968085010299 0.00709436123073697
2062 1.5564142760766642e-11 0.004943629286440721 0.007090643308169405
2063 1.5546655589012003e-11 0.004942290824485052 0.007086930740814424
2064 1.5529189580072632e-11 0.004940952699018553 0.00708322351835267
2065 1.5511744700680988e-11 0.0049396149099170195 0.007079521630489645
2066 1.5494320917660264e-11 0.004938277457056771 0.007075825066955631
2067 1.5476918197924012e-11 0.004936940340314659 0.007072133817505625
2068 1.545953650847577e-11 0.004935603559568057 0.0070684478719192645
2069 1.5442175816408617e-11 0.00493426711469486 0.007064767220000755
2070 1.5424836088904833e-11 0.004932931005573486 0.007061091851578802
2071 1.5407517293235507e-11 0.004931595232082869 0.007057421756506538
2072 1.5390219396760145e-11 0.00493025979410246 0.007053756924661456
2073 1.5372942366926288e-11 0.004928924691512224 0.007050097345945335
2074 1.535568617126914e-11 0.004927589924192636 0.0070464430102841705
2075 1.533845077741118e-11 0.004926255492024683 0.007042793907628108
2076 1.5321236153061825e-11 0.004924921394889859 0.007039150027951371
2077 1.5304042266017002e-11 0.004923587632670163 0.007035511361252192
2078 1.5286869084158814e-11 0.004922254205248096 0.0070318778975527445
2079 1.5269716575455135e-11 0.004920921112506662 0.007028249626899074
2080 1.5252584707959314e-11 0.0049195883543293635 0.007024626539361029
2081 1.523547344980971e-11 0.004918255930600198 0.007021008625032191
2082 1.5218382769229424e-11 0.0049169238412036615 0.007017395874029811
2083 1.5201312634525884e-11 0.00491559208602474 0.007013788276494739
2084 1.5184263014090493e-11 0.004914260664948912 0.007010185822591356
2085 1.5167233876398285e-11 0.004912929577862144 0.007006588502507505
2086 1.515022519000756e-11 0.00491159882465089 0.007002996306454428
2087 1.513323692355952e-11 0.004910268405202086 0.006999409224666697
2088 1.5116269045777926e-11 0.004908938319403153 0.006995827247402148
2089 1.509932152546877e-11 0.004907608567141992 0.00699225036494181
2090 1.5082394331519886e-11 0.004906279148306983 0.006988678567589847
2091 1.506548743290064e-11 0.004904950062786982 0.006985111845673486
2092 1.5048600798661547e-11 0.004903621310471318 0.00698155018954295
2093 1.503173439793399e-11 0.004902292891249797 0.0069779935895713996
2094 1.5014888199929802e-11 0.004900964805012691 0.00697444203615486
2095 1.4998062173940973e-11 0.004899637051650742 0.006970895519712161
2096 1.4981256289339317e-11 0.0048983096310551595 0.006967354030684867
2097 1.4964470515576113e-11 0.004896982543117617 0.006963817559537218
2098 1.4947704822181773e-11 0.0048956557877302504 0.006960286096756062
2099 1.493095917876553e-11 0.004894329364785657 0.006956759632850788
2100 1.491423355501509e-11 0.004893003274176891 0.00695323815835327
2101 1.4897527920696317e-11 0.004891677515797467 0.006949721663817794
2102 1.4880842245652886e-11 0.0048903520895413515 0.006946210139821001
2103 1.486417649980597e-11 0.0048890269953029645 0.006942703576961818
2104 1.484753065315391e-11 0.004887702232977177 0.006939201965861401
2105 1.4830904675771887e-11 0.004886377802459309 0.006935705297163066
2106 1.481429853781166e-11 0.0048850537036451295 0.006932213561532232
2107 1.479771220950114e-11 0.00488372993643085 0.00692872674965635
2108 1.478114566114419e-11 0.0048824065007131295 0.006925244852244851
2109 1.47645988631202e-11 0.0048810833963890635 0.006921767860029075
2110 1.4748071785883836e-11 0.00487976062335619 0.006918295763762216
2111 1.473156439996474e-11 0.004878438181512484 0.006914828554219254
2112 1.4715076675967182e-11 0.004877116070756359 0.0069113662221968976
2113 1.4698608584569753e-11 0.004875794290986658 0.006907908758513519
2114 1.468216009652509e-11 0.004874472842102659 0.006904456154009099
2115 1.4665731182659545e-11 0.004873151724004071 0.0069010083995451575
2116 1.4649321813872874e-11 0.00487183093659103 0.0068975654860047
2117 1.463293196113794e-11 0.004870510479764099 0.0068941274042921535
2118 1.461656159550046e-11 0.004869190353424267 0.006890694145333309
2119 1.4600210688078598e-11 0.0048678705574729435 0.0068872657000752565
2120 1.458387921006278e-11 0.004866551091811962 0.006883842059486328
2121 1.4567567132715338e-11 0.004865231956343574 0.006880423214556037
2122 1.455127442737021e-11 0.004863913150970449 0.006877009156295023
2123 1.4535001065432683e-11 0.004862594675595672 0.006873599875734983
2124 1.4518747018379065e-11 0.004861276530122742 0.006870195363928621
2125 1.4502512257756417e-11 0.004859958714455571 0.006866795611949584
2126 1.4486296755182252e-11 0.004858641228498481 0.006863400610892407
2127 1.4470100482344272e-11 0.004857324072156203 0.006860010351872452
2128 1.4453923411000034e-11 0.0048560072453338755 0.006856624826025848
2129 1.443776551297669e-11 0.004854690747937039 0.006853244024509435
2130 1.4421626760170737e-11 0.004853374579871641 0.006849867938500706
2131 1.4405507124547702e-11 0.004852058741044031 0.006846496559197749
2132 1.4389406578141838e-11 0.004850743231360956 0.006843129877819189
2133 1.4373325093055891e-11 0.004849428050729562 0.006839767885604129
2134 1.4357262641460792e-11 0.004848113199057392 0.006836410573812096
2135 1.4341219195595412e-11 0.004846798676252384 0.006833057933722982
2136 1.4325194727766242e-11 0.004845484482222868 0.006829709956636985
2137 1.4309189210347169e-11 0.0048441706168775665 0.0068263666338745565
2138 1.4293202615779175e-11 0.004842857080125592 0.006823027956776342
2139 1.4277234916570066e-11 0.004841543871876443 0.0068196939167031265
2140 1.4261286085294206e-11 0.004840230992040006 0.006816364505035776
2141 1.4245356094592272e-11 0.004838918440526552 0.006813039713175185
2142 1.4229444917170935e-11 0.004837606217246734 0.006809719532542213
2143 1.4213552525802669e-11 0.004836294322111588 0.006806403954577642
2144 1.419767889332541e-11 0.004834982755032528 0.006803092970742107
2145 1.4181823992642346e-11 0.004833671515921345 0.0067997865725160506
2146 1.4165987796721636e-11 0.004832360604690209 0.006796484751399663
2147 1.415017027859617e-11 0.004831050021251664 0.00679318749891283
2148 1.413437141136327e-11 0.004829739765518626 0.006789894806595076
2149 1.4118591168184465e-11 0.004828429837404382 0.006786606666005507
2150 1.4102829522285243e-11 0.004827120236822591 0.006783323068722764
2151 1.4087086446954754e-11 0.0048258109636872765 0.0067800440063449634
2152 1.4071361915545602e-11 0.004824502017912831 0.006776769470489641
2153 1.4055655901473578e-11 0.004823193399414013 0.006773499452793703
2154 1.403996837821739e-11 0.0048218851081059414 0.006770233944913369
2155 1.4024299319318442e-11 0.004820577143904098 0.006766972938524122
2156 1.4008648698380573e-11 0.004819269506724326 0.006763716425320649
2157 1.399301648906981e-11 0.004817962196482825 0.006760464397016794
2158 1.3977402665114118e-11 0.004816655213096153 0.0067572168453455045
2159 1.3961807200303167e-11 0.004815348556481223 0.006753973762058772
2160 1.3946230068488066e-11 0.0048140422265553 0.006750735138927586
2161 1.393067124358116e-11 0.004812736223236004 0.006747500967741883
2162 1.3915130699555768e-11 0.004811430546441306 0.0067442712403104855
2163 1.3899608410445907e-11 0.0048101251960895215 0.006741045948461058
2164 1.3884104350346126e-11 0.004808820172099318 0.006737825084040052
2165 1.3868618493411195e-11 0.004807515474389707 0.006734608638912653
2166 1.3853150813855946e-11 0.004806211102880046 0.0067313966049627316
2167 1.383770128595496e-11 0.0048049070574900325 0.006728188974092789
2168 1.382226988404239e-11 0.004803603338139708 0.006724985738223908
2169 1.3806856582511709e-11 0.0048022999447494535 0.0067217868892957035
2170 1.379146135581546e-11 0.0048009968772399865 0.006718592419266266
2171 1.377608417846507e-11 0.004799694135532364 0.006715402320112114
2172 1.376072502503059e-11 0.0047983917195479776 0.0067122165838281456
2173 1.374538387014045e-11 0.004797089629208551 0.006709035202427583
2174 1.373006068848128e-11 0.004795787864436142 0.006705858167941927
2175 1.3714755454797647e-11 0.004794486425153138 0.006702685472420904
2176 1.3699468143891838e-11 0.004793185311282257 0.006699517107932416
2177 1.3684198730623655e-11 0.0047918845227465446 0.006696353066562491
2178 1.3668947189910157e-11 0.004790584059469372 0.006693193340415235
2179 1.365371349672549e-11 0.004789283921374436 0.00669003792161278
2180 1.3638497626100613e-11 0.004787984108385757 0.006686886802295238
2181 1.3623299553123097e-11 0.0047866846204276765 0.006683739974620645
2182 1.3608119252936946e-11 0.004785385457424858 0.006680597430764922
2183 1.3592956700742318e-11 0.004784086619302283 0.006677459162921817
2184 1.3577811871795337e-11 0.00478278810598525 0.00667432516330286
2185 1.3562684741407904e-11 0.004781489917399375 0.006671195424137316
2186 1.3547575284947438e-11 0.004780192053470589 0.006668069937672133
2187 1.3532483477836692e-11 0.004778894514125135 0.006664948696171897
2188 1.3517409295553532e-11 0.00477759729928957 0.006661831691918779
2189 1.3502352713630733e-11 0.00477630040889076 0.006658718917212496
2190 1.3487313707655743e-11 0.004775003842855878 0.006655610364370254
2191 1.3472292253270535e-11 0.004773707601112409 0.006652506025726704
2192 1.3457288326171334e-11 0.004772411683588143 0.006649405893633894
2193 1.3442301902108435e-11 0.004771116090211173 0.006646309960461224
2194 1.342733295688601e-11 0.0047698208209098975 0.006643218218595396
2195 1.34123814663619e-11 0.004768525875613016 0.006640130660440367
2196 1.3397447406447395e-11 0.00476723125424953 0.006637047278417302
2197 1.3382530753107031e-11 0.004765936956748738 0.00663396806496453
2198 1.3367631482358421e-11 0.004764642983040238 0.006630893012537494
2199 1.3352749570272029e-11 0.0047633493330539265 0.006627822113608708
2200 1.3337884992970958e-11 0.0047620560067199915 0.006624755360667705
2201 1.3323037726630789e-11 0.0047607630039689175 0.0066216927462209975
2202 1.3308207747479345e-11 0.0047594703247314804 0.006618634262792028
2203 1.329339503179652e-11 0.0047581779689387475 0.006615579902921121
2204 1.3278599555914079e-11 0.004756885936522077 0.006612529659165442
2205 1.3263821296215458e-11 0.004755594227413114 0.006609483524098949
2206 1.3249060229135572e-11 0.004754302841543791 0.006606441490312349
2207 1.3234316331160617e-11 0.004753011778846328 0.006603403550413049
2208 1.321958957882788e-11 0.004751721039253227 0.006600369697025116
2209 1.3204879948725576e-11 0.004750430622697276 0.006597339922789225
2210 1.319018741749261e-11 0.004749140529111542 0.006594314220362622
2211 1.3175511961818423e-11 0.0047478507584293745 0.006591292582419073
2212 1.3160853558442785e-11 0.004746561310584402 0.0065882750016488245
2213 1.3146212184155629e-11 0.004745272185510531 0.006585261470758554
2214 1.3131587815796846e-11 0.004743983383141944 0.00658225198247133
2215 1.311698043025609e-11 0.004742694903413098 0.0065792465295265645
2216 1.3102390004472643e-11 0.0047414067462587285 0.006576245104679972
2217 1.308781651543515e-11 0.004740118911613837 0.006573247700703521
2218 1.3073259940181529e-11 0.004738831399413702 0.006570254310385398
2219 1.3058720255798728e-11 0.0047375442095938716 0.006567264926529956
2220 1.3044197439422548e-11 0.00473625734209016 0.0065642795419576724
2221 1.3029691468237485e-11 0.00473497079683865 0.006561298149505111
2222 1.3015202319476543e-11 0.004733684573775694 0.0065583207420248715
2223 1.3000729970421054e-11 0.004732398672837906 0.006555347312385554
2224 1.2986274398400488e-11 0.004731113093962164 0.006552377853471708
2225 1.2971835580792304e-11 0.004729827837085612 0.006549412358183798
2226 1.2957413495021765e-11 0.004728542902145652 0.0065464508194381515
2227 1.2943008118561732e-11 0.004727258289079949 0.006543493230166927
2228 1.2928619428932531e-11 0.004725973997826424 0.006540539583318061
2229 1.2914247403701766e-11 0.004724690028323259 0.006537589871855234
2230 1.2899892020484129e-11 0.004723406380508889 0.006534644088757822
2231 1.2885553256941272e-11 0.004722123054322007 0.006531702227020862
2232 1.2871231090781573e-11 0.004720840049701558 0.006528764279655001
2233 1.2856925499760028e-11 0.004719557366586743 0.0065258302396864615
2234 1.2842636461678048e-11 0.004718275004917011 0.006522900100156996
2235 1.2828363954383312e-11 0.004716992964632066 0.006519973854123849
2236 1.2814107955769553e-11 0.004715711245671855 0.00651705149465971
2237 1.2799868443776455e-11 0.00471442984797658 0.006514133014852679
2238 1.2785645396389444e-11 0.004713148771486684 0.006511218407806219
2239 1.2771438791639534e-11 0.004711868016142859 0.006508307666639121
2240 1.2757248607603156e-11 0.00471058758188604 0.006505400784485458
2241 1.2743074822402029e-11 0.0047093074686574065 0.006502497754494548
2242 1.2728917414202957e-11 0.004708027676398381 0.00649959856983091
2243 1.2714776361217666e-11 0.004706748205050623 0.006496703223674227
2244 1.2700651641702689e-11 0.004705469054556038 0.0064938117092193035
2245 1.2686543233959134e-11 0.004704190224856763 0.006490924019676025
2246 1.2672451116332602e-11 0.004702911715895178 0.006488040148269321
2247 1.2658375267212978e-11 0.004701633527613897 0.006485160088239121
2248 1.2644315665034293e-11 0.004700355659955771 0.006482283832840316
2249 1.2630272288274542e-11 0.004699078112863883 0.00647941137534272
2250 1.2616245115455558e-11 0.004697800886281549 0.006476542709031029
2251 1.2602234125142842e-11 0.004696523980152319 0.006473677827204784
2252 1.2588239295945405e-11 0.00469524739441997 0.006470816723178326
2253 1.2574260606515633e-11 0.0046939711290285135 0.006467959390280764
2254 1.2560298035549096e-11 0.004692695183922184 0.006465105821855929
2255 1.2546351561784443e-11 0.0046914195590454484 0.006462256011262343
2256 1.2532421164003195e-11 0.004690144254342995 0.00645940995187317
2257 1.251850682102964e-11 0.00468886926975974 0.006456567637076187
2258 1.2504608511730675e-11 0.004687594605240823 0.006453729060273739
2259 1.2490726215015614e-11 0.004686320260731606 0.006450894214882703
2260 1.247685990983611e-11 0.004685046236177675 0.0064480630943344495
2261 1.2463009575185942e-11 0.004683772531524832 0.006445235692074803
2262 1.2449175190100899e-11 0.004682499146719103 0.006442412001564006
2263 1.2435356733658626e-11 0.00468122608170673 0.006439592016276677
2264 1.2421554184978477e-11 0.004679953336434174 0.006436775729701778
2265 1.240776752322137e-11 0.00467868091084811 0.006433963135342573
2266 1.2393996727589644e-11 0.00467740880489543 0.006431154226716592
2267 1.2380241777326909e-11 0.004676137018523241 0.006428348997355591
2268 1.2366502651717911e-11 0.00467486555167886 0.006425547440805516
2269 1.2352779330088384e-11 0.00467359440430982 0.006422749550626469
2270 1.2339071791804889e-11 0.00467232357636386 0.006419955320392664
2271 1.2325380016274712e-11 0.004671053067788934 0.006417164743692395
2272 1.23117039829457e-11 0.004669782878533202 0.006414377814127997
2273 1.2298043671306102e-11 0.004668513008545031 0.006411594525315811
2274 1.2284399060884479e-11 0.004667243457772998 0.006408814870886144
2275 1.2270770131249506e-11 0.004665974226165883 0.0064060388444832335
2276 1.225715686200988e-11 0.00466470531367267 0.006403266439765215
2277 1.2243559232814157e-11 0.00466343672024255 0.006400497650404079
2278 1.2229977223350623e-11 0.004662168445824912 0.006397732470085638
2279 1.221641081334716e-11 0.004660900490369351 0.0063949708925094915
2280 1.220285998257111e-11 0.00465963285382566 0.006392212911388987
2281 1.2189324710829138e-11 0.004658365536143833 0.006389458520451187
2282 1.2175804977967096e-11 0.004657098537274061 0.0063867077134368315
2283 1.216230076386987e-11 0.0046558318571667335 0.006383960484100299
2284 1.2148812048461294e-11 0.0046545654957724355 0.0063812168262095785
2285 1.213533881170397e-11 0.004653299453041948 0.006378476733546227
2286 1.2121881033599155e-11 0.0046520337289262465 0.0063757401999053375
2287 1.2108438694186663e-11 0.004650768323376501 0.006373007219095502
2288 1.2095011773544648e-11 0.004649503236344072 0.006370277784938778
2289 1.208160025178956e-11 0.004648238467780512 0.006367551891270651
2290 1.2068204109075978e-11 0.004646974017637565 0.006364829531940002
2291 1.205482332559649e-11 0.004645709885867165 0.006362110700809072
2292 1.2041457881581545e-11 0.004644446072421432 0.006359395391753425
2293 1.2028107757299348e-11 0.004643182577252675 0.006356683598661916
2294 1.2014772933055715e-11 0.0046419194003133905 0.006353975315436655
2295 1.2001453389193972e-11 0.004640656541556259 0.006351270535992972
2296 1.1988149106094793e-11 0.004639394000934146 0.0063485692542593845
2297 1.1974860064176114e-11 0.0046381317784001015 0.006345871464177562
2298 1.196158624389296e-11 0.004636869873907356 0.0063431771597022915
2299 1.1948327625737378e-11 0.004635608287409325 0.006340486334801445
2300 1.1935084190238274e-11 0.004634347018859603 0.006337798983455942
2301 1.1921855917961294e-11 0.004633086068211964 0.006335115099659721
2302 1.1908642789508722e-11 0.004631825435420362 0.006332434677419701
2303 1.1895444785519329e-11 0.004630565120438929 0.0063297577107557495
2304 1.1882261886668248e-11 0.004629305123221972 0.0063270841937006495
2305 1.1869094073666908e-11 0.004628045443723976 0.0063244141203000655
2306 1.1855941327262856e-11 0.004626786081899601 0.00632174748461251
2307 1.1842803628239651e-11 0.0046255270377036795 0.00631908428070931
2308 1.1829680957416763e-11 0.00462426831109122 0.006316424502674576
2309 1.181657329564944e-11 0.004623009902017401 0.0063137681446051655
2310 1.1803480623828592e-11 0.004621751810437574 0.006311115200610652
2311 1.179040292288067e-11 0.004620494036307261 0.006308465664813293
2312 1.1777340173767547e-11 0.004619236579582152 0.006305819531347995
2313 1.1764292357486417e-11 0.004617979440218107 0.006303176794362282
2314 1.1751259455069665e-11 0.004616722618171154 0.006300537448016265
2315 1.1738241447584756e-11 0.004615466113397488 0.006297901486482602
2316 1.1725238316134118e-11 0.004614209925853469 0.006295268903946476
2317 1.1712250041855023e-11 0.004612954055495622 0.006292639694605557
2318 1.1699276605919482e-11 0.004611698502280637 0.006290013852669969
2319 1.1686317989534126e-11 0.004610443266165367 0.006287391372362261
2320 1.1673374173940101e-11 0.004609188347106828 0.0062847722479173725
2321 1.1660445140412953e-11 0.004607933745062197 0.006282156473582603
2322 1.1647530870262496e-11 0.004606679459988811 0.0062795440436175815
2323 1.1634631344832731e-11 0.004605425491844168 0.00627693495229423
2324 1.1621746545501735e-11 0.004604171840585925 0.006274329193896737
2325 1.1608876453681508e-11 0.004602918506171897 0.006271726762721524
2326 1.1596021050817902e-11 0.004601665488560054 0.006269127653077213
2327 1.1583180318390514e-11 0.004600412787708525 0.006266531859284597
2328 1.1570354237912558e-11 0.004599160403575594 0.006263939375676609
2329 1.1557542790930751e-11 0.004597908336119697 0.006261350196598288
2330 1.1544745959025235e-11 0.004596656585299426 0.006258764316406752
2331 1.1531963723809459e-11 0.004595405151073528 0.006256181729471164
2332 1.1519196066930043e-11 0.004594154033400898 0.006253602430172701
2333 1.1506442970066705e-11 0.004592903232240583 0.006251026412904526
2334 1.1493704414932148e-11 0.0045916527475517825 0.006248453672071756
2335 1.1480980383271952e-11 0.004590402579293844 0.006245884202091429
2336 1.1468270856864456e-11 0.004589152727426263 0.006243317997392477
2337 1.1455575817520681e-11 0.004587903191908685 0.006240755052415695
2338 1.1442895247084207e-11 0.004586653972700901 0.006238195361613707
2339 1.1430229127431057e-11 0.004585405069762847 0.006235638919450943
2340 1.1417577440469622e-11 0.0045841564830546066 0.006233085720403601
2341 1.1404940168140555e-11 0.004582908212536407 0.006230535758959621
2342 1.139231729241665e-11 0.00458166025816862 0.006227989029618657
2343 1.1379708795302732e-11 0.004580412619911756 0.006225445526892043
2344 1.1367114658835619e-11 0.004579165297726475 0.006222905245302764
2345 1.1354534865083935e-11 0.004577918291573572 0.006220368179385429
2346 1.1341969396148074e-11 0.0045766716014139855 0.006217834323686239
2347 1.132941823416006e-11 0.004575425227208792 0.0062153036727629575
2348 1.1316881361283474e-11 0.004574179168919207 0.006212776221184884
2349 1.1304358759713349e-11 0.004572933426506586 0.006210251963532821
2350 1.1291850411676067e-11 0.0045716879999324195 0.006207730894399045
2351 1.1279356299429249e-11 0.004570442889158336 0.00620521300838728
2352 1.12668764052617e-11 0.004569198094146099 0.006202698300112668
2353 1.1254410711493246e-11 0.004567953614857607 0.0062001867642017365
2354 1.1241959200474682e-11 0.0045667094512548915 0.006197678395292373
2355 1.1229521854587687e-11 0.004565465603300119 0.006195173188033799
2356 1.121709865624469e-11 0.004564222070955588 0.006192671137086531
2357 1.1204689587888801e-11 0.0045629788541837295 0.006190172237122362
2358 1.1192294631993697e-11 0.004561735952947103 0.006187676482824331
2359 1.117991377106355e-11 0.004560493367208401 0.0061851838688866895
2360 1.1167546987632908e-11 0.004559251096930444 0.006182694390014878
2361 1.1155194264266625e-11 0.004558009142076182 0.006180208040925496
2362 1.1142855583559752e-11 0.004556767502608691 0.006177724816346276
2363 1.1130530928137428e-11 0.0045555261784911765 0.006175244711016051
2364 1.1118220280654851e-11 0.00455428516968697 0.006172767719684727
2365 1.1105923623797101e-11 0.004553044476159528 0.006170293837113262
2366 1.1093640940279116e-11 0.004551804097872431 0.0061678230580736295
2367 1.108137221284557e-11 0.0045505640347893875 0.0061653553773487945
2368 1.1069117424270768e-11 0.0045493242868742245 0.006162890789732686
2369 1.1056876557358592e-11 0.004548084854090894 0.006160429290030168
2370 1.1044649594942379e-11 0.00454684573640347 0.006157970873057013
2371 1.1032436519884864e-11 0.004545606933776148 0.006155515533639876
2372 1.1020237315078054e-11 0.004544368446173243 0.006153063266616262
2373 1.1008051963443169e-11 0.004543130273559191 0.006150614066834505
2374 1.0995880447930526e-11 0.004541892415898545 0.006148167929153736
2375 1.0983722751519485e-11 0.004540654873155979 0.006145724848443858
2376 1.0971578857218323e-11 0.004539417645296281 0.006143284819585518
2377 1.095944874806418e-11 0.00453818073228436 0.0061408478374700825
2378 1.0947332407122941e-11 0.004536944134085237 0.006138413896999606
2379 1.09352298174892e-11 0.004535707850664053 0.006135982993086811
2380 1.0923140962286096e-11 0.004534471881986059 0.006133555120655049
2381 1.0911065824665307e-11 0.004533236228016623 0.006131130274638291
2382 1.0899004387806894e-11 0.004532000888721225 0.0061287084499810855
2383 1.0886956634919281e-11 0.004530765864065457 0.006126289641638542
2384 1.087492254923913e-11 0.004529531154015025 0.006123873844576296
2385 1.0862902114031253e-11 0.004528296758535745 0.006121461053770492
2386 1.0850895312588568e-11 0.004527062677593543 0.0061190512642077515
2387 1.0838902128231968e-11 0.004525828911154456 0.006116644470885148
2388 1.082692254431025e-11 0.004524595459184627 0.006114240668810177
2389 1.0814956544200064e-11 0.004523362321650312 0.006111839853000739
2390 1.0803004111305796e-11 0.004522129498517871 0.006109442018485103
2391 1.0791065229059504e-11 0.004520896989753774 0.00610704716030189
2392 1.0779139880920803e-11 0.004519664795324593 0.00610465527350004
2393 1.0767228050376837e-11 0.00451843291519701 0.006102266353138791
2394 1.075532972094217e-11 0.0045172013493378115 0.0060998803942876505
2395 1.0743444876158674e-11 0.004515970097713884 0.00609749739202637
2396 1.073157349959552e-11 0.004514739160292223 0.006095117341444923
2397 1.071971557484904e-11 0.004513508537039925 0.006092740237643474
2398 1.070787108554265e-11 0.004512278227924186 0.006090366075732355
2399 1.0696040015326824e-11 0.004511048232912309 0.006087994850832046
2400 1.0684222347878934e-11 0.004509818551971694 0.006085626558073139
2401 1.067241806690324e-11 0.004508589185069841 0.006083261192596323
2402 1.0660627156130784e-11 0.004507360132174352 0.006080898749552353
2403 1.064884959931931e-11 0.0045061313932529285 0.006078539224102024
2404 1.0637085380253185e-11 0.004504902968273367 0.006076182611416154
2405 1.062533448274333e-11 0.004503674857203563 0.00607382890667555
2406 1.0613596890627152e-11 0.004502447060011512 0.006071478105070987
2407 1.0601872587768438e-11 0.004501219576665302 0.006069130201803182
2408 1.0590161558057303e-11 0.004499992407133118 0.006066785192082774
2409 1.0578463785410107e-11 0.004498765551383241 0.006064443071130294
2410 1.0566779253769376e-11 0.004497539009384046 0.0060621038341761415
2411 1.055510794710373e-11 0.004496312781104 0.0060597674764605635
2412 1.0543449849407817e-11 0.004495086866511666 0.006057433993233623
2413 1.0531804944702221e-11 0.004493861265575699 0.006055103379755184
2414 1.0520173217033396e-11 0.004492635978264844 0.006052775631294881
2415 1.050855465047359e-11 0.00449141100454794 0.006050450743132094
2416 1.0496949229120784e-11 0.0044901863443939155 0.006048128710555929
2417 1.0485356937098597e-11 0.0044889619977717884 0.006045809528865191
2418 1.0473777758556216e-11 0.004487737964650666 0.006043493193368361
2419 1.0462211677668354e-11 0.004486514244999747 0.006041179699383571
2420 1.0450658678635132e-11 0.004485290838788314 0.006038869042238582
2421 1.0439118745682032e-11 0.004484067745985741 0.006036561217270759
2422 1.0427591863059837e-11 0.004482844966561487 0.0060342562198270455
2423 1.0416078015044529e-11 0.004481622500485098 0.006031954045263946
2424 1.0404577185937232e-11 0.004480400347726205 0.006029654688947495
2425 1.0393089360064158e-11 0.0044791785082545265 0.006027358146253238
2426 1.038161452177651e-11 0.004477956982039863 0.006025064412566206
2427 1.0370152655450433e-11 0.0044767357690521006 0.006022773483280896
2428 1.0358703745486906e-11 0.004475514869261207 0.006020485353801241
2429 1.0347267776311722e-11 0.004474294282637234 0.006018200019540592
2430 1.0335844732375397e-11 0.004473074009150316 0.006015917475921694
2431 1.0324434598153092e-11 0.004471854048770669 0.006013637718376664
2432 1.031303735814456e-11 0.004470634401468589 0.006011360742346963
2433 1.0301652996874059e-11 0.004469415067214452 0.006009086543283379
2434 1.0290281498890295e-11 0.004468196045978715 0.006006815116645999
2435 1.0278922848766358e-11 0.004466977337731915 0.00600454645790419
2436 1.0267577031099648e-11 0.004465758942444665 0.006002280562536576
2437 1.0256244030511817e-11 0.004464540860087659 0.006000017426031013
2438 1.0244923831648682e-11 0.004463323090631668 0.005997757043884569
2439 1.0233616419180181e-11 0.0044621056340475385 0.005995499411603498
2440 1.0222321777800271e-11 0.004460888490306193 0.005993244524703221
2441 1.0211039892226915e-11 0.004459671659378632 0.005990992378708301
2442 1.019977074720197e-11 0.004458455141235929 0.005988742969152424
2443 1.018851432749116e-11 0.004457238935849236 0.005986496291578372
2444 1.017727061788395e-11 0.004456023043189775 0.0059842523415380025
2445 1.0166039603193564e-11 0.004454807463228842 0.005982011114592231
2446 1.0154821268256844e-11 0.0044535921959378095 0.005979772606311003
2447 1.0143615597934231e-11 0.004452377241288118 0.0059775368122732715
2448 1.0132422577109676e-11 0.004451162599251283 0.005975303728066981
2449 1.0121242190690602e-11 0.004449948269798889 0.00597307334928904
2450 1.0110074423607819e-11 0.004448734252902595 0.005970845671545303
2451 1.0098919260815465e-11 0.004447520548534126 0.005968620690450544
2452 1.0087776687290939e-11 0.004446307156665279 0.005966398401628439
2453 1.0076646688034846e-11 0.004445094077267919 0.005964178800711544
2454 1.006552924807095e-11 0.004443881310313982 0.005961961883341269
2455 1.0054424352446057e-11 0.004442668855775469 0.005959747645167863
2456 1.0043331986230014e-11 0.00444145671362445 0.005957536081850389
2457 1.0032252134515624e-11 0.0044402448838330635 0.005955327189056701
2458 1.0021184782418567e-11 0.004439033366373512 0.005953120962463425
2459 1.0010129915077352e-11 0.004437822161218063 0.005950917397755939
2460 9.999087517653274e-12 0.004436611268339054 0.005948716490628348
2461 9.988057575330325e-12 0.004435400687708884 0.005946518236783463
2462 9.977040073315153e-12 0.004434190419300017 0.005944322631932787
2463 9.966034996836983e-12 0.0044329804630849805 0.005942129671796482
2464 9.95504233114757e-12 0.004431770819036366 0.0059399393521033595
2465 9.944062061521134e-12 0.004430561487126828 0.005937751668590852
2466 9.933094173254308e-12 0.004429352467329082 0.005935566617004995
2467 9.922138651666073e-12 0.0044281437596159065 0.005933384193100406
2468 9.91119548209769e-12 0.004426935363960141 0.005931204392640265
2469 9.900264649912649e-12 0.004425727280334683 0.005929027211396288
2470 9.889346140496625e-12 0.004424519508712497 0.005926852645148717
2471 9.878439939257394e-12 0.004423312049066599 0.005924680689686288
2472 9.867546031624793e-12 0.004422104901370071 0.005922511340806217
2473 9.856664403050654e-12 0.004420898065596051 0.005920344594314178
2474 9.84579503900874e-12 0.004419691541717733 0.005918180446024283
2475 9.834937924994699e-12 0.004418485329708372 0.005916018891759061
2476 9.824093046526007e-12 0.00441727942954128 0.005913859927349438
2477 9.813260389141902e-12 0.004416073841189823 0.005911703548634717
2478 9.802439938403331e-12 0.004414868564627426 0.005909549751462556
2479 9.791631679892896e-12 0.004413663599827569 0.005907398531688953
2480 9.780835599214805e-12 0.0044124589467637865 0.005905249885178218
2481 9.770051681994792e-12 0.0044112546054096684 0.005903103807802959
2482 9.759279913880081e-12 0.004410050575738859 0.00590096029544406
2483 9.748520280539328e-12 0.004408846857725056 0.005898819343990662
2484 9.737772767662557e-12 0.00440764345134201 0.005896680949340143
2485 9.727037360961116e-12 0.004406440356563525 0.005894545107398095
2486 9.71631404616762e-12 0.0044052375733634585 0.00589241181407831
2487 9.705602809035873e-12 0.004404035101715716 0.005890281065302756
2488 9.694903635340873e-12 0.004402832941594261 0.005888152857001559
2489 9.684216510878674e-12 0.0044016310929731 0.005886027185112982
2490 9.673541421466395e-12 0.0044004295558262956 0.005883904045583407
2491 9.662878352942147e-12 0.004399228330127958 0.005881783434367316
2492 9.652227291164989e-12 0.004398027415852248 0.005879665347427269
2493 9.641588222014843e-12 0.004396826812973375 0.005877549780733889
2494 9.63096113139249e-12 0.004395626521465597 0.005875436730265837
2495 9.620346005219464e-12 0.00439442654130322 0.005873326192009796
2496 9.609742829438035e-12 0.004393226872460597 0.005871218161960454
2497 9.599151590011149e-12 0.004392027514912129 0.005869112636120479
2498 9.588572272922377e-12 0.004390828468632265 0.0058670096105005055
2499 9.578004864175846e-12 0.004389629733595498 0.005864909081119114
2500 9.56744934979621e-12 0.004388431309776367 0.005862811044002808
2501 9.55690571582858e-12 0.004387233197149457 0.005860715495186001
2502 9.546373948338492e-12 0.0043860353956894 0.0058586224307109955
2503 9.53585403341184e-12 0.0043848379053708685 0.00585653184662796
2504 9.525345957154813e-12 0.00438364072616858 0.005854443738994917
2505 9.51484970569389e-12 0.0043824438580572994 0.00585235810387772
2506 9.504365265175742e-12 0.0043812473010118305 0.005850274937350037
2507 9.493892621767197e-12 0.004380051055007021 0.005848194235493329
2508 9.483431761655197e-12 0.0043788551200177606 0.005846115994396834
2509 9.472982671046751e-12 0.004377659496018983 0.005844040210157548
2510 9.462545336168853e-12 0.004376464182985659 0.005841966878880205
2511 9.452119743268492e-12 0.004375269180892805 0.005839895996677263
2512 9.441705878612539e-12 0.004374074489715476 0.005837827559668878
2513 9.431303728487722e-12 0.004372880109428765 0.005835761563982895
2514 9.420913279200599e-12 0.004371686040007807 0.00583369800575482
2515 9.410534517077484e-12 0.004370492281427775 0.005831636881127811
2516 9.4001674284644e-12 0.004369298833663883 0.005829578186252652
2517 9.38981199972704e-12 0.004368105696691381 0.005827521917287741
2518 9.37946821725072e-12 0.004366912870485559 0.005825468070399068
2519 9.369136067440313e-12 0.004365720355021742 0.0058234166417601985
2520 9.358815536720212e-12 0.004364528150275293 0.005821367627552255
2521 9.3485066115343e-12 0.004363336256221614 0.005819321023963901
2522 9.338209278345864e-12 0.004362144672836139 0.00581727682719132
2523 9.327923523637586e-12 0.004360953400094342 0.0058152350334382
2524 9.317649333911468e-12 0.00435976243797173 0.005813195638915716
2525 9.307386695688816e-12 0.004358571786443846 0.00581115863984251
2526 9.297135595510137e-12 0.004357381445486266 0.005809124032444674
2527 9.286896019935157e-12 0.004356191415074603 0.005807091812955735
2528 9.27666795554275e-12 0.004355001695184502 0.005805061977616634
2529 9.266451388930867e-12 0.004353812285791641 0.0058030345226757095
2530 9.256246306716529e-12 0.004352623186871732 0.005801009444388683
2531 9.246052695535745e-12 0.0043514343984005196 0.005798986739018636
2532 9.235870542043498e-12 0.004350245920353779 0.005796966402835999
2533 9.225699832913694e-12 0.004349057752707321 0.005794948432118527
2534 9.215540554839077e-12 0.004347869895436982 0.00579293282315129
2535 9.20539269453126e-12 0.004346682348518636 0.005790919572226649
2536 9.19525623872059e-12 0.004345495111928182 0.0057889086756442425
2537 9.185131174156175e-12 0.004344308185641551 0.005786900129710969
2538 9.17501748760581e-12 0.004343121569634705 0.005784893930740969
2539 9.164915165855935e-12 0.004341935263883635 0.005782890075055608
2540 9.15482419571158e-12 0.004340749268364361 0.005780888558983461
2541 9.144744563996346e-12 0.00433956358305293 0.005778889378860293
2542 9.134676257552343e-12 0.0043383782079254194 0.005776892531029045
2543 9.124619263240148e-12 0.004337193142957934 0.005774898011839816
2544 9.114573567938767e-12 0.004336008388126606 0.005772905817649844
2545 9.104539158545585e-12 0.004334823943407594 0.005770915944823491
2546 9.094516021976325e-12 0.004333639808777084 0.0057689283897322296
2547 9.084504145165008e-12 0.004332455984211288 0.00576694314875462
2548 9.074503515063916e-12 0.004331272469686445 0.005764960218276297
2549 9.06451411864352e-12 0.004330089265178818 0.005762979594689953
2550 9.054535942892486e-12 0.004328906370664696 0.005761001274395323
2551 9.044568974817578e-12 0.004327723786120394 0.005759025253799167
2552 9.034613201443659e-12 0.004326541511522249 0.005757051529315247
2553 9.024668609813635e-12 0.004325359546846624 0.005755080097364324
2554 9.014735186988407e-12 0.004324177892069907 0.005753110954374131
2555 9.004812920046826e-12 0.004322996547168506 0.0057511440967793585
2556 8.994901796085667e-12 0.004321815512118854 0.0057491795210216435
2557 8.985001802219576e-12 0.004320634786897407 0.005747217223549546
2558 8.97511292558103e-12 0.004319454371480642 0.005745257200818538
2559 8.965235153320303e-12 0.004318274265845059 0.005743299449290986
2560 8.955368472605417e-12 0.00431709446996718 0.005741343965436133
2561 8.945512870622097e-12 0.004315914983823547 0.005739390745730087
2562 8.935668334573753e-12 0.004314735807390723 0.005737439786655798
2563 8.925834851681403e-12 0.004313556940645292 0.005735491084703049
2564 8.91601240918368e-12 0.00431237838356386 0.0057335446363684355
2565 8.90620099433673e-12 0.004311200136123048 0.005731600438155352
2566 8.896400594414235e-12 0.004310022198299501 0.005729658486573977
2567 8.886611196707341e-12 0.004308844570069882 0.0057277187781412525
2568 8.876832788524622e-12 0.004307667251410872 0.005725781309380874
2569 8.867065357192022e-12 0.004306490242299171 0.005723846076823271
2570 8.857308890052857e-12 0.004305313542711495 0.005721913077005592
2571 8.847563374467742e-12 0.004304137152624582 0.005719982306471692
2572 8.837828797814575e-12 0.004302961072015184 0.0057180537617721105
2573 8.828105147488471e-12 0.004301785300860071 0.005716127439464064
2574 8.818392410901739e-12 0.004300609839136029 0.005714203336111424
2575 8.808690575483855e-12 0.004299434686819863 0.005712281448284702
2576 8.798999628681398e-12 0.00429825984388839 0.005710361772561042
2577 8.789319557958037e-12 0.004297085310318447 0.005708444305524192
2578 8.77965035079447e-12 0.004295911086086884 0.005706529043764501
2579 8.769991994688401e-12 0.004294737171170565 0.005704615983878896
2580 8.760344477154495e-12 0.004293563565546372 0.00570270512247087
2581 8.750707785724346e-12 0.004292390269191199 0.005700796456150466
2582 8.741081907946423e-12 0.004291217282081953 0.005698889981534262
2583 8.731466831386067e-12 0.004290044604195559 0.005696985695245357
2584 8.721862543625408e-12 0.00428887223550895 0.005695083593913351
2585 8.712269032263371e-12 0.004287700175999077 0.005693183674174338
2586 8.702686284915608e-12 0.0042865284256429 0.005691285932670885
2587 8.693114289214482e-12 0.0042853569844173945 0.0056893903660520185
2588 8.68355303280901e-12 0.004284185852299546 0.00568749697097321
2589 8.67400250336483e-12 0.004283015029266352 0.005685605744096361
2590 8.664462688564196e-12 0.004281844515294822 0.005683716682089787
2591 8.654933576105901e-12 0.004280674310361978 0.005681829781628205
2592 8.645415153705264e-12 0.004279504414444852 0.00567994503939272
2593 8.63590740909407e-12 0.0042783348275204835 0.005678062452070803
2594 8.626410330020565e-12 0.004277165549565926 0.0056761820163562845
2595 8.616923904249401e-12 0.004275996580558242 0.005674303728949335
2596 8.607448119561616e-12 0.004274827920474504 0.005672427586556453
2597 8.597982963754566e-12 0.0042736595692917925 0.00567055358589045
2598 8.588528424641933e-12 0.0042724915269871985 0.0056686817236704335
2599 8.579084490053642e-12 0.004271323793537819 0.005666811996621795
2600 8.569651147835874e-12 0.0042701563689207635 0.005664944401476197
2601 8.560228385850992e-12 0.004268989253113146 0.005663078934971551
2602 8.550816191977534e-12 0.00426782244609209 0.005661215593852015
2603 8.541414554110163e-12 0.004266655947834726 0.005659354374867971
2604 8.532023460159634e-12 0.004265489758318193 0.005657495274776011
2605 8.52264289805275e-12 0.004264323877519634 0.005655638290338925
2606 8.51327285573236e-12 0.004263158305416201 0.005653783418325687
2607 8.503913321157298e-12 0.004261993041985054 0.00565193065551144
2608 8.494564282302331e-12 0.004260828087203353 0.00565007999867748
2609 8.485225727158178e-12 0.00425966344104827 0.0056482314446112455
2610 8.47589764373143e-12 0.004258499103496979 0.005646384990106301
2611 8.466580020044527e-12 0.004257335074526659 0.005644540631962324
2612 8.45727284413575e-12 0.004256171354114497 0.00564269836698509
2613 8.447976104059147e-12 0.00425500794223768 0.00564085819198646
2614 8.438689787884531e-12 0.004253844838873404 0.0056390201037843654
2615 8.429413883697423e-12 0.004252682043998863 0.005637184099202795
2616 8.420148379599048e-12 0.004251519557591263 0.005635350175071781
2617 8.410893263706267e-12 0.004250357379627805 0.005633518328227382
2618 8.40164852415158e-12 0.004249195510085698 0.005631688555511675
2619 8.392414149083064e-12 0.004248033948942155 0.0056298608537727396
2620 8.383190126664347e-12 0.004246872696174386 0.00562803521986464
2621 8.373976445074583e-12 0.004245711751759608 0.005626211650647419
2622 8.364773092508432e-12 0.004244551115675039 0.005624390142987077
2623 8.35558005717599e-12 0.0042433907878978985 0.005622570693755564
2624 8.346397327302786e-12 0.004242230768405407 0.005620753299830762
2625 8.337224891129736e-12 0.004241071057174785 0.005618937958096474
2626 8.328062736913143e-12 0.004239911654183258 0.00561712466544241
2627 8.318910852924605e-12 0.004238752559408048 0.005615313418764172
2628 8.309769227451038e-12 0.004237593772826379 0.0056135042149632434
2629 8.300637848794626e-12 0.004236435294415476 0.005611697050946975
2630 8.29151670527277e-12 0.0042352771241525615 0.005609891923628567
2631 8.2824057852181e-12 0.004234119262014861 0.005608088829927065
2632 8.27330507697839e-12 0.0042329617079795955 0.005606287766767336
2633 8.264214568916576e-12 0.004231804462023988 0.005604488731080064
2634 8.25513424941069e-12 0.0042306475241252585 0.005602691719801732
2635 8.246064106853855e-12 0.004229490894260627 0.005600896729874611
2636 8.237004129654232e-12 0.004228334572407311 0.0055991037582467425
2637 8.227954306234992e-12 0.004227178558542525 0.005597312801871934
2638 8.218914625034318e-12 0.004226022852643483 0.005595523857709737
2639 8.209885074505318e-12 0.004224867454687396 0.005593736922725441
2640 8.200865643116043e-12 0.004223712364651471 0.005591951993890055
2641 8.191856319349436e-12 0.004222557582512913 0.005590169068180296
2642 8.182857091703295e-12 0.004221403108248923 0.005588388142578581
2643 8.173867948690269e-12 0.004220248941836701 0.005586609214073006
2644 8.164888878837801e-12 0.00421909508325344 0.0055848322796573395
2645 8.155919870688108e-12 0.00421794153247633 0.005583057336331007
2646 8.146960912798157e-12 0.004216788289482558 0.00558128438109908
2647 8.138011993739626e-12 0.004215635354249304 0.005579513410972259
2648 8.12907310209888e-12 0.004214482726753746 0.005577744422966866
2649 8.120144226476936e-12 0.004213330406973055 0.00557597741410483
2650 8.11122535548945e-12 0.004212178394884397 0.005574212381413671
2651 8.102316477766651e-12 0.004211026690464933 0.005572449321926493
2652 8.093417581953363e-12 0.004209875293691818 0.005570688232681969
2653 8.08452865670894e-12 0.004208724204542202 0.005568929110724326
2654 8.075649690707237e-12 0.004207573422993227 0.005567171953103336
2655 8.066780672636602e-12 0.00420642294902203 0.005565416756874302
2656 8.057921591199826e-12 0.004205272782605739 0.0055636635190980475
2657 8.04907243511413e-12 0.004204122923721478 0.005561912236840899
2658 8.040233193111126e-12 0.004202973372346362 0.005560162907174679
2659 8.031403853936803e-12 0.004201824128457499 0.005558415527176691
2660 8.02258440635147e-12 0.0042006751920319885 0.005556670093929709
2661 8.013774839129767e-12 0.0041995265630469245 0.005554926604521964
2662 8.0049751410606e-12 0.00419837824147939 0.00555318505604713
2663 7.996185300947135e-12 0.0041972302273064616 0.005551445445604315
2664 7.987405307606762e-12 0.004196082520505206 0.005549707770298046
2665 7.978635149871078e-12 0.004194935121052682 0.005547972027238259
2666 7.969874816585835e-12 0.004193788028925938 0.005546238213540288
2667 7.961124296610938e-12 0.004192641244102016 0.005544506326324848
2668 7.952383578820409e-12 0.004191494766557945 0.005542776362718027
2669 7.943652652102348e-12 0.004190348596270746 0.005541048319851274
2670 7.934931505358922e-12 0.004189202733217431 0.005539322194861385
2671 7.926220127506336e-12 0.0041880571773749995 0.005537597984890492
2672 7.91751850747478e-12 0.0041869119287204415 0.005535875687086051
2673 7.908826634208446e-12 0.004185766987230737 0.0055341552986008305
2674 7.900144496665471e-12 0.004184622352882856 0.005532436816592898
2675 7.89147208381791e-12 0.004183478025653754 0.005530720238225611
2676 7.882809384651721e-12 0.0041823340055203795 0.005529005560667604
2677 7.874156388166732e-12 0.004181190292459666 0.005527292781092775
2678 7.865513083376606e-12 0.004180046886448537 0.005525581896680275
2679 7.856879459308846e-12 0.004178903787463903 0.005523872904614497
2680 7.84825550500473e-12 0.004177760995482665 0.005522165802085063
2681 7.839641209519295e-12 0.004176618510481707 0.005520460586286815
2682 7.83103656192134e-12 0.004175476332437905 0.005518757254419799
2683 7.822441551293357e-12 0.004174334461328121 0.0055170558036892565
2684 7.813856166731526e-12 0.0041731928971292 0.005515356231305613
2685 7.805280397345701e-12 0.00417205163981798 0.005513658534484464
2686 7.796714232259355e-12 0.004170910689371282 0.0055119627104465675
2687 7.788157660609578e-12 0.004169770045765913 0.005510268756417829
2688 7.779610671547038e-12 0.004168629708978668 0.005508576669629291
2689 7.771073254235966e-12 0.004167489678986327 0.0055068864473171225
2690 7.762545397854126e-12 0.0041663499557656565 0.005505198086722607
2691 7.75402709159278e-12 0.004165210539293407 0.00550351158509213
2692 7.745518324656671e-12 0.004164071429546314 0.005501826939677171
2693 7.737019086264002e-12 0.004162932626501101 0.005500144147734287
2694 7.728529365646408e-12 0.004161794130134474 0.005498463206525106
2695 7.72004915204893e-12 0.004160655940423126 0.005496784113316315
2696 7.711578434729987e-12 0.004159518057343731 0.005495106865379645
2697 7.703117202961342e-12 0.0041583804808729505 0.005493431459991865
2698 7.694665446028106e-12 0.004157243210987429 0.005491757894434767
2699 7.686223153228682e-12 0.004156106247663794 0.005490086165995157
2700 7.67779031387476e-12 0.004154969590878657 0.0054884162719648424
2701 7.669366917291294e-12 0.004153833240608617 0.005486748209640623
2702 7.660952952816455e-12 0.004152697196830251 0.0054850819763242785
2703 7.652548409801623e-12 0.004151561459520121 0.005483417569322557
2704 7.64415327761137e-12 0.0041504260286547735 0.005481754985947164
2705 7.635767545623415e-12 0.004149290904210735 0.005480094223514754
2706 7.627391203228622e-12 0.0041481560861645166 0.0054784352793469165
2707 7.619024239830951e-12 0.004147021574492611 0.005476778150770167
2708 7.610666644847467e-12 0.004145887369171495 0.0054751228351159345
2709 7.602318407708277e-12 0.0041447534701776235 0.005473469329720553
2710 7.593979517856541e-12 0.004143619877487437 0.005471817631925248
2711 7.585649964748416e-12 0.004142486591077355 0.005470167739076127
2712 7.577329737853075e-12 0.004141353610923782 0.005468519648524172
2713 7.569018826652633e-12 0.004140220937003098 0.00546687335762522
2714 7.560717220642156e-12 0.00413908856929167 0.005465228863739961
2715 7.552424909329639e-12 0.004137956507765843 0.005463586164233925
2716 7.544141882235958e-12 0.004136824752401943 0.005461945256477469
2717 7.535868128894873e-12 0.004135693303176276 0.005460306137845768
2718 7.527603638852984e-12 0.004134562160065129 0.005458668805718804
2719 7.519348401669726e-12 0.0041334313230447705 0.0054570332574813574
2720 7.511102406917343e-12 0.004132300792091448 0.005455399490522994
2721 7.502865644180836e-12 0.004131170567181388 0.005453767502238054
2722 7.494638103057977e-12 0.004130040648290796 0.005452137290025643
2723 7.486419773159273e-12 0.004128911035395859 0.005450508851289624
2724 7.47821064410794e-12 0.004127781728472743 0.0054488821834386
2725 7.470010705539886e-12 0.004126652727497592 0.005447257283885913
2726 7.461819947103682e-12 0.004125524032446531 0.005445634150049623
2727 7.453638358460538e-12 0.004124395643295661 0.0054440127793525086
2728 7.44546592928429e-12 0.004123267560021063 0.005442393169222047
2729 7.437302649261376e-12 0.004122139782598799 0.0054407753170904105
2730 7.429148508090797e-12 0.0041210123110049035 0.005439159220394452
2731 7.421003495484117e-12 0.004119885145215394 0.0054375448765756965
2732 7.412867601165432e-12 0.004118758285206264 0.005435932283080333
2733 7.404740814871339e-12 0.004117631730953485 0.005434321437359201
2734 7.396623126350933e-12 0.004116505482433007 0.0054327123368677795
2735 7.388514525365755e-12 0.004115379539620755 0.0054311049790661805
2736 7.380415001689815e-12 0.0041142539024926345 0.0054294993614191385
2737 7.372324545109523e-12 0.004113128571024525 0.005427895481395996
2738 7.364243145423705e-12 0.004112003545192287 0.0054262933364707
2739 7.356170792443546e-12 0.0041108788249717525 0.005424692924121784
2740 7.348107475992594e-12 0.004109754410338734 0.005423094241832368
2741 7.340053185906736e-12 0.004108630301269019 0.005421497287090139
2742 7.332007912034169e-12 0.004107506497738372 0.005419902057387346
2743 7.323971644235377e-12 0.004106382999722533 0.005418308550220788
2744 7.315944372383121e-12 0.004105259807197218 0.005416716763091809
2745 7.307926086362406e-12 0.00410413692013812 0.0054151266935062795
2746 7.299916776070459e-12 0.004103014338520905 0.005413538338974596
2747 7.291916431416718e-12 0.004101892062321218 0.005411951697011664
2748 7.283925042322813e-12 0.004100770091514677 0.005410366765136889
2749 7.2759425987225214e-12 0.004099648426076875 0.005408783540874173
2750 7.267969090561777e-12 0.004098527065983382 0.005407202021751896
2751 7.260004507798634e-12 0.004097406011209742 0.005405622205302914
2752 7.252048840403236e-12 0.004096285261731472 0.005404044089064543
2753 7.2441020783578114e-12 0.004095164817524066 0.005402467670578554
2754 7.236164211656658e-12 0.004094044678562991 0.0054008929473911595
2755 7.228235230306103e-12 0.00409292484482369 0.005399319917053008
2756 7.220315124324496e-12 0.004091805316281578 0.005397748577119171
2757 7.212403883742171e-12 0.004090686092912044 0.005396178925149134
2758 7.204501498601456e-12 0.004089567174690454 0.0053946109587067895
2759 7.1966079589566325e-12 0.004088448561592144 0.005393044675360424
2760 7.188723254873909e-12 0.004087330253592426 0.005391480072682711
2761 7.1808473764314095e-12 0.004086212250666583 0.0053899171482506975
2762 7.172980313719168e-12 0.004085094552789874 0.005388355899645802
2763 7.165122056839081e-12 0.004083977159937529 0.005386796324453796
2764 7.1572725959049036e-12 0.004082860072084753 0.0053852384202648035
2765 7.149431921042229e-12 0.004081743289206722 0.005383682184673285
2766 7.1416000223884626e-12 0.004080626811278585 0.00538212761527803
2767 7.133776890092802e-12 0.0040795106382754635 0.005380574709682148
2768 7.125962514316221e-12 0.004078394770172452 0.00537902346549306
2769 7.1181568852314594e-12 0.004077279206944617 0.005377473880322489
2770 7.110359993022985e-12 0.004076163948566998 0.005375925951786448
2771 7.102571827886982e-12 0.004075048995014606 0.005374379677505236
2772 7.094792380031327e-12 0.004073934346262421 0.005372835055103422
2773 7.087021639675585e-12 0.0040728200022854 0.005371292082209842
2774 7.079259597050971e-12 0.004071705963058467 0.005369750756457585
2775 7.071506242400336e-12 0.0040705922285565205 0.005368211075483989
2776 7.0637615659781635e-12 0.004069478798754429 0.005366673036930627
2777 7.056025558050517e-12 0.004068365673627033 0.005365136638443299
2778 7.048298208895046e-12 0.00406725285314914 0.005363601877672025
2779 7.040579508800973e-12 0.0040661403372955355 0.0053620687522710365
2780 7.032869448069054e-12 0.00406502812604097 0.005360537259898762
2781 7.025168017011564e-12 0.004063916219360168 0.005359007398217822
2782 7.017475205952286e-12 0.0040628046172278215 0.005357479164895023
2783 7.009791005226491e-12 0.004061693319618596 0.005355952557601341
2784 7.002115405180907e-12 0.004060582326507125 0.005354427574011918
2785 6.994448396173712e-12 0.004059471637868013 0.005352904211806052
2786 6.9867899685745215e-12 0.004058361253675835 0.005351382468667188
2787 6.979140112764349e-12 0.004057251173905134 0.005349862342282909
2788 6.971498819135608e-12 0.004056141398530426 0.005348343830344925
2789 6.963866078092081e-12 0.004055031927526194 0.005346826930549069
2790 6.956241880048895e-12 0.00405392276086689 0.0053453116405952844
2791 6.948626215432529e-12 0.004052813898526938 0.005343797958187616
2792 6.941019074680759e-12 0.00405170534048073 0.005342285881034203
2793 6.933420448242691e-12 0.004050597086702627 0.005340775406847268
2794 6.925830326578667e-12 0.004049489137166958 0.005339266533343115
2795 6.918248700160323e-12 0.004048381491848023 0.005337759258242109
2796 6.910675559470538e-12 0.004047274150720089 0.005336253579268678
2797 6.903110895003391e-12 0.004046167113757392 0.005334749494151299
2798 6.895554697264196e-12 0.004045060380934138 0.005333247000622488
2799 6.888006956769445e-12 0.0040439539522245 0.0053317460964188
2800 6.880467664046793e-12 0.004042847827602619 0.005330246779280808
2801 6.872936809635061e-12 0.004041742007042604 0.005328749046953104
2802 6.865414384084199e-12 0.004040636490518535 0.005327252897184287
2803 6.857900377955278e-12 0.004039531278004456 0.005325758327726952
2804 6.85039478182046e-12 0.004038426369474381 0.005324265336337688
2805 6.842897586262998e-12 0.004037321764902292 0.005322773920777062
2806 6.8354087818772054e-12 0.0040362174642621365 0.005321284078809615
2807 6.827928359268439e-12 0.0040351134675278314 0.005319795808203855
2808 6.82045630905309e-12 0.004034009774673261 0.005318309106732243
2809 6.812992621858554e-12 0.0040329063856722755 0.00531682397217119
2810 6.80553728832322e-12 0.004031803300498692 0.005315340402301044
2811 6.798090299096468e-12 0.004030700519126298 0.005313858394906086
2812 6.79065164483862e-12 0.004029598041528844 0.0053123779477745195
2813 6.783221316220949e-12 0.00402849586768005 0.005310899058698462
2814 6.7757993039256504e-12 0.004027393997553601 0.005309421725473935
2815 6.7683855986458196e-12 0.004026292431123149 0.005307945945900862
2816 6.760980191085453e-12 0.004025191168362314 0.00530647171778305
2817 6.75358307195941e-12 0.004024090209244679 0.0053049990389281935
2818 6.74619423199341e-12 0.004022989553743797 0.005303527907147855
2819 6.738813661924017e-12 0.004021889201833185 0.005302058320257464
2820 6.7314413524986014e-12 0.004020789153486327 0.005300590276076306
2821 6.72407729447535e-12 0.004019689408676672 0.005299123772427515
2822 6.716721478623232e-12 0.004018589967377636 0.005297658807138067
2823 6.709373895721985e-12 0.004017490829562599 0.005296195378038766
2824 6.7020345365621085e-12 0.004016391995204907 0.0052947334829642435
2825 6.694703391944837e-12 0.004015293464277875 0.005293273119752944
2826 6.687380452682122e-12 0.00401419523675478 0.005291814286247123
2827 6.6800657095966245e-12 0.004013097312608864 0.005290356980292833
2828 6.672759153521678e-12 0.004011999691813336 0.005288901199739921
2829 6.665460775301308e-12 0.00401090237434137 0.0052874469424420145
2830 6.658170565790181e-12 0.0040098053601661035 0.005285994206256518
2831 6.650888515853606e-12 0.0040087086492606415 0.0052845429890446055
2832 6.6436146163675084e-12 0.004007612241598051 0.005283093288671208
2833 6.6363488582184245e-12 0.0040065161371513665 0.005281645103005009
2834 6.629091232303477e-12 0.0040054203358935855 0.005280198429918438
2835 6.621841729530359e-12 0.00400432483779767 0.00527875326728766
2836 6.614600340817315e-12 0.004003229642836546 0.005277309612992565
2837 6.607367057093136e-12 0.004002134750983105 0.0052758674649167675
2838 6.60014186929714e-12 0.004001040162210203 0.0052744268209475925
2839 6.592924768379149e-12 0.003999945876490659 0.00527298767897607
2840 6.585715745299467e-12 0.003998851893797257 0.0052715500368969255
2841 6.578514791028895e-12 0.003997758214102745 0.005270113892608576
2842 6.571321896548668e-12 0.0039966648373798335 0.00526867924401312
2843 6.564137052850485e-12 0.003995571763601199 0.005267246089016324
2844 6.556960250936468e-12 0.00399447899273948 0.005265814425527629
2845 6.549791481819144e-12 0.00399338652476728 0.005264384251460128
2846 6.542630736521445e-12 0.003992294359657165 0.005262955564730568
2847 6.535478006076674e-12 0.003991202497381664 0.005261528363259335
2848 6.528333281528499e-12 0.0039901109379132695 0.005260102644970453
2849 6.521196553930945e-12 0.003989019681224439 0.005258678407791573
2850 6.514067814348372e-12 0.003987928727287591 0.0052572556496539675
2851 6.5069470538554474e-12 0.003986838076075109 0.005255834368492519
2852 6.499834263537148e-12 0.003985747727559339 0.005254414562245715
2853 6.49272943448874e-12 0.003984657681712588 0.005252996228855641
2854 6.48563255781575e-12 0.003983567938507128 0.005251579366267973
2855 6.478543624633971e-12 0.003982478497915194 0.005250163972431968
2856 6.471462626069434e-12 0.003981389359908981 0.005248750045300457
2857 6.464389553258397e-12 0.00398030052446065 0.005247337582829841
2858 6.457324397347318e-12 0.003979211991542322 0.005245926582980079
2859 6.450267149492865e-12 0.0039781237611260815 0.005244517043714681
2860 6.443217800861869e-12 0.003977035833183974 0.005243108963000703
2861 6.4361763426313415e-12 0.00397594820768801 0.00524170233880874
2862 6.4291427659884385e-12 0.00397486088461016 0.005240297169112915
2863 6.422117062130444e-12 0.003973773863922356 0.005238893451890876
2864 6.415099222264769e-12 0.003972687145596495 0.005237491185123784
2865 6.408089237608914e-12 0.003971600729604431 0.005236090366796309
2866 6.401087099390493e-12 0.0039705146159179855 0.005234690994896622
2867 6.394092798847177e-12 0.003969428804508938 0.005233293067416387
2868 6.3871063272267025e-12 0.003968343295349032 0.005231896582350755
2869 6.380127675786849e-12 0.00396725808840997 0.005230501537698356
2870 6.3731568357954256e-12 0.003966173183663418 0.005229107931461289
2871 6.366193798530262e-12 0.003965088581081003 0.005227715761645121
2872 6.3592385552791735e-12 0.003964004280634313 0.005226325026258874
2873 6.352291097339982e-12 0.0039629202822948975 0.00522493572331502
2874 6.345351416020466e-12 0.003961836586034268 0.005223547850829475
2875 6.338419502638364e-12 0.003960753191823895 0.005222161406821591
2876 6.331495348521353e-12 0.003959670099635213 0.005220776389314147
2877 6.324578945007052e-12 0.003958587309439615 0.005219392796333344
2878 6.317670283442977e-12 0.003957504821208457 0.005218010625908798
2879 6.3107693551865495e-12 0.003956422634913054 0.005216629876073532
2880 6.303876151605079e-12 0.003955340750524683 0.005215250544863968
2881 6.296990664075737e-12 0.003954259168014582 0.005213872630319922
2882 6.290112883985556e-12 0.0039531778873539486 0.005212496130484598
2883 6.283242802731406e-12 0.003952096908513941 0.005211121043404575
2884 6.276380411719992e-12 0.003951016231465679 0.005209747367129807
2885 6.2695257023678164e-12 0.003949935856180241 0.005208375099713612
2886 6.262678666101195e-12 0.003948855782628668 0.0052070042392126665
2887 6.255839294356229e-12 0.0039477760107819605 0.005205634783686998
2888 6.249007578578778e-12 0.003946696540611078 0.005204266731199978
2889 6.242183510224464e-12 0.003945617372086941 0.005202900079818316
2890 6.235367080758653e-12 0.003944538505180431 0.005201534827612051
2891 6.228558281656441e-12 0.003943459939862389 0.005200170972654545
2892 6.221757104402636e-12 0.003942381676103616 0.00519880851302248
2893 6.214963540491743e-12 0.003941303713874871 0.005197447446795843
2894 6.208177581427953e-12 0.003940226053146875 0.005196087772057927
2895 6.2013992187251405e-12 0.003939148693890308 0.005194729486895321
2896 6.194628443906834e-12 0.003938071636075811 0.005193372589397903
2897 6.187865248506197e-12 0.003936994879673983 0.005192017077658832
2898 6.181109624066046e-12 0.003935918424655384 0.005190662949774544
2899 6.1743615621387895e-12 0.00393484227099053 0.005189310203844745
2900 6.16762105428646e-12 0.003933766418649902 0.005187958837972402
2901 6.160888092080675e-12 0.003932690867603937 0.0051866088502637376
2902 6.154162667102625e-12 0.00393161561782303 0.005185260238828223
2903 6.1474447709430655e-12 0.0039305406692775385 0.005183913001778573
2904 6.140734395202304e-12 0.0039294660219377775 0.005182567137230737
2905 6.134031531490189e-12 0.0039283916757740225 0.005181222643303892
2906 6.127336171426081e-12 0.003927317630756506 0.005179879518120439
2907 6.120648306638857e-12 0.00392624388685542 0.005178537759805995
2908 6.113967928766888e-12 0.003925170444040917 0.005177197366489384
2909 6.1072950294580305e-12 0.003924097302283108 0.005175858336302633
2910 6.100629600369608e-12 0.003923024461552061 0.005174520667380965
2911 6.093971633168399e-12 0.003921951921817805 0.005173184357862793
2912 6.087321119530624e-12 0.003920879683050326 0.005171849405889712
2913 6.080678051141942e-12 0.00391980774521957 0.005170515809606492
2914 6.074042419697421e-12 0.003918736108295442 0.005169183567161075
2915 6.067414216901531e-12 0.003917664772247803 0.0051678526767045645
2916 6.0607934344681375e-12 0.003916593737046476 0.0051665231363912205
2917 6.054180064120478e-12 0.00391552300266124 0.005165194944378454
2918 6.0475740975911634e-12 0.003914452569061833 0.0051638680988268185
2919 6.040975526622142e-12 0.0039133824362179515 0.005162542597900007
2920 6.0343843429647134e-12 0.003912312604099251 0.005161218439764842
2921 6.027800538379491e-12 0.003911243072675343 0.0051598956225912705
2922 6.021224104636408e-12 0.0039101738419158 0.005158574144552356
2923 6.014655033514699e-12 0.003909104911790152 0.005157254003824278
2924 6.008093316802878e-12 0.003908036282267885 0.005155935198586316
2925 6.0015389462987296e-12 0.003906967953318445 0.0051546177270208535
2926 5.994991913809312e-12 0.0039058999249112353 0.005153301587313362
2927 5.9884522111509206e-12 0.003904832197015617 0.005151986777652403
2928 5.981919830149097e-12 0.0039037647696009104 0.005150673296229616
2929 5.975394762638592e-12 0.003902697642636392 0.005149361141239716
2930 5.968877000463379e-12 0.0039016308160912975 0.005148050310880484
2931 5.962366535476619e-12 0.003900564289934819 0.005146740803352761
2932 5.955863359540665e-12 0.003899498064136107 0.005145432616860447
2933 5.949367464527036e-12 0.003898432138664269 0.005144125749610488
2934 5.942878842316418e-12 0.0038973665134883722 0.005142820199812871
2935 5.936397484798636e-12 0.0038963011885774384 0.005141515965680622
2936 5.929923383872654e-12 0.0038952361639004486 0.005140213045429798
2937 5.9234565314465585e-12 0.0038941714394263413 0.005138911437279478
2938 5.9169969194375446e-12 0.0038931070151240117 0.005137611139451758
2939 5.9105445397719075e-12 0.003892042890962313 0.005136312150171748
2940 5.904099384385027e-12 0.003890979066910056 0.005135014467667563
2941 5.897661445221346e-12 0.0038899155429360077 0.005133718090170316
2942 5.891230714234384e-12 0.003888852319008893 0.005132423015914116
2943 5.884807183386693e-12 0.0038877893950973936 0.005131129243136057
2944 5.878390844649873e-12 0.003886726771170149 0.005129836770076215
2945 5.871981690004541e-12 0.0038856644471957557 0.005128545594977641
2946 5.865579711440326e-12 0.0038846024231427665 0.005127255716086356
2947 5.8591849009558606e-12 0.0038835406989796923 0.005125967131651344
2948 5.852797250558757e-12 0.0038824792746749996 0.005124679839924545
2949 5.846416752265609e-12 0.003881418150197113 0.0051233938391608514
2950 5.84004339810197e-12 0.003880357325514414 0.005122109127618099
2951 5.833677180102345e-12 0.0038792968005952402 0.005120825703557065
2952 5.82731809031018e-12 0.0038782365754078865 0.0051195435652414585
2953 5.820966120777847e-12 0.0038771766499206047 0.005118262710937917
2954 5.814621263566634e-12 0.003876117024101603 0.005116983138915999
2955 5.8082835107467224e-12 0.0038750576979190462 0.005115704847448176
2956 5.801952854397202e-12 0.0038739986713410566 0.005114427834809833
2957 5.795629286606026e-12 0.0038729399443357118 0.005113152099279256
2958 5.789312799470028e-12 0.0038718815168710475 0.00511187763913763
2959 5.783003385094886e-12 0.0038708233889150545 0.005110604452669031
2960 5.776701035595132e-12 0.0038697655604356816 0.005109332538160424
2961 5.7704057430941185e-12 0.0038687080314008322 0.005108061893901649
2962 5.76411749972403e-12 0.003867650801778368 0.005106792518185427
2963 5.7578362976258514e-12 0.0038665938715361056 0.005105524409307342
2964 5.7515621289493696e-12 0.0038655372406418195 0.005104257565565843
2965 5.745294985853155e-12 0.003864480909063239 0.005102991985262238
2966 5.739034860504549e-12 0.003863424876768051 0.005101727666700684
2967 5.732781745079658e-12 0.003862369143723897 0.005100464608188183
2968 5.726535631763341e-12 0.003861313709898377 0.00509920280803458
2969 5.720296512749193e-12 0.0038602585752590454 0.005097942264552553
2970 5.714064380239533e-12 0.003859203739773413 0.005096682976057605
2971 5.707839226445402e-12 0.003858149203408947 0.005095424940868068
2972 5.701621043586545e-12 0.0038570949661330717 0.005094168157305087
2973 5.695409823891395e-12 0.0038560410279131654 0.005092912623692618
2974 5.689205559597073e-12 0.0038549873887165644 0.005091658338357426
2975 5.683008242949364e-12 0.0038539340485105596 0.0050904052996290725
2976 5.676817866202718e-12 0.0038528810072623984 0.005089153505839916
2977 5.670634421620228e-12 0.0038518282649392843 0.005087902955325104
2978 5.664457901473626e-12 0.003850775821508377 0.005086653646422566
2979 5.658288298043267e-12 0.0038497236769367907 0.005085405577473009
2980 5.652125603618122e-12 0.0038486718311915974 0.005084158746819914
2981 5.6459698104957615e-12 0.0038476202842398235 0.005082913152809528
2982 5.6398209109823496e-12 0.0038465690360484513 0.005081668793790857
2983 5.6336788973926274e-12 0.0038455180865844193 0.005080425668115666
2984 5.627543762049909e-12 0.0038444674358146217 0.005079183774138467
2985 5.621415497286064e-12 0.003843417083705908 0.005077943110216519
2986 5.615294095441511e-12 0.0038423670302250843 0.0050767036747098185
2987 5.6091795488652e-12 0.0038413172753389113 0.005075465465981095
2988 5.6030718499146054e-12 0.0038402678190141053 0.005074228482395807
2989 5.596970990955724e-12 0.0038392186612173397 0.005072992722322136
2990 5.590876964363047e-12 0.003838169801915242 0.005071758184130981
2991 5.584789762519555e-12 0.003837121241074395 0.005070524866195951
2992 5.578709377816712e-12 0.003836072978661338 0.005069292766893361
2993 5.572635802654458e-12 0.003835025014642566 0.00506806188460223
2994 5.566569029441184e-12 0.0038339773489845285 0.00506683221770427
2995 5.560509050593728e-12 0.0038329299816536305 0.005065603764583883
2996 5.5544558585373705e-12 0.003831882912616233 0.005064376523628158
2997 5.548409445705817e-12 0.003830836141838653 0.005063150493226861
2998 5.542369804541185e-12 0.003829789669287161 0.005061925671772434
2999 5.536336927493999e-12 0.003828743494927985 0.0050607020576599855
3000 5.53031080702318e-12 0.0038276976187273065 0.00505947964928729
3001 5.524291435596023e-12 0.003826652040651263 0.005058258445054779
3002 5.518278805688207e-12 0.003825606760665948 0.005057038443365536
3003 5.5122729097837606e-12 0.0038245617787374085 0.005055819642625294
3004 5.506273740375071e-12 0.0038235170948316484 0.0050546020412424245
3005 5.500281289962866e-12 0.0038224727089146266 0.0050533856376279405
3006 5.494295551056198e-12 0.003821428620952256 0.005052170430195486
3007 5.488316516172443e-12 0.003820384830910406 0.005050956417361328
3008 5.482344177837286e-12 0.0038193413387549013 0.005049743597544359
3009 5.476378528584707e-12 0.00381829814445152 0.005048531969166085
3010 5.47041956095697e-12 0.003817255247965997 0.005047321530650624
3011 5.464467267504626e-12 0.0038162126492640217 0.0050461122804247
3012 5.458521640786482e-12 0.0038151703483112385 0.005044904216917637
3013 5.452582673369607e-12 0.003814128345073247 0.005043697338561354
3014 5.446650357829315e-12 0.0038130866395156018 0.005042491643790362
3015 5.44072468674915e-12 0.003812045231603812 0.005041287131041755
3016 5.434805652720884e-12 0.0038110041213033426 0.0050400837987552086
3017 5.428893248344508e-12 0.0038099633085796132 0.0050388816453729715
3018 5.4229874662282115e-12 0.003808922793397999 0.005037680669339866
3019 5.4170882989883784e-12 0.0038078825757238287 0.005036480869103275
3020 5.411195739249573e-12 0.0038068426555223868 0.005035282243113142
3021 5.4053097796445375e-12 0.0038058030327589127 0.005034084789821966
3022 5.399430412814175e-12 0.003804763707398601 0.005032888507684796
3023 5.3935576314075435e-12 0.0038037246794066014 0.005031693395159224
3024 5.387691428081837e-12 0.003802685948748017 0.005030499450705382
3025 5.381831795502389e-12 0.0038016475153879073 0.005029306672785936
3026 5.375978726342647e-12 0.003800609379291286 0.005028115059866083
3027 5.370132213284175e-12 0.003799571540423121 0.005026924610413543
3028 5.36429224901664e-12 0.003798533998748337 0.005025735322898556
3029 5.358458826237794e-12 0.0037974967542318103 0.005024547195793876
3030 5.352631937653476e-12 0.0037964598068383755 0.0050233602275747665
3031 5.346811575977595e-12 0.0037954231565328197 0.005022174416718997
3032 5.340997733932121e-12 0.0037943868032798856 0.005020989761706834
3033 5.3351904042470735e-12 0.00379335074704427 0.005019806261021041
3034 5.329389579660517e-12 0.003792314987790626 0.00501862391314687
3035 5.323595252918544e-12 0.0037912795254835593 0.005017442716572058
3036 5.317807416775269e-12 0.003790244360087632 0.005016262669786824
3037 5.312026063992813e-12 0.0037892094915673593 0.005015083771283859
3038 5.306251187341309e-12 0.003788174919887213 0.005013906019558326
3039 5.300482779598874e-12 0.0037871406450116184 0.005012729413107853
3040 5.294720833551605e-12 0.0037861066669049553 0.005011553950432528
3041 5.288965341993577e-12 0.003785072985531559 0.005010379630034897
3042 5.28321629772682e-12 0.0037840396008557192 0.0050092064504199535
3043 5.277473693561322e-12 0.0037830065128416795 0.00500803441009514
3044 5.271737522315006e-12 0.0037819737214536383 0.005006863507570338
3045 5.266007776813734e-12 0.0037809412266557496 0.005005693741357866
3046 5.260284449891288e-12 0.0037799090284121213 0.005004525109972476
3047 5.254567534389364e-12 0.003778877126686816 0.005003357611931343
3048 5.24885702315756e-12 0.003777845521443851 0.00500219124575407
3049 5.243152909053367e-12 0.003776814212647198 0.005001026009962673
3050 5.2374551849421574e-12 0.003775783200260783 0.00499986190308158
3051 5.231763843697184e-12 0.003774752484248487 0.004998698923637631
3052 5.226078878199555e-12 0.0037737220645741453 0.004997537070160063
3053 5.220400281338243e-12 0.0037726919412015484 0.004996376341180519
3054 5.21472804601006e-12 0.0037716621140944408 0.00499521673523303
3055 5.209062165119658e-12 0.003770632583216522 0.00499405825085402
3056 5.2034026315795094e-12 0.003769603348531445 0.004992900886582295
3057 5.197749438309905e-12 0.0037685744100028184 0.004991744640959041
3058 5.192102578238942e-12 0.0037675457675942045 0.004990589512527821
3059 5.186462044302519e-12 0.003766517421269121 0.004989435499834566
3060 5.180827829444316e-12 0.00376548937099104 0.0049882826014275745
3061 5.175199926615794e-12 0.003764461616723386 0.004987130815857506
3062 5.169578328776186e-12 0.0037634341584295416 0.004985980141677376
3063 5.1639630288924824e-12 0.0037624069960728417 0.004984830577442552
3064 5.158354019939419e-12 0.0037613801296165752 0.00498368212171075
3065 5.152751294899482e-12 0.0037603535590239874 0.004982534773042028
3066 5.14715484676288e-12 0.0037593272842582764 0.004981388529998784
3067 5.141564668527547e-12 0.0037583013052825956 0.004980243391145747
3068 5.13598075319913e-12 0.003757275622060053 0.004979099355049977
3069 5.13040309379098e-12 0.0037562502345537103 0.004977956420280859
3070 5.1248316833241364e-12 0.0037552251427265845 0.004976814585410096
3071 5.11926651482733e-12 0.0037542003465416466 0.004975673849011709
3072 5.113707581336962e-12 0.003753175845961822 0.004974534209662028
3073 5.1081548758971034e-12 0.003752151640949991 0.0049733956659396925
3074 5.102608391559482e-12 0.0037511277314689886 0.004972258216425641
3075 5.097068121383468e-12 0.003750104117481603 0.00497112185970311
3076 5.0915340584360755e-12 0.0037490807989505786 0.004969986594357633
3077 5.086006195791943e-12 0.003748057775838612 0.004968852418977026
3078 5.080484526533336e-12 0.0037470350481083573 0.004967719332151396
3079 5.074969043750122e-12 0.0037460126157224196 0.004966587332473124
3080 5.069459740539779e-12 0.0037449904786433616 0.004965456418536872
3081 5.063956610007371e-12 0.0037439686368336985 0.004964326588939568
3082 5.05845964526555e-12 0.003742947090255901 0.004963197842280409
3083 5.052968839434542e-12 0.0037419258388723935 0.004962070177160855
3084 5.047484185642132e-12 0.0037409048826455554 0.004960943592184621
3085 5.042005677023673e-12 0.0037398842215377206 0.00495981808595768
3086 5.036533306722051e-12 0.003738863855511177 0.004958693657088248
3087 5.031067067887699e-12 0.003737843784528166 0.00495757030418679
3088 5.025606953678581e-12 0.0037368240085508867 0.004956448025866012
3089 5.0201529572601815e-12 0.00373580452754149 0.004955326820740853
3090 5.014705071805487e-12 0.0037347853414620817 0.004954206687428487
3091 5.009263290494994e-12 0.0037337664502747224 0.004953087624548312
3092 5.003827606516693e-12 0.003732747853941427 0.00495196963072195
3093 4.998398013066055e-12 0.003731729552424165 0.004950852704573245
3094 4.99297450334603e-12 0.0037307115456848604 0.004949736844728251
3095 4.987557070567034e-12 0.003729693833685392 0.004948622049815236
3096 4.98214570794694e-12 0.0037286764163875926 0.004947508318464671
3097 4.976740408711071e-12 0.0037276592937532495 0.004946395649309231
3098 4.9713411660921885e-12 0.003726642465744105 0.004945284040983787
3099 4.96594797333049e-12 0.003725625932321855 0.004944173492125404
3100 4.960560823673587e-12 0.0037246096934481507 0.004943064001373337
3101 4.955179710376516e-12 0.003723593749084598 0.004941955567369023
3102 4.94980462670171e-12 0.003722578099192757 0.004940848188756081
3103 4.944435565919004e-12 0.0037215627437341423 0.004939741864180308
3104 4.939072521305616e-12 0.0037205476826702227 0.004938636592289671
3105 4.933715486146143e-12 0.0037195329159624216 0.004937532371734305
3106 4.928364453732555e-12 0.0037185184435721175 0.004936429201166511
3107 4.923019417364183e-12 0.003717504265460643 0.004935327079240747
3108 4.917680370347711e-12 0.0037164903815892856 0.004934226004613628
3109 4.912347305997167e-12 0.003715476791919287 0.00493312597594392
3110 4.907020217633911e-12 0.003714463496411844 0.004932026991892537
3111 4.901699098586637e-12 0.0037134504950281067 0.004930929051122535
3112 4.896383942191349e-12 0.0037124377877291817 0.004929832152299109
3113 4.8910747417913686e-12 0.0037114253744761285 0.004928736294089591
3114 4.885771490737316e-12 0.0037104132552299622 0.004927641475163441
3115 4.8804741823870986e-12 0.003709401429951652 0.004926547694192246
3116 4.875182810105919e-12 0.0037083898986021227 0.004925454949849718
3117 4.869897367266244e-12 0.003707378661142252 0.004924363240811686
3118 4.864617847247814e-12 0.0037063677175328737 0.0049232725657560915
3119 4.859344243437626e-12 0.0037053570677347755 0.00492218292336299
3120 4.8540765492299295e-12 0.0037043467117087005 0.004921094312314541
3121 4.848814758026211e-12 0.0037033366494153455 0.004920006731295008
3122 4.8435588632351925e-12 0.003702326880815362 0.004918920178990751
3123 4.838308858272822e-12 0.0037013174058693576 0.004917834654090227
3124 4.83306473656226e-12 0.0037003082245378924 0.004916750155283979
3125 4.827826491533881e-12 0.003699299336781483 0.004915666681264641
3126 4.8225941166252534e-12 0.0036982907425606 0.004914584230726927
3127 4.81736760528114e-12 0.0036972824418356693 0.004913502802367629
3128 4.8121469509534865e-12 0.0036962744345670705 0.004912422394885613
3129 4.8069321471014125e-12 0.003695266720715139 0.004911343006981819
3130 4.801723187191199e-12 0.003694259300240164 0.004910264637359248
3131 4.796520064696291e-12 0.00369325217310239 0.004909187284722967
3132 4.79132277309728e-12 0.003692245339262016 0.004908110947780101
3133 4.7861313058819035e-12 0.0036912387986791965 0.00490703562523983
3134 4.780945656545024e-12 0.00369023255131404 0.004905961315813384
3135 4.775765818588632e-12 0.0036892265971266098 0.004904888018214038
3136 4.770591785521835e-12 0.003688220936076924 0.004903815731157115
3137 4.765423550860852e-12 0.003687215568124957 0.004902744453359972
3138 4.760261108128995e-12 0.003686210493230636 0.004901674183542003
3139 4.7551044508566735e-12 0.0036852057113538443 0.0049006049204246335
3140 4.7499535725813784e-12 0.0036842012224544197 0.004899536662731316
3141 4.744808466847677e-12 0.003683197026492155 0.0048984694091875275
3142 4.739669127207201e-12 0.0036821931234267973 0.004897403158520763
3143 4.7345355472186476e-12 0.00368118951321805 0.004896337909460534
3144 4.7294077204477545e-12 0.00368018619582557 0.004895273660738365
3145 4.724285640467313e-12 0.0036791831712089697 0.0048942104110877875
3146 4.719169300857142e-12 0.0036781804393278164 0.004893148159244337
3147 4.714058695204091e-12 0.0036771780001416325 0.004892086903945552
3148 4.708953817102028e-12 0.0036761758536098957 0.004891026643930964
3149 4.703854660151827e-12 0.003675173999692038 0.004889967377942101
3150 4.6987612179613695e-12 0.003674172438347446 0.004888909104722477
3151 4.6936734841455315e-12 0.003673171169535463 0.0048878518230175945
3152 4.688591452326174e-12 0.0036721701932153866 0.004886795531574936
3153 4.6835151161321345e-12 0.003671169509346469 0.004885740229143962
3154 4.678444469199223e-12 0.003670169117887917 0.004884685914476107
3155 4.6733795051702126e-12 0.003669169018798894 0.004883632586324777
3156 4.66832021769483e-12 0.003668169212038518 0.004882580243445342
3157 4.6632666004297464e-12 0.003667169697565861 0.004881528884595139
3158 4.658218647038578e-12 0.0036661704753399517 0.004880478508533461
3159 4.653176351191867e-12 0.0036651715453197733 0.004879429114021556
3160 4.648139706567074e-12 0.0036641729074642637 0.004878380699822627
3161 4.6431087068485805e-12 0.003663174561732316 0.004877333264701822
3162 4.638083345727677e-12 0.0036621765080827795 0.004876286807426237
3163 4.633063616902551e-12 0.003661178746474459 0.004875241326764904
3164 4.628049514078279e-12 0.0036601812768661127 0.004874196821488797
3165 4.623041030966823e-12 0.0036591840992164556 0.00487315329037082
3166 4.618038161287017e-12 0.003658187213484157 0.004872110732185808
3167 4.613040898764567e-12 0.0036571906196278415 0.004871069145710523
3168 4.608049237132039e-12 0.0036561943176060905 0.004870028529723647
3169 4.6030631701288495e-12 0.003655198307377439 0.004868988883005783
3170 4.598082691501259e-12 0.0036542025889003786 0.004867950204339449
3171 4.5931077950023665e-12 0.0036532071621333552 0.004866912492509075
3172 4.588138474392099e-12 0.003652212027034771 0.004865875746300998
3173 4.583174723437206e-12 0.003651217183562983 0.00486483996450346
3174 4.578216535911245e-12 0.0036502226316763036 0.004863805145906603
3175 4.5732639055945865e-12 0.0036492283713330013 0.0048627712893024675
3176 4.568316826274394e-12 0.003648234402491299 0.004861738393484988
3177 4.5633752917446236e-12 0.0036472407251093766 0.004860706457249987
3178 4.558439295806013e-12 0.003646247339145368 0.004859675479395177
3179 4.5535088322660775e-12 0.0036452542445573636 0.00485864545872015
3180 4.5485838949390956e-12 0.003644261441303409 0.00485761639402638
3181 4.5436644776461066e-12 0.0036432689293415046 0.004856588284117215
3182 4.538750574214906e-12 0.0036422767086296084 0.004855561127797879
3183 4.533842178480027e-12 0.003641284779125632 0.004854534923875459
3184 4.528939284282747e-12 0.0036402931407874435 0.004853509671158915
3185 4.524041885471067e-12 0.003639301793572867 0.004852485368459061
3186 4.5191499758997105e-12 0.003638310737439681 0.004851462014588575
3187 4.514263549430118e-12 0.003637319972345621 0.004850439608361989
3188 4.509382599930432e-12 0.0036363294982483777 0.004849418148595685
3189 4.504507121275498e-12 0.0036353393151055974 0.004848397634107893
3190 4.49963710734685e-12 0.003634349422874882 0.0048473780637186895
3191 4.4947725520327084e-12 0.00363335982151379 0.00484635943624999
3192 4.489913449227971e-12 0.0036323705109798346 0.004845341750525549
3193 4.4850597928342e-12 0.0036313814912304855 0.004844325005370955
3194 4.480211576759621e-12 0.0036303927622231683 0.004843309199613626
3195 4.475368794919121e-12 0.003629404323915265 0.004842294332082809
3196 4.470531441234219e-12 0.0036284161762641116 0.004841280401609574
3197 4.465699509633086e-12 0.003627428319227002 0.004840267407026811
3198 4.4608729940505195e-12 0.003626440752761185 0.004839255347169229
3199 4.456051888427939e-12 0.0036254534768238654 0.004838244220873348
3200 4.451236186713385e-12 0.0036244664913722044 0.0048372340269775
3201 4.446425882861504e-12 0.003623479796363319 0.0048362247643218255
3202 4.441620970833547e-12 0.0036224933917542814 0.004835216431748265
3203 4.436821444597358e-12 0.0036215072775021215 0.004834209028100563
3204 4.4320272981273714e-12 0.0036205214535638243 0.004833202552224257
3205 4.427238525404601e-12 0.0036195359198963315 0.0048321970029666815
3206 4.422455120416627e-12 0.0036185506764565395 0.004831192379176958
3207 4.417677077157598e-12 0.003617565723201302 0.004830188679705996
3208 4.412904389628229e-12 0.003616581060087429 0.004829185903406491
3209 4.408137051835776e-12 0.003615596687071687 0.004828184049132914
3210 4.4033750577940355e-12 0.0036146126041107962 0.004827183115741517
3211 4.398618401523353e-12 0.0036136288111614364 0.004826183102090323
3212 4.393867077050593e-12 0.0036126453081802424 0.004825184007039126
3213 4.3891210784091405e-12 0.003611662095123804 0.004824185829449487
3214 4.384380399638903e-12 0.0036106791719486696 0.004823188568184732
3215 4.379645034786289e-12 0.003609696538611342 0.004822192222109944
3216 4.374914977904204e-12 0.0036087141950682813 0.004821196790091966
3217 4.3701902230520536e-12 0.0036077321412759035 0.004820202270999393
3218 4.365470764295724e-12 0.003606750377190582 0.004819208663702573
3219 4.360756595707583e-12 0.0036057689027686455 0.004818215967073598
3220 4.3560477113664646e-12 0.0036047877179663803 0.004817224179986307
3221 4.35134410535767e-12 0.0036038068227400278 0.00481623330131628
3222 4.3466457717729574e-12 0.0036028262170457875 0.00481524332994083
3223 4.341952704710534e-12 0.0036018459008398144 0.004814254264739011
3224 4.33726489827505e-12 0.003600865874078221 0.004813266104591604
3225 4.332582346577585e-12 0.0035998861367170744 0.004812278848381117
3226 4.3279050437356524e-12 0.0035989066887124003 0.004811292494991786
3227 4.323232983873186e-12 0.0035979275300201804 0.0048103070433095675
3228 4.318566161120537e-12 0.0035969486605963536 0.004809322492222136
3229 4.3139045696144535e-12 0.0035959700803968146 0.004808338840618881
3230 4.309248203498096e-12 0.003594991789377416 0.004807356087390904
3231 4.304597056921005e-12 0.0035940137874939655 0.004806374231431016
3232 4.299951124039115e-12 0.003593036074702229 0.004805393271633734
3233 4.2953103990147395e-12 0.00359205865095793 0.0048044132068952765
3234 4.2906748760165564e-12 0.003591081516216746 0.004803434036113561
3235 4.286044549219615e-12 0.0035901046704343133 0.004802455758188202
3236 4.2814194128053195e-12 0.0035891281135662255 0.004801478372020508
3237 4.276799460961425e-12 0.0035881518455680326 0.004800501876513477
3238 4.272184687882031e-12 0.0035871758663952413 0.0047995262705717925
3239 4.267575087767569e-12 0.003586200176003315 0.004798551553101822
3240 4.2629706548248055e-12 0.003585224774347675 0.004797577723011616
3241 4.258371383266829e-12 0.0035842496613836994 0.0047966047792109
3242 4.25377726731304e-12 0.0035832748370667232 0.004795632720611075
3243 4.249188301189152e-12 0.0035823003013520384 0.004794661546125214
3244 4.24460447912718e-12 0.0035813260541948952 0.004793691254668057
3245 4.240025795365428e-12 0.003580352095550499 0.004792721845156009
3246 4.235452244148495e-12 0.003579378425374014 0.004791753316507139
3247 4.230883819727257e-12 0.003578405043620561 0.004790785667641175
3248 4.226320516358864e-12 0.003577431950245218 0.004789818897479497
3249 4.221762328306737e-12 0.0035764591452030203 0.004788853004945144
3250 4.2172092498405544e-12 0.003575486628448962 0.0047878879889628
3251 4.212661275236249e-12 0.0035745143999379916 0.004786923848458798
3252 4.208118398775999e-12 0.0035735424596250176 0.004785960582361116
3253 4.203580614748226e-12 0.003572570807464905 0.0047849981895993704
3254 4.199047917447581e-12 0.003571599443412476 0.004784036669104818
3255 4.194520301174941e-12 0.00357062836742251 0.0047830760198103485
3256 4.189997760237405e-12 0.003569657579449745 0.004782116240650483
3257 4.185480288948287e-12 0.0035686870794488764 0.004781157330561375
3258 4.180967881627096e-12 0.0035677168673745553 0.004780199288480799
3259 4.176460532599554e-12 0.0035667469431813928 0.004779242113348155
3260 4.171958236197563e-12 0.003565777306823956 0.004778285804104464
3261 4.16746098675922e-12 0.0035648079582567705 0.004777330359692361
3262 4.162968778628797e-12 0.0035638388974343197 0.004776375779056097
3263 4.158481606156735e-12 0.003562870124311044 0.004775422061141533
3264 4.153999463699646e-12 0.0035619016388413424 0.004774469204896141
3265 4.149522345620295e-12 0.00356093344097957 0.004773517209268993
3266 4.1450502462876035e-12 0.0035599655306800424 0.004772566073210767
3267 4.140583160076636e-12 0.003558997907897031 0.004771615795673739
3268 4.136121081368596e-12 0.0035580305725847654 0.004770666375611781
3269 4.131664004550815e-12 0.0035570635246974336 0.004769717811980359
3270 4.1272119240167586e-12 0.0035560967641891815 0.00476877010373653
3271 4.122764834166003e-12 0.003555130291014113 0.004767823249838936
3272 4.118322729404237e-12 0.0035541641051262895 0.004766877249247808
3273 4.1138856041432595e-12 0.003553198206479731 0.0047659321009249555
3274 4.109453452800958e-12 0.0035522325950284148 0.004764987803833766
3275 4.105026269801323e-12 0.003551267270726277 0.004764044356939207
3276 4.100604049574426e-12 0.0035503022335272127 0.004763101759207816
3277 4.096186786556412e-12 0.0035493374833850725 0.004762160009607701
3278 4.091774475189505e-12 0.003548373020253668 0.004761219107108538
3279 4.0873671099219944e-12 0.003547408844086768 0.004760279050681568
3280 4.082964685208224e-12 0.0035464449548380994 0.004759339839299594
3281 4.078567195508591e-12 0.003545481352461347 0.004758401471936976
3282 4.074174635289539e-12 0.0035445180369101546 0.004757463947569632
3283 4.069786999023553e-12 0.0035435550081381246 0.004756527265175031
3284 4.065404281189149e-12 0.0035425922660988172 0.004755591423732194
3285 4.061026476270864e-12 0.003541629810745751 0.00475465642222169
3286 4.0566535787592674e-12 0.003540667642032404 0.004753722259625631
3287 4.052285583150928e-12 0.0035397057599122123 0.004752788934927673
3288 4.047922483948429e-12 0.0035387441643385696 0.004751856447113008
3289 4.043564275660345e-12 0.0035377828552648283 0.004750924795168366
3290 4.039210952801261e-12 0.0035368218326443015 0.004749993978082013
3291 4.034862509891728e-12 0.0035358610964302583 0.004749063994843741
3292 4.030518941458299e-12 0.0035349006465759288 0.004748134844444874
3293 4.026180242033482e-12 0.0035339404830344997 0.004747206525878257
3294 4.021846406155763e-12 0.0035329806057591176 0.0047462790381382625
3295 4.017517428369591e-12 0.0035320210147028884 0.004745352380220779
3296 4.0131933032253615e-12 0.0035310617098188754 0.0047444265511232125
3297 4.008874025279424e-12 0.0035301026910601017 0.004743501549844484
3298 4.004559589094069e-12 0.003529143958379549 0.004742577375385024
3299 4.000249989237523e-12 0.0035281855117301583 0.004741654026746775
3300 3.99594522028394e-12 0.003527227351064829 0.004740731502933183
3301 3.991645276813397e-12 0.00352626947633642 0.004739809802949196
3302 3.98735015341189e-12 0.0035253118874977486 0.004738888925801266
3303 3.983059844671321e-12 0.003524354584501592 0.004737968870497339
3304 3.9787743451895e-12 0.003523397567300686 0.004737049636046859
3305 3.974493649570128e-12 0.0035224408358477256 0.004736131221460761
3306 3.9702177524228055e-12 0.003521484390095365 0.00473521362575147
3307 3.96594664836301e-12 0.0035205282299962176 0.004734296847932897
3308 3.961680332012103e-12 0.0035195723555028566 0.0047333808870204394
3309 3.9574187979973105e-12 0.003518616766567813 0.004732465742030973
3310 3.953162040951731e-12 0.003517661463143579 0.0047315514119828555
3311 3.948910055514323e-12 0.0035167064451826053 0.004730637895895919
3312 3.944662836329886e-12 0.003515751712637301 0.004729725192791469
3313 3.9404203780490856e-12 0.0035147972654600364 0.004728813301692284
3314 3.93618267532841e-12 0.00351384310360314 0.004727902221622608
3315 3.931949722830191e-12 0.0035128892270189006 0.004726991951608154
3316 3.927721515222587e-12 0.003511935635659566 0.004726082490676095
3317 3.923498047179575e-12 0.003510982329477344 0.004725173837855064
3318 3.919279313380951e-12 0.0035100293084244015 0.004724265992175154
3319 3.915065308512318e-12 0.0035090765724528654 0.004723358952667912
3320 3.910856027265081e-12 0.0035081241215148226 0.004722452718366337
3321 3.906651464336445e-12 0.003507171955562319 0.004721547288304879
3322 3.902451614429402e-12 0.0035062200745473605 0.004720642661519433
3323 3.898256472252731e-12 0.0035052684784219134 0.004719738837047341
3324 3.894066032520987e-12 0.003504317167137903 0.0047188358139273875
3325 3.8898802899544975e-12 0.003503366140647215 0.004717933591199793
3326 3.885699239279357e-12 0.003502415398901695 0.004717032167906217
3327 3.881522875227417e-12 0.0035014649418531486 0.004716131543089755
3328 3.877351192536283e-12 0.0035005147694533406 0.0047152317157949306
3329 3.873184185949307e-12 0.0034995648816539965 0.004714332685067699
3330 3.869021850215589e-12 0.0034986152784068024 0.00471343444995544
3331 3.8648641800899535e-12 0.003497665959663404 0.004712537009506959
3332 3.8607111703329584e-12 0.003496716925375406 0.004711640362772482
3333 3.856562815710883e-12 0.003495768175494375 0.004710744508803655
3334 3.852419110995726e-12 0.003494819709971837 0.004709849446653539
3335 3.848280050965196e-12 0.003493871528759279 0.004708955175376611
3336 3.844145630402704e-12 0.0034929236318081472 0.004708061694028755
3337 3.840015844097357e-12 0.0034919760190698485 0.0047071690016672685
3338 3.83589068684396e-12 0.0034910286904957506 0.004706277097350852
3339 3.831770153442999e-12 0.0034900816460371816 0.004705385980139611
3340 3.8276542387006435e-12 0.0034891348856454295 0.0047044956490950515
3341 3.823542937428733e-12 0.003488188409271743 0.004703606103280078
3342 3.819436244444778e-12 0.0034872422168673316 0.004702717341758993
3343 3.815334154571952e-12 0.003486296308383365 0.004701829363597491
3344 3.8112366626390765e-12 0.0034853506837709738 0.004700942167862657
3345 3.8071437634806335e-12 0.003484405342981249 0.004700055753622968
3346 3.803055451936739e-12 0.0034834602859652427 0.004699170119948283
3347 3.798971722853155e-12 0.0034825155126739673 0.004698285265909847
3348 3.794892571081265e-12 0.0034815710230583956 0.004697401190580286
3349 3.790817991478091e-12 0.003480626817069462 0.004696517893033605
3350 3.786747978906264e-12 0.003479682894658062 0.004695635372345185
3351 3.782682528234033e-12 0.0034787392557750507 0.004694753627591782
3352 3.778621634335254e-12 0.003477795900371245 0.004693872657851521
3353 3.774565292089386e-12 0.003476852828397423 0.004692992462203897
3354 3.770513496381482e-12 0.003475910039804323 0.004692113039729773
3355 3.766466242102187e-12 0.003474967534542645 0.004691234389511375
3356 3.762423524147725e-12 0.00347402531256305 0.004690356510632291
3357 3.758385337419904e-12 0.0034730833738161595 0.004689479402177468
3358 3.7543516768261e-12 0.003472141718252557 0.004688603063233208
3359 3.750322537279259e-12 0.0034712003458227873 0.004687727492887171
3360 3.7462979136978794e-12 0.003470259256477355 0.0046868526902283675
3361 3.74227780100602e-12 0.0034693184501667267 0.004685978654347156
3362 3.7382621941332885e-12 0.0034683779268413315 0.004685105384335244
3363 3.7342510880148335e-12 0.003467437686451559 0.004684232879285683
3364 3.730244477591337e-12 0.0034664977289477596 0.004683361138292868
3365 3.726242357809016e-12 0.0034655580542802458 0.004682490160452533
3366 3.722244723619609e-12 0.0034646186623992913 0.00468161994486175
3367 3.718251569980376e-12 0.0034636795532551317 0.004680750490618927
3368 3.7142628918540905e-12 0.003462740726797964 0.004679881796823802
3369 3.710278684209029e-12 0.0034618021829779465 0.004679013862577446
3370 3.706298942018972e-12 0.0034608639217451995 0.0046781466869822595
3371 3.7023236602631994e-12 0.0034599259430498053 0.004677280269141967
3372 3.698352833926475e-12 0.0034589882468418075 0.004676414608161616
3373 3.694386457999045e-12 0.003458050833071211 0.004675549703147574
3374 3.690424527476643e-12 0.0034571137016879833 0.004674685553207532
3375 3.686467037360464e-12 0.0034561768526420534 0.004673822157450494
3376 3.682513982657173e-12 0.003455240285883312 0.004672959514986777
3377 3.678565358378901e-12 0.0034543040013616123 0.004672097624928013
3378 3.674621159543229e-12 0.0034533679990267695 0.004671236486387141
3379 3.670681381173185e-12 0.0034524322788285597 0.004670376098478408
3380 3.666746018297247e-12 0.003451496840716723 0.004669516460317367
3381 3.6628150659493225e-12 0.003450561684640959 0.004668657571020872
3382 3.658888519168756e-12 0.003449626810550932 0.0046677994297070775
3383 3.6549663730003176e-12 0.0034486922183962665 0.004666942035495435
3384 3.651048622494194e-12 0.0034477579081265506 0.004666085387506695
3385 3.647135262705995e-12 0.003446823879691335 0.004665229484862897
3386 3.6432262886967275e-12 0.0034458901330401306 0.004664374326687375
3387 3.6393216955328095e-12 0.0034449566681224123 0.004663519912104749
3388 3.6354214782860537e-12 0.003444023484887617 0.004662666240240929
3389 3.6315256320336657e-12 0.0034430905832851444 0.004661813310223106
3390 3.627634151858236e-12 0.0034421579632643562 0.004660961121179753
3391 3.623747032847735e-12 0.0034412256247745767 0.004660109672240625
3392 3.6198642700955096e-12 0.003440293567765093 0.004659258962536755
3393 3.6159858587002734e-12 0.0034393617921851544 0.004658408991200447
3394 3.6121117937661046e-12 0.0034384302979839736 0.004657559757365284
3395 3.6082420704024364e-12 0.0034374990851107246 0.004656711260166113
3396 3.604376683724058e-12 0.0034365681535145458 0.004655863498739053
3397 3.6005156288510997e-12 0.003435637503144537 0.00465501647222149
3398 3.5966589009090363e-12 0.0034347071339497614 0.0046541701797520735
3399 3.5928064950286755e-12 0.003433777045879245 0.004653324620470714
3400 3.5889584063461567e-12 0.0034328472388819773 0.004652479793518582
3401 3.585114630002943e-12 0.00343191771290691 0.004651635698038104
3402 3.5812751611458103e-12 0.003430988467902958 0.004650792333172965
3403 3.577439994926853e-12 0.003430059503818999 0.004649949698068099
3404 3.573609126503468e-12 0.003429130820603874 0.004649107791869694
3405 3.5697825510383544e-12 0.003428202418206387 0.004648266613725185
3406 3.5659602636995117e-12 0.003427274296575306 0.004647426162783254
3407 3.562142259660221e-12 0.0034263464556593603 0.004646586438193827
3408 3.558328534099054e-12 0.0034254188954072444 0.004645747439108071
3409 3.554519082199861e-12 0.0034244916157676153 0.004644909164678394
3410 3.5507138991517624e-12 0.003423564616689093 0.004644071614058442
3411 3.5469129801491504e-12 0.003422637898120262 0.004643234786403094
3412 3.543116320391675e-12 0.0034217114600096684 0.004642398680868466
3413 3.539323915084245e-12 0.0034207853023058236 0.004641563296611901
3414 3.535535759437019e-12 0.003419859424957201 0.004640728632791976
3415 3.531751848665403e-12 0.003418933827912238 0.00463989468856849
3416 3.5279721779900434e-12 0.003418008511119337 0.0046390614631024694
3417 3.5241967426368203e-12 0.0034170834745268623 0.004638228955556163
3418 3.52042553783684e-12 0.003416158718083142 0.004637397165093038
3419 3.516658558826438e-12 0.003415234241736469 0.004636566090877783
3420 3.5128958008471643e-12 0.0034143100454350995 0.0046357357320763
3421 3.509137259145779e-12 0.0034133861291272528 0.004634906087855707
3422 3.505382928974252e-12 0.003412462492761112 0.004634077157384333
3423 3.5016328055897557e-12 0.0034115391362848258 0.004633248939831717
3424 3.4978868842546582e-12 0.003410616059646505 0.004632421434368605
3425 3.4941451602365164e-12 0.003409693262794226 0.00463159464016695
3426 3.490407628808074e-12 0.003408770745676028 0.004630768556399907
3427 3.486674285247254e-12 0.0034078485082399143 0.004629943182241832
3428 3.4829451248371507e-12 0.003406926550433853 0.004629118516868283
3429 3.4792201428660316e-12 0.0034060048722057753 0.004628294559456013
3430 3.4754993346273236e-12 0.0034050834735035776 0.004627471309182969
3431 3.471782695419613e-12 0.00340416235427512 0.004626648765228294
3432 3.4680702205466433e-12 0.0034032415144682284 0.00462582692677232
3433 3.4643619053172954e-12 0.0034023209540306903 0.004625005792996568
3434 3.460657745045599e-12 0.0034014006729102594 0.004624185363083747
3435 3.4569577350507188e-12 0.0034004806710546537 0.004623365636217749
3436 3.4532618706569492e-12 0.0033995609484115557 0.00462254661158365
3437 3.449570147193711e-12 0.003398641504928612 0.004621728288367705
3438 3.4458825599955436e-12 0.0033977223405534337 0.00462091066575735
3439 3.4421991044021033e-12 0.0033968034552335972 0.004620093742941195
3440 3.438519775758152e-12 0.0033958848489166428 0.0046192775191090255
3441 3.4348445694135604e-12 0.003394966521550076 0.0046184619934518
3442 3.4311734807232915e-12 0.003394048473081366 0.004617647165161647
3443 3.4275065050474066e-12 0.003393130703457948 0.004616833033431864
3444 3.4238436377510543e-12 0.003392213212627222 0.004616019597456911
3445 3.420184874204464e-12 0.0033912960005365524 0.004615206856432418
3446 3.4165302097829414e-12 0.003390379067133268 0.004614394809555174
3447 3.4128796398668684e-12 0.003389462412364664 0.004613583456023127
3448 3.4092331598416905e-12 0.0033885460361779995 0.0046127727950353884
3449 3.4055907650979116e-12 0.003387629938520499 0.004611962825792221
3450 3.4019524510310954e-12 0.003386714119339351 0.004611153547495043
3451 3.3983182130418536e-12 0.0033857985785817114 0.004610344959346425
3452 3.394688046535846e-12 0.0033848833161946993 0.004609537060550088
3453 3.3910619469237717e-12 0.0033839683321254003 0.004608729850310901
3454 3.3874399096213625e-12 0.0033830536263208645 0.0046079233278348815
3455 3.3838219300493794e-12 0.0033821391987281075 0.004607117492329187
3456 3.380208003633609e-12 0.00338122504929411 0.00460631234300212
3457 3.3765981258048573e-12 0.0033803111779658187 0.004605507879063124
3458 3.3729922919989435e-12 0.003379397584690146 0.004604704099722779
3459 3.369390497656693e-12 0.0033784842694139683 0.004603901004192802
3460 3.3657927382239376e-12 0.0033775712320841295 0.004603098591686045
3461 3.3621990091515052e-12 0.003376658472647438 0.004602296861416491
3462 3.3586093058952136e-12 0.003375745991050667 0.004601495812599256
3463 3.3550236239158712e-12 0.0033748337872405573 0.0046006954444505815
3464 3.351441958679271e-12 0.0033739218611638145 0.004599895756187839
3465 3.347864305656176e-12 0.0033730102127671096 0.004599096747029521
3466 3.3442906603223255e-12 0.0033720988419970797 0.004598298416195246
3467 3.340721018158425e-12 0.003371187748800328 0.00459750076290575
3468 3.337155374650138e-12 0.0033702769331234233 0.004596703786382891
3469 3.33359372528809e-12 0.003369366394912901 0.004595907485849642
3470 3.33003606556785e-12 0.003368456134115261 0.004595111860530093
3471 3.3264823909899388e-12 0.0033675461506769712 0.0045943169096494445
3472 3.322932697059814e-12 0.0033666364445444643 0.004593522632434009
3473 3.3193869792878708e-12 0.0033657270156641395 0.004592729028111209
3474 3.3158452331894313e-12 0.0033648178639823618 0.004591936095909574
3475 3.3123074542847453e-12 0.0033639089894454627 0.004591143835058738
3476 3.3087736380989833e-12 0.003363000391999741 0.00459035224478944
3477 3.305243780162225e-12 0.0033620920715914594 0.00458956132433352
3478 3.3017178760094663e-12 0.0033611840281668496 0.004588771072923918
3479 3.2981959211806053e-12 0.0033602762616721086 0.004587981489794671
3480 3.294677911220436e-12 0.0033593687720533992 0.004587192574180912
3481 3.291163841678651e-12 0.003358461559256852 0.00458640432531887
3482 3.2876537081098263e-12 0.003357554623228562 0.004585616742445863
3483 3.2841475060734275e-12 0.003356647963914594 0.004584829824800303
3484 3.2806452311337973e-12 0.0033557415812609766 0.004584043571621689
3485 3.277146878860149e-12 0.0033548354752137065 0.004583257982150603
3486 3.2736524448265674e-12 0.003353929645718747 0.004582473055628719
3487 3.270161924611999e-12 0.0033530240927220276 0.004581688791298786
3488 3.266675313800251e-12 0.0033521188161694452 0.00458090518840464
3489 3.2631926079799833e-12 0.003351213816006864 0.004580122246191192
3490 3.2597138027447002e-12 0.003350309092180114 0.0045793399639044345
3491 3.256238893692754e-12 0.003349404644634993 0.004578558340791432
3492 3.2527678764273285e-12 0.003348500473317264 0.004577777376100325
3493 3.2493007465564495e-12 0.0033475965781726608 0.004576997069080324
3494 3.2458374996929633e-12 0.003346692959146881 0.004576217418981709
3495 3.2423781314545395e-12 0.0033457896161855896 0.00457543842505583
3496 3.23892263746367e-12 0.0033448865492344206 0.004574660086555102
3497 3.235471013347656e-12 0.003343983758238974 0.004573882402733005
3498 3.232023254738606e-12 0.0033430812431448167 0.004573105372844083
3499 3.2285793572734343e-12 0.0033421790038974846 0.004572328996143938
3500 3.225139316593851e-12 0.00334127704044248 0.0045715532718892315
3501 3.2217031283463556e-12 0.0033403753527252713 0.0045707781993376845
3502 3.2182707881822417e-12 0.003339473940691297 0.004570003777748072
3503 3.214842291757578e-12 0.0033385728042859605 0.004569230006380222
3504 3.211417634733217e-12 0.0033376719434546347 0.0045684568844950165
3505 3.207996812774782e-12 0.0033367713581426597 0.004567684411354384
3506 3.2045798215526626e-12 0.003335871048295343 0.004566912586221304
3507 3.2011666567420114e-12 0.003334971013857959 0.004566141408359802
3508 3.197757314022739e-12 0.0033340712547757514 0.004565370877034947
3509 3.1943517890795093e-12 0.003333171770993931 0.004564600991512853
3510 3.1909500776017325e-12 0.0033322725624576758 0.004563831751060672
3511 3.1875521752835623e-12 0.003331373629112133 0.004563063154946598
3512 3.1841580778238885e-12 0.003330474970902416 0.004562295202439861
3513 3.180767780926337e-12 0.0033295765877736083 0.004561527892810728
3514 3.1773812802992573e-12 0.0033286784796707596 0.0045607612253305
3515 3.173998571655725e-12 0.0033277806465388886 0.004559995199271509
3516 3.1706196507135356e-12 0.0033268830883229827 0.004559229813907118
3517 3.1672445131951923e-12 0.003325985804967996 0.004558465068511719
3518 3.1638731548279072e-12 0.0033250887964188514 0.0045577009623607315
3519 3.1605055713435997e-12 0.0033241920626204406 0.004556937494730599
3520 3.1571417584788854e-12 0.0033232956035176234 0.00455617466489879
3521 3.1537817119750708e-12 0.0033223994190552273 0.004555412472143794
3522 3.150425427578155e-12 0.0033215035091780495 0.00455465091574512
3523 3.147072901038815e-12 0.0033206078738308538 0.004553889994983296
3524 3.143724128112414e-12 0.0033197125129583744 0.004553129709139866
3525 3.1403791045589796e-12 0.0033188174265053124 0.0045523700574973906
3526 3.1370378261432186e-12 0.003317922614416339 0.004551611039339442
3527 3.1337002886344964e-12 0.003317028076636094 0.004550852653950603
3528 3.1303664878068336e-12 0.0033161338131091835 0.004550094900616469
3529 3.1270364194389107e-12 0.003315239823780185 0.00454933777862364
3530 3.1237100793140574e-12 0.0033143461085936438 0.004548581287259725
3531 3.120387463220245e-12 0.003313452667494074 0.004547825425813337
3532 3.1170685669500876e-12 0.003312559500425959 0.004547070193574091
3533 3.113753386300831e-12 0.0033116666073337506 0.004546315589832604
3534 3.1104419170743525e-12 0.0033107739881618695 0.004545561613880492
3535 3.1071341550771545e-12 0.003309881642854706 0.004544808265010368
3536 3.103830096120359e-12 0.0033089895713566187 0.004544055542515843
3537 3.100529736019704e-12 0.003308097773611936 0.00454330344569152
3538 3.0972330705955394e-12 0.0033072062495649555 0.004542551973832999
3539 3.0939400956728168e-12 0.003306314999159943 0.004541801126236866
3540 3.090650807081094e-12 0.003305424022341135 0.0045410509022007
3541 3.0873652006545213e-12 0.0033045333190527357 0.004540301301023067
3542 3.0840832722318443e-12 0.003303642889238921 0.004539552322003516
3543 3.0808050176563887e-12 0.0033027527328438333 0.004538803964442586
3544 3.0775304327760684e-12 0.0033018628498115866 0.004538056227641794
3545 3.074259513443371e-12 0.0033009732400862634 0.00453730911090364
3546 3.0709922555153557e-12 0.003300083903611916 0.004536562613531604
3547 3.0677286548536526e-12 0.003299194840332566 0.004535816734830144
3548 3.0644687073244503e-12 0.0032983060501922054 0.00453507147410469
3549 3.0612124087984995e-12 0.0032974175331347954 0.004534326830661652
3550 3.057959755151102e-12 0.003296529289104267 0.004533582803808411
3551 3.0547107422621035e-12 0.0032956413180445197 0.004532839392853316
3552 3.0514653660159e-12 0.003294753619899425 0.004532096597105691
3553 3.0482236223014264e-12 0.003293866194612823 0.004531354415875824
3554 3.0449855070121463e-12 0.0032929790421285243 0.004530612848474971
3555 3.0417510160460577e-12 0.003292092162390309 0.0045298718942153515
3556 3.0385201453056813e-12 0.0032912055553419276 0.004529131552410149
3557 3.0352928906980557e-12 0.0032903192209271 0.00452839182237351
3558 3.0320692481347364e-12 0.003289433159089516 0.004527652703420537
3559 3.0288492135317922e-12 0.003288547369772837 0.004526914194867294
3560 3.0256327828097945e-12 0.003287661852920694 0.0045261762960307995
3561 3.022419951893815e-12 0.0032867766084766874 0.004525439006229029
3562 3.0192107167134262e-12 0.003285891636384389 0.004524702324780909
3563 3.016005073202687e-12 0.0032850069365873403 0.004523966251006321
3564 3.012803017300144e-12 0.003284122509029053 0.0045232307842260925
3565 3.009604544948829e-12 0.003283238353653009 0.004522495923762003
3566 3.0064096520962523e-12 0.003282354470402663 0.004521761668936779
3567 3.003218334694392e-12 0.003281470859221437 0.00452102801907409
3568 3.0000305886997e-12 0.003280587520052726 0.004520294973498552
3569 2.9968464100730865e-12 0.003279704452839894 0.004519562531535721
3570 2.993665794779925e-12 0.003278821657526277 0.004518830692512096
3571 2.9904887387900417e-12 0.0032779391340551807 0.004518099455755113
3572 2.9873152380777113e-12 0.003277056882369882 0.0045173688205931446
3573 2.9841452886216546e-12 0.003276174902413629 0.004516638786355503
3574 2.9809788864050324e-12 0.0032752931941296393 0.0045159093523724336
3575 2.9778160274154418e-12 0.0032744117574611035 0.004515180517975113
3576 2.9746567076449105e-12 0.0032735305923511813 0.0045144522824956505
3577 2.9715009230898915e-12 0.0032726496987430043 0.004513724645267085
3578 2.968348669751261e-12 0.003271769076579675 0.004512997605623382
3579 2.9651999436343123e-12 0.0032708887258042665 0.004512271162899436
3580 2.9620547407487504e-12 0.003270008646359824 0.004511545316431066
3581 2.9589130571086897e-12 0.003269128838189364 0.004510820065555013
3582 2.9557748887326445e-12 0.003268249301235872 0.004510095409608942
3583 2.9526402316435338e-12 0.0032673700354423083 0.004509371347931436
3584 2.949509081868665e-12 0.0032664910407516016 0.004508647879861999
3585 2.9463814354397373e-12 0.003265612317106653 0.004507925004741053
3586 2.9432572883928354e-12 0.003264733864450336 0.004507202721909934
3587 2.940136636768424e-12 0.003263855682725494 0.004506481030710892
3588 2.9370194766113434e-12 0.003262977771874943 0.004505759930487092
3589 2.9339058039708046e-12 0.00326210013184147 0.0045050394205826075
3590 2.9307956149003855e-12 0.003261222762567834 0.004504319500342425
3591 2.9276889054580275e-12 0.003260345663996765 0.0045036001691124376
3592 2.924585671706028e-12 0.003259468836070966 0.004502881426239443
3593 2.921485909711037e-12 0.0032585922787331106 0.004502163271071148
3594 2.918389615544054e-12 0.0032577159919258444 0.004501445702956162
3595 2.9152967852804204e-12 0.003256839975591785 0.004500728721243994
3596 2.9122074149998217e-12 0.0032559642296735225 0.004500012325285057
3597 2.9091215007862732e-12 0.003255088754113618 0.004499296514430662
3598 2.9060390387281236e-12 0.0032542135488546056 0.004498581288033017
3599 2.9029600249180437e-12 0.00325333861383899 0.004497866645445227
3600 2.899884455453031e-12 0.0032524639490092502 0.004497152586021292
3601 2.8968123264343948e-12 0.003251589554307835 0.004496439109116105
3602 2.893743633967759e-12 0.0032507154296771666 0.00449572621408545
3603 2.890678374163054e-12 0.0032498415750596395 0.004495013900286003
3604 2.887616543134515e-12 0.0032489679903976204 0.004494302167075327
3605 2.884558137000675e-12 0.003248094675633448 0.004493591013811874
3606 2.8815031518843594e-12 0.0032472216307094337 0.00449288043985498
3607 2.878451583912686e-12 0.003246348855567861 0.004492170444564867
3608 2.8754034292170597e-12 0.003245476350150987 0.00449146102730264
3609 2.8723586839331586e-12 0.0032446041144010393 0.004490752187430284
3610 2.8693173442009427e-12 0.0032437321482602197 0.0044900439243106645
3611 2.8662794061646445e-12 0.0032428604516707023 0.004489336237307527
3612 2.863244865972762e-12 0.003241989024574634 0.004488629125785492
3613 2.8602137197780558e-12 0.0032411178669141333 0.0044879225891100594
3614 2.857185963737544e-12 0.0032402469786312928 0.004487216626647597
3615 2.8541615940125017e-12 0.0032393763596681776 0.004486511237765352
3616 2.851140606768452e-12 0.0032385060099668255 0.004485806421831438
3617 2.848122998175161e-12 0.003237635929469247 0.004485102178214842
3618 2.8451087644066387e-12 0.0032367661181174254 0.004484398506285415
3619 2.8420979016411285e-12 0.003235896575853318 0.0044836954054138815
3620 2.83909040606111e-12 0.0032350273026188546 0.004482992874971827
3621 2.8360862738532835e-12 0.0032341582983559376 0.0044822909143317
3622 2.833085501208579e-12 0.0032332895630064434 0.004481589522866815
3623 2.8300880843221395e-12 0.003232421096512221 0.004480888699951348
3624 2.8270940193933247e-12 0.0032315528988150926 0.004480188444960332
3625 2.824103302625703e-12 0.003230684969856854 0.0044794887572696595
3626 2.821115930227051e-12 0.0032298173095792744 0.004478789636256082
3627 2.8181318984093427e-12 0.0032289499179240966 0.004478091081297203
3628 2.8151512033887486e-12 0.003228082794833036 0.004477393091771484
3629 2.8121738413856344e-12 0.003227215940247782 0.004476695667058238
3630 2.80919980862455e-12 0.0032263493541099973 0.0044759988065376285
3631 2.8062291013342303e-12 0.003225483036361319 0.004475302509590669
3632 2.8032617157475907e-12 0.0032246169869433565 0.004474606775599222
3633 2.800297648101719e-12 0.0032237512057976944 0.004473911603945999
3634 2.7973368946378713e-12 0.003222885692865889 0.004473216994014553
3635 2.7943794516014747e-12 0.003222020448089473 0.0044725229451892876
3636 2.7914253152421135e-12 0.0032211554714099504 0.004471829456855443
3637 2.788474481813533e-12 0.003220290762768801 0.004471136528399105
3638 2.785526947573627e-12 0.003219426322107477 0.004470444159207199
3639 2.7825827087844396e-12 0.0032185621493674055 0.0044697523486674886
3640 2.7796417617121592e-12 0.003217698244489987 0.004469061096168575
3641 2.7767041026271143e-12 0.0032168346074165966 0.004468370401099896
3642 2.7737697278037683e-12 0.0032159712380885833 0.004467680262851723
3643 2.7708386335207147e-12 0.00321510813644727 0.004466990680815163
3644 2.767910816060677e-12 0.0032142453024339547 0.004466301654382153
3645 2.7649862717104988e-12 0.0032133827359899086 0.004465613182945462
3646 2.7620649967611393e-12 0.003212520437056377 0.004464925265898687
3647 2.7591469875076768e-12 0.003211658405574581 0.004464237902636255
3648 2.756232240249296e-12 0.0032107966414857145 0.004463551092553417
3649 2.753320751289287e-12 0.003209935144730947 0.0044628648350462504
3650 2.75041251693504e-12 0.0032090739152514213 0.004462179129511657
3651 2.7475075334980465e-12 0.0032082129529882567 0.00446149397534736
3652 2.7446057972938834e-12 0.0032073522578825444 0.004460809371951904
3653 2.741707304642221e-12 0.0032064918298753526 0.004460125318724655
3654 2.73881205186681e-12 0.0032056316689077226 0.004459441815065796
3655 2.7359200352954832e-12 0.0032047717749206714 0.004458758860376327
3656 2.7330312512601475e-12 0.0032039121478551905 0.004458076454058065
3657 2.7301456960967802e-12 0.0032030527876522456 0.004457394595513639
3658 2.7272633661454263e-12 0.0032021936942527784 0.0044567132841464956
3659 2.724384257750192e-12 0.0032013348675977043 0.004456032519360888
3660 2.721508367259244e-12 0.0032004763076279147 0.004455352300561884
3661 2.7186356910247993e-12 0.003199618014284275 0.004454672627155358
3662 2.7157662254031283e-12 0.003198759987507627 0.0044539934985479935
3663 2.7128999667545444e-12 0.0031979022272387862 0.004453314914147281
3664 2.7100369114434026e-12 0.003197044733418544 0.004452636873361515
3665 2.7071770558380963e-12 0.0031961875059876668 0.004451959375599794
3666 2.7043203963110497e-12 0.003195330544886896 0.0044512824202720186
3667 2.701466929238717e-12 0.0031944738500569495 0.004450606006788893
3668 2.6986166510015757e-12 0.003193617421438519 0.00444993013456192
3669 2.6957695579841234e-12 0.0031927612589722717 0.0044492548030034005
3670 2.692925646574874e-12 0.003191905362598851 0.004448580011526433
3671 2.690084913166352e-12 0.003191049732258876 0.004447905759544913
3672 2.6872473541550918e-12 0.0031901943678929404 0.00444723204647353
3673 2.6844129659416295e-12 0.0031893392694416142 0.004446558871727766
3674 2.6815817449305006e-12 0.0031884844368454427 0.004445886234723897
3675 2.678753687530233e-12 0.0031876298700449467 0.004445214134878989
3676 2.6759287901533494e-12 0.003186775568980623 0.0044445425716108985
3677 2.673107049216357e-12 0.003185921533592944 0.004443871544338268
3678 2.670288461139743e-12 0.003185067763822358 0.004443201052480529
3679 2.667473022347976e-12 0.003184214259609289 0.0044425310954579
3680 2.664660729269499e-12 0.003183361020894137 0.004441861672691381
3681 2.6618515783367223e-12 0.0031825080476172787 0.004441192783602757
3682 2.659045565986023e-12 0.0031816553397190656 0.004440524427614595
3683 2.6562426886577386e-12 0.0031808028971398255 0.004439856604150241
3684 2.6534429427961658e-12 0.003179950719819863 0.004439189312633823
3685 2.650646324849554e-12 0.003179098807699458 0.004438522552490246
3686 2.6478528312701012e-12 0.003178247160718868 0.004437856323145191
3687 2.645062458513948e-12 0.003177395778818324 0.004437190624025114
3688 2.6422752030411796e-12 0.003176544661938036 0.004436525454557249
3689 2.6394910613158153e-12 0.003175693810018189 0.004435860814169599
3690 2.63671002980581e-12 0.0031748432229989454 0.0044351967022909404
3691 2.6339321049830413e-12 0.0031739929008204426 0.004434533118350822
3692 2.631157283323317e-12 0.0031731428434227955 0.00443387006177956
3693 2.628385561306359e-12 0.0031722930507460945 0.004433207532008239
3694 2.6256169354158123e-12 0.0031714435227304084 0.00443254552846871
3695 2.622851402139229e-12 0.0031705942593157808 0.0044318840505935915
3696 2.6200889579680667e-12 0.0031697452604422323 0.0044312230978162635
3697 2.6173295993976945e-12 0.0031688965260497615 0.004430562669570872
3698 2.614573322927374e-12 0.003168048056078342 0.004429902765292322
3699 2.6118201250602648e-12 0.0031671998504679256 0.004429243384416283
3700 2.6090700023034184e-12 0.00316635190915844 0.00442858452637918
3701 2.606322951167775e-12 0.0031655042320897905 0.004427926190618199
3702 2.6035789681681537e-12 0.0031646568192018588 0.004427268376571282
3703 2.6008380498232557e-12 0.0031638096704345036 0.004426611083677127
3704 2.5981001926556577e-12 0.003162962785727561 0.004425954311375186
3705 2.5953653931918046e-12 0.003162116165020844 0.004425298059105665
3706 2.5926336479620117e-12 0.0031612698082541433 0.004424642326309521
3707 2.5899049535004564e-12 0.0031604237153672254 0.004423987112428464
3708 2.5871793063451727e-12 0.0031595778862998354 0.004423332416904952
3709 2.5844567030380504e-12 0.0031587323209916946 0.004422678239182192
3710 2.5817371401248305e-12 0.0031578870193825024 0.004422024578704138
3711 2.5790206141551e-12 0.003157041981411935 0.004421371434915489
3712 2.5763071216822908e-12 0.0031561972070196466 0.004420718807261694
3713 2.57359665926367e-12 0.0031553526961452683 0.004420066695188939
3714 2.57088922346034e-12 0.003154508448728409 0.004419415098144156
3715 2.5681848108372385e-12 0.0031536644647086557 0.004418764015575019
3716 2.5654834179631245e-12 0.0031528207440255722 0.004418113446929939
3717 2.562785041410579e-12 0.0031519772866187 0.004417463391658068
3718 2.560089677756005e-12 0.0031511340924275585 0.004416813849209296
3719 2.557397323579618e-12 0.0031502911613916448 0.0044161648190342495
3720 2.5547079754654427e-12 0.0031494484934504337 0.004415516300584289
3721 2.5520216300013145e-12 0.0031486060885433783 0.00441486829331151
3722 2.549338283778868e-12 0.0031477639466099094 0.004414220796668742
3723 2.5466579333935354e-12 0.003146922067589435 0.004413573810109545
3724 2.5439805754445447e-12 0.0031460804514213416 0.0044129273330882094
3725 2.5413062065349143e-12 0.0031452390980449938 0.0044122813650597555
3726 2.5386348232714506e-12 0.0031443980073997345 0.004411635905479933
3727 2.5359664222647396e-12 0.003143557179424884 0.004410990953805216
3728 2.5333010001291467e-12 0.0031427166140597417 0.004410346509492809
3729 2.5306385534828126e-12 0.003141876311243584 0.004409702572000636
3730 2.52797907894765e-12 0.003141036270915667 0.004409059140787348
3731 2.525322573149334e-12 0.0031401964930152233 0.0044084162153123175
3732 2.522669032717306e-12 0.003139356977481466 0.00440777379503564
3733 2.5200184542847656e-12 0.003138517724253585 0.0044071318794181285
3734 2.5173708344886646e-12 0.003137678733270749 0.004406490467921317
3735 2.5147261699697095e-12 0.0031368400044721055 0.004405849560007455
3736 2.5120844573723495e-12 0.0031360015377967804 0.004405209155139512
3737 2.50944569334478e-12 0.0031351633331838783 0.00440456925278117
3738 2.506809874538934e-12 0.0031343253905724818 0.004403929852396828
3739 2.5041769976104786e-12 0.003133487709901653 0.004403290953451595
3740 2.5015470592188127e-12 0.003132650291110432 0.004402652555411298
3741 2.4989200560270634e-12 0.003131813134137838 0.004402014657742467
3742 2.496295984702078e-12 0.0031309762389228695 0.004401377259912348
3743 2.4936748419144284e-12 0.003130139605404503 0.004400740361388894
3744 2.491056624338397e-12 0.0031293032335216945 0.004400103961640764
3745 2.48844132865198e-12 0.003128467123213379 0.004399468060137327
3746 2.4858289515368785e-12 0.0031276312744184694 0.004398832656348652
3747 2.4832194896785022e-12 0.0031267956870758592 0.004398197749745517
3748 2.4806129397659546e-12 0.00312596036112442 0.0043975633397994015
3749 2.4780092984920395e-12 0.0031251252965030026 0.004396929425982487
3750 2.47540856255325e-12 0.003124290493150437 0.0043962960077676555
3751 2.472810728649772e-12 0.003123455951005534 0.00439566308462849
3752 2.4702157934854688e-12 0.0031226216700070814 0.00439503065603927
3753 2.4676237537678877e-12 0.003121787650093847 0.004394398721474974
3754 2.465034606208251e-12 0.0031209538912045777 0.004393767280411276
3755 2.462448347521456e-12 0.0031201203932780014 0.004393136332324546
3756 2.4598649744260684e-12 0.003119287156252824 0.004392505876691848
3757 2.4572844836443144e-12 0.0031184541800677312 0.004391875912990939
3758 2.4547068719020866e-12 0.0031176214646613885 0.0043912464407002685
3759 2.4521321359289324e-12 0.003116789009972441 0.004390617459298975
3760 2.449560272458051e-12 0.0031159568159395126 0.0043899889682668895
3761 2.446991278226292e-12 0.003115124882501208 0.00438936096708453
3762 2.444425149974152e-12 0.003114293209596111 0.004388733455233102
3763 2.441861884445769e-12 0.003113461797162786 0.004388106432194497
3764 2.4393014783889153e-12 0.0031126306451397757 0.004387479897451294
3765 2.4367439285550024e-12 0.0031117997534656043 0.004386853850486755
3766 2.434189231699066e-12 0.0031109691220787745 0.004386228290784826
3767 2.4316373845797754e-12 0.0031101387509177704 0.004385603217830132
3768 2.4290883839594178e-12 0.0031093086399210552 0.004384978631107982
3769 2.4265422266038987e-12 0.0031084787890270724 0.004384354530104367
3770 2.42399890928274e-12 0.0031076491981742453 0.004383730914305952
3771 2.4214584287690747e-12 0.003106819867300978 0.004383107783200083
3772 2.4189207818396423e-12 0.003105990796345654 0.004382485136274781
3773 2.416385965274786e-12 0.0031051619852466373 0.004381862973018744
3774 2.4138539758584484e-12 0.0031043334339422727 0.004381241292921344
3775 2.4113248103781693e-12 0.003103505142370885 0.004380620095472627
3776 2.4087984656250786e-12 0.003102677110470779 0.004379999380163311
3777 2.4062749383938963e-12 0.003101849338180241 0.004379379146484786
3778 2.4037542254829254e-12 0.0031010218254375363 0.004378759393929111
3779 2.4012363236940497e-12 0.0031001945721809117 0.004378140121989016
3780 2.3987212298327316e-12 0.0030993675783485947 0.004377521330157898
3781 2.396208940708003e-12 0.0030985408438787923 0.0043769030179298205
3782 2.393699453132468e-12 0.003097714368709693 0.004376285184799516
3783 2.3911927639222983e-12 0.003096888152779467 0.0043756678302623786
3784 2.3886888698972243e-12 0.0030960621960262635 0.0043750509538144685
3785 2.386187767880532e-12 0.0030952364983882126 0.004374434554952508
3786 2.3836894546990664e-12 0.003094411059803426 0.004373818633173882
3787 2.3811939271832218e-12 0.0030935858802099967 0.004373203187976636
3788 2.3787011821669382e-12 0.0030927609595459973 0.004372588218859475
3789 2.376211216487699e-12 0.0030919362977494826 0.004371973725321763
3790 2.3737240269865264e-12 0.003091111894758487 0.004371359706863522
3791 2.3712396105079795e-12 0.0030902877505110276 0.004370746162985431
3792 2.3687579639001495e-12 0.003089463864945102 0.004370133093188822
3793 2.366279084014652e-12 0.0030886402379986877 0.004369520496975685
3794 2.363802967706631e-12 0.0030878168696097455 0.004368908373848663
3795 2.3613296118347503e-12 0.0030869937597162163 0.00436829672331105
3796 2.358859013261189e-12 0.003086170908256022 0.004367685544866793
3797 2.356391168851641e-12 0.0030853483151670673 0.0043670748380204875
3798 2.3539260754753094e-12 0.0030845259803872365 0.004366464602277381
3799 2.3514637300049006e-12 0.003083703903854396 0.004365854837143369
3800 2.3490041293166264e-12 0.003082882085506394 0.004365245542124993
3801 2.346547270290196e-12 0.00308206052528106 0.004364636716729441
3802 2.3440931498088108e-12 0.003081239223116205 0.004364028360464549
3803 2.341641764759167e-12 0.0030804181789496217 0.004363420472838795
3804 2.339193112031444e-12 0.003079597392719084 0.0043628130533613
3805 2.336747188519309e-12 0.0030787768643623487 0.004362206101541829
3806 2.3343039911199053e-12 0.0030779565938171527 0.0043615996168907874
3807 2.3318635167338546e-12 0.0030771365810212162 0.004360993598919223
3808 2.32942576226525e-12 0.00307631682591224 0.004360388047138819
3809 2.3269907246216537e-12 0.0030754973284279077 0.0043597829610619
3810 2.3245584007140934e-12 0.0030746780885058844 0.004359178340201426
3811 2.3221287874570585e-12 0.0030738591060838175 0.004358574184070996
3812 2.319701881768496e-12 0.003073040381099336 0.004357970492184842
3813 2.3172776805698044e-12 0.003072221913490051 0.004357367264057831
3814 2.3148561807858375e-12 0.003071403703193556 0.004356764499205465
3815 2.312437379344891e-12 0.0030705857501474258 0.004356162197143875
3816 2.3100212731787085e-12 0.003069768054289219 0.004355560357389827
3817 2.3076078592224694e-12 0.003068950615556475 0.004354958979460713
3818 2.3051971344147907e-12 0.0030681334338867163 0.004354358062874559
3819 2.3027890956977206e-12 0.003067316509217447 0.004353757607150017
3820 2.3003837400167387e-12 0.0030664998414861545 0.004353157611806367
3821 2.2979810643207446e-12 0.0030656834306303075 0.004352558076363515
3822 2.2955810655620643e-12 0.0030648672765873583 0.004351959000341993
3823 2.2931837406964378e-12 0.003064051379294741 0.004351360383262957
3824 2.2907890866830223e-12 0.0030632357386898724 0.004350762224648187
3825 2.288397100484381e-12 0.0030624203547101516 0.004350164524020085
3826 2.286007779066489e-12 0.003061605227292961 0.0043495672809016755
3827 2.2836211193987224e-12 0.003060790356375666 0.004348970494816602
3828 2.2812371184538562e-12 0.003059975741895613 0.00434837416528913
3829 2.2788557732080633e-12 0.0030591613837901333 0.004347778291844141
3830 2.2764770806409072e-12 0.0030583472819965393 0.004347182874007136
3831 2.2741010377353393e-12 0.003057533436452127 0.0043465879113042324
3832 2.2717276414776974e-12 0.0030567198470941746 0.004345993403262163
3833 2.2693568888577036e-12 0.003055906513859945 0.004345399349408275
3834 2.2669887768684535e-12 0.0030550934366866825 0.0043448057492705295
3835 2.2646233025064215e-12 0.003054280615511615 0.004344212602377502
3836 2.2622604627714493e-12 0.003053468050271954 0.004343619908258378
3837 2.2599002546667477e-12 0.0030526557409048926 0.004343027666442956
3838 2.2575426751988897e-12 0.0030518436873476083 0.004342435876461642
3839 2.25518772137781e-12 0.0030510318895372616 0.004341844537845454
3840 2.2528353902168005e-12 0.003050220347410997 0.004341253650126015
3841 2.2504856787325055e-12 0.0030494090609059408 0.004340663212835557
3842 2.2481385839449156e-12 0.003048598029959203 0.004340073225506919
3843 2.245794102877371e-12 0.003047787254507878 0.004339483687673545
3844 2.2434522325565544e-12 0.0030469767344890432 0.0043388945988694794
3845 2.241112970012484e-12 0.0030461664698397586 0.004338305958629375
3846 2.2387763122785157e-12 0.003045356460497069 0.004337717766488486
3847 2.236442256391338e-12 0.0030445467063980017 0.004337130021982667
3848 2.234110799390965e-12 0.0030437372074795686 0.004336542724648374
3849 2.2317819383207364e-12 0.0030429279636787643 0.004335955874022661
3850 2.2294556702273157e-12 0.0030421189749325686 0.004335369469643184
3851 2.227131992160679e-12 0.0030413102411779433 0.004334783511048193
3852 2.224810901174119e-12 0.0030405017623518346 0.004334197997776538
3853 2.2224923943242388e-12 0.003039693538391173 0.004333612929367663
3854 2.2201764686709486e-12 0.003038885569232872 0.004333028305361608
3855 2.217863121277462e-12 0.00303807785481383 0.004332444125299007
3856 2.2155523492102912e-12 0.003037270395070929 0.0043318603887210864
3857 2.2132441495392482e-12 0.003036463189941035 0.004331277095169666
3858 2.210938519337436e-12 0.003035656239360998 0.004330694244187156
3859 2.2086354556812444e-12 0.003034849543267652 0.004330111835316558
3860 2.206334955650353e-12 0.003034043101597815 0.004329529868101463
3861 2.2040370163277224e-12 0.00303323691428829 0.004328948342086048
3862 2.201741634799591e-12 0.003032430981275863 0.004328367256815082
3863 2.1994488081554754e-12 0.003031625302497306 0.004327786611833918
3864 2.1971585334881606e-12 0.003030819877889373 0.0043272064066884955
3865 2.194870807893704e-12 0.0030300147073888044 0.004326626640925339
3866 2.1925856284714245e-12 0.003029209790932324 0.004326047314091556
3867 2.1903029923239055e-12 0.003028405128456641 0.00432546842573484
3868 2.1880228965569846e-12 0.003027600719898447 0.004324889975403464
3869 2.1857453382797577e-12 0.0030267965651944203 0.004324311962646284
3870 2.183470314604571e-12 0.0030259926642812233 0.0043237343870127344
3871 2.1811978226470185e-12 0.0030251890170955027 0.004323157248052832
3872 2.178927859525936e-12 0.0030243856235738897 0.004322580545317169
3873 2.1766604223634018e-12 0.003023582483653 0.00432200427835692
3874 2.174395508284731e-12 0.0030227795972694346 0.004321428446723831
3875 2.1721331144184747e-12 0.0030219769643597795 0.004320853049970227
3876 2.169873237896411e-12 0.003021174584860605 0.004320278087649008
3877 2.1676158758535474e-12 0.0030203724587084665 0.004319703559313649
3878 2.165361025428114e-12 0.0030195705858399044 0.004319129464518196
3879 2.1631086837615614e-12 0.003018768966191444 0.004318555802817269
3880 2.1608588479985552e-12 0.0030179675996995954 0.00431798257376606
3881 2.1586115152869774e-12 0.003017166486300854 0.004317409776920331
3882 2.156366682777915e-12 0.0030163656259317 0.0043168374118364135
3883 2.154124347625666e-12 0.0030155650185285997 0.004316265478071208
3884 2.15188450698773e-12 0.0030147646640280032 0.004315693975182184
3885 2.149647158024805e-12 0.0030139645623663467 0.004315122902727376
3886 2.147412297900785e-12 0.0030131647134800515 0.004314552260265387
3887 2.1451799237827596e-12 0.0030123651173055246 0.004313982047355384
3888 2.1429500328410036e-12 0.0030115657737791574 0.0043134122635571015
3889 2.1407226222489803e-12 0.0030107666828373273 0.004312842908430834
3890 2.138497689183334e-12 0.003009967844416397 0.004312273981537439
3891 2.13627523082389e-12 0.0030091692584527153 0.004311705482438339
3892 2.1340552443536478e-12 0.0030083709248826156 0.004311137410695515
3893 2.1318377269587793e-12 0.0030075728436424172 0.0043105697658715105
3894 2.129622675828626e-12 0.0030067750146684255 0.004310002547529426
3895 2.1274100881556947e-12 0.003005977437896931 0.004309435755232921
3896 2.125199961135655e-12 0.00300518011326421 0.0043088693885462125
3897 2.1229922919673324e-12 0.0030043830407065247 0.004308303447034077
3898 2.120787077852711e-12 0.0030035862201601227 0.004307737930261842
3899 2.1185843159969263e-12 0.003002789651561238 0.004307172837795396
3900 2.116384003608261e-12 0.00300199333484609 0.004306608169201178
3901 2.1141861378981446e-12 0.0030011972699508847 0.004306043924046181
3902 2.11199071608115e-12 0.0030004014568118134 0.004305480101897949
3903 2.1097977353749836e-12 0.002999605895365053 0.004304916702324582
3904 2.107607193000491e-12 0.0029988105855467675 0.004304353724894727
3905 2.10541908618165e-12 0.0029980155272931065 0.004303791169177582
3906 2.103233412145564e-12 0.0029972207205402053 0.004303229034742896
3907 2.1010501681224645e-12 0.002996426165224186 0.004302667321160962
3908 2.0988693513457045e-12 0.002995631861281157 0.004302106028002625
3909 2.0966909590517536e-12 0.0029948378086472123 0.0043015451548392755
3910 2.094514988480198e-12 0.002994044007258433 0.004300984701242848
3911 2.0923414368737346e-12 0.0029932504570508852 0.004300424666785825
3912 2.090170301478171e-12 0.0029924571579606233 0.004299865051041229
3913 2.088001579542417e-12 0.0029916641099236863 0.004299305853582631
3914 2.0858352683184882e-12 0.002990871312876101 0.004298747073984139
3915 2.083671365061493e-12 0.0029900787667538793 0.004298188711820407
3916 2.081509867029642e-12 0.0029892864714930216 0.004297630766666628
3917 2.0793507714842324e-12 0.0029884944270295133 0.004297073238098535
3918 2.077194075689653e-12 0.002987702633299327 0.0042965161256924
3919 2.0750397769133745e-12 0.002986911090238422 0.0042959594290250345
3920 2.0728878724259545e-12 0.002986119797782744 0.004295403147673787
3921 2.0707383595010248e-12 0.0029853287558682263 0.0042948472812165414
3922 2.068591235415295e-12 0.0029845379644307876 0.004294291829231719
3923 2.066446497448546e-12 0.0029837474234063344 0.004293736791298277
3924 2.064304142883628e-12 0.0029829571327307605 0.004293182166995705
3925 2.0621641690064566e-12 0.0029821670923399456 0.004292627955904026
3926 2.0600265731060093e-12 0.002981377302169757 0.004292074157603798
3927 2.0578913524743228e-12 0.0029805877621560486 0.004291520771676108
3928 2.055758504406489e-12 0.0029797984722346616 0.004290967797702576
3929 2.053628026200653e-12 0.0029790094323414243 0.00429041523526535
3930 2.0514999151580106e-12 0.0029782206424121527 0.004289863083947111
3931 2.049374168582799e-12 0.0029774321023826487 0.0042893113433310655
3932 2.047250783782301e-12 0.0029766438121887023 0.004288760013000948
3933 2.045129758066841e-12 0.002975855771766091 0.004288209092541023
3934 2.0430110887497738e-12 0.0029750679810505785 0.004287658581536077
3935 2.040894773147493e-12 0.0029742804399779175 0.004287108479571425
3936 2.0387808085794163e-12 0.002973493148483846 0.0042865587862329045
3937 2.036669192367991e-12 0.002972706106504091 0.0042860095011068786
3938 2.034559921838688e-12 0.002971919313974367 0.004285460623780233
3939 2.0324529943199967e-12 0.002971132770830375 0.004284912153840374
3940 2.0303484071434227e-12 0.002970346477007804 0.0042843640908752315
3941 2.028246157643485e-12 0.0029695604324423306 0.004283816434473255
3942 2.026146243157715e-12 0.0029687746370696197 0.004283269184223414
3943 2.0240486610266476e-12 0.002967989090825323 0.004282722339715196
3944 2.0219534085938256e-12 0.00296720379364508 0.004282175900538608
3945 2.019860483205789e-12 0.002966418745464519 0.004281629866284175
3946 2.017769882212074e-12 0.002965633946219254 0.004281084236542936
3947 2.015681602965214e-12 0.002964849395844889 0.004280539010906451
3948 2.0135956428207328e-12 0.0029640650942770147 0.00427999418896679
3949 2.011511999137139e-12 0.00296328104145121 0.004279449770316538
3950 2.0094306692759298e-12 0.002962497237303042 0.004278905754548798
3951 2.0073516506015797e-12 0.0029617136817680655 0.004278362141257181
3952 2.0052749404815426e-12 0.0029609303747818233 0.0042778189300358115
3953 2.0032005362862474e-12 0.0029601473162798463 0.004277276120479326
3954 2.0011284353890947e-12 0.0029593645061976536 0.00427673371218287
3955 1.999058635166453e-12 0.0029585819444707525 0.004276191704742101
3956 1.996991132997656e-12 0.0029577996310346387 0.004275650097753183
3957 1.9949259262650026e-12 0.002957017565824797 0.0042751088908127895
3958 1.9928630123537455e-12 0.002956235748776698 0.004274568083518101
3959 1.990802388652095e-12 0.002955454179825803 0.004274027675466805
3960 1.988744052551215e-12 0.0029546728589075603 0.004273487666257094
3961 1.9866880014452174e-12 0.0029538917859574074 0.004272948055487668
3962 1.9846342327311594e-12 0.0029531109609107695 0.004272408842757727
3963 1.9825827438090436e-12 0.002952330383703061 0.004271870027666979
3964 1.9805335320818114e-12 0.002951550054269685 0.004271331609815632
3965 1.97848659495534e-12 0.002950769972546032 0.004270793588804396
3966 1.976441929838442e-12 0.0029499901384674827 0.004270255964234485
3967 1.9743995341428575e-12 0.0029492105519694054 0.004269718735707611
3968 1.9723594052832562e-12 0.002948431212987157 0.004269181902825986
3969 1.9703215406772307e-12 0.0029476521214560837 0.004268645465192323
3970 1.9682859377452946e-12 0.0029468732773115206 0.00426810942240983
3971 1.9662525939108787e-12 0.0029460946804887905 0.004267573774082217
3972 1.9642215066003293e-12 0.0029453163309232063 0.004267038519813686
3973 1.9621926732429057e-12 0.00294453822855007 0.004266503659208938
3974 1.9601660912707714e-12 0.0029437603733046707 0.004265969191873169
3975 1.9581417581189976e-12 0.0029429827651222882 0.0042654351174120685
3976 1.956119671225559e-12 0.0029422054039381913 0.004264901435431821
3977 1.954099828031325e-12 0.0029414282896876366 0.004264368145539103
3978 1.9520822259800664e-12 0.002940651422305871 0.004263835247341083
3979 1.950066862518442e-12 0.0029398748017281304 0.004263302740445424
3980 1.948053735096001e-12 0.002939098427889639 0.004262770624460276
3981 1.9460428411651812e-12 0.002938322300725611 0.004262238898994281
3982 1.944034178181301e-12 0.002937546420171249 0.004261707563656569
3983 1.9420277436025616e-12 0.002936770786161747 0.004261176618056762
3984 1.94002353489004e-12 0.002935995398632286 0.004260646061804967
3985 1.938021549507689e-12 0.002935220257518038 0.00426011589451178
3986 1.9360217849223286e-12 0.002934445362754163 0.004259586115788279
3987 1.934024238603649e-12 0.0029336707142758114 0.004259056725246034
3988 1.9320289080242065e-12 0.0029328963120181235 0.004258527722497096
3989 1.9300357906594165e-12 0.002932122155916228 0.004257999107154001
3990 1.9280448839875544e-12 0.002931348245905244 0.0042574708788297696
3991 1.9260561854897498e-12 0.0029305745819202794 0.004256943037137903
3992 1.924069692649985e-12 0.0029298011638964326 0.0042564155816923865
3993 1.9220854029550944e-12 0.0029290279917687915 0.004255888512107686
3994 1.920103313894755e-12 0.0029282550654724337 0.0042553618279987495
3995 1.91812342296149e-12 0.002927482384942427 0.0042548355289810024
3996 1.9161457276506595e-12 0.0029267099501138275 0.004254309614670351
3997 1.914170225460464e-12 0.0029259377609216833 0.004253784084683177
3998 1.9121969138919346e-12 0.0029251658173010306 0.004253258938636346
3999 1.9102257904489365e-12 0.0029243941191868968 0.004252734176147194
4000 1.9082568526381613e-12 0.0029236226665142985 0.004252209796833539
4001 1.906290097969124e-12 0.002922851459218242 0.00425168580031367
4002 1.9043255239541655e-12 0.0029220804972337256 0.004251162186206354
4003 1.9023631281084403e-12 0.0029213097804957353 0.004250638954130831
4004 1.9004029079499213e-12 0.002920539308939248 0.004250116103706814
4005 1.898444860999395e-12 0.002919769082499232 0.00424959363455449
4006 1.896488984780457e-12 0.0029189991011106444 0.0042490715462945175
4007 1.8945352768195088e-12 0.0029182293647084336 0.004248549838548026
4008 1.892583734645753e-12 0.0029174598732275366 0.004248028510936616
4009 1.890634355791196e-12 0.0029166906266028824 0.004247507563082358
4010 1.888687137790643e-12 0.00291592162476939 0.004246986994607792
4011 1.8867420781816893e-12 0.0029151528676619686 0.0042464668051359275
4012 1.8847991745047253e-12 0.002914384355215518 0.00424594699429024
4013 1.882858424302927e-12 0.0029136160873649277 0.004245427561694672
4014 1.8809198251222575e-12 0.002912848064045079 0.004244908506973634
4015 1.8789833745114623e-12 0.002912080285190843 0.004244389829752001
4016 1.8770490700220645e-12 0.0029113127507370815 0.0042438715296551155
4017 1.875116909208366e-12 0.002910545460618647 0.004243353606308782
4018 1.8731868896274417e-12 0.002909778414770383 0.004242836059339268
4019 1.8712590088391358e-12 0.0029090116131271233 0.0042423188883733065
4020 1.8693332644060603e-12 0.0029082450556236926 0.004241802093038092
4021 1.8674096538935907e-12 0.002907478742194906 0.0042412856729612805
4022 1.8654881748698658e-12 0.0029067126727755706 0.004240769627770988
4023 1.8635688249057814e-12 0.002905946847300483 0.0042402539570957935
4024 1.8616516015749894e-12 0.002905181265704432 0.004239738660564731
4025 1.8597365024538918e-12 0.0029044159279221957 0.004239223737807298
4026 1.8578235251216443e-12 0.002903650833888545 0.0042387091884534475
4027 1.855912667160146e-12 0.0029028859835382404 0.004238195012133591
4028 1.8540039261540408e-12 0.002902121376806035 0.004237681208478598
4029 1.852097299690711e-12 0.0029013570136266708 0.004237167777119792
4030 1.8501927853602803e-12 0.0029005928939348836 0.004236654717688953
4031 1.8482903807556033e-12 0.0028998290176653983 0.0042361420298183145
4032 1.8463900834722684e-12 0.002899065384752932 0.004235629713140568
4033 1.8444918911085914e-12 0.0028983019951321926 0.004235117767288854
4034 1.842595801265615e-12 0.0028975388487378797 0.004234606191896769
4035 1.840701811547103e-12 0.002896775945504684 0.004234094986598359
4036 1.8388099195595425e-12 0.002896013285367288 0.004233584151028124
4037 1.8369201229121318e-12 0.002895250868260365 0.004233073684821014
4038 1.8350324192167885e-12 0.00289448869411858 0.0042325635876124265
4039 1.8331468060881377e-12 0.0028937267628765893 0.004232053859038213
4040 1.8312632811435155e-12 0.0028929650744690416 0.004231544498734671
4041 1.82938184200296e-12 0.002892203628830576 0.004231035506338547
4042 1.8275024862892134e-12 0.002891442425895824 0.0042305268814870345
4043 1.8256252116277173e-12 0.0028906814655994084 0.004230018623817774
4044 1.8237500156466078e-12 0.0028899207478759437 0.004229510732968852
4045 1.8218768959767164e-12 0.0028891602726600365 0.004229003208578801
4046 1.820005850251564e-12 0.0028884000398862845 0.004228496050286598
4047 1.8181368761073585e-12 0.0028876400494892776 0.004227989257731663
4048 1.816269971182994e-12 0.0028868803014035975 0.004227482830553863
4049 1.8144051331200445e-12 0.0028861207955638178 0.004226976768393504
4050 1.8125423595627645e-12 0.002885361531904504 0.004226471070891336
4051 1.8106816481580837e-12 0.0028846025103602133 0.004225965737688551
4052 1.808822996555604e-12 0.0028838437308654954 0.004225460768426779
4053 1.8069664024075979e-12 0.002883085193354891 0.004224956162748096
4054 1.8051118633690066e-12 0.002882326897762935 0.004224451920295011
4055 1.803259377097434e-12 0.002881568844024152 0.0042239480407104775
4056 1.801408941253145e-12 0.00288081103207306 0.004223444523637884
4057 1.799560553499065e-12 0.0028800534618441693 0.004222941368721056
4058 1.7977142115007715e-12 0.002879296133271981 0.004222438575604261
4059 1.7958699129264975e-12 0.00287853904629099 0.004221936143932197
4060 1.7940276554471265e-12 0.0028777822008356833 0.004221434073350001
4061 1.7921874367361874e-12 0.0028770255968405397 0.004220932363503244
4062 1.7903492544698535e-12 0.002876269234240031 0.0042204310140379325
4063 1.7885131063269383e-12 0.00287551311296862 0.004219930024600505
4064 1.7866789899888956e-12 0.0028747572329607634 0.004219429394837835
4065 1.7848469031398137e-12 0.00287400159415091 0.0042189291243972275
4066 1.7830168434664124e-12 0.0028732461964735005 0.00421842921292642
4067 1.781188808658044e-12 0.0028724910398629693 0.0042179296600735805
4068 1.7793627964066848e-12 0.002871736124253742 0.004217430465487309
4069 1.7775388044069368e-12 0.002870981449580238 0.0042169316288166335
4070 1.7757168303560224e-12 0.0028702270157768685 0.004216433149711014
4071 1.7738968719537842e-12 0.0028694728227780385 0.004215935027820337
4072 1.7720789269026778e-12 0.0028687188705181447 0.004215437262794917
4073 1.7702629929077725e-12 0.0028679651589315768 0.004214939854285497
4074 1.7684490676767472e-12 0.0028672116879527175 0.0042144428019432485
4075 1.766637148919888e-12 0.0028664584575159423 0.0042139461054197655
4076 1.7648272343500842e-12 0.0028657054675556193 0.00421344976436707
4077 1.7630193216828273e-12 0.00286495271800611 0.00421295377843761
4078 1.7612134086362077e-12 0.0028642002088017683 0.004212458147284254
4079 1.7594094929309114e-12 0.002863447939876942 0.004211962870560298
4080 1.7576075722902145e-12 0.002862695911165971 0.004211467947919459
4081 1.7558076444399862e-12 0.0028619441226031884 0.004210973379015878
4082 1.754009707108682e-12 0.002861192574122921 0.004210479163504117
4083 1.7522137580273407e-12 0.002860441265659488 0.004209985301039158
4084 1.7504197949295846e-12 0.0028596901971472024 0.0042094917912764065
4085 1.748627815551613e-12 0.0028589393685203705 0.004208998633871686
4086 1.7468378176322007e-12 0.0028581887797132907 0.004208505828481241
4087 1.7450497989126973e-12 0.002857438430660256 0.00420801337476173
4088 1.743263757137022e-12 0.0028566883212955523 0.004207521272370237
4089 1.7414796900516597e-12 0.002855938451553458 0.004207029520964259
4090 1.7396975954056634e-12 0.0028551888213682467 0.004206538120201711
4091 1.7379174709506452e-12 0.0028544394306741837 0.004206047069740924
4092 1.7361393144407779e-12 0.002853690279405529 0.004205556369240645
4093 1.7343631236327895e-12 0.0028529413674965353 0.004205066018360036
4094 1.732588896285962e-12 0.002852192694881449 0.004204576016758673
4095 1.7308166301621274e-12 0.0028514442614945104 0.004204086364096548
4096 1.7290463230256662e-12 0.002850696067269953 0.004203597060034065
4097 1.7272779726435051e-12 0.002849948112142004 0.00420310810423204
4098 1.7255115767851114e-12 0.002849200396044885 0.004202619496351701
4099 1.7237471332224935e-12 0.0028484529189128104 0.004202131236054689
4100 1.7219846397301952e-12 0.002847705680679989 0.0042016433230030546
4101 1.720224094085296e-12 0.0028469586812806228 0.00420115575685926
4102 1.718465494067405e-12 0.002846211920648908 0.004200668537286176
4103 1.7167088374586595e-12 0.0028454653987190345 0.004200181663947083
4104 1.7149541220437252e-12 0.0028447191154251862 0.004199695136505669
4105 1.7132013456097896e-12 0.0028439730707015415 0.004199208954626033
4106 1.7114505059465596e-12 0.002843227264482272 0.004198723117972677
4107 1.7097016008462597e-12 0.002842481696701543 0.004198237626210513
4108 1.7079546281036314e-12 0.002841736367293515 0.004197752479004857
4109 1.7062095855159243e-12 0.0028409912761923417 0.004197267676021432
4110 1.7044664708829015e-12 0.0028402464233321717 0.004196783216926366
4111 1.70272528200683e-12 0.002839501808647147 0.004196299101386189
4112 1.7009860166924796e-12 0.0028387574320714033 0.004195815329067839
4113 1.6992486727471236e-12 0.002838013293539072 0.0041953318996386536
4114 1.6975132479805324e-12 0.0028372693929842774 0.004194848812766374
4115 1.6957797402049734e-12 0.0028365257303411395 0.0041943660681191455
4116 1.6940481472352057e-12 0.0028357823055437715 0.004193883665365511
4117 1.6923184668884772e-12 0.002835039118526281 0.0041934016041744165
4118 1.6905906969845262e-12 0.002834296169222771 0.0041929198842152095
4119 1.6888648353455729e-12 0.0028335534575673373 0.004192438505157635
4120 1.6871408797963217e-12 0.002832810983494072 0.004191957466671838
4121 1.6854188281639546e-12 0.0028320687469370605 0.004191476768428361
4122 1.6836986782781311e-12 0.002831326747830383 0.004190996410098148
4123 1.6819804279709845e-12 0.0028305849861081146 0.0041905163913525355
4124 1.6802640750771191e-12 0.002829843461704325 0.00419003671186326
4125 1.6785496174336068e-12 0.0028291021745530773 0.004189557371302452
4126 1.6768370528799853e-12 0.002828361124588431 0.00418907836934264
4127 1.6751263792582572e-12 0.0028276203117444396 0.004188599705656748
4128 1.6734175944128837e-12 0.002826879735955151 0.00418812137991809
4129 1.6717106961907844e-12 0.0028261393971546088 0.00418764339180038
4130 1.670005682441333e-12 0.0028253992952768504 0.004187165740977721
4131 1.6683025510163575e-12 0.0028246594302559092 0.00418668842712461
4132 1.6666012997701316e-12 0.002823919802025812 0.004186211449915938
4133 1.664901926559381e-12 0.002823180410520582 0.004185734809026984
4134 1.6632044292432721e-12 0.002822441255674237 0.004185258504133422
4135 1.6615088056834128e-12 0.002821702337420789 0.004184782534911315
4136 1.6598150537438502e-12 0.002820963655694245 0.004184306901037114
4137 1.6581231712910704e-12 0.002820225210428609 0.004183831602187662
4138 1.6564331561939893e-12 0.002819487001557878 0.004183356638040191
4139 1.654745006323955e-12 0.0028187490290160445 0.004182882008272318
4140 1.6530587195547442e-12 0.002818011292737097 0.004182407712562052
4141 1.6513742937625589e-12 0.0028172737926550192 0.004181933750587786
4142 1.6496917268260222e-12 0.0028165365287037883 0.004181460122028301
4143 1.6480110166261824e-12 0.0028157995008173797 0.004180986826562765
4144 1.6463321610464996e-12 0.0028150627089297614 0.004180513863870728
4145 1.6446551579728524e-12 0.002814326152974898 0.004180041233632129
4146 1.6429800052935301e-12 0.00281358983288675 0.004179568935527289
4147 1.6413067008992317e-12 0.0028128537485992717 0.004179096969236914
4148 1.6396352426830646e-12 0.0028121179000464144 0.004178625334442092
4149 1.6379656285405388e-12 0.0028113822871621242 0.004178154030824294
4150 1.6362978563695672e-12 0.002810646909880343 0.004177683058065375
4151 1.6346319240704594e-12 0.002809911768135007 0.0041772124158475695
4152 1.6329678295459248e-12 0.00280917686186005 0.004176742103853493
4153 1.6313055707010641e-12 0.0028084421909893996 0.004176272121766143
4154 1.629645145443371e-12 0.002807707755456981 0.0041758024692688965
4155 1.627986551682727e-12 0.002806973555196713 0.00417533314604551
4156 1.6263297873313988e-12 0.002806239590142512 0.004174864151780117
4157 1.6246748503040365e-12 0.0028055058602282886 0.004174395486157232
4158 1.6230217385176723e-12 0.00280477236538795 0.004173927148861746
4159 1.621370449891715e-12 0.002804039105555399 0.0041734591395789266
4160 1.6197209823479496e-12 0.0028033060806645347 0.004172991457994419
4161 1.6180733338105342e-12 0.0028025732906492517 0.004172524103794246
4162 1.6164275022059966e-12 0.0028018407354434404 0.004172057076664803
4163 1.614783485463232e-12 0.0028011084149809876 0.0041715903762928625
4164 1.6131412815135005e-12 0.002800376329195775 0.004171124002365571
4165 1.6115008882904259e-12 0.002799644478021682 0.004170657954570448
4166 1.6098623037299901e-12 0.002798912861392583 0.004170192232595389
4167 1.608225525770535e-12 0.0027981814792423488 0.00416972683612866
4168 1.6065905523527547e-12 0.002797450331504846 0.004169261764858901
4169 1.604957381419695e-12 0.0027967194181139376 0.004168797018475123
4170 1.603326010916753e-12 0.002795988739003483 0.004168332596666707
4171 1.601696438791671e-12 0.002795258294107337 0.004167868499123408
4172 1.6000686629945388e-12 0.0027945280833593525 0.004167404725535349
4173 1.5984426814777838e-12 0.0027937981066933765 0.004166941275593024
4174 1.596818492196175e-12 0.0027930683640432536 0.004166478148987293
4175 1.5951960931068177e-12 0.0027923388553428245 0.00416601534540939
4176 1.5935754821691511e-12 0.0027916095805259264 0.004165552864550913
4177 1.5919566573449455e-12 0.0027908805395263927 0.00416509070610383
4178 1.5903396165982995e-12 0.002790151732278053 0.004164628869760473
4179 1.5887243578956407e-12 0.0027894231587147346 0.004164167355213543
4180 1.5871108792057172e-12 0.00278869481877026 0.004163706162156108
4181 1.5854991784996012e-12 0.002787966712378449 0.0041632452902815986
4182 1.5838892537506806e-12 0.0027872388394731174 0.004162784739283813
4183 1.5822811029346618e-12 0.0027865111999880784 0.0041623245088569134
4184 1.5806747240295647e-12 0.0027857837938571415 0.004161864598695424
4185 1.579070115015717e-12 0.0027850566210141123 0.004161405008494235
4186 1.5774672738757591e-12 0.002784329681392794 0.004160945737948596
4187 1.5758661985946357e-12 0.002783602974926987 0.004160486786754124
4188 1.5742668871595931e-12 0.002782876501550486 0.004160028154606794
4189 1.5726693375601819e-12 0.0027821502611970863 0.004159569841202943
4190 1.5710735477882476e-12 0.0027814242538005767 0.0041591118462392706
4191 1.569479515837934e-12 0.002780698479294745 0.004158654169412836
4192 1.567887239705676e-12 0.002779972937613374 0.004158196810421056
4193 1.5662967173902017e-12 0.002779247628690246 0.00415773976896171
4194 1.5647079468925245e-12 0.0027785225524591377 0.004157283044732933
4195 1.5631209262159469e-12 0.0027777977088538253 0.004156826637433221
4196 1.5615356533660513e-12 0.00277707309780808 0.004156370546761427
4197 1.559952126350702e-12 0.0027763487192556707 0.004155914772416761
4198 1.5583703431800438e-12 0.0027756245731303648 0.00415545931409879
4199 1.556790301866492e-12 0.002774900659365924 0.004155004171507435
4200 1.5552120004247398e-12 0.0027741769778961106 0.004154549344342977
4201 1.5536354368717483e-12 0.002773453528654681 0.004154094832306049
4202 1.552060609226748e-12 0.0027727303115753915 0.0041536406350976395
4203 1.550487515511233e-12 0.002772007326591993 0.004153186752419091
4204 1.5489161537489631e-12 0.002771284573638236 0.004152733183972101
4205 1.547346521965957e-12 0.0027705620526478673 0.004152279929458719
4206 1.545778618190493e-12 0.0027698397635546315 0.004151826988581348
4207 1.5442124404531028e-12 0.00276911770629227 0.004151374361042743
4208 1.5426479867865734e-12 0.0027683958807945227 0.004150922046546009
4209 1.5410852552259406e-12 0.0027676742869951255 0.004150470044794604
4210 1.5395242438084892e-12 0.002766952924827813 0.004150018355492337
4211 1.5379649505737508e-12 0.002766231794226317 0.004149566978343367
4212 1.5364073735634979e-12 0.002765510895124367 0.004149115913052201
4213 1.5348515108217448e-12 0.0027647902274556897 0.004148665159323697
4214 1.5332973603947452e-12 0.00276406979115401 0.004148214716863061
4215 1.531744920330986e-12 0.0027633495861530497 0.0041477645853758485
4216 1.5301941886811913e-12 0.00276262961238653 0.004147314764567962
4217 1.5286451634983113e-12 0.002761909869788167 0.004146865254145649
4218 1.527097842837527e-12 0.0027611903582916773 0.004146416053815508
4219 1.5255522247562452e-12 0.0027604710778307735 0.004145967163284479
4220 1.5240083073140969e-12 0.0027597520283391672 0.004145518582259852
4221 1.5224660885729325e-12 0.0027590332097505673 0.004145070310449261
4222 1.5209255665968223e-12 0.002758314621998681 0.004144622347560682
4223 1.5193867394520513e-12 0.0027575962650172123 0.004144174693302441
4224 1.51784960520712e-12 0.002756878138739865 0.004143727347383202
4225 1.5163141619327373e-12 0.002756160243100339 0.004143280309511974
4226 1.5147804077018241e-12 0.0027554425780323337 0.004142833579398112
4227 1.513248340589505e-12 0.0027547251434695457 0.00414238715675131
4228 1.5117179586731097e-12 0.00275400793934567 0.004141941041281604
4229 1.5101892600321683e-12 0.0027532909655943994 0.004141495232699372
4230 1.5086622427484115e-12 0.0027525742221494254 0.0041410497307153345
4231 1.5071369049057647e-12 0.002751857708944437 0.00414060453504055
4232 1.5056132445903488e-12 0.002751141425913122 0.004140159645386419
4233 1.5040912598904772e-12 0.002750425372989167 0.004139715061464679
4234 1.5025709488966492e-12 0.0027497095501062547 0.00413927078298741
4235 1.5010523097015542e-12 0.0027489939571980686 0.004138826809667026
4236 1.4995353404000644e-12 0.002748278594198289 0.004138383141216283
4237 1.498020039089234e-12 0.0027475634610405948 0.004137939777348274
4238 1.4965064038682982e-12 0.002746848557658664 0.004137496717776425
4239 1.4949944328386678e-12 0.0027461338839861725 0.004137053962214504
4240 1.493484124103929e-12 0.0027454194399567943 0.004136611510376613
4241 1.4919754757698409e-12 0.002744705225504203 0.004136169361977188
4242 1.4904684859443313e-12 0.0027439912405620697 0.004135727516731002
4243 1.488963152737496e-12 0.002743277485064064 0.004135285974353164
4244 1.4874594742615968e-12 0.0027425639589438553 0.0041348447345591136
4245 1.4859574486310577e-12 0.0027418506621351103 0.004134403797064627
4246 1.484457073962462e-12 0.0027411375945714947 0.0041339631615858125
4247 1.482958348374552e-12 0.002740424756186673 0.004133522827839111
4248 1.4814612699882267e-12 0.0027397121469143093 0.004133082795541298
4249 1.479965836926536e-12 0.002738999766688065 0.004132643064409478
4250 1.4784720473146816e-12 0.0027382876154416003 0.0041322036341610874
4251 1.476979899280014e-12 0.0027375756931085756 0.0041317645045138955
4252 1.475489390952028e-12 0.0027368639996226485 0.004131325675186
4253 1.4740005204623647e-12 0.002736152534917477 0.00413088714589583
4254 1.4725132859448056e-12 0.002735441298926717 0.004130448916362143
4255 1.4710276855352689e-12 0.0027347302915840233 0.004130010986304028
4256 1.4695437173718126e-12 0.0027340195128230504 0.004129573355440898
4257 1.468061379594627e-12 0.002733308962577451 0.004129136023492499
4258 1.4665806703460335e-12 0.0027325986407808773 0.004128698990178903
4259 1.4651015877704844e-12 0.00273188854736698 0.004128262255220509
4260 1.4636241300145582e-12 0.0027311786822694093 0.004127825818338042
4261 1.4621482952269595e-12 0.002730469045421815 0.004127389679252554
4262 1.460674081558514e-12 0.0027297596367578452 0.004126953837685424
4263 1.4592014871621671e-12 0.0027290504562111476 0.004126518293358353
4264 1.4577305101929821e-12 0.002728341503715369 0.0041260830459933714
4265 1.4562611488081381e-12 0.002727632779204155 0.004125648095312832
4266 1.4547934011669261e-12 0.002726924282611151 0.0041252134410394116
4267 1.4533272654307488e-12 0.0027262160138700016 0.0041247790828961095
4268 1.4518627397631165e-12 0.0027255079729143505 0.004124345020606251
4269 1.4503998223296462e-12 0.002724800159677841 0.004123911253893482
4270 1.4489385112980577e-12 0.0027240925740941164 0.004123477782481771
4271 1.4474788048381723e-12 0.002723385216096818 0.0041230446060954076
4272 1.44602070112191e-12 0.0027226780856195875 0.004122611724459005
4273 1.4445641983232872e-12 0.0027219711825960656 0.004122179137297494
4274 1.4431092946184153e-12 0.002721264506959893 0.004121746844336129
4275 1.441655988185496e-12 0.0027205580586447094 0.0041213148453004824
4276 1.4402042772048222e-12 0.002719851837584154 0.004120883139916447
4277 1.4387541598587744e-12 0.002719145843711867 0.0041204517279102345
4278 1.4373056343318172e-12 0.0027184400769614866 0.004120020609008376
4279 1.4358586988104955e-12 0.0027177345372666503 0.004119589782937719
4280 1.4344133514834396e-12 0.0027170292245609975 0.00411915924942543
4281 1.432969590541354e-12 0.0027163241387781656 0.0041187290081989925
4282 1.4315274141770196e-12 0.0027156192798517918 0.004118299058986206
4283 1.4300868205852898e-12 0.002714914647715513 0.00411786940151519
4284 1.428647807963092e-12 0.0027142102423029666 0.004117440035514375
4285 1.4272103745094196e-12 0.00271350606354779 0.00411701096071251
4286 1.4257745184253335e-12 0.002712802111383619 0.00411658217683866
4287 1.42434023791396e-12 0.0027120983857440916 0.004116153683622201
4288 1.4229075311804837e-12 0.002711394886562843 0.004115725480792827
4289 1.4214763964321536e-12 0.0027106916137735106 0.004115297568080545
4290 1.4200468318782721e-12 0.002709988567309731 0.004114869945215672
4291 1.4186188357301976e-12 0.0027092857471051396 0.004114442611928843
4292 1.4171924062013417e-12 0.0027085831530933736 0.004114015567951001
4293 1.4157675415071657e-12 0.0027078807852080693 0.004113588813013404
4294 1.4143442398651806e-12 0.0027071786433828637 0.00411316234684762
4295 1.4129224994949422e-12 0.0027064767275513935 0.00411273616918553
4296 1.4115023186180497e-12 0.0027057750376472955 0.0041123102797593234
4297 1.4100836954581438e-12 0.002705073573604207 0.004111884678301502
4298 1.408666628240905e-12 0.0027043723353557658 0.0041114593645448765
4299 1.4072511151940492e-12 0.002703671322835609 0.004111034338222567
4300 1.4058371545473268e-12 0.002702970535977374 0.004110609599068001
4301 1.4044247445325222e-12 0.0027022699747146993 0.0041101851468149184
4302 1.403013883383448e-12 0.0027015696389812234 0.004109760981197365
4303 1.4016045693359458e-12 0.0027008695287105856 0.004109337101949695
4304 1.4001968006278804e-12 0.002700169643836424 0.004108913508806567
4305 1.398790575499143e-12 0.002699469984292379 0.004108490201502951
4306 1.3973858921916434e-12 0.00269877055001209 0.004108067179774121
4307 1.3959827489493114e-12 0.0026980713409291987 0.004107644443355657
4308 1.394581144018092e-12 0.0026973723569773452 0.0041072219919834445
4309 1.3931810756459446e-12 0.002696673598090171 0.004106799825393676
4310 1.3917825420828425e-12 0.0026959750642013185 0.004106377943322846
4311 1.3903855415807656e-12 0.0026952767552444303 0.004105956345507755
4312 1.3889900723937041e-12 0.00269457867115315 0.004105535031685508
4313 1.3875961327776514e-12 0.0026938808118611214 0.004105114001593512
4314 1.3862037209906045e-12 0.0026931831773019887 0.004104693254969477
4315 1.3848128352925622e-12 0.002692485767409398 0.004104272791551419
4316 1.3834234739455186e-12 0.002691788582116994 0.00410385261107765
4317 1.3820356352134688e-12 0.002691091621358425 0.00410343271328679
4318 1.3806493173623972e-12 0.002690394885067337 0.004103013097917756
4319 1.3792645186602847e-12 0.00268969837317738 0.004102593764709769
4320 1.377881237377098e-12 0.0026890020856222023 0.0041021747134023494
4321 1.3764994717847927e-12 0.002688306022335454 0.004101755943735318
4322 1.3751192201573103e-12 0.0026876101832507865 0.004101337455448792
4323 1.373740480770575e-12 0.002686914568301852 0.004100919248283194
4324 1.3723632519024892e-12 0.0026862191774223027 0.004100501321979242
4325 1.3709875318329371e-12 0.0026855240105457924 0.004100083676277952
4326 1.3696133188437767e-12 0.002684829067605976 0.004099666310920639
4327 1.368240611218843e-12 0.00268413434853651 0.0040992492256489155
4328 1.3668694072439406e-12 0.0026834398532710507 0.0040988324202046915
4329 1.3654997052068447e-12 0.0026827455817432567 0.0040984158943301735
4330 1.364131503397298e-12 0.002682051533886787 0.004097999647767865
4331 1.3627648001070075e-12 0.002681357709635302 0.004097583680260565
4332 1.3613995936296446e-12 0.0026806641089224628 0.0040971679915513684
4333 1.3600358822608415e-12 0.0026799707316819328 0.0040967525813836655
4334 1.358673664298188e-12 0.0026792775778473753 0.004096337449501139
4335 1.3573129380412319e-12 0.002678584647352456 0.00409592259564777
4336 1.3559537017914739e-12 0.0026778919401308407 0.00409550801956783
4337 1.3545959538523685e-12 0.002677199456116198 0.004095093721005888
4338 1.353239692529319e-12 0.002676507195242197 0.004094679699706802
4339 1.3518849161296767e-12 0.0026758151574425076 0.004094265955415725
4340 1.3505316229627392e-12 0.0026751233426508024 0.004093852487878103
4341 1.3491798113397465e-12 0.0026744317508007546 0.004093439296839671
4342 1.347829479573881e-12 0.002673740381826039 0.004093026382046458
4343 1.3464806259802628e-12 0.002673049235660332 0.0040926137432447844
4344 1.3451332488759504e-12 0.0026723583122373108 0.004092201380181261
4345 1.3437873465799369e-12 0.002671667611490656 0.004091789292602788
4346 1.3424429174131468e-12 0.002670977133354047 0.004091377480256556
4347 1.3410999596984368e-12 0.002670286877761168 0.004090965942890045
4348 1.3397584717605901e-12 0.002669596844645702 0.004090554680251025
4349 1.3384184519263166e-12 0.002668907033941335 0.004090143692087554
4350 1.337079898524252e-12 0.0026682174455817547 0.004089732978147979
4351 1.3357428098849506e-12 0.00266752807950065 0.004089322538180933
4352 1.3344071843408892e-12 0.0026668389356317122 0.00408891237193534
4353 1.33307302022646e-12 0.0026661500139086333 0.004088502479160408
4354 1.3317403158779725e-12 0.0026654613142651083 0.004088092859605635
4355 1.3304090696336479e-12 0.002664772836634833 0.0040876835130208
4356 1.3290792798336196e-12 0.0026640845809515062 0.004087274439155976
4357 1.32775094481993e-12 0.0026633965471488277 0.004086865637761513
4358 1.3264240629365272e-12 0.002662708735160499 0.0040864571085880525
4359 1.3250986325292642e-12 0.002662021144920224 0.004086048851386518
4360 1.3237746519458971e-12 0.002661333776361708 0.004085640865908117
4361 1.3224521195360818e-12 0.002660646629418659 0.004085233151904343
4362 1.3211310336513724e-12 0.0026599597040247863 0.004084825709126973
4363 1.3198113926452215e-12 0.0026592730001138024 0.004084418537328065
4364 1.3184931948729728e-12 0.0026585865176194205 0.0040840116362599625
4365 1.3171764386918639e-12 0.002657900256475357 0.004083605005675291
4366 1.3158611224610207e-12 0.002657214216615329 0.004083198645326955
4367 1.3145472445414577e-12 0.0026565283979730577 0.004082792554968145
4368 1.3132348032960752e-12 0.002655842800482265 0.004082386734352331
4369 1.3119237970896552e-12 0.002655157424076675 0.004081981183233263
4370 1.3106142242888638e-12 0.0026544722686900144 0.004081575901364974
4371 1.3093060832622438e-12 0.0026537873342560125 0.004081170888501773
4372 1.3079993723802165e-12 0.0026531026207084 0.004080766144398255
4373 1.3066940900150775e-12 0.0026524181279809107 0.0040803616688092886
4374 1.305390234540996e-12 0.00265173385600728 0.004079957461490024
4375 1.3040878043340123e-12 0.002651049804721247 0.0040795535221958895
4376 1.3027867977720338e-12 0.002650365974056551 0.004079149850682593
4377 1.3014872132348354e-12 0.0026496823639469355 0.004078746446706118
4378 1.3001890491040568e-12 0.0026489989743261454 0.004078343310022727
4379 1.2988923037632e-12 0.0026483158051279288 0.00407794044038896
4380 1.2975969755976282e-12 0.002647632856286036 0.004077537837561633
4381 1.2963030629945621e-12 0.0026469501277342202 0.004077135501297837
4382 1.2950105643430776e-12 0.0026462676194062363 0.004076733431354942
4383 1.2937194780341063e-12 0.0026455853312358424 0.004076331627490592
4384 1.2924298024604306e-12 0.0026449032631567985 0.004075930089462706
4385 1.2911415360166838e-12 0.0026442214151028683 0.004075528817029477
4386 1.2898546770993457e-12 0.002643539787007817 0.004075127809949375
4387 1.2885692241067427e-12 0.0026428583788054125 0.004074727067981143
4388 1.2872851754390454e-12 0.0026421771904294265 0.004074326590883796
4389 1.2860025294982657e-12 0.0026414962218136327 0.004073926378416626
4390 1.2847212846882547e-12 0.0026408154728918077 0.004073526430339193
4391 1.2834414394147014e-12 0.0026401349435977305 0.0040731267464113345
4392 1.2821629920851304e-12 0.0026394546338651833 0.004072727326393159
4393 1.2808859411088992e-12 0.0026387745436279512 0.004072328170045045
4394 1.2796102848971962e-12 0.0026380946728198217 0.004071929277127643
4395 1.2783360218630408e-12 0.0026374150213745854 0.004071530647401876
4396 1.2770631504212775e-12 0.002636735589226036 0.0040711322806289375
4397 1.275791668988577e-12 0.0026360563763079695 0.00407073417657029
4398 1.274521575983434e-12 0.0026353773825541858 0.004070336334987669
4399 1.2732528698261617e-12 0.0026346986078984867 0.0040699387556430745
4400 1.271985548938895e-12 0.002634020052274678 0.004069541438298781
4401 1.2707196117455853e-12 0.002633341715616568 0.004069144382717331
4402 1.2694550566719963e-12 0.002632663597857968 0.004068747588661533
4403 1.268191882145708e-12 0.0026319856989326924 0.004068351055894465
4404 1.2669300865961093e-12 0.002631308018774559 0.0040679547841794735
4405 1.265669668454397e-12 0.0026306305573173877 0.004067558773280172
4406 1.2644106261535791e-12 0.002629953314495004 0.004067163022960442
4407 1.2631529581284636e-12 0.0026292762902412337 0.00406676753298443
4408 1.261896662815662e-12 0.002628599484489907 0.00406637230311655
4409 1.2606417386535881e-12 0.002627922897174858 0.004065977333121481
4410 1.2593881840824537e-12 0.0026272465282299227 0.00406558262276417
4411 1.258135997544267e-12 0.0026265703775889414 0.004065188171809828
4412 1.2568851774828302e-12 0.0026258944451857573 0.004064793980023929
4413 1.2556357223437405e-12 0.0026252187309542176 0.004064400047172215
4414 1.2543876305743836e-12 0.002624543234828172 0.00406400637302069
4415 1.2531409006239337e-12 0.002623867956741474 0.004063612957335623
4416 1.2518955309433523e-12 0.00262319289662798 0.0040632197998835455
4417 1.2506515199853852e-12 0.002622518054421551 0.004062826900431252
4418 1.2494088662045607e-12 0.00262184343005605 0.004062434258745803
4419 1.2481675680571865e-12 0.0026211690234653434 0.0040620418745945155
4420 1.246927624001352e-12 0.0026204948345833036 0.004061649747744975
4421 1.2456890324969188e-12 0.0026198208633438033 0.004061257877965024
4422 1.2444517920055264e-12 0.0026191471096807207 0.004060866265022769
4423 1.2432159009905858e-12 0.0026184735735279374 0.004060474908686576
4424 1.2419813579172773e-12 0.002617800254819338 0.004060083808725073
4425 1.2407481612525522e-12 0.002617127153488811 0.004059692964907148
4426 1.239516309465126e-12 0.002616454269470249 0.004059302377001949
4427 1.23828580102548e-12 0.0026157816026975474 0.004058912044778882
4428 1.237056634405858e-12 0.0026151091531046063 0.004058521968007613
4429 1.2358288080802632e-12 0.0026144369206253285 0.00405813214645807
4430 1.2346023205244593e-12 0.0026137649051936216 0.004057742579900435
4431 1.2333771702159643e-12 0.0026130931067433957 0.004057353268105152
4432 1.2321533556340526e-12 0.0026124215252085656 0.00405696421084292
4433 1.2309308752597515e-12 0.0026117501605230505 0.004056575407884697
4434 1.2297097275758364e-12 0.0026110790126207717 0.004056186859001699
4435 1.2284899110668354e-12 0.0026104080814356562 0.004055798563965396
4436 1.2272714242190188e-12 0.0026097373669016336 0.004055410522547517
4437 1.2260542655204058e-12 0.0026090668689526383 0.004055022734520047
4438 1.2248384334607559e-12 0.002608396587522608 0.004054635199655226
4439 1.2236239265315696e-12 0.0026077265225454846 0.004054247917725549
4440 1.222410743226087e-12 0.002607056673955214 0.0040538608885037665
4441 1.2211988820392844e-12 0.0026063870416857464 0.004053474111762885
4442 1.2199883414678741e-12 0.0026057176256710354 0.004053087587276164
4443 1.2187791200103008e-12 0.00260504842584504 0.004052701314817117
4444 1.21757121616674e-12 0.0026043794421417212 0.0040523152941595135
4445 1.216364628439096e-12 0.002603710674495046 0.004051929525077373
4446 1.215159355331001e-12 0.002603042122838985 0.004051544007344971
4447 1.2139553953478112e-12 0.002602373787107512 0.004051158740736833
4448 1.2127527469966074e-12 0.002601705667234606 0.004050773725027739
4449 1.2115514087861907e-12 0.00260103776315425 0.004050388959992721
4450 1.2103513792270831e-12 0.0026003700748004318 0.004050004445407062
4451 1.209152656831522e-12 0.0025997026021071425 0.0040496201810462954
4452 1.2079552401134613e-12 0.002599035345008378 0.004049236166686208
4453 1.2067591275885677e-12 0.0025983683034381385 0.004048852402102835
4454 1.20556431777422e-12 0.002597701477330428 0.004048468887072463
4455 1.204370809189507e-12 0.0025970348666192553 0.0040480856213716285
4456 1.2031786003552241e-12 0.0025963684712386336 0.004047702604777118
4457 1.2019876897938745e-12 0.002595702291122581 0.0040473198370659675
4458 1.2007980760296625e-12 0.0025950363262051187 0.004046937318015461
4459 1.1996097575884974e-12 0.002594370576420274 0.004046555047403131
4460 1.198422732997986e-12 0.002593705041702077 0.004046173025006761
4461 1.1972370007874349e-12 0.0025930397219845643 0.004045791250604378
4462 1.1960525594878462e-12 0.002592374617201775 0.004045409723974262
4463 1.1948694076319157e-12 0.002591709727287754 0.004045028444894936
4464 1.193687543754031e-12 0.0025910450521765497 0.004044647413145171
4465 1.1925069663902728e-12 0.0025903805918022164 0.004044266628503986
4466 1.1913276740784083e-12 0.002589716346098812 0.0040438860907506475
4467 1.1901496653578918e-12 0.0025890523150004 0.004043505799664664
4468 1.1889729387698612e-12 0.002588388498441047 0.004043125755025792
4469 1.1877974928571391e-12 0.0025877248963548263 0.004042745956614033
4470 1.1866233261642284e-12 0.0025870615086758145 0.004042366404209635
4471 1.1854504372373106e-12 0.0025863983353380934 0.0040419870975930885
4472 1.1842788246242441e-12 0.0025857353762757493 0.00404160803654513
4473 1.1831084868745635e-12 0.002585072631422874 0.00404122922084674
4474 1.1819394225394757e-12 0.002584410100713563 0.004040850650279141
4475 1.1807716301718593e-12 0.0025837477840819174 0.0040404723246238
4476 1.1796051083262622e-12 0.0025830856814620428 0.004040094243662428
4477 1.1784398555589006e-12 0.00258242379278805 0.0040397164071769775
4478 1.1772758704276564e-12 0.0025817621179940547 0.004039338814949644
4479 1.1761131514920752e-12 0.0025811006570141772 0.004038961466762865
4480 1.174951697313363e-12 0.0025804394097825424 0.0040385843623993185
4481 1.173791506454389e-12 0.0025797783762332815 0.004038207501641926
4482 1.172632577479679e-12 0.0025791175563005296 0.00403783088427385
4483 1.1714749089554146e-12 0.002578456949918427 0.004037454510078493
4484 1.1703184994494319e-12 0.0025777965570211187 0.004037078378839497
4485 1.1691633475312206e-12 0.0025771363775427556 0.004036702490340745
4486 1.1680094517719207e-12 0.002576476411417493 0.004036326844366362
4487 1.1668568107443208e-12 0.002575816658579491 0.00403595144070071
4488 1.1657054230228569e-12 0.0025751571189629166 0.0040355762791283905
4489 1.1645552871836096e-12 0.0025744977925019398 0.004035201359434244
4490 1.1634064018043048e-12 0.0025738386791307375 0.0040348266814033504
4491 1.162258765464306e-12 0.00257317977878349 0.004034452244821027
4492 1.1611123767446195e-12 0.0025725210913943846 0.00403407804947283
4493 1.1599672342278881e-12 0.0025718626168976127 0.004033704095144554
4494 1.1588233364983907e-12 0.0025712043552273715 0.004033330381622226
4495 1.1576806821420393e-12 0.002570546306317863 0.004032956908692115
4496 1.1565392697463793e-12 0.002569888470103295 0.004032583676140727
4497 1.1553990979005853e-12 0.00256923084651788 0.004032210683754801
4498 1.1542601651954612e-12 0.002568573435495837 0.004031837931321312
4499 1.1531224702234367e-12 0.002567916236971389 0.004031465418627474
4500 1.1519860115785678e-12 0.002567259250878766 0.004031093145460736
4501 1.1508507878565307e-12 0.002566602477152201 0.004030721111608779
4502 1.1497167976546257e-12 0.0025659459157259348 0.004030349316859521
4503 1.1485840395717694e-12 0.0025652895665342124 0.004029977761001115
4504 1.1474525122084982e-12 0.0025646334295112852 0.004029606443821947
4505 1.1463222141669632e-12 0.0025639775045914093 0.004029235365110636
4506 1.1451931440509286e-12 0.0025633217917088464 0.004028864524656037
4507 1.144065300465772e-12 0.0025626662907978644 0.004028493922247237
4508 1.1429386820184795e-12 0.002562011001792736 0.004028123557673556
4509 1.1418132873176465e-12 0.0025613559246277402 0.0040277534307245465
4510 1.1406891149734731e-12 0.0025607010592371606 0.004027383541189993
4511 1.1395661635977668e-12 0.0025600464055552876 0.004027013888859912
4512 1.1384444318039358e-12 0.0025593919635164167 0.004026644473524553
4513 1.1373239182069893e-12 0.0025587377330548488 0.004026275294974396
4514 1.1362046214235368e-12 0.002558083714104891 0.004025906353000151
4515 1.135086540071785e-12 0.002557429906600857 0.004025537647392761
4516 1.133969672771535e-12 0.0025567763104770635 0.004025169177943397
4517 1.132854018144181e-12 0.0025561229256678354 0.004024800944443464
4518 1.1317395748127126e-12 0.0025554697521075033 0.004024432946684592
4519 1.1306263414017054e-12 0.0025548167897304023 0.004024065184458644
4520 1.1295143165373256e-12 0.002554164038470874 0.004023697657557711
4521 1.1284034988473256e-12 0.002553511498263266 0.004023330365774113
4522 1.1272938869610427e-12 0.0025528591690419326 0.004022963308900399
4523 1.1261854795093958e-12 0.002552207050741232 0.004022596486729347
4524 1.1250782751248858e-12 0.0025515551432955296 0.004022229899053961
4525 1.1239722724415938e-12 0.002550903446639197 0.004021863545667474
4526 1.1228674700951762e-12 0.0025502519607066114 0.004021497426363346
4527 1.121763866722866e-12 0.002549600685432155 0.004021131540935266
4528 1.1206614609634717e-12 0.0025489496207502177 0.004020765889177147
4529 1.1195602514573715e-12 0.0025482987665951945 0.004020400470883131
4530 1.118460236846516e-12 0.0025476481229014867 0.004020035285847584
4531 1.1173614157744231e-12 0.0025469976896035015 0.004019670333865101
4532 1.1162637868861778e-12 0.0025463474666356524 0.004019305614730499
4533 1.1151673488284304e-12 0.002545697453932359 0.004018941128238823
4534 1.1140721002493935e-12 0.002545047651428047 0.004018576874185343
4535 1.1129780397988428e-12 0.002544398059057148 0.0040182128523655524
4536 1.1118851661281118e-12 0.0025437486767541 0.004017849062575169
4537 1.1107934778900927e-12 0.002543099504453347 0.004017485504610136
4538 1.1097029737392343e-12 0.0025424505420893403 0.004017122178266619
4539 1.1086136523315394e-12 0.002541801789596536 0.004016759083341009
4540 1.1075255123245622e-12 0.0025411532469093966 0.0040163962196299195
4541 1.1064385523774104e-12 0.002540504913962392 0.0040160335869301855
4542 1.1053527711507386e-12 0.002539856790689998 0.004015671185038867
4543 1.1042681673067484e-12 0.0025392088770266955 0.004015309013753246
4544 1.1031847395091882e-12 0.002538561172906973 0.004014947072870825
4545 1.1021024864233509e-12 0.0025379136782653256 0.00401458536218933
4546 1.1010214067160691e-12 0.002537266393036254 0.004014223881506707
4547 1.0999414990557171e-12 0.0025366193171542655 0.004013862630621125
4548 1.098862762112208e-12 0.002535972450553874 0.004013501609330972
4549 1.0977851945569912e-12 0.0025353257931696005 0.0040131408174348595
4550 1.0967087950630509e-12 0.002534679344935971 0.004012780254731616
4551 1.0956335623049044e-12 0.0025340331057875187 0.004012419921020292
4552 1.0945594949586014e-12 0.0025333870756587837 0.004012059816100157
4553 1.0934865917017205e-12 0.0025327412544843123 0.004011699939770702
4554 1.0924148512133697e-12 0.002532095642198658 0.004011340291831634
4555 1.091344272174182e-12 0.0025314502387363794 0.0040109808720828815
4556 1.0902748532663146e-12 0.002530805044032043 0.00401062168032459
4557 1.0892065931734479e-12 0.0025301600580202206 0.004010262716357124
4558 1.0881394905807847e-12 0.0025295152806354927 0.004009903979981067
4559 1.0870735441750462e-12 0.002528870711812445 0.004009545470997219
4560 1.0860087526444708e-12 0.0025282263514856697 0.004009187189206597
4561 1.0849451146788143e-12 0.002527582199589767 0.004008829134410438
4562 1.0838826289693442e-12 0.0025269382560593424 0.004008471306410191
4563 1.0828212942088427e-12 0.002526294520829009 0.004008113705007527
4564 1.081761109091602e-12 0.002525650993833386 0.00400775633000433
4565 1.0807020723134232e-12 0.0025250076750071007 0.0040073991812027004
4566 1.0796441825716151e-12 0.002524364564284786 0.004007042258404957
4567 1.0785874385649919e-12 0.0025237216616010817 0.004006685561413629
4568 1.0775318389938706e-12 0.0025230789668906346 0.004006329090031467
4569 1.0764773825600721e-12 0.002522436480088099 0.004005972844061432
4570 1.0754240679669174e-12 0.0025217942011281354 0.0040056168233067015
4571 1.0743718939192243e-12 0.002521152129945411 0.004005261027570667
4572 1.0733208591233102e-12 0.0025205102664746003 0.004004905456656933
4573 1.0722709622869864e-12 0.002519868610650385 0.00400455011036932
4574 1.0712222021195584e-12 0.0025192271624074536 0.004004194988511862
4575 1.070174577331823e-12 0.0025185859216805013 0.004003840090888802
4576 1.0691280866360682e-12 0.0025179448884042306 0.0040034854173046025
4577 1.0680827287460693e-12 0.002517304062513351 0.004003130967563932
4578 1.067038502377089e-12 0.0025166634439425786 0.004002776741471678
4579 1.065995406245875e-12 0.002516023032626637 0.004002422738832935
4580 1.0649534390706595e-12 0.0025153828285002576 0.004002068959453013
4581 1.063912599571155e-12 0.0025147428314981775 0.004001715403137429
4582 1.062872886468554e-12 0.0025141030415551414 0.004001362069691917
4583 1.0618342984855288e-12 0.002513463458605902 0.0040010089589224175
4584 1.0607968343462272e-12 0.002512824082585218 0.004000656070635085
4585 1.0597604927762717e-12 0.0025121849134278557 0.004000303404636281
4586 1.0587252725027595e-12 0.002511545951068589 0.003999950960732581
4587 1.0576911722542582e-12 0.0025109071954421986 0.003999598738730767
4588 1.0566581907608056e-12 0.002510268646483472 0.003999246738437833
4589 1.0556263267539086e-12 0.0025096303041272057 0.003998894959660982
4590 1.05459557896654e-12 0.002508992168308202 0.003998543402207625
4591 1.0535659461331374e-12 0.00250835423896127 0.003998192065885383
4592 1.0525374269896016e-12 0.0025077165160212276 0.003997840950502087
4593 1.0515100202732955e-12 0.0025070789994228993 0.0039974900558657715
4594 1.0504837247230416e-12 0.002506441689101117 0.003997139381784685
4595 1.0494585390791205e-12 0.0025058045849907203 0.003996788928067279
4596 1.0484344620832698e-12 0.0025051676870265554 0.003996438694522214
4597 1.0474114924786815e-12 0.0025045309951434768 0.003996088680958359
4598 1.046389629010001e-12 0.002503894509276346 0.003995738887184789
4599 1.0453688704233264e-12 0.0025032582293600322 0.003995389313010784
4600 1.044349215466204e-12 0.002502622155329412 0.003995039958245835
4601 1.0433306628876304e-12 0.00250198628711937 0.0039946908226996345
4602 1.0423132114380458e-12 0.0025013506246647963 0.003994341906182084
4603 1.0412968598693385e-12 0.002500715167900591 0.003993993208503286
4604 1.0402816069348383e-12 0.002500079916761661 0.003993644729473555
4605 1.039267451389317e-12 0.0024994448711829196 0.003993296468903405
4606 1.0382543919889875e-12 0.0024988100310992896 0.003992948426603558
4607 1.0372424274915e-12 0.0024981753964457 0.003992600602384939
4608 1.036231556655942e-12 0.0024975409671570883 0.003992252996058678
4609 1.0352217782428355e-12 0.002496906743168399 0.003991905607436109
4610 1.034213091014136e-12 0.002496272724414584 0.003991558436328769
4611 1.0332054937332312e-12 0.002495638910830604 0.003991211482548399
4612 1.0321989851649392e-12 0.0024950053023514267 0.003990864745906945
4613 1.0311935640755058e-12 0.0024943718989120273 0.003990518226216552
4614 1.0301892292326059e-12 0.00249373870044739 0.0039901719232895705
4615 1.0291859794053372e-12 0.0024931057068925053 0.003989825836938553
4616 1.028183813364222e-12 0.002492472918182372 0.003989479966976254
4617 1.027182729881204e-12 0.0024918403342519967 0.003989134313215631
4618 1.0261827277296483e-12 0.0024912079550363938 0.003988788875469839
4619 1.0251838056843386e-12 0.002490575780470586 0.0039884436535522405
4620 1.024185962521476e-12 0.002489943810489603 0.003988098647276395
4621 1.0231891970186766e-12 0.0024893120450284836 0.003987753856456063
4622 1.0221935079549704e-12 0.0024886804840222733 0.003987409280905209
4623 1.0211988941107997e-12 0.002488049127406026 0.0039870649204379926
4624 1.0202053542680188e-12 0.0024874179751148036 0.003986720774868778
4625 1.019212887209889e-12 0.002486787027083676 0.0039863768440121265
4626 1.0182214917210802e-12 0.0024861562832477206 0.003986033127682801
4627 1.0172311665876679e-12 0.0024855257435420232 0.003985689625695762
4628 1.0162419105971336e-12 0.0024848954079016786 0.003985346337866171
4629 1.0152537225383576e-12 0.002484265276261787 0.003985003264009384
4630 1.0142666012016252e-12 0.0024836353485574595 0.003984660403940961
4631 1.0132805453786183e-12 0.002483005624723813 0.003984317757476657
4632 1.0122955538624188e-12 0.0024823761046959742 0.003983975324432427
4633 1.0113116254475027e-12 0.0024817467884090767 0.003983633104624421
4634 1.0103287589297426e-12 0.002481117675798263 0.003983291097868991
4635 1.0093469531064035e-12 0.0024804887667986835 0.00398294930398268
4636 1.008366206776141e-12 0.0024798600613454964 0.0039826077227822325
4637 1.0073865187390015e-12 0.0024792315593738685 0.00398226635408459
4638 1.0064078877964202e-12 0.002478603260818975 0.003981925197706888
4639 1.0054303127512176e-12 0.002477975165615999 0.00398158425346646
4640 1.0044537924075992e-12 0.002477347273700131 0.003981243521180834
4641 1.0034783255711556e-12 0.0024767195850065715 0.003980903000667736
4642 1.0025039110488575e-12 0.0024760920994705274 0.003980562691745085
4643 1.001530547649059e-12 0.002475464817027216 0.003980222594230997
4644 1.0005582341814882e-12 0.0024748377376118606 0.003979882707943782
4645 9.995869694572552e-13 0.002474210861159695 0.0039795430327019465


==> dat/wDGctraj0.4f100.dat <==
0 0.464 2.0 4.0
1 0.4178104765177647 1.94 3.9951999999999996
2 0.36405448245867994 1.8624384461718235 3.988410433193453
3 0.30929336757101566 1.7721859553981396 3.9795689458080155
4 0.25855081685037534 1.6744526459428672 3.9686909517047804
5 0.21451341666797094 1.5736097616133755 3.955809841546377
6 0.1779983479063025 1.4730014864479473 3.940968125279573
7 0.14865078846502824 1.3750128963691042 3.924214927323613
8 0.12553602430470623 1.2812281957201725 3.905604875745496
9 0.10753717594504053 1.1926069596678155 3.8851973952464585
10 0.09357877895442068 1.1096453767825714 3.863056137004798
11 0.08272865470497985 1.0325101634787777 3.839248459709963
12 0.07422726524332413 0.961143384436195 3.813844931997898
13 0.0674798088147312 0.8953411792610414 3.786918846382917
14 0.062032743164051274 0.8348110240756447 3.7585457425832614
15 0.057546542180099206 0.7792122377051186 3.7288029413535257
16 0.05377029769182751 0.7281838656671039 3.6977690912290693
17 0.050520295131441496 0.681363302683458 3.665523731001539
18 0.047662926753310485 0.6383982625435222 3.632146870730101
19 0.04510152652634729 0.5989540585823189 3.597718593859421
20 0.042766449491898575 0.562717639511052 3.562318682668886
21 0.04060770397145783 0.5293994255173576 3.5260262688759827
22 0.03858953145013586 0.4987336895514266 3.488919510794548
23 0.036686443493361864 0.47047800792931743 3.4510752980274613
24 0.034880334997707534 0.44441214424983494 3.4125689842676254
25 0.03315838629823556 0.42033661582031806 3.37347414840065
26 0.03151154077027478 0.39807111030262493 3.333862383753966
27 0.02993340129723797 0.37745286298770897 3.2938031150245752
28 0.028419431386808428 0.35833506518543834 3.25336344214355
29 0.026966377944458043 0.34058534668908264 3.2126080101008485
30 0.02557185548578507 0.3240843565238154 3.1715989035587153
31 0.0242340480813986 0.3087244536130821 3.1303955649248194
32 0.02295149726567648 0.29440851073544916 3.089054734435446
33 0.021722952763509967 0.2810488298750496 3.0476304107121184
34 0.02054726912207483 0.268566163855348 3.006173830199126
35 0.019423335849000484 0.2568888373298568 2.9647334638615512
36 0.018350031937603758 0.2459519593230744 2.923355029520275
37 0.017326198050891355 0.23569671924867916 2.8820815182188704
38 0.016350621386935067 0.2260697584573289 2.8409532330540745
39 0.015422029536397836 0.21702260973050935 2.800007838953573
40 0.014539090595376988 0.20851119763602094 2.7592804219492417
41 0.013700417504323572 0.2004953932254658 2.718803556568052
42 0.01290457511199171 0.19293861713895202 2.6786073800441006
43 0.012150088859344415 0.18580748575814585 2.638719672141459
44 0.011435454276269153 0.17907149559808097 2.5991659394667694
45 0.010759146708725537 0.1727027416407829 2.559969503241044
46 0.010119630863787112 0.16667566578493603 2.5211515895904846
47 0.009515369888383824 0.16096683201404355 2.4827314215051084
48 0.008944833794372048 0.15555472527148162 2.4447263117004994
49 0.008406507115308529 0.1504195713765269 2.4071517557013324
50 0.007898895734595455 0.14554317562355992 2.370021524544773
51 0.007420532864755252 0.14090877798030885 2.333347756576988
52 0.006969984186740344 0.1365009230433825 2.2971410478865075
53 0.006545852178888934 0.13230534312358702 2.2614105409837757
54 0.006146779679344155 0.12830885302260917 2.226164011396957
55 0.005771452734969103 0.12449925522936123 2.1914079519097664
56 0.005418602795196922 0.12086525441116315 2.15714765421796
57 0.005087008311779414 0.11739638020429476 2.12338728782721
58 0.0047754958057680775 0.11408291742235775 2.0901299760565943
59 0.004482940461851728 0.11091584290119348 2.0573778690490627
60 0.004208266307834425 0.10788676828744972 2.025132213723247
61 0.0039504460339196065 0.10498788815573247 1.9933934206300759
62 0.0037085005028455915 0.10221193290789528 1.962161127703152
63 0.003481497998007063 0.09955212596853891 1.9314342609139699
64 0.0032685532526594775 0.09700214484420491 1.9012110918621048
65 0.003068826299261717 0.09455608566091801 1.8714892923467157
66 0.0028815211740579744 0.09220843083642433 1.8422659859793518
67 0.0027058845081984846 0.08995401958035047 1.8135377969093796
68 0.002541204033095993 0.08778802094815757 1.7853008957425778
69 0.0023868070243404193 0.0857059092036925 1.7575510427408159
70 0.002242058705365162 0.08370344127079521 1.7302836283964207
71 0.0021063606291827856 0.08177663607719472 1.703493711479075
72 0.0019791490538854078 0.07992175561416229 1.6771760546560202
73 0.0018598933252309986 0.0781352875533857 1.6513251577881431
74 0.001748094277501764 0.07641392927854963 1.6259352890053502
75 0.0016432826619128878 0.07475457320338118 1.6010005136646184
76 0.0015450176101553439 0.07315429326065198 1.5765147212933721
77 0.0014528851391604387 0.07161033245799495 1.5524716506194935
78 0.00136649670186077 0.07012009140655126 1.5288649127874125
79 0.0012854877875770547 0.0686811177375491 1.5056880128574597
100 0.0003748222865583219 0.04711174798474721 1.1064598747616987
150 3.06825863176546e-05 0.025926077422176924 0.5918314133081316
200 4.221169361266159e-06 0.018040814350662245 0.3604168226146522
250 8.42619049913063e-07 0.014231587058517814 0.24087437013791022
300 2.196284247705249e-07 0.012083130030248164 0.17205740447345227
350 6.977778680279693e-08 0.010738531934039064 0.12909986197760245
400 2.582208177468007e-08 0.00983088034733498 0.100583443549322
450 1.0794046258860103e-08 0.009181437418046712 0.08072521393602085
500 4.9905017732102585e-09 0.008694510866154987 0.06635865182505594
550 2.5150791422634373e-09 0.008315031161175913 0.05563745859086134
600 1.3678895242053232e-09 0.008009444702067436 0.04742835553657671
650 7.97295144144854e-10 0.007756340126730597 0.041005393679504426
700 4.955027072872508e-10 0.007541523010450622 0.03588652719640683
750 3.26952505733119e-10 0.007355277809078227 0.031741699945804766
800 2.28079809669425e-10 0.007190772135396321 0.0283388667356097
850 1.6740688250245682e-10 0.0070430886773541835 0.025511087919311153
900 1.285787370019993e-10 0.006908617215661049 0.023135808134927115
950 1.0272737271483821e-10 0.006784661112026715 0.021121430224229135
1000 8.485708756987904e-11 0.00666917577190158 0.019398393705068604
1050 7.205487057669547e-11 0.006560590687885161 0.017913111738499174
1100 6.256808527556066e-11 0.00645768578581176 0.016623766869745437
1150 5.5311612644255553e-11 0.006359503867615358 0.015497342271521303
1200 4.95956949380729e-11 0.006265287548190113 0.01450749064719145
1250 4.497108434922277e-11 0.006174433125953724 0.01363298136952633
1300 4.113848568003936e-11 0.006086456360912426 0.012856553375943592
1350 3.7894244411734764e-11 0.006000966757020016 0.012164057096642217
1400 3.509700434684341e-11 0.005917648005631834 0.011543805130066954
1450 3.2646791114866734e-11 0.0058362429516808974 0.010986075611304926
1500 3.047162419666749e-11 0.0057565419206411774 0.010482728592938433
1550 2.8518785547589703e-11 0.005678373571327438 0.010026906987474651
1600 2.674902456030444e-11 0.005601597667171722 0.009612801428476203
1650 2.5132648345460727e-11 0.005526099319107536 0.009235463906228132
1700 2.364684318102256e-11 0.005451784367751481 0.008890658952552925
1750 2.22738128496706e-11 0.0053785756552780645 0.00857474397341364
1800 2.0999467166819425e-11 0.005306409997731785 0.00828457238435506
1850 1.981248634032446e-11 0.005235235712997337 0.00801741471597821
1900 1.8703645497204574e-11 0.005165010592738197 0.007770893978835104
1950 1.7665321582854872e-11 0.005095700231450881 0.007542932417168147
2000 1.6691129620612826e-11 0.005027276644582842 0.007331707414898625
2200 1.3337884992970958e-11 0.0047620560067199915 0.006624755360667705
2400 1.0684222347878934e-11 0.004509818551971694 0.006085626558073139
2600 8.569651147835874e-12 0.0042701563689207635 0.005664944401476197
2800 6.880467664046793e-12 0.004042847827602619 0.005330246779280808
3000 5.53031080702318e-12 0.0038276976187273065 0.00505947964928729
3200 4.451236186713385e-12 0.0036244664913722044 0.0048372340269775
3400 3.5889584063461567e-12 0.0034328472388819773 0.004652479793518582
3600 2.899884455453031e-12 0.0032524639490092502 0.004497152586021292
3800 2.3490041293166264e-12 0.003082882085506394 0.004365245542124993
4000 1.9082568526381613e-12 0.0029236226665142985 0.004252209796833539
4200 1.5552120004247398e-12 0.0027741769778961106 0.004154549344342977
4400 1.271985548938895e-12 0.002634020052274678 0.004069541438298781
4600 1.044349215466204e-12 0.002502622155329412 0.003995039958245835


==> dat/wDGctraj0.7.dat <==
0 0.464 2.0 4.0
1 0.3351104819666194 1.8162500000000001 3.9853
2 0.23467874513554104 1.6216989864858 3.9646657340734937
3 0.1665436375532871 1.436372094866646 3.9380672474105314
4 0.12303123308432684 1.2691081737067924 3.9057449039597536
5 0.09559945945191282 1.1221247506854997 3.868018328916328
6 0.07799540911205727 0.9946319327773804 3.825252143543592
7 0.06623635931155193 0.884671188884375 3.777841328056819
8 0.05793176680825134 0.7899775425898891 3.726201110280588
9 0.05168474022373433 0.7083597731496654 3.6707585129916924
10 0.04668869750190384 0.6378496174623414 3.611944898126836
11 0.04248033304834176 0.5767429692001109 3.55018936766204
12 0.03879423137772108 0.5235929229329536 3.4859130117277797
13 0.03547863664100855 0.47718357173668363 3.419524015123699
14 0.032446854697339364 0.436498248568862 3.351413620557032
15 0.02964918533110653 0.4006884018566108 3.2819529255166295
16 0.027056677247018733 0.3690456224598032 3.2114904687628587
17 0.024651725311800644 0.3409775766428313 3.1403505453578897
18 0.022422655971961594 0.31598779249232734 3.0688321770433955
19 0.02036065316158597 0.2936589139809618 2.9972086575838053
20 0.01845806353349061 0.2736389336836352 2.925727589909203
21 0.01670751387427505 0.25562991848513517 2.854611332759366
22 0.015101502443398782 0.23937879051801034 2.784057778227354
23 0.01363226080129649 0.22466978766502807 2.7142413873320757
24 0.012291763290216232 0.2113182900521579 2.6453144177998205
25 0.011071810198186476 0.1991657550343429 2.577408285998841
26 0.009964140623179083 0.18807555127441544 2.5106350129603747
27 0.008960549610661346 0.17792952258125705 2.4450887122603984
28 0.008052995654722447 0.16862514496920386 2.3808470849598544
29 0.007233691768323946 0.16007316696193058 2.3179728936278865
30 0.006495177657604785 0.15219564453998116 2.256515393597973
31 0.00583037308785273 0.14492429927372308 2.19651170498415
32 0.0052326139467832235 0.13819914190931326 2.13798811361152
33 0.00469567320885469 0.13196731466255965 2.080961292920969
34 0.004213769253349535 0.12618211427690282 2.0254394421426136
35 0.003781563966767179 0.12080216496181294 1.9714233386587865
36 0.0033941528834761023 0.1157907160018498 1.9189073045641432
37 0.003047049363547347 0.11111504339681896 1.867880089048054
38 0.002736164521801322 0.10674593858377614 1.8183256694409595
39 0.0024577843373924193 0.10265727027945326 1.7702239746457495
40 0.0022085451063337397 0.09882560790750264 1.7235515352757034
41 0.0019854081595463264 0.09522989705016267 1.6782820651940507
42 0.0017856345602159497 0.09185117897695291 1.6343869793422237
43 0.0016067603169460244 0.08867234762411175 1.5918358527934673
44 0.0014465725018386068 0.08567793848371455 1.5505968259087977
45 0.0013030865425107119 0.08285394475548992 1.5106369603310477
46 0.001174524860931247 0.08018765685310145 1.471922550352741
47 0.0010592969564874413 0.07766752196882744 1.4344193939533474
48 0.0009559809726174354 0.07528302090928268 1.3980930275359549
49 0.0008633067426918006 0.07302455983875114 1.362908928114323
50 0.0007801402789295772 0.07088337492093841 1.3288326864176707
51 0.0007054696456807433 0.06885144814676154 1.2958301540994084
52 0.0006383921434253903 0.06692143288513931 1.263867567962357
53 0.0005781027206788452 0.06508658790376155 1.2329116538505362
54 0.0005238835262877518 0.06334071878415302 1.2029297126087644
55 0.00047509451324385986 0.061678125805461864 1.1738896902777112
56 0.0004311650062361392 0.06009355749878188 1.1457602344744633
57 0.00039158614799784567 0.058582169182161206 1.118510738707431
58 0.00035590414352616923 0.05713948587881506 1.092111376189383
59 0.0003237142260269627 0.05576136909998278 1.0665331245431284
60 0.0002946552736370203 0.054443987041453354 1.041747782640204
61 0.0002684050113551171 0.053183787800784386 1.0177279806731099
62 0.00024467573798980904 0.05197747527211945 0.9944471844352374
63 0.00022321052317784488 0.050821987418494474 0.9718796946687727
64 0.00020377982455319508 0.04971447665864192 0.9500006422385537
65 0.00018617847989547907 0.048652292137415926 0.9287859797981919
66 0.00017022303352380724 0.04763296367680077 0.9082124705328348
67 0.00015574936031121506 0.046654187228642376 0.8882576744898669
68 0.00014261055447235417 0.04571381167127909 0.8688999329438025
69 0.00013067505372855109 0.04480982681058382 0.8501183511838536
70 0.00011982497259179887 0.04394035246193972 0.8318927800614296
71 0.0001099546213489765 0.0431036285036747 0.8142037965894939
72 0.00010096918988842566 0.04229800580474834 0.7970326838456481
73 9.27835778131332e-05 0.041521937940250525 0.7803614103954906
74 8.532135434877079e-05 0.04077397361773359 0.7641726094216938
75 7.851383340111933e-05 0.04005274974572951 0.7484495577168998
76 7.22992507656834e-05 0.03935698508314777 0.733176154674544
77 6.662203196133617e-05 0.038685474414733925 0.7183369013907018
78 6.143214046723972e-05 0.0380370832035028 0.7039168799716718
79 5.668449730441913e-05 0.037410742676137754 0.6899017331259748
80 5.233846393530011e-05 0.036805445301849905 0.6762776441054734
81 4.835738137004197e-05 0.036220240629189104 0.6630313170481811
82 4.470815918014619e-05 0.0356542314488536 0.6501499577647952
83 4.1360908838956625e-05 0.03510657025370994 0.6376212550018838
84 3.828861644552645e-05 0.03457645597005639 0.6254333622067988
85 3.5466850452108126e-05 0.03406313093668138 0.6135748798126335
86 3.2873500514469526e-05 0.03356587811051918 0.6020348380557492
87 3.048854402571762e-05 0.0330840184797187 0.5908026803334545
88 2.829383728488856e-05 0.032616908666745485 0.5798682471052156
89 2.6272928597088097e-05 0.03216393870575455 0.569221760337225
90 2.441089090763374e-05 0.03172452997992472 0.5588538084871677
91 2.2694171843072205e-05 0.03129813330575077 0.5487553320235244
92 2.1110459271212447e-05 0.03088422715246453 0.5389176094716962
93 1.9648560704043595e-05 0.030482315985814846 0.5293322439775325
94 1.8298295054805905e-05 0.03009192872639062 0.5199911503774852
95 1.7050395426381933e-05 0.029712617313532762 0.510886542763514
96 1.589642175508125e-05 0.029343955366659465 0.5020109225300294
97 1.4828682264014823e-05 0.028985536936533485 0.4933570668895148
98 1.3840162795550159e-05 0.02863697533963754 0.4849180178430078
99 1.2924463194529035e-05 0.028297902069401828 0.4766870715913164
100 1.2075740004538519e-05 0.027967965778551797 0.46865776837266143
101 1.1288654819896626e-05 0.02764683132732004 0.4608238827123711
102 1.0558327707331782e-05 0.027334178892698815 0.45317941407027623
103 9.88029517464636e-06 0.027029703134302818 0.44571857787155605
104 9.250472219882393e-06 0.02673311241277 0.4384357969069522
105 8.665118044466784e-06 0.0264441280569545 0.43132569308848623
106 8.120805058223522e-06 0.026162483676463184 0.4243830795470819
107 7.614390843635938e-06 0.025887924516358806 0.41760295305878953
108 7.142992781884323e-06 0.02562020685110087 0.4109804867866375
109 6.703965074467996e-06 0.02535909741502188 0.40451102332548233
110 6.294877922083723e-06 0.025104372866844152 0.39819006803759277
111 5.913498647260945e-06 0.02485581928593219 0.3920132826670773
112 5.557774569390316e-06 0.02461323169814955 0.3859764792216464
113 5.22581746052771e-06 0.024376413629348823 0.38007561411058727
114 4.915889427978272e-06 0.024145176684669478 0.37430678252821376
115 4.626390085401293e-06 0.023919340151953003 0.3686662130724418
116 4.3558448882353465e-06 0.023698730627708057 0.36315026258851973
117 4.1028945218104395e-06 0.02348318166417209 0.35775541122832294
118 3.866285241753429e-06 0.02327253343612032 0.3524782577159891
119 3.6448600763509178e-06 0.023066632426169187 0.3473155148110367
120 3.4375508095388397e-06 0.022865331127410182 0.3422640049604605
121 3.24337067125482e-06 0.022668487762291564 0.3373206561316459
122 3.061407669119748e-06 0.022475966016741025 0.3324824978182774
123 2.890818501898883e-06 0.022287634788591984 0.3277466572117433
124 2.7308230010107396e-06 0.02210336794944048 0.32311035553085415
125 2.5806990515748543e-06 0.021923044119119172 0.3185709045029958
126 2.439777949181006e-06 0.02174654645202992 0.31412570299013415
127 2.3074401527786237e-06 0.021573762434627348 0.30977223375337093
128 2.183111397876365e-06 0.021404583693392886 0.3055080603500238
129 2.0662591376527053e-06 0.02123890581268255 0.3013308241574671
130 1.9563892826486704e-06 0.021076628161872123 0.2972382415182211
131 1.853043212479129e-06 0.020917653731261043 0.2932281010010225
132 1.7557950354908298e-06 0.02076188897623109 0.28929826077283916
133 1.6642490745419745e-06 0.020609243669188433 0.28544664607701753
134 1.578037559104699e-06 0.020459630758847547 0.2816712468129641
135 1.4968185057208855e-06 0.02031296623644367 0.2779701152129676
136 1.42027377049342e-06 0.020169169008486247 0.2743413636119649
137 1.3481072587872393e-06 0.02002816077569023 0.2707831623062412
138 1.2800432786634537e-06 0.01988986591774447 0.2672937374972354
139 1.2158250257898139e-06 0.01975421138359755 0.26387136931679195
140 1.155213188674705e-06 0.019621126586960927 0.2605143899303663
141 1.0979846640713208e-06 0.019490543306747488 0.2572211817148466
142 1.0439313733039369e-06 0.01936239559218067 0.2539901755078053
143 9.92859171088626e-07 0.019236619672325168 0.25081984892513615
144 9.445868391646446e-07 0.019113153869805107 0.24770872474417052
145 8.989451577275258e-07 0.01899193851848937 0.24465536934949494
146 8.557760482674005e-07 0.018872915884936815 0.24165839123881933
147 8.149317819722072e-07 0.018756030093406123 0.23871643958636155
148 7.762742483607265e-07 0.018641227054246434 0.23582820286132922
149 7.396742792696241e-07 0.01852845439549549 0.2329924074991866
150 7.050110237363281e-07 0.018417661397521958 0.23020781662349887
151 6.721713696995259e-07 0.01830879893055787 0.22747322881624357
152 6.410494087849379e-07 0.018201819394975918 0.22478747693457332
153 6.115459407589929e-07 0.018096676664174388 0.22214942697210416
154 5.835680145199948e-07 0.01799332602994031 0.21955797696288806
155 5.570285027579565e-07 0.017891724150168518 0.2170120559263111
156 5.318457076528192e-07 0.01779182899882107 0.21451062285123565
157 5.079429951984171e-07 0.017693599818017842 0.21205266571777964
158 4.852484559382079e-07 0.017596997072155052 0.20963720055519608
159 4.6369459008020673e-07 0.017501982403954078 0.20726327053438476
160 4.43218015124294e-07 0.01740851859234815 0.20492994509363074
161 4.2375919428657154e-07 0.01731656951211953 0.20263631909622742
162 4.052621841439513e-07 0.01722610009520435 0.2003815120186993
163 3.876744000488954e-07 0.01713707629358672 0.19816466716839587
164 3.7094639798020614e-07 0.017049465043707874 0.19598495092928173
165 3.550316716019571e-07 0.016963234232319897 0.1938415520347985
166 3.3988646339992903e-07 0.016878352663717337 0.1917336808667226
167 3.2546958885406354e-07 0.01679479002828342 0.18966056877898965
168 3.117422726871648e-07 0.016712516872290868 0.18762146744550035
169 2.986679963050385e-07 0.016631504568900304 0.1856156482309645
170 2.8621235561203386e-07 0.01655172529030223 0.18364240158388098
171 2.7434292844908193e-07 0.01647315198095125 0.18170103645078872
172 2.630291509593024e-07 0.01639575833184374 0.17979087971096158
173 2.522422022395082e-07 0.016319518755792715 0.17791127563075443
174 2.4195489668488733e-07 0.016244408363655823 0.17606158533684124
175 2.3214158347914537e-07 0.016170402941474676 0.17424118630761815
176 2.2277805272378927e-07 0.016097478928485717 0.17244947188207482
177 2.1384144773831907e-07 0.016025613395964776 0.17068585078546653
178 2.053101830981608e-07 0.015954784026869336 0.16894974667114726
179 1.9716386800945972e-07 0.015884969096244286 0.16724059767795116
180 1.8938323464959526e-07 0.015816147452358462 0.16555785600253384
181 1.8195007112969597e-07 0.01574829849854103 0.163900987486111
182 1.7484715876069974e-07 0.015681402175688072 0.16226947121505364
183 1.6805821332781518e-07 0.015615438945411262 0.1606627991348217
184 1.615678300997442e-07 0.015550389773801724 0.15908047567674005
185 1.5536143231887092e-07 0.015486236115783536 0.15752201739713922
186 1.494252229369515e-07 0.015422959900032467 0.1559869526284044
187 1.4374613937776256e-07 0.015360543514436692 0.15447482114149386
188 1.3831181112380544e-07 0.01529896979207728 0.15298517381950544
189 1.3311051993862194e-07 0.015238221997707295 0.15151757234188767
190 1.2813116254964026e-07 0.015178283814709308 0.1500715888789072
191 1.233632156288347e-07 0.015119139332512018 0.14864680579600037
192 1.1879670291992342e-07 0.015060773034447578 0.14724281536765163
193 1.1442216437141494e-07 0.01500316978603203 0.1458592195004552
194 1.1023062714462133e-07 0.014946314823652043 0.14449562946503045
195 1.0621357837483531e-07 0.014890193743641922 0.14315166563647427
196 1.0236293957228504e-07 0.014834792491735511 0.14182695724304623
197 9.867104255727832e-08 0.014780097352878357 0.14052114212279398
198 9.513060683118031e-08 0.014726094941386082 0.13923386648783836
199 9.173471829157627e-08 0.01467277219143558 0.13796478469604787
200 8.847680920619347e-08 0.014620116347876178 0.13671355902984325
201 8.535063936593223e-08 0.01456811495734852 0.13547985948188257
202 8.235027834271875e-08 0.014516755859699389 0.13426336354738694
203 7.94700887828724e-08 0.014466027179681273 0.13306375602287634
204 7.670471067130579e-08 0.014415917318925848 0.13188072881109356
205 7.404904650617719e-08 0.014366414948181127 0.13071398073190296
206 7.149824732760928e-08 0.014317508999802359 0.1295632173389588
207 6.904769954780776e-08 0.014269188660487254 0.12842815074194575
208 6.669301253336728e-08 0.014221443364246432 0.12730849943420114
209 6.443000689377147e-08 0.014174262785600448 0.12620398812553668
210 6.225470343308673e-08 0.01412763683299503 0.12511434758008314
211 6.01633127246368e-08 0.014081555642426576 0.12403931445898868
212 5.8152225271041635e-08 0.014036009571270252 0.12297863116780776
213 5.6218002214422475e-08 0.013990989192303304 0.12193204570842342
214 5.4357366563828916e-08 0.013946485287916605 0.1208993115353518
215 5.2567194909043944e-08 0.013902488844507632 0.119880187416283
216 5.084450959188263e-08 0.013858991047048396 0.11887443729671811
217 4.918647130792641e-08 0.013815983273822108 0.11788183016856707
218 4.7590372113339815e-08 0.013773457091322584 0.1169021399425771
219 4.6053628813007366e-08 0.013731404249310675 0.11593514532446626
220 4.457377670771242e-08 0.013689816676022174 0.11498062969464098
221 4.3148463679467347e-08 0.013648686473521927 0.114038380991381
222 4.1775444595398865e-08 0.013608005913199064 0.11310819159737931
223 4.0452576011802195e-08 0.013567767431398437 0.11218985822952865
224 3.9177811161109125e-08 0.01352796362518358 0.11128318183185017
225 3.794919520557105e-08 0.013488587248226682 0.11038796747146318
226 3.676486074244735e-08 0.013449631206821196 0.1095040242374991
227 3.562302354641307e-08 0.013411088556012949 0.10863116514286547
228 3.452197853576556e-08 0.013372952495845712 0.10776920702876994
229 3.3460095949817924e-08 0.013335216367717352 0.10691797047191655
230 3.243581772562572e-08 0.013297873650842893 0.10607727969429044
231 3.144765406290173e-08 0.013260917958820851 0.10524696247544932
232 3.0494180166638604e-08 0.013224343036299446 0.10442685006724349
233 2.95740331575809e-08 0.013188142755739348 0.10361677711088864
234 2.8685909141271424e-08 0.013152311114269791 0.10281658155631818
235 2.7828560426942913e-08 0.013116842230634947 0.10202610458374453
236 2.7000792888038872e-08 0.013081730342227638 0.1012451905273613
237 2.620146345662745e-08 0.013046969802207512 0.10047368680112037
238 2.5429477744422792e-08 0.013012555076700945 0.09971144382652021
239 2.4683787783551447e-08 0.012978480742080014 0.0989583149623443
240 2.396338988059772e-08 0.012944741482318018 0.09821415643628989
241 2.3267322577834378e-08 0.012911332086419047 0.09747882727843005
242 2.2594664715894923e-08 0.012878247445919281 0.09675218925645335
243 2.194453359247165e-08 0.012845482552457684 0.09603410681262779
244 2.1316083211932418e-08 0.01281303249541393 0.09532444700243714
245 2.0708502621038592e-08 0.01278089245961142 0.09462307943483947
246 2.0121014326219238e-08 0.01274905772308334 0.09392987621409987
247 1.9552872788112057e-08 0.01271752365489979 0.09324471188315005
248 1.900336298932308e-08 0.012686285713054093 0.09256746336843008
249 1.8471799071582546e-08 0.012655339442406398 0.09189800992616814
250 1.7957523038688013e-08 0.012624680472682847 0.09123623309005618
251 1.7459903521825693e-08 0.012594304516528584 0.09058201662028044
252 1.697833460404951e-08 0.01256420736761293 0.08993524645386723
253 1.6512234700875057e-08 0.012534384898785153 0.08929581065630579
254 1.6061045494112367e-08 0.012504833060279268 0.0886635993744109
255 1.5624230916218958e-08 0.012475547877966389 0.08803850479038952
256 1.5201276182602758e-08 0.012446525451653213 0.0874204210770768
257 1.479168686944397e-08 0.012417761953425201 0.08680924435430765
258 1.4394988034736676e-08 0.012389253626033152 0.08620487264639143
259 1.4010723380374804e-08 0.012360996781321862 0.08560720584065831
260 1.3638454453224082e-08 0.012332987798699601 0.08501614564704664
261 1.3277759883231786e-08 0.012305223123647225 0.08443159555870194
262 1.2928234656729946e-08 0.012277699266265712 0.08385346081355884
263 1.2589489423185887e-08 0.012250412799861025 0.08328164835687818
264 1.2261149833746348e-08 0.012223360359565187 0.08271606680471265
265 1.1942855910008791e-08 0.012196538640992523 0.08215662640827466
266 1.1634261441536e-08 0.012169944398930018 0.08160323901918155
267 1.1335033410707659e-08 0.012143574446060844 0.08105581805555351
268 1.1044851443576331e-08 0.012117425651720042 0.08051427846894063
269 1.0763407285464433e-08 0.012091494940681497 0.07997853671205624
270 1.0490404300104502e-08 0.012065779291975241 0.07944851070729413
271 1.022555699118688e-08 0.012040275737734269 0.07892411981600832
272 9.96859054523755e-09 0.012014981362069996 0.07840528480853437
273 9.71924039480411e-09 0.011989893299975567 0.07789192783493197
274 9.477251800980282e-09 0.01196500873625619 0.07738397239642929
275 9.242379454348704e-09 0.011940324904485794 0.07688134331754994
276 9.014387093468616e-09 0.011915839085989203 0.07638396671890418
277 8.793047140079238e-09 0.011891548608849164 0.07589176999062641
278 8.5781403502316e-09 0.011867450846937518 0.0754046817664416
279 8.36945548060103e-09 0.01184354321896983 0.07492263189834375
280 8.166788969270272e-09 0.011819823187582845 0.07444555143187014
281 7.96994463030845e-09 0.011796288258434151 0.07397337258195551
282 7.778733361504812e-09 0.011772935979323391 0.07350602870935055
283 7.592972864648137e-09 0.0117497639393345 0.0730434542975902
284 7.412487377772616e-09 0.011726769767998337 0.07258558493049677
285 7.237107418819724e-09 0.011703951134475178 0.0721323572702042
286 7.0666695401927285e-09 0.011681305746756554 0.0716837090356896
287 6.90101609370593e-09 0.011658831350885858 0.07123957898179889
288 6.739995005455253e-09 0.01163652573019727 0.07079990687875361
289 6.583459560159738e-09 0.011614386704572481 0.07036463349212647
290 6.431268194545362e-09 0.011592412129714732 0.06993370056327347
291 6.283284299363443e-09 0.011570599896439732 0.06950705079021081
292 6.139376029655306e-09 0.011548947929982989 0.06908462780892506
293 5.99941612289392e-09 0.011527454189323124 0.06866637617510568
294 5.863281724650488e-09 0.011506116666520749 0.06825224134628882
295 5.7308542214511665e-09 0.01148493338607248 0.06784216966440217
296 5.602019080504722e-09 0.011463902404279736 0.06743610833870037
297 5.476665695997305e-09 0.011443021808631878 0.06703400542908143
298 5.354687241664754e-09 0.011422289717203358 0.06663580982977425
299 5.235980529366523e-09 0.011401704278064499 0.06624147125338792
300 5.120445873398366e-09 0.011381263668705548 0.06585094021531389
301 5.007986960293112e-09 0.01136096609547368 0.06546416801847196
302 4.8985107238706856e-09 0.011340809793022589 0.06508110673839164
303 4.791927225309551e-09 0.011320793023774377 0.06470170920862044
304 4.6881495380224066e-09 0.0113009140773934 0.06432592900645104
305 4.5870936371289415e-09 0.011281171270271785 0.06395372043895936
306 4.488678293328109e-09 0.011261562945026315 0.06358503852934602
307 4.392824970981329e-09 0.011242087470006396 0.06321983900357345
308 4.299457730226814e-09 0.011222743238812819 0.06285807827729169
309 4.208503132953317e-09 0.011203528669827056 0.06249971344304561
310 4.119890152469495e-09 0.011184442205750834 0.062144702257756784
311 4.033550086712485e-09 0.011165482313155702 0.06179300313047323
312 3.949416474846398e-09 0.011146647482042369 0.06144457511038072
313 3.867425017108116e-09 0.011127936225409566 0.06109937787506906
314 3.787513497764301e-09 0.01110934707883218 0.060757371719047444
315 3.7096217110495146e-09 0.011090878600048464 0.0604185175425027
316 3.6336913899612427e-09 0.011072529368556051 0.060082776840294706
317 3.5596661377931464e-09 0.011054297985216616 0.059750111691183314
318 3.487491362293097e-09 0.01103618307186892 0.05942048474728115
319 3.4171142123376475e-09 0.011018183270950081 0.05909385922372708
320 3.3484835170193043e-09 0.011000297245124817 0.058770198888574925
321 3.2815497270476104e-09 0.010982523676922531 0.058449468052892535
322 3.21626485836933e-09 0.010964861268381991 0.058131631561066065
323 3.152582437917217e-09 0.010947308740703468 0.05781665478130478
324 3.0904574514007883e-09 0.010929864833908124 0.05750450359634162
325 3.029846293056279e-09 0.010912528306504486 0.05719514439432494
326 2.9707067172765883e-09 0.010895297935161847 0.056888544059896975
327 2.912997792045403e-09 0.01087817251439041 0.056584669965454734
328 2.8566798541030165e-09 0.01086115085622803 0.05628348996258901
329 2.801714465774417e-09 0.010844231789933396 0.05598497237369745
330 2.7480643733932516e-09 0.010827414161685507 0.055689085983767664
331 2.695693467258081e-09 0.010810696834289271 0.05539580003232645
332 2.644566743060053e-09 0.010794078686887105 0.055105084205551255
333 2.5946502647237496e-09 0.010777558614676408 0.054816908628540356
334 2.5459111286053683e-09 0.010761135528632728 0.05453124385773792
335 2.498317428994816e-09 0.01074480835523854 0.054248060873510556
336 2.4518382248705218e-09 0.01072857603621746 0.053967331072871855
337 2.4064435078579256e-09 0.010712437528273815 0.05368902626235163
338 2.3621041713446728e-09 0.010696391802837407 0.05341311865100653
339 2.3187919807074774e-09 0.010680437845813368 0.0531395808435689
340 2.2764795446075375e-09 0.010664574657337004 0.05286838583373075
341 2.2351402873131325e-09 0.01064880125153348 0.052599506997559775
342 2.1947484220097826e-09 0.010633116656282268 0.05233291808704463
343 2.155278925059969e-09 0.01061751991298625 0.052068593223766335
344 2.1167075111759862e-09 0.010602010076345328 0.051806506892693255
345 2.0790106094709955e-09 0.0105865862141345 0.05154663393609677
346 2.0421653403547775e-09 0.010571247406986261 0.05128894954758503
347 2.0061494932420465e-09 0.01055599274817724 0.05103342926625214
348 1.9709415050425206e-09 0.010540821343418997 0.0507800489709403
349 1.936520439403154e-09 0.010525732310652848 0.05052878487461242
350 1.90286596667419e-09 0.010510724779848688 0.05027961351883272
351 1.86995834457178e-09 0.010495797892807654 0.050032511768353084
352 1.8377783995110649e-09 0.010480950802968599 0.049787456805802745
353 1.806307508584631e-09 0.010466182675218273 0.04954442612647915
354 1.7755275821622695e-09 0.01045149268570512 0.04930339753323777
355 1.745421047088932e-09 0.010436880021656622 0.04906434913147875
356 1.715970830458694e-09 0.010422343881200126 0.04882725932422828
357 1.6871603439434145e-09 0.010407883473187038 0.048592106807312685
358 1.6589734686556413e-09 0.010393498017020365 0.048358870564623235
359 1.6313945405261012e-09 0.01037918674248549 0.048127529863469784
360 1.604408336176893e-09 0.010364948889584119 0.04789806425002123
361 1.5780000592722618e-09 0.010350783708371355 0.047670453544831085
362 1.5521553273295183e-09 0.010336690458795799 0.047444677838446275
363 1.5268601589733652e-09 0.010322668410542635 0.04722071748709743
364 1.5021009616175444e-09 0.010308716842879637 0.04699855310846894
365 1.4778645195583352e-09 0.010294835044506012 0.04677816557754717
366 1.4541379824650402e-09 0.010281022313404045 0.04655953602254503
367 1.4309088542531752e-09 0.010267277956693476 0.04634264582090143
368 1.4081649823266273e-09 0.010253601290488554 0.04612747659535416
369 1.3858945471755592e-09 0.0102399916397577 0.04591401021008434
370 1.3640860523173773e-09 0.010226448338185742 0.045702228766931294
371 1.3427283145685335e-09 0.010212970728038662 0.045492114601676216
372 1.3218104546354196e-09 0.010199558160030793 0.045283650280393224
373 1.3013218880130513e-09 0.01018620999319443 0.04507681859586643
374 1.2812523161806665e-09 0.010172925594751787 0.04487160256407169
375 1.261591718083784e-09 0.01015970433998928 0.044667985420721666
376 1.242330341892654e-09 0.01014654561213405 0.044465950617872965
377 1.2234586970274121e-09 0.01013344880223271 0.044265481820593984
378 1.2049675464406202e-09 0.010120413309032265 0.04406656290369236
379 1.186847899148218e-09 0.010107438538863138 0.0438691779485007
380 1.1690910030002553e-09 0.010094523905524297 0.04367331123971947
381 1.1516883376830769e-09 0.01008166883017041 0.043478947262315895
382 1.1346316079449733e-09 0.010068872741200989 0.043286070698477695
383 1.117912737037571e-09 0.010056135074151507 0.043094666424620585
384 1.1015238603655528e-09 0.010043455271586418 0.042904719508448486
385 1.0854573193375526e-09 0.010030832782994058 0.04271621520606533
386 1.0697056554113367e-09 0.010018267064683393 0.04252913895913747
387 1.0542616043266475e-09 0.010005757579682558 0.042343476392105686
388 1.0391180905193125e-09 0.009993303797639172 0.04215921330944582
389 1.02426822171046e-09 0.00998090519472238 0.041976335692976985
390 1.0097052836649195e-09 0.009968561253526603 0.041794829699216565
391 9.954227351130799e-10 0.009956271462976929 0.04161468165678092
392 9.81414202830703e-10 0.009944035318236157 0.04143587806383102
393 9.676734768713784e-10 0.009931852320613431 0.041258405585562034
394 9.541945059465021e-10 0.00991972197747444 0.04108225105173609
395 9.409713929478518e-10 0.009907643802153152 0.040907401454257336
396 9.279983906079845e-10 0.009895617313865063 0.04073384394478842
397 9.152698972938936e-10 0.00988364203762191 0.0405615658324077
398 9.027804529294795e-10 0.009871717504147844 0.04039055458130628
399 8.905247350425845e-10 0.00985984324979701 0.04022079780852418
400 8.784975549324712e-10 0.009848018816472532 0.04005228328172482
401 8.666938539537784e-10 0.009836243751546857 0.03988499891700716
402 8.551086999131253e-10 0.009824517607783434 0.039718932776754715
403 8.437372835746745e-10 0.009812839943259707 0.03955407306752071
404 8.325749152710884e-10 0.009801210321291404 0.0393904081379488
405 8.216170216164426e-10 0.009789628310358085 0.03922792647672849
406 8.108591423177805e-10 0.009778093484029915 0.03906661671058486
407 8.002969270821051e-10 0.009766605420895679 0.03890646760230163
408 7.899261326157207e-10 0.009755163704491962 0.03874746804877722
409 7.797426197129416e-10 0.009743767923233521 0.03858960707911296
410 7.697423504312867e-10 0.009732417670344787 0.038432873852732995
411 7.599213853503853e-10 0.009721112543792501 0.038277257657535216
412 7.502758809119066e-10 0.009709852146219456 0.038122747908072636
413 7.408020868379238e-10 0.009698636084879319 0.03796933414376468
414 7.314963436252101e-10 0.009687463971572509 0.03781700602713778
415 7.223550801130501e-10 0.009676335422583138 0.03766575334209474
416 7.133748111222371e-10 0.009665250058616964 0.03751556599221242
417 7.045521351629923e-10 0.00965420750474034 0.03736643399906705
418 6.958837322096413e-10 0.009643207390320164 0.037218347500586835
419 6.873663615399303e-10 0.009632249348964795 0.037071296749431173
420 6.789968596369667e-10 0.009621333018465914 0.036925272111396214
421 6.707721381518005e-10 0.009610458040741315 0.03678026406384602
422 6.626891819247665e-10 0.009599624061778623 0.03663626319416907
423 6.54745047063743e-10 0.009588830731579899 0.03649326019825955
424 6.46936859077559e-10 0.009578077704107131 0.03635124587902294
425 6.392618110628339e-10 0.009567364637228596 0.036210211144905566
426 6.317171619425997e-10 0.009556691192666063 0.03607014700844758
427 6.24300234755097e-10 0.00954605703594284 0.035931044584858976
428 6.170084149912035e-10 0.009535461836332635 0.03579289509061824
429 6.09839148978997e-10 0.009524905266809226 0.03565568984209323
430 6.027899423140045e-10 0.009514387003996913 0.03551942025418385
431 5.958583583337399e-10 0.009503906728121757 0.03538407783898611
432 5.890420166351781e-10 0.009493464122963572 0.0352496542044773
433 5.823385916338543e-10 0.009483058875808675 0.03511614105322176
434 5.757458111633274e-10 0.009472690677403361 0.034983530181096976
435 5.692614551137748e-10 0.009462359221908108 0.03485181347603957
436 5.628833541085452e-10 0.009452064206852484 0.0347209829168109
437 5.566093882175142e-10 0.009441805333090759 0.03459103057178187
438 5.504374857061384e-10 0.009431582304758192 0.03446194859773658
439 5.443656218191355e-10 0.009421394829227995 0.03433372923869466
440 5.383918175977493e-10 0.009411242617068962 0.034206364824751645
441 5.325141387295987e-10 0.009401125382003737 0.03407984777093741
442 5.267306944301336e-10 0.009391042840867725 0.03395417057609208
443 5.21039636354764e-10 0.00938099471356863 0.033829325821759355
444 5.1543915754074e-10 0.009370980723046601 0.03370530617109662
445 5.099274913779136e-10 0.009361000595234991 0.03358210436780193
446 5.045029106075188e-10 0.009351054059021707 0.033459713235057274
447 4.991637263481458e-10 0.009341140846211142 0.03333812567448796
448 4.939082871481137e-10 0.009331260691486683 0.03321733466513787
449 4.88734978063458e-10 0.009321413332373777 0.03309733326246021
450 4.836422197607902e-10 0.009311598509203557 0.03297811459732361
451 4.786284676442968e-10 0.009301815965077013 0.03285967187503316
452 4.73692211006177e-10 0.00929206544582969 0.03274199837436628
453 4.68831972199837e-10 0.009282346699996922 0.03262508744662312
454 4.6404630583517655e-10 0.009272659478779576 0.032508932514691086
455 4.593337979953321e-10 0.009263003536010306 0.032393527072123555
456 4.546930654742548e-10 0.009253378628120305 0.03227886468223227
457 4.5012275503452e-10 0.009243784514106549 0.032164938977193254
458 4.456215426847916e-10 0.009234220955499526 0.032051743657166135
459 4.411881329763708e-10 0.009224687716331439 0.03193927248942646
460 4.3682125831828797e-10 0.009215184563104863 0.031827519307510974
461 4.32519678310404e-10 0.009205711264761888 0.03171647801037544
462 4.2828217909400757e-10 0.00919626759265368 0.03160614256156498
463 4.2410757271941425e-10 0.009186853320510512 0.031496506988396594
464 4.199946965300813e-10 0.009177468224412216 0.03138756538115376
465 4.1594241256276994e-10 0.009168112082759068 0.03127931189229277
466 4.1194960696330445e-10 0.009158784676243096 0.031171740735660772
467 4.080151894174855e-10 0.009149485787819798 0.03106484618572517
468 4.0413809259673344e-10 0.009140215202680274 0.03095862257681434
469 4.003172716180464e-10 0.009130972708223755 0.030853064302369327
470 3.9655170351787245e-10 0.009121758094030527 0.030748165814206457
471 3.928403867395071e-10 0.009112571151835237 0.030643921621790627
472 3.891823406336396e-10 0.009103411675500593 0.030540326291519104
473 3.8557660497168106e-10 0.009094279460991433 0.030437374446015672
474 3.8202223947151874e-10 0.00908517430634915 0.030335060763434944
475 3.785183233353552e-10 0.00907609601166651 0.030233379976776685
476 3.750639547992937e-10 0.009067044379062793 0.030132326873209957
477 3.716582506943509e-10 0.009058019212659313 0.030031896293406975
478 3.68300346018577e-10 0.009049020318555263 0.02993208313088645
479 3.6498939351998306e-10 0.009040047504803918 0.02983288233136633
480 3.6172456328997545e-10 0.009031100581389158 0.029734288892125735
481 3.5850504236701193e-10 0.009022179360202325 0.029636297861375956
482 3.5533003435020093e-10 0.009013283655019405 0.02953890433764039
483 3.521987590225709e-10 0.009004413281478532 0.02944210346914323
484 3.491104519837502e-10 0.008995568057057797 0.029345890453206805
485 3.460643642917989e-10 0.008986747801053371 0.029250260535657407
486 3.4305976211394776e-10 0.008977952334557934 0.029155209010239474
487 3.4009592638600123e-10 0.008969181480439391 0.02906073121803799
488 3.3717215248017487e-10 0.008960435063319902 0.028966822546909007
489 3.3428774988113507e-10 0.008951712909555178 0.028873478430918097
490 3.314420418700264e-10 0.008943014847214081 0.028780694349786664
491 3.286343652162685e-10 0.008934340706058494 0.028688465828345937
492 3.258640698769185e-10 0.008925690317523466 0.028596788435998614
493 3.231305187033942e-10 0.008917063514697642 0.028505657786187907
494 3.2043308715536414e-10 0.008908460132303939 0.028415069535873982
495 3.177711630216132e-10 0.008899880006680502 0.02832501938501761
496 3.1514414614770056e-10 0.008891322975761912 0.028235503076070985
497 3.1255144817022837e-10 0.008882788879060651 0.028146516393475474
498 3.0999249225754754e-10 0.00887427755764881 0.02805805516316634
499 3.074667128567338e-10 0.008865788854140067 0.027970115252084243
500 3.049735554466633e-10 0.00885732261267187 0.027882692567693393
501 3.025124762970348e-10 0.008848878678887907 0.027795783057506313
502 3.000829422331774e-10 0.00884045689992076 0.02770938270861508
503 2.9768443040649655e-10 0.00883205712437484 0.027623487547228938
504 2.953164280704091e-10 0.008823679202309516 0.0275380936382182
505 2.9297843236162556e-10 0.00881532298522248 0.027453197084664323
506 2.9066995008664135e-10 0.008806988326033344 0.027368794027416075
507 2.883904975133014e-10 0.008798675079067435 0.027284880644651708
508 2.861396001673071e-10 0.008790383100039828 0.027201453151447
509 2.839167926335382e-10 0.00878211224603956 0.02711850779934915
510 2.8172161836206773e-10 0.008773862375514094 0.027036040875956364
511 2.7955362947874477e-10 0.008765633348253943 0.026954048704503086
512 2.7741238660023394e-10 0.008757425025377536 0.02687252764345079
513 2.752974586533925e-10 0.008749237269316253 0.026791474086084205
514 2.732084226988773e-10 0.008741069943799671 0.026710884460112952
515 2.7114486375887424e-10 0.008732922913841005 0.02663075522727847
516 2.6910637464884234e-10 0.00872479604572273 0.02655108288296615
517 2.6709255581317377e-10 0.008716689206982391 0.026471863955822614
518 2.651030151646705e-10 0.008708602266398616 0.026393095007378086
519 2.631373679277381e-10 0.00870053509397728 0.0263147726316737
520 2.611952364852071e-10 0.008692487560937871 0.02623689345489375
521 2.592762502286875e-10 0.00868445953970003 0.026159454135002768
522 2.5738004541237036e-10 0.008676450903870253 0.026082451361387385
523 2.555062650101862e-10 0.008668461528228776 0.026005881854502845
524 2.5365455857624204e-10 0.008660491288716623 0.02592974236552419
525 2.5182458210844936e-10 0.008652540062422824 0.025854029676001963
526 2.50015997915268e-10 0.008644607727571797 0.025778740597522436
527 2.4822847448548483e-10 0.008636694163510875 0.0257038719713722
528 2.4646168636095587e-10 0.008628799250698026 0.025629420668207184
529 2.447153140122352e-10 0.008620922870689695 0.025555383587725893
530 2.42989043717021e-10 0.008613064906128821 0.025481757658346933
531 2.412825674413487e-10 0.008605225240732999 0.02540853983689066
532 2.39595582723464e-10 0.00859740375928279 0.02533572710826494
533 2.3792779256030975e-10 0.008589600347610186 0.025263316485154987
534 2.362789052965629e-10 0.00858181489258722 0.02519130500771713
535 2.34648634516158e-10 0.008574047282114703 0.02511968974327654
536 2.330366989362388e-10 0.008566297405111126 0.025048467786028834
537 2.314428223034764e-10 0.008558565151501689 0.024977636256745452
538 2.2986673329269796e-10 0.008550850412207467 0.024907192302482832
539 2.2830816540776923e-10 0.00854315307913471 0.024837133096295268
540 2.2676685688467688e-10 0.008535473045164292 0.024767455836951408
541 2.2524255059675624e-10 0.008527810204141265 0.024698157748654366
542 2.2373499396201472e-10 0.008520164450864565 0.024629236080765365
543 2.2224393885249817e-10 0.008512535681076835 0.024560688107530888
544 2.2076914150565307e-10 0.008504923791454382 0.02449251112781324
545 2.1931036243763506e-10 0.008497328679597247 0.024424702464824543
546 2.1786736635851842e-10 0.008489750244019403 0.024357259465864027
547 2.1643992208936094e-10 0.00848218838413908 0.024290179502058685
548 2.1502780248107893e-10 0.0084746430002692 0.024223459968107097
549 2.1363078433509035e-10 0.00846711399360793 0.024157098282026522
550 2.1224864832568444e-10 0.008459601266229362 0.02409109188490311
551 2.108811789240749e-10 0.008452104721074287 0.02402543824064525
552 2.0952816432409895e-10 0.008444624261941099 0.023960134835739947
553 2.08189396369523e-10 0.008437159793476803 0.023895179179012287
554 2.0686467048291566e-10 0.008429711221168135 0.02383056880138782
555 2.0555378559605284e-10 0.008422278451332785 0.02376630125565792
556 2.0425654408181808e-10 0.008414861391110726 0.023702374116248027
557 2.0297275168756373e-10 0.008407459948455657 0.02363878497898876
558 2.0170221746989827e-10 0.008400074032126541 0.023575531460889834
559 2.0044475373086634e-10 0.008392703551679247 0.02351261119991676
560 1.9920017595549e-10 0.008385348417458293 0.023450021854770284
561 1.9796830275063844e-10 0.008378008540588688 0.023387761104668534
562 1.9674895578519594e-10 0.00837068383296787 0.023325826649131815
563 1.9554195973149756e-10 0.008363374207257745 0.02326421620777003
564 1.943471422080047e-10 0.008356079576876816 0.023202927520072726
565 1.931643337231892e-10 0.00834879985599241 0.02314195834520162
566 1.9199336762060106e-10 0.008341534959512991 0.023081306461785737
567 1.9083408002509049e-10 0.008334284803080579 0.02302096966771894
568 1.8968630979015885e-10 0.008327049303063236 0.022960945779959985
569 1.8854989844641244e-10 0.008319828376547662 0.022901232634334932
570 1.8742469015109358e-10 0.008312621941331873 0.02284182808534197
571 1.8631053163866486e-10 0.00830542991591795 0.0227827300059586
572 1.852072721724226e-10 0.008298252219504901 0.022723936287451094
573 1.841147634971151e-10 0.00829108877198158 0.022665444839186283
574 1.8303285979254487e-10 0.008283939493919708 0.02260725358844557
575 1.8196141762813055e-10 0.008276804306566967 0.02254936048024118
576 1.8090029591840782e-10 0.008269683131840176 0.022491763477134597
577 1.7984935587944853e-10 0.008262575892318548 0.022434460559057172
578 1.788084609861759e-10 0.008255482511237023 0.02237744972313286
579 1.7777747693055753e-10 0.008248402912479684 0.022320728983503048
580 1.7675627158065496e-10 0.008241337020573244 0.02226429637115349
581 1.757447149405112e-10 0.008234284760680607 0.022208149933743256
582 1.747426791108583e-10 0.008227246058594513 0.022152287735435736
583 1.737500382506246e-10 0.008220220840731247 0.022096707856731602
584 1.7276666853922666e-10 0.008213209034124423 0.022041408394303765
585 1.717924481396257e-10 0.008206210566418843 0.021986387460834266
586 1.7082725716213348e-10 0.008199225365864423 0.02193164318485306
587 1.698709776289499e-10 0.008192253361310188 0.021877173710578728
588 1.6892349343941715e-10 0.00818529448219834 0.021822977197761006
589 1.6798469033597389e-10 0.00817834865855839 0.021769051821525196
590 1.6705445587079392e-10 0.008171415821001362 0.021715395772218364
591 1.6613267937309485e-10 0.008164495900714051 0.02166200725525734
592 1.6521925191710209e-10 0.008157588829453366 0.02160888449097847
593 1.6431406629065277e-10 0.008150694539540716 0.021556025714489137
594 1.6341701696442748e-10 0.00814381296385648 0.021503429175520967
595 1.6252800006179374e-10 0.008136944035834516 0.021451093138284767
596 1.616469133292503e-10 0.008130087689456758 0.02139901588132711
597 1.607736561074578e-10 0.008123243859247859 0.021347195697388605
598 1.599081293028424e-10 0.008116412480269888 0.021295630893263747
599 1.5905023535976258e-10 0.008109593488117106 0.021244319789662437
600 1.5819987823322373e-10 0.008102786818910784 0.02119326072107304
601 1.5735696336213117e-10 0.008095992409294086 0.021142452035627042
602 1.565213976430689e-10 0.008089210196427016 0.021091892094965238
603 1.556930894045926e-10 0.008082440117981402 0.02104157927410546
604 1.5487194838202656e-10 0.008075682112135954 0.020991511961311795
605 1.540578856927534e-10 0.00806893611757137 0.020941688557965323
606 1.5325081381198568e-10 0.008062202073465499 0.02089210747843627
607 1.5245064654901003e-10 0.008055479919488554 0.020842767149957673
608 1.5165729902389256e-10 0.008048769595798384 0.020793666012500423
609 1.508706876446363e-10 0.008042071043035783 0.02074480251864975
610 1.500907300847823e-10 0.008035384202319881 0.0206961751334831
611 1.4931734526144188e-10 0.00802870901524355 0.020647782334449367
612 1.4855045331375446e-10 0.008022045423868883 0.020599622611249518
613 1.4778997558175954e-10 0.008015393370722722 0.020551694465718518
614 1.4703583458567536e-10 0.008008752798792231 0.020503996411708622
615 1.462879540055743e-10 0.008002123651520502 0.020456526974973938
616 1.4554625866144921e-10 0.007995505872802245 0.020409284693056303
617 1.448106744936591e-10 0.007988899406979489 0.020362268115172413
618 1.440811285437494e-10 0.007982304198837352 0.02031547580210223
619 1.43357548935637e-10 0.007975720193599847 0.020268906326078633
620 1.42639864857153e-10 0.007969147336925738 0.020222558270678263
621 1.4192800654193585e-10 0.007962585574904441 0.020176430230713607
622 1.4122190525166796e-10 0.007956034854051965 0.02013052081212629
623 1.4052149325864736e-10 0.007949495121306901 0.02008482863188149
624 1.3982670382868927e-10 0.007942966324026456 0.020039352317863593
625 1.3913747120434907e-10 0.007936448409982524 0.01999409050877293
626 1.384537305884611e-10 0.007929941327357802 0.019949041854023693
627 1.3777541812798662e-10 0.007923445024741951 0.019904205013642966
628 1.3710247089816412e-10 0.007916959451127793 0.01985957865817085
629 1.3643482688695632e-10 0.007910484555907552 0.019815161468561684
630 1.3577242497978746e-10 0.007904020288869135 0.01977095213608637
631 1.3511520494456493e-10 0.007897566600192451 0.019726949362235725
632 1.3446310741697953e-10 0.007891123440445772 0.019683151858624924
633 1.3381607388607888e-10 0.007884690760582127 0.01963955834689896
634 1.3317404668010807e-10 0.007878268511935743 0.019596167558639133
635 1.325369689526122e-10 0.007871856646218518 0.019552978235270576
636 1.3190478466879566e-10 0.00786545511551653 0.019509989127970747
637 1.3127743859213307e-10 0.007859063872286595 0.019467198997578948
638 1.306548762712261e-10 0.00785268286935284 0.019424606614506786
639 1.3003704402690193e-10 0.007846312059903326 0.019382210758649637
640 1.2942388893954845e-10 0.007839951397486717 0.019340010219299018
641 1.2881535883668099e-10 0.007833600836008954 0.019298003795055956
642 1.282114022807363e-10 0.007827260329729998 0.019256190293745236
643 1.2761196855708896e-10 0.007820929833260578 0.019214568532330594
644 1.2701700766228627e-10 0.007814609301558995 0.01917313733683083
645 1.2642647029249633e-10 0.007808298689927948 0.019131895542236776
646 1.2584030783216637e-10 0.007801997954011393 0.0190908419924292
647 1.2525847234288558e-10 0.007795707049791438 0.019049975540097533
648 1.2468091655245032e-10 0.007789425933585274 0.019009295046659522
649 1.2410759384412517e-10 0.007783154562042129 0.018968799382181673
650 1.2353845824609895e-10 0.00777689289214026 0.01892848742530058
651 1.2297346442112869e-10 0.007770640881183973 0.018888358063145073
652 1.2241256765637085e-10 0.007764398486800678 0.01884841019125919
653 1.2185572385339366e-10 0.00775816566693797 0.01880864271352595
654 1.213028895183686e-10 0.0077519423798607405 0.01876905454209198
655 1.2075402175243669e-10 0.007745728584148322 0.018729644597292847
656 1.2020907824224658e-10 0.00773952423869166 0.01869041180757927
657 1.1966801725066075e-10 0.007733329302690514 0.018651355109444042
658 1.1913079760762687e-10 0.007727143735650685 0.01861247344734973
659 1.1859737870121078e-10 0.007720967497381276 0.01857376577365717
660 1.180677204687883e-10 0.007714800547991978 0.018535231048554635
661 1.1754178338839228e-10 0.007708642847890382 0.018496868239987835
662 1.1701952847021272e-10 0.0077024943577793225 0.018458676323590557
663 1.1650091724824586e-10 0.007696355038654246 0.0184206542826161
664 1.1598591177209023e-10 0.007690224851800602 0.01838280110786935
665 1.1547447459888674e-10 0.007684103758791271 0.018345115797639644
666 1.1496656878539949e-10 0.007677991721484007 0.01830759735763425
667 1.1446215788023539e-10 0.007671888702018915 0.018270244800912584
668 1.1396120591619898e-10 0.0076657946628159454 0.01823305714782109
669 1.1346367740278066e-10 0.007659709566572421 0.018196033425928786
670 1.1296953731877577e-10 0.007653633376260587 0.018159172669963496
671 1.1247875110503121e-10 0.007647566055125186 0.0181224739217487
672 1.1199128465731795e-10 0.007641507566681055 0.01808593623014108
673 1.1150710431932677e-10 0.007635457874710745 0.018049558650968658
674 1.1102617687578496e-10 0.007629416943262171 0.018013340246969604
675 1.1054846954569136e-10 0.007623384736646279 0.017977280087731643
676 1.1007394997566836e-10 0.007617361219434746 0.01794137724963212
677 1.0960258623342733e-10 0.007611346356457689 0.01790563081577861
678 1.0913434680134634e-10 0.007605340112801403 0.01787003987595021
679 1.0866920057015811e-10 0.007599342453806131 0.017834603526539355
680 1.0820711683274522e-10 0.007593353345063839 0.01779932087049428
681 1.0774806527804153e-10 0.007587372752416027 0.017764191017262045
682 1.0729201598503723e-10 0.007581400641951555 0.01772921308273212
683 1.0683893941688584e-10 0.00757543698000449 0.017694386189180563
684 1.0638880641511104e-10 0.007569481733151981 0.017659709465214758
685 1.0594158819391183e-10 0.007563534868212144 0.017625182045718703
686 1.0549725633456383e-10 0.007557596352241981 0.017590803071798843
687 1.0505578277991495e-10 0.007551666152535308 0.017556571690730462
688 1.0461713982897393e-10 0.007545744236620706 0.017522487055904607
689 1.0418130013159016e-10 0.007539830572259504 0.01748854832677554
690 1.0374823668322201e-10 0.007533925127443759 0.01745475466880871
691 1.0331792281979376e-10 0.007528027870394278 0.017421105253429266
692 1.028903322126381e-10 0.007522138769558646 0.01738759925797107
693 1.0246543886352313e-10 0.007516257793609278 0.017354235865626212
694 1.020432170997623e-10 0.007510384911441491 0.017321014265395028
695 1.0162364156940586e-10 0.007504520092171587 0.017287933652036635
696 1.0120668723651221e-10 0.007498663305134971 0.01725499322601993
697 1.0079232937649737e-10 0.007492814519884267 0.017222192193475098
698 1.0038054357156195e-10 0.007486973706187468 0.017189529766145573
699 9.997130570619335e-11 0.007481140834026095 0.017157005161340493
700 9.956459196274242e-11 0.007475315873593381 0.01712461760188763
701 9.91603788170727e-11 0.007469498795292464 0.017092366316086766
702 9.875864303428175e-11 0.007463689569734603 0.017060250537663517
703 9.835936166449202e-11 0.007457888167737413 0.017028269505723666
704 9.796251203871148e-11 0.007452094560323111 0.016996422464707873
705 9.756807176476124e-11 0.007446308718716784 0.016964708664346878
706 9.71760187232703e-11 0.007440530614344668 0.01693312735961712
707 9.678633106373537e-11 0.007434760218832453 0.016901677810696795
708 9.639898720064468e-11 0.007428997504003594 0.016870359282922347
709 9.601396580966517e-11 0.007423242441877641 0.01683917104674538
710 9.563124582389117e-11 0.007417495004668592 0.01680811237768997
711 9.525080643015415e-11 0.007411755164783252 0.01677718255631045
712 9.487262706539189e-11 0.0074060228948196125 0.016746380868149516
713 9.44966874130764e-11 0.007400298167565244 0.01671570660369682
714 9.412296739969948e-11 0.00739458095599571 0.016685159058347915
715 9.375144719131469e-11 0.007388871233272988 0.016654737532363625
716 9.338210719013479e-11 0.007383168972743906 0.016624441330829777
717 9.301492803118411e-11 0.007377474147938605 0.016594269763617355
718 9.264989057900403e-11 0.007371786732568999 0.016564222145343012
719 9.22869759244115e-11 0.007366106700527265 0.016534297795329972
720 9.192616538130902e-11 0.007360434025884335 0.016504496037569302
721 9.156744048354564e-11 0.007354768682888413 0.01647481620068156
722 9.121078298182768e-11 0.007349110645963495 0.016445257617878815
723 9.085617484067853e-11 0.0073434598897079125 0.01641581962692701
724 9.050359823544685e-11 0.0073378163888928845 0.0163865015701087
725 9.015303554936185e-11 0.0073321801184610845 0.01635730279418616
726 8.980446937063496e-11 0.007326551053525218 0.01632822265036479
727 8.945788248960791e-11 0.007320929169366621 0.01629926049425695
728 8.911325789594479e-11 0.007315314441433863 0.016270415685846064
729 8.877057877586869e-11 0.0073097068453413655 0.01624168758945109
730 8.842982850944188e-11 0.007304106356868037 0.016213075573691338
731 8.809099066788828e-11 0.007298512951955918 0.016184579011451615
732 8.775404901095782e-11 0.007292926606708835 0.01615619727984769
733 8.741898748433217e-11 0.007287347297391076 0.01612792976019209
734 8.70857902170707e-11 0.007281775000426067 0.01609977583796022
735 8.675444151909627e-11 0.007276209692395073 0.016071734902756797
736 8.642492587872e-11 0.007270651350035898 0.016043806348282605
737 8.609722796020466e-11 0.007265099950241609 0.016015989572301565
738 8.577133260136538e-11 0.007259555470059262 0.015988283976608092
739 8.544722481120786e-11 0.0072540178866886485 0.015960688966994777
740 8.512488976760282e-11 0.007248487177481044 0.01593320395322038
741 8.480431281499632e-11 0.00724296331993798 0.0159058283489781
742 8.448547946215513e-11 0.00723744629171001 0.015878561571864132
743 8.41683753799472e-11 0.00723193607059551 0.015851403043346552
744 8.385298639915549e-11 0.007226432634539466 0.01582435218873447
745 8.353929850832592e-11 0.007220935961632289 0.015797408437147466
746 8.322729785164766e-11 0.0072154460301086356 0.015770571221485317
747 8.291697072686614e-11 0.007209962818346237 0.015743839978398
748 8.260830358322765e-11 0.007204486304864742 0.015717214148255977
749 8.230128301945521e-11 0.007199016468324571 0.015690693175120743
750 8.199589578175531e-11 0.007193553287525777 0.015664276506715664
751 8.169212876185464e-11 0.007188096741406917 0.015637963594397068
752 8.13899689950666e-11 0.007182646809043941 0.015611753893125599
753 8.10894036583872e-11 0.007177203469649079 0.015585646861437858
754 8.079042006861942e-11 0.0071717667025697485 0.015559641961418276
755 8.049300568052601e-11 0.007166336487287468 0.015533738658671256
756 8.01971480850099e-11 0.007160912803416778 0.015507936422293582
757 7.990283500732192e-11 0.007155495630704174 0.015482234724847051
758 7.961005430529556e-11 0.0071500849490270515 0.015456633042331382
759 7.931879396760807e-11 0.0071446807383926565 0.015431130854157362
760 7.902904211206722e-11 0.007139282978937045 0.015405727643120232
761 7.87407869839242e-11 0.007133891650924058 0.015380422895373322
762 7.845401695421099e-11 0.007128506734744297 0.01535521610040192
763 7.816872051810286e-11 0.007123128210914115 0.015330106750997378
764 7.788488629330516e-11 0.007117756060074614 0.015305094343231459
765 7.760250301846377e-11 0.007112390262990655 0.015280178376430906
766 7.732155955159924e-11 0.00710703080054987 0.015255358353152249
767 7.704204486856388e-11 0.007101677653761686 0.015230633779156831
768 7.676394806152195e-11 0.007096330803756364 0.015206004163386074
769 7.648725833745177e-11 0.007090990231784035 0.015181469017936945
770 7.621196501667018e-11 0.007085655919213753 0.015157027858037663
771 7.593805753137843e-11 0.007080327847532553 0.01513268020202361
772 7.566552542422951e-11 0.0070750059983445196 0.015108425571313469
773 7.539435834691634e-11 0.007069690353369859 0.015084263490385559
774 7.512454605878068e-11 0.007064380894443989 0.015060193486754407
775 7.485607842544226e-11 0.007059077603516623 0.015036215090947507
776 7.458894541744774e-11 0.007053780462650877 0.015012327836482287
777 7.432313710893935e-11 0.007048489454022367 0.014988531259843297
778 7.405864367634315e-11 0.007043204559918338 0.014964824900459587
779 7.379545539707589e-11 0.007037925762736777 0.01494120830068229
780 7.353356264827055e-11 0.007032653044985545 0.014917681005762401
781 7.327295590552081e-11 0.00702738638928152 0.014894242563828756
782 7.30136257416429e-11 0.007022125778349741 0.014870892525866203
783 7.275556282545581e-11 0.007016871195022559 0.014847630445693972
784 7.249875792057875e-11 0.007011622622238801 0.014824455879944225
785 7.2243201884246e-11 0.007006380043042937 0.014801368388040812
786 7.198888566613855e-11 0.007001143440584256 0.014778367532178186
787 7.173580030723274e-11 0.006995912798116049 0.01475545287730054
788 7.1483936938665e-11 0.006990688098994797 0.014732623991081092
789 7.123328678061305e-11 0.006985469326679371 0.01470988044390158
790 7.098384114119274e-11 0.006980256464730231 0.014687221808831913
791 7.073559141537092e-11 0.006975049496808641 0.014664647661610023
792 7.048852908389337e-11 0.006969848406675885 0.014642157580621868
793 7.024264571222822e-11 0.0069646531781924915 0.014619751146881632
794 6.9997932949524e-11 0.006959463795317465 0.014597427944012085
795 6.975438252758272e-11 0.006954280242107522 0.01457518755822512
796 6.951198625984715e-11 0.006949102502716336 0.014553029578302455
797 6.927073604040252e-11 0.006943930561393791 0.014530953595576495
798 6.90306238429922e-11 0.0069387644024852336 0.014508959203911384
799 6.879164172004713e-11 0.00693360401043074 0.014487045999684199
800 6.855378180172891e-11 0.006928449369764385 0.014465213581766306
801 6.83170362949863e-11 0.006923300465113518 0.0144434615515049
802 6.80813974826248e-11 0.006918157281198049 0.014421789512704675
803 6.784685772238924e-11 0.006913019802829728 0.014400197071609671
804 6.761340944605916e-11 0.0069078880149114515 0.014378683836885278
805 6.738104515855665e-11 0.006902761902436551 0.01435724941960038
806 6.714975743706683e-11 0.006897641450488111 0.014335893433209663
807 6.691953893017014e-11 0.006892526644238272 0.014314615493536078
808 6.669038235698695e-11 0.006887417468947554 0.014293415218753446
809 6.646228050633384e-11 0.006882313909964183 0.014272292229369215
810 6.623522623589151e-11 0.006877215952723414 0.014251246148207362
811 6.600921247138407e-11 0.006872123582746871 0.014230276600391445
812 6.578423220576987e-11 0.0068670367856418875 0.014209383213327802
813 6.556027849844312e-11 0.0068619555471008545 0.014188565616688886
814 6.53373444744466e-11 0.00685687985290057 0.014167823442396735
815 6.51154233236952e-11 0.006851809688901601 0.014147156324606608
816 6.489450830020984e-11 0.00684674504104764 0.014126563899690732
817 6.467459272136213e-11 0.006841685895364881 0.014106045806222206
818 6.445566996712906e-11 0.006836632237961391 0.014085601684959027
819 6.423773347935794e-11 0.006831584055026486 0.014065231178828257
820 6.402077676104134e-11 0.0068265413328301204 0.014044933932910335
821 6.380479337560174e-11 0.006821504057722273 0.0140247095944235
822 6.35897769461859e-11 0.006816472216132343 0.014004557812708356
823 6.337572115496891e-11 0.006811445794568552 0.013984478239212577
824 6.316261974246727e-11 0.006806424779617341 0.013964470527475712
825 6.295046650686181e-11 0.006801409157942795 0.013944534333114156
826 6.273925530332892e-11 0.0067963989162860405 0.01392466931380621
827 6.25289800433815e-11 0.006791394041464678 0.013904875129277294
828 6.231963469421828e-11 0.006786394520372202 0.013885151441285267
829 6.2111213278082e-11 0.00678140033997743 0.013865497913605874
830 6.190370987162617e-11 0.006776411487323934 0.013845914212018313
831 6.169711860529024e-11 0.006771427949529486 0.013826400004290937
832 6.149143366268323e-11 0.006766449713785498 0.013806954960167045
833 6.128664927997519e-11 0.0067614767673564655 0.013787578751350824
834 6.108275974529722e-11 0.00675650909757943 0.01376827105149338
835 6.087975939814914e-11 0.006751546691863428 0.013749031536178909
836 6.06776426288149e-11 0.006746589537688956 0.013729859882910958
837 6.047640387778616e-11 0.006741637622607435 0.013710755771098827
838 6.027603763519295e-11 0.006736690934240685 0.013691718882044054
839 6.00765384402422e-11 0.006731749460280393 0.013672748898927037
840 5.987790088066353e-11 0.006726813188487603 0.013653845506793749
841 5.968011959216224e-11 0.0067218821066921865 0.01363500839254257
842 5.94831892578796e-11 0.006716956202792341 0.013616237244911232
843 5.928710460786017e-11 0.006712035464754077 0.013597531754463859
844 5.909186041852598e-11 0.0067071198806107155 0.013578891613578123
845 5.889745151215775e-11 0.0067022094384623886 0.0135603165164325
846 5.870387275638272e-11 0.006697304126475542 0.013541806158993636
847 5.851111906366922e-11 0.006692403932882448 0.013523360239003808
848 5.831918539082774e-11 0.0066875088459807126 0.013504978455968496
849 5.812806673851863e-11 0.006682618854132796 0.013486660511144052
850 5.793775815076589e-11 0.006677733945765533 0.013468406107525465
851 5.774825471447756e-11 0.006672854109369654 0.01345021494983424
852 5.7559551558972035e-11 0.006667979333499316 0.013432086744506353
853 5.7371643855510744e-11 0.006663109606771637 0.013414021199680338
854 5.7184526816836634e-11 0.006658244917866227 0.013396018025185424
855 5.69981956967186e-11 0.006653385255524733 0.01337807693252981
856 5.6812645789501906e-11 0.0066485306085503765 0.013360197634889014
857 5.66278724296642e-11 0.006643680965807505 0.013342379847094323
858 5.6443870991377333e-11 0.0066388363162211425 0.013324623285621331
859 5.626063688807478e-11 0.006633996648776545 0.013306927668578574
860 5.607816557202433e-11 0.006629161952518755 0.013289292715696252
861 5.5896452533906585e-11 0.006624332216552164 0.01327171814831505
862 5.571549330239858e-11 0.0066195074300400844 0.013254203689375035
863 5.5535283443762676e-11 0.0066146875822043075 0.013236749063404663
864 5.5355818561440885e-11 0.006609872662324686 0.013219353996509852
865 5.517709429565394e-11 0.0066050626597387 0.013202018216363152
866 5.4999106323005904e-11 0.006600257563841047 0.01318474145219301
867 5.482185035609344e-11 0.006595457364083216 0.013167523434773103
868 5.464532214311994e-11 0.006590662049973075 0.013150363896411771
869 5.446951746751491e-11 0.0065858716110744646 0.013133262570941533
870 5.429443214755764e-11 0.006581086037006785 0.01311621919370867
871 5.412006203600603e-11 0.006576305317444596 0.01309923350156292
872 5.394640301972967e-11 0.006571529442117213 0.013082305232847221
873 5.377345101934783e-11 0.006566758400808312 0.013065434127387567
874 5.3601201988871775e-11 0.006561992183355531 0.01304861992648292
875 5.342965191535162e-11 0.0065572307796500865 0.013031862372895223
876 5.325879681852752e-11 0.006552474179636375 0.013015161210839466
877 5.308863275048522e-11 0.006547722373311595 0.012998516185973858
878 5.2919155795315916e-11 0.006542975350725362 0.012981927045390055
879 5.275036206878034e-11 0.006538233101979335 0.012965393537603488
880 5.258224771797679e-11 0.006533495617226829 0.012948915412543732
881 5.241480892101358e-11 0.006528762886672455 0.012932492421544992
882 5.2248041886685246e-11 0.006524034900571739 0.01291612431733663
883 5.2081942854152975e-11 0.0065193116492307645 0.01289981085403379
884 5.1916508092628707e-11 0.0065145931230058 0.012883551787128075
885 5.1751733901063404e-11 0.0065098793123029445 0.012867346873478323
886 5.158761660783881e-11 0.006505170207577763 0.012851195871301424
887 5.142415257046332e-11 0.006500465799334938 0.012835098540163244
888 5.1261338175271225e-11 0.006495766078127908 0.012819054640969581
889 5.109916983712601e-11 0.006491071034558526 0.012803063935957232
890 5.093764399912676e-11 0.006486380659276707 0.01278712618868509
891 5.077675713231875e-11 0.006481694942980085 0.012771241164025345
892 5.0616505735406986e-11 0.006477013876413674 0.012755408628154729
893 5.0456886334473516e-11 0.006472337450369521 0.012739628348545839
894 5.029789548269814e-11 0.00646766565568638 0.01272390009395853
895 5.0139529760082475e-11 0.006462998483249374 0.012708223634431366
896 4.9981785773177216e-11 0.006458335923989658 0.012692598741273145
897 4.982466015481292e-11 0.006453677968884101 0.012677025187054486
898 4.9668149563833776e-11 0.006449024608954952 0.01266150274559948
899 4.951225068483486e-11 0.006444375835269521 0.012646031191977405
900 4.9356960227902186e-11 0.006439731638939855 0.012630610302494507
901 4.9202274928356294e-11 0.006435092011122425 0.012615239854685854
902 4.9048191546498415e-11 0.006430456943017803 0.01259991962730722
903 4.889470686736012e-11 0.0064258264258703545 0.012584649400327077
904 4.874181770045565e-11 0.006421200450967925 0.012569428954918608
905 4.858952087953738e-11 0.006416579009641532 0.012554258073451813
906 4.8437813262354e-11 0.006411962093265059 0.012539136539485643
907 4.828669173041176e-11 0.006407349693254953 0.012524064137760227
908 4.8136153188738424e-11 0.006402741801069921 0.012509040654189132
909 4.7986194565650034e-11 0.006398138408210633 0.012494065875851706
910 4.783681281252042e-11 0.006393539506219424 0.012479139590985447
911 4.768800490355351e-11 0.006388945086680001 0.012464261588978466
912 4.753976783555822e-11 0.00638435514121715 0.012449431660361986
913 4.739209862772601e-11 0.006379769661496448 0.0124346495968029
914 4.724499432141104e-11 0.006375188639223971 0.012419915191096387
915 4.709845197991307e-11 0.006370612066146015 0.012405228237158594
916 4.695246868826263e-11 0.00636603993404881 0.012390588530019349
917 4.680704155300879e-11 0.006361472234758236 0.012375995865814959
918 4.6662167702009614e-11 0.006356908960139551 0.012361450041781043
919 4.651784428422476e-11 0.006352350102097108 0.012346950856245419
920 4.637406846951064e-11 0.006347795652574087 0.012332498108621056
921 4.6230837448417954e-11 0.006343245603552214 0.012318091599399067
922 4.608814843199155e-11 0.006338699947051502 0.012303731130141767
923 4.59459986515726e-11 0.006334158675129973 0.01228941650347577
924 4.5804385358603046e-11 0.006329621779883397 0.012275147523085148
925 4.5663305824432385e-11 0.006325089253445028 0.012260923993704636
926 4.552275734012658e-11 0.006320561087985341 0.012246745721112888
927 4.538273721627914e-11 0.00631603727571177 0.012232612512125785
928 4.5243242782824623e-11 0.006311517808868457 0.012218524174589799
929 4.5104271388853885e-11 0.006307002679735985 0.01220448051737539
930 4.4965820402431826e-11 0.006302491880631138 0.01219048135037047
931 4.4827887210416915e-11 0.006297985403906635 0.012176526484473904
932 4.4690469218282994e-11 0.006293483241950888 0.012162615731589069
933 4.455356384994305e-11 0.006288985387187756 0.012148748904617448
934 4.441716854757487e-11 0.006284491832076291 0.012134925817452284
935 4.4281280771448844e-11 0.006280002569110498 0.012121146284972274
936 4.414589799975768e-11 0.006275517590819094 0.012107410123035315
937 4.4011017728447996e-11 0.006271036889765262 0.012093717148472287
938 4.387663747105381e-11 0.006266560458546419 0.01208006717908089
939 4.3742754758532023e-11 0.0062620882897939725 0.012066460033619532
940 4.3609367139099714e-11 0.006257620376173093 0.012052895531801241
941 4.347647217807307e-11 0.006253156710382471 0.01203937349428765
942 4.334406745770842e-11 0.006248697285154091 0.012025893742682996
943 4.3212150577044975e-11 0.006244242093253005 0.012012456099528194
944 4.308071915174921e-11 0.006239791127477097 0.011999060388294932
945 4.294977081396098e-11 0.00623534438065686 0.011985706433379812
946 4.28193032121416e-11 0.0062309018456551705 0.011972394060098548
947 4.268931401092341e-11 0.00622646351536707 0.011959123094680196
948 4.255980089096101e-11 0.006222029382719537 0.011945893364261419
949 4.2430761548784236e-11 0.006217599440671272 0.011932704696880807
950 4.230219369665279e-11 0.006213173682212478 0.01191955692147324
951 4.217409506241231e-11 0.0062087521003646425 0.011906449867864273
952 4.2046463389352253e-11 0.006204334688180326 0.011893383366764588
953 4.191929643606526e-11 0.006199921438742948 0.011880357249764464
954 4.179259197630804e-11 0.006195512345166576 0.011867371349328299
955 4.1666347798863746e-11 0.006191107400595713 0.01185442549878917
956 4.154056170740599e-11 0.0061867065982050915 0.01184151953234343
957 4.141523152036436e-11 0.006182309931199467 0.011828653285045346
958 4.1290355070791246e-11 0.006177917392813413 0.01181582659280178
959 4.116593020623025e-11 0.0061735289763111155 0.01180303929236689
960 4.1041954788586095e-11 0.006169144674986175 0.011790291221336907
961 4.0918426693995734e-11 0.006164764482161402 0.011777582218144901
962 4.0795343812701085e-11 0.006160388391188616 0.011764912122055625
963 4.0672704048923084e-11 0.006156016395448457 0.011752280773160378
964 4.0550505320737084e-11 0.0061516484883501815 0.011739688012371904
965 4.0428745559949565e-11 0.006147284663331469 0.011727133681419333
966 4.03074227119763e-11 0.006142924913858232 0.011714617622843163
967 4.018653473572173e-11 0.006138569233424422 0.011702139679990262
968 4.006607960345969e-11 0.0061342176155518395 0.01168969969700892
969 3.994605530071544e-11 0.006129870053789946 0.011677297518843935
970 3.982645982614892e-11 0.006125526541715678 0.011664932991231723
971 3.970729119143926e-11 0.006121187072933254 0.011652605960695481
972 3.958854742117064e-11 0.006116851641074002 0.011640316274540369
973 3.947022655271921e-11 0.0061125202397961645 0.011628063780848732
974 3.935232663614132e-11 0.006108192862784725 0.011615848328475358
975 3.923484573406291e-11 0.006103869503751221 0.011603669767042763
976 3.911778192157013e-11 0.00609955015643357 0.01159152794693652
977 3.900113328610111e-11 0.0060952348145958905 0.011579422719300615
978 3.888489792733877e-11 0.006090923472028323 0.011567353936032832
979 3.876907395710492e-11 0.006086616122546858 0.011555321449780177
980 3.86536594992555e-11 0.00608231275999316 0.011543325113934334
981 3.8538652689576695e-11 0.006078013378234395 0.011531364782627155
982 3.842405167568244e-11 0.006073717971163063 0.011519440310726162
983 3.83098546169128e-11 0.006069426532696822 0.01150755155383012
984 3.819605968423356e-11 0.006065139056778322 0.011495698368264603
985 3.8082665060136773e-11 0.006060855537375041 0.011483880611077612
986 3.796966893854238e-11 0.006056575968479111 0.011472098140035218
987 3.7857069524700935e-11 0.006052300344107162 0.011460350813617234
988 3.7744865035097197e-11 0.006048028658300151 0.01144863849101292
989 3.763305369735486e-11 0.006043760905123202 0.01143696103211672
990 3.752163375014229e-11 0.006039497078665444 0.011425318297524025
991 3.741060344307916e-11 0.0060352371730398565 0.011413710148526967
992 3.7299961036644036e-11 0.006030981182383099 0.011402136447110243
993 3.718970480208304e-11 0.006026729100855362 0.011390597055946965
994 3.707983302131946e-11 0.00602248092264021 0.011379091838394547
995 3.6970343986864075e-11 0.006018236641944422 0.011367620658490611
996 3.686123600172675e-11 0.006013996252997839 0.01135618338094893
997 3.675250737932862e-11 0.0060097597500532104 0.011344779871155383
998 3.664415644341548e-11 0.006005527127386046 0.011333409995163971
999 3.653618152797174e-11 0.006001298379294457 0.011322073619692822
1000 3.642858097713557e-11 0.005997073500099013 0.01131077061212025
1001 3.632135314511477e-11 0.00599285248414259 0.01129950084048083
1002 3.621449639610346e-11 0.005988635325790223 0.011288264173461505
1003 3.6108009104199735e-11 0.005984422019428962 0.011277060480397717
1004 3.600188965332409e-11 0.005980212559467722 0.011265889631269564
1005 3.5896136437138735e-11 0.005976006940337143 0.011254751496697992
1006 3.57907478589676e-11 0.005971805156489444 0.011243645947940998
1007 3.5685722331717333e-11 0.005967607202398279 0.011232572856889873
1008 3.5581058277799023e-11 0.005963413072558602 0.011221532096065462
1009 3.547675412905064e-11 0.00595922276148652 0.01121052353861446
1010 3.53728083266604e-11 0.005955036263719156 0.01119954705830572
1011 3.526921932109077e-11 0.005950853573814513 0.011188602529526593
1012 3.516598557200343e-11 0.005946674686351336 0.0111776898272793
1013 3.506310554818469e-11 0.0059424995959289715 0.011166808827177315
1014 3.4960577727472e-11 0.005938328297167239 0.011155959405441783
1015 3.485840059668091e-11 0.005934160784706291 0.01114514143889796
1016 3.475657265153299e-11 0.005929997053206485 0.011134354804971677
1017 3.46550923965843e-11 0.005925837097348245 0.011123599381685821
1018 3.4553958345154665e-11 0.005921680911831936 0.011112875047656857
1019 3.4453169019257684e-11 0.005917528491377732 0.011102181682091357
1020 3.4352722949531266e-11 0.005913379830725483 0.011091519164782558
1021 3.425261867516917e-11 0.005909234924634594 0.011080887376106954
1022 3.415285474385286e-11 0.005905093767883889 0.011070286197020886
1023 3.405342971168431e-11 0.005900956355271489 0.011059715509057187
1024 3.395434214311934e-11 0.005896822681614688 0.01104917519432182
1025 3.385559061090168e-11 0.005892692741749823 0.011038665135490563
1026 3.375717369599765e-11 0.005888566530532156 0.011028185215805696
1027 3.365908998753149e-11 0.005884444042835747 0.011017735319072726
1028 3.356133808272129e-11 0.005880325273553332 0.01100731532965713
1029 3.3463916586815645e-11 0.005876210217596206 0.010996925132481112
1030 3.336682411303085e-11 0.005872098869894095 0.010986564613020392
1031 3.327005928248873e-11 0.005867991225395047 0.01097623365730101
1032 3.317362072415509e-11 0.005863887279065303 0.010965932151896157
1033 3.307750707477875e-11 0.005859787025889186 0.01095565998392302
1034 3.2981716978831196e-11 0.005855690460868981 0.010945417041039664
1035 3.288624908844685e-11 0.005851597579024824 0.010935203211441907
1036 3.2791102063363806e-11 0.005847508375394579 0.010925018383860242
1037 3.26962745708652e-11 0.005843422845033727 0.01091486244755677
1038 3.260176528572129e-11 0.005839340983015257 0.010904735292322151
1039 3.250757289013183e-11 0.005835262784429546 0.010894636808472578
1040 3.2413696073669244e-11 0.005831188244384254 0.010884566886846773
1041 3.2320133533222185e-11 0.005827117358004208 0.010874525418802999
1042 3.222688397293972e-11 0.005823050120431291 0.010864512296216097
1043 3.2133946104176024e-11 0.005818986526824339 0.010854527411474536
1044 3.2041318645435595e-11 0.005814926572359025 0.010844570657477487
1045 3.1949000322319057e-11 0.005810870252227756 0.010834641927631918
1046 3.185698986746942e-11 0.0058068175616395636 0.010824741115849705
1047 3.176528602051883e-11 0.005802768495819999 0.010814868116544763
1048 3.167388752803593e-11 0.005798723050011024 0.010805022824630197
1049 3.158279314347357e-11 0.005794681219470912 0.010795205135515467
1050 3.1492001627117234e-11 0.00579064299947414 0.010785414945103584
1051 3.14015117460337e-11 0.005786608385311285 0.010775652149788307
1052 3.131132227402039e-11 0.0057825773722889225 0.010765916646451374
1053 3.1221431991555115e-11 0.005778549955729526 0.010756208332459745
1054 3.113183968574623e-11 0.005774526130971362 0.010746527105662857
1055 3.104254415028349e-11 0.0057705058933683944 0.010736872864389915
1056 3.095354418538905e-11 0.005766489238290182 0.010727245507447174
1057 3.0864838597769164e-11 0.005762476161121781 0.010717644934115266
1058 3.0776426200566297e-11 0.005758466657263643 0.010708071044146528
1059 3.068830581331155e-11 0.005754460722131523 0.010698523737762351
1060 3.060047626187774e-11 0.005750458351156379 0.01068900291565055
1061 3.051293637843272e-11 0.005746459539784276 0.010679508478962749
1062 3.042568500139335e-11 0.005742464283476294 0.010670040329311778
1063 3.03387209753796e-11 0.005738472577708426 0.010660598368769095
1064 3.025204315116938e-11 0.005734484417971491 0.010651182499862223
1065 3.016565038565365e-11 0.00573049979977104 0.010641792625572199
1066 3.0079541541791916e-11 0.005726518718627257 0.010632428649331043
1067 2.999371548856817e-11 0.005722541170074873 0.010623090475019246
1068 2.990817110094736e-11 0.005718567149663073 0.010613778006963271
1069 2.9822907259832014e-11 0.005714596652955405 0.010604491149933067
1070 2.9737922852019484e-11 0.005710629675529689 0.010595229809139607
1071 2.9653216770159445e-11 0.005706666212977928 0.010585993890232438
1072 2.956878791271191e-11 0.00570270626090622 0.010576783299297244
1073 2.9484635183905474e-11 0.00569874981493467 0.010567597942853432
1074 2.940075749369609e-11 0.0056947968706972975 0.01055843772785172
1075 2.9317153757726166e-11 0.0056908474238419595 0.010549302561671763
1076 2.923382289728397e-11 0.005686901470030255 0.01054019235211977
1077 2.915076383926348e-11 0.005682959004937441 0.010531107007426151
1078 2.9067975516124633e-11 0.005679020024252352 0.010522046436243182
1079 2.8985456865853816e-11 0.00567508452367731 0.010513010547642665
1080 2.8903206831924804e-11 0.005671152498928044 0.010503999251113628
1081 2.882122436326006e-11 0.005667223945733605 0.010495012456560026
1082 2.873950841419233e-11 0.0056632988598362835 0.010486050074298455
1083 2.86580579444266e-11 0.005659377236991528 0.01047711201505589
1084 2.8576871919002465e-11 0.005655459072967864 0.010468198189967432
1085 2.849594930825667e-11 0.00565154436354681 0.010459308510574061
1086 2.8415289087786215e-11 0.005647633104522802 0.010450442888820424
1087 2.8334890238411585e-11 0.005643725291703107 0.010441601237052622
1088 2.825475174614044e-11 0.00563982092090775 0.010432783468016009
1089 2.8174872602131576e-11 0.0056359199879694325 0.010423989494853016
1090 2.809525180265921e-11 0.005632022488733455 0.010415219231100978
1091 2.80158883490776e-11 0.005628128419057639 0.010406472590689988
1092 2.7936781247785968e-11 0.005624237774812249 0.010397749487940748
1093 2.7857929510193733e-11 0.005620350551879918 0.01038904983756245
1094 2.7779332152686024e-11 0.005616466746155569 0.010380373554650657
1095 2.770098819658958e-11 0.005612586353546342 0.010371720554685207
1096 2.762289666813892e-11 0.005608709369971518 0.01036309075352812
1097 2.7545056598442726e-11 0.005604835791362445 0.010354484067421538
1098 2.7467467023450627e-11 0.005600965613662464 0.010345900412985653
1099 2.7390126983920217e-11 0.005597098832826834 0.010337339707216661
1100 2.7313035525384436e-11 0.005593235444822664 0.010328801867484737
1101 2.723619169811912e-11 0.005589375445628835 0.010320286811532001
1102 2.715959455711095e-11 0.005585518831235931 0.010311794457470517
1103 2.708324316202555e-11 0.0055816655976461665 0.010303324723780297
1104 2.700713657717606e-11 0.005577815740873318 0.010294877529307314
1105 2.6931273871491792e-11 0.005573969256942653 0.010286452793261538
1106 2.6855654118487254e-11 0.0055701261418908575 0.010278050435214969
1107 2.6780276396231392e-11 0.00556628639176597 0.010269670375099692
1108 2.6705139787317182e-11 0.005562450002627311 0.010261312533205951
1109 2.6630243378831402e-11 0.0055586169705454155 0.010252976830180218
1110 2.6555586262324703e-11 0.005554787291601966 0.010244663187023285
1111 2.6481167533781885e-11 0.00555096096188972 0.010236371525088371
1112 2.6406986293592576e-11 0.005547137977512453 0.010228101766079231
1113 2.633304164652193e-11 0.005543318334584878 0.01021985383204828
1114 2.6259332701681827e-11 0.0055395020292325955 0.010211627645394739
1115 2.6185858572502173e-11 0.005535689057592017 0.010203423128862773
1116 2.6112618376702377e-11 0.005531879415810301 0.010195240205539658
1117 2.6039611236263317e-11 0.005528073100045295 0.010187078798853952
1118 2.5966836277399262e-11 0.005524270106465462 0.010178938832573675
1119 2.5894292630530303e-11 0.005520470431249827 0.010170820230804511
1120 2.582197943025473e-11 0.0055166740705879045 0.010162722917988006
1121 2.5749895815321905e-11 0.005512881020679641 0.010154646818899785
1122 2.567804092860522e-11 0.005509091277735351 0.010146591858647786
1123 2.560641391707533e-11 0.005505304837975657 0.010138557962670495
1124 2.5535013931773598e-11 0.0055015216976314245 0.010130545056735194
1125 2.5463840127785745e-11 0.005497741852943705 0.010122553066936225
1126 2.5392891664215777e-11 0.005493965300163672 0.01011458191969326
1127 2.5322167704160086e-11 0.005490192035552562 0.010106631541749579
1128 2.5251667414681767e-11 0.005486422055381617 0.01009870186017037
1129 2.5181389966785185e-11 0.005482655355932021 0.010090792802341026
1130 2.5111334535390725e-11 0.005478891933494844 0.010082904295965462
1131 2.5041500299309732e-11 0.0054751317843709825 0.010075036269064436
1132 2.4971886441219743e-11 0.005471374904871101 0.010067188649973881
1133 2.4902492147639826e-11 0.005467621291315575 0.010059361367343258
1134 2.4833316608906203e-11 0.005463870940034434 0.010051554350133902
1135 2.476435901914802e-11 0.005460123847367305 0.01004376752761739
1136 2.4695618576263306e-11 0.005456380009663352 0.01003600082937391
1137 2.462709448189523e-11 0.005452639423281226 0.010028254185290656
1138 2.4558785941408462e-11 0.0054489020845890045 0.010020527525560216
1139 2.449069216386574e-11 0.00544516798996414 0.010012820780678977
1140 2.4422812362004625e-11 0.005441437135793401 0.01000513388144553
1141 2.435514575221451e-11 0.00543770951847282 0.00999746675895911
1142 2.4287691554513758e-11 0.005433985134407639 0.00998981934461802
1143 2.422044899252702e-11 0.005430263980012256 0.009982191570118072
1144 2.4153417293462766e-11 0.005426546051710168 0.009974583367451039
1145 2.408659568809105e-11 0.005422831345933927 0.009966994668903122
1146 2.401998341072128e-11 0.005419119859125074 0.009959425407053416
1147 2.395357969918042e-11 0.0054154115877341 0.009951875514772392
1148 2.388738379479113e-11 0.005411706528220385 0.009944344925220382
1149 2.3821394942350263e-11 0.005408004677052149 0.009936833571846087
1150 2.3755612390107428e-11 0.005404306030706403 0.009929341388385072
1151 2.3690035389743767e-11 0.005400610585668896 0.009921868308858293
1152 2.3624663196350885e-11 0.005396918338434064 0.009914414267570615
1153 2.355949506840998e-11 0.005393229285504981 0.009906979199109347
1154 2.3494530267771117e-11 0.005389543423393308 0.009899563038342793
1155 2.3429768059632664e-11 0.005385860748619247 0.009892165720418794
1156 2.336520771252093e-11 0.005382181257711486 0.009884787180763294
1157 2.3300848498269876e-11 0.005378504947207154 0.009877427355078905
1158 2.323668969200113e-11 0.0053748318136517745 0.00987008617934349
1159 2.3172730572103992e-11 0.0053711618535992114 0.009862763589808744
1160 2.3108970420215776e-11 0.005367495063611627 0.009855459522998792
1161 2.3045408521202154e-11 0.005363831440259432 0.009848173915708795
1162 2.2982044163137738e-11 0.005360170980121236 0.009840906705003552
1163 2.2918876637286825e-11 0.005356513679783807 0.009833657828216128
1164 2.2855905238084217e-11 0.005352859535842018 0.009826427222946483
1165 2.2793129263116288e-11 0.005349208544898807 0.0098192148270601
1166 2.273054801310214e-11 0.005345560703565126 0.009812020578686638
1167 2.266816079187491e-11 0.005341916008459901 0.009804844416218575
1168 2.260596690636322e-11 0.005338274456209977 0.00979768627830988
1169 2.254396566657285e-11 0.0053346360434500875 0.009790546103874673
1170 2.2482156385568423e-11 0.005331000766822796 0.009783423832085905
1171 2.2420538379455353e-11 0.005327368622978462 0.009776319402374039
1172 2.2359110967361816e-11 0.0053237396085751894 0.009769232754425742
1173 2.2297873471421026e-11 0.005320113720278789 0.009762163828182591
1174 2.223682521675347e-11 0.0053164909547627325 0.009755112563839775
1175 2.2175965531449376e-11 0.005312871308708107 0.009748078901844806
1176 2.2115293746551322e-11 0.0053092547788035765 0.009741062782896251
1177 2.2054809196036953e-11 0.0053056413617453375 0.009734064147942456
1178 2.1994511216801838e-11 0.005302031054237077 0.009727082938180285
1179 2.1934399148642435e-11 0.0052984238529899304 0.009720119095053865
1180 2.1874472334239246e-11 0.00529481975472244 0.009713172560253341
1181 2.181473011914004e-11 0.005291218756160514 0.00970624327571363
1182 2.1755171851743242e-11 0.005287620854037385 0.009699331183613198
1183 2.1695796883281452e-11 0.005284026045093571 0.009692436226372817
1184 2.1636604567805026e-11 0.005280434326076832 0.009685558346654369
1185 2.1577594262165885e-11 0.005276845693742132 0.009678697487359618
1186 2.1518765326001358e-11 0.005273260144851598 0.009671853591629009
1187 2.146011712171822e-11 0.005269677676174482 0.009665026602840476
1188 2.140164901447677e-11 0.005266098284487121 0.00965821646460825
1189 2.134336037217509e-11 0.005262521966572895 0.00965142312078167
1190 2.128525056543343e-11 0.0052589487192221925 0.009644646515444014
1191 2.1227318967578657e-11 0.00525537853923237 0.009637886592911324
1192 2.116956495462887e-11 0.005251811423407715 0.00963114329773125
1193 2.111198790527812e-11 0.005248247368559405 0.009624416574681886
1194 2.1054587200881186e-11 0.005244686371505473 0.009617706368770629
1195 2.0997362225438597e-11 0.005241128429070769 0.00961101262523303
1196 2.0940312365581593e-11 0.005237573538086919 0.00960433528953166
1197 2.08834370105574e-11 0.005234021695392298 0.009597674307354982
1198 2.0826735552214393e-11 0.0052304728978319805 0.009591029624616231
1199 2.0770207384987577e-11 0.005226927142257715 0.009584401187452293
1200 2.071385190588399e-11 0.0052233844255278805 0.009577788942222594
1201 2.0657668514468408e-11 0.005219844744507455 0.009571192835508002
1202 2.060165661284895e-11 0.005216308096067977 0.00956461281410973
1203 2.0545815605662967e-11 0.00521277447708751 0.009558048825048238
1204 2.049014490006291e-11 0.0052092438844506105 0.009551500815562157
1205 2.043464390570242e-11 0.005205716315048291 0.00954496873310721
1206 2.0379312034722375e-11 0.0052021917657779845 0.009538452525355134
1207 2.0324148701737155e-11 0.00519867023354351 0.009531952140192621
1208 2.0269153323820957e-11 0.005195151715255039 0.009525467525720255
1209 2.0214325320494252e-11 0.005191636207829062 0.00951899863025146
1210 2.0159664113710278e-11 0.005188123708188354 0.00951254540231145
1211 2.01051691278417e-11 0.005184614213261942 0.009506107790636195
1212 2.0050839789667284e-11 0.005181107719985069 0.009499685744171376
1213 1.9996675528358742e-11 0.005177604225299163 0.00949327921207136
1214 1.9942675775467676e-11 0.005174103726151805 0.009486888143698179
1215 1.9888839964912554e-11 0.005170606219496695 0.009480512488620507
1216 1.9835167532965808e-11 0.0051671117022936185 0.009474152196612651
1217 1.9781657918241047e-11 0.005163620171508417 0.009467807217653546
1218 1.9728310561680348e-11 0.005160131624112953 0.009461477501925754
1219 1.9675124906541613e-11 0.005156646057085082 0.009455162999814465
1220 1.9622100398386067e-11 0.005153163467408617 0.009448863661906517
1221 1.956923648506581e-11 0.005149683852073299 0.009442579438989402
1222 1.951653261671146e-11 0.0051462072080747665 0.009436310282050294
1223 1.9463988245719902e-11 0.005142733532414525 0.009430056142275082
1224 1.94116028267421e-11 0.005139262822099914 0.009423816971047392
1225 1.9359375816671004e-11 0.005135795074144077 0.009417592719947628
1226 1.9307306674629565e-11 0.005132330285565933 0.00941138334075203
1227 1.925539486195883e-11 0.0051288684533901474 0.009405188785431704
1228 1.920363984220608e-11 0.005125409574647098 0.009399009006151692
1229 1.915204108111307e-11 0.005121953646372848 0.009392843955270019
1230 1.910059804660442e-11 0.005118500665609117 0.009386693585336772
1231 1.9049310208775973e-11 0.00511505062940325 0.009380557849093167
1232 1.899817703988333e-11 0.005111603534808192 0.009374436699470618
1233 1.8947198014330382e-11 0.005108159378882451 0.009368330089589826
1234 1.889637260865806e-11 0.005104718158690081 0.009362237972759865
1235 1.8845700301532948e-11 0.005101279871300645 0.009356160302477266
1236 1.8795180573736197e-11 0.005097844513789187 0.009350097032425128
1237 1.8744812908152373e-11 0.00509441208323621 0.009344048116472206
1238 1.869459678975847e-11 0.005090982576727642 0.009338013508672024
1239 1.8644531705612897e-11 0.005087555991354812 0.009331993163261987
1240 1.859461714484465e-11 0.00508413232421442 0.0093259870346625
1241 1.8544852598642494e-11 0.005080711572408511 0.009319995077476084
1242 1.849523756024423e-11 0.005077293733044448 0.009314017246486506
1243 1.8445771524926047e-11 0.0050738788032348835 0.009308053496657913
1244 1.8396453989991997e-11 0.005070466780097737 0.009302103783133965
1245 1.834728445476338e-11 0.005067057660756164 0.009296168061236978
1246 1.829826242056841e-11 0.00506365144233853 0.009290246286467067
1247 1.8249387390731807e-11 0.005060248121978388 0.009284338414501304
1248 1.8200658870564505e-11 0.005056847696814448 0.009278444401192867
1249 1.8152076367353446e-11 0.005053450163990554 0.0092725642025702
1250 1.8103639390351408e-11 0.005050055520655656 0.009266697774836184
1251 1.8055347450766985e-11 0.0050466637639637905 0.009260845074367302
1252 1.8007200061754465e-11 0.005043274891074045 0.009255006057712815
1253 1.7959196738403954e-11 0.005039888899150541 0.009249180681593937
1254 1.791133699773154e-11 0.005036505785362408 0.009243368902903025
1255 1.7863620358669384e-11 0.0050331255468837564 0.009237570678702761
1256 1.7816046342056006e-11 0.005029748180893652 0.009231785966225347
1257 1.7768614470626667e-11 0.005026373684576096 0.009226014722871703
1258 1.7721324269003665e-11 0.005023002055119997 0.009220256906210665
1259 1.7674175263686844e-11 0.005019633289719146 0.009214512473978193
1260 1.7627166983044114e-11 0.0050162673855722 0.00920878138407658
1261 1.758029895730194e-11 0.005012904339882645 0.009203063594573669
1262 1.7533570718536103e-11 0.005009544149858785 0.009197359063702068
1263 1.7486981800662318e-11 0.005006186812713713 0.009191667749858374
1264 1.7440531739427044e-11 0.005002832325665288 0.009185989611602403
1265 1.739422007239829e-11 0.004999480685936111 0.009180324607656418
1266 1.734804633895648e-11 0.004996131890753503 0.009174672696904368
1267 1.7302010080285454e-11 0.004992785937349484 0.009169033838391124
1268 1.7256110839363413e-11 0.004989442822960747 0.009163407991321728
1269 1.7210348160954046e-11 0.004986102544828636 0.009157795115060638
1270 1.7164721591597613e-11 0.004982765100199129 0.009152195169130982
1271 1.7119230679602133e-11 0.004979430486322806 0.009146608113213812
1272 1.7073874975034652e-11 0.0049760987004548365 0.009141033907147366
1273 1.7028654029712496e-11 0.004972769739854951 0.009135472510926336
1274 1.6983567397194662e-11 0.0049694436017874224 0.00912992388470113
1275 1.6938614632773242e-11 0.004966120283521044 0.00912438798877715
1276 1.6893795293464856e-11 0.00496279978232911 0.009118864783614065
1277 1.6849108938002168e-11 0.004959482095489386 0.009113354229825095
1278 1.6804555126825502e-11 0.004956167220284097 0.009107856288176293
1279 1.676013342207446e-11 0.004952855153999906 0.009102370919585831
1280 1.6715843387579624e-11 0.004949545893927885 0.0090968980851233
1281 1.6671684588854254e-11 0.004946239437363504 0.009091437746008997
1282 1.6627656593086104e-11 0.004942935781606601 0.009085989863613229
1283 1.6583758969129304e-11 0.004939634923961372 0.009080554399455619
1284 1.653999128749621e-11 0.00493633686173634 0.009075131315204408
1285 1.6496353120349363e-11 0.004933041592244341 0.00906972057267577
1286 1.6452844041493534e-11 0.004929749112802506 0.009064322133833127
1287 1.6409463626367728e-11 0.004926459420732234 0.009058935960786463
1288 1.636621145203731e-11 0.004923172513359178 0.009053562015791652
1289 1.6323087097186158e-11 0.004919888388013223 0.00904820026124978
1290 1.6280090142108884e-11 0.004916607042028467 0.009042850659706479
1291 1.623722016870305e-11 0.004913328472743202 0.009037513173851252
1292 1.6194476760461523e-11 0.004910052677499894 0.009032187766516818
1293 1.6151859502464783e-11 0.004906779653645163 0.009026874400678446
1294 1.610936798137334e-11 0.004903509398529768 0.009021573039453308
1295 1.6067001785420176e-11 0.004900241909508581 0.009016283646099814
1296 1.6024760504403268e-11 0.004896977183940577 0.009011006184016974
1297 1.5982643729678126e-11 0.004893715219188809 0.009005740616743743
1298 1.594065105415033e-11 0.004890456012620393 0.009000486907958384
1299 1.589878207226825e-11 0.004887199561606487 0.00899524502147783
1300 1.5857036380015632e-11 0.0048839458635222726 0.008990014921257047
1301 1.5815413574904438e-11 0.0048806949157469415 0.008984796571388403
1302 1.5773913255967507e-11 0.00487744671566367 0.008979589936101035
1303 1.5732535023751473e-11 0.004874201260659611 0.008974394979760228
1304 1.569127848030956e-11 0.004870958548125866 0.008969211666866794
1305 1.565014322919453e-11 0.004867718575457474 0.008964039962056452
1306 1.5609128875451592e-11 0.004864481340053393 0.00895887983009921
1307 1.556823502561147e-11 0.004861246839316481 0.008953731235898757
1308 1.5527461287683337e-11 0.00485801507065348 0.008948594144491853
1309 1.5486807271147997e-11 0.004854786031474997 0.008943468521047724
1310 1.5446272586950947e-11 0.004851559719195491 0.008938354330867456
1311 1.5405856847495555e-11 0.004848336131233249 0.008933251539383399
1312 1.536555966663629e-11 0.00484511526501038 0.008928160112158575
1313 1.5325380659671956e-11 0.004841897117952787 0.008923080014886077
1314 1.5285319443338974e-11 0.004838681687490158 0.008918011213388482
1315 1.5245375635804725e-11 0.004835468971055946 0.008912953673617269
1316 1.5205548856660913e-11 0.004832258966087354 0.008907907361652229
1317 1.5165838726916987e-11 0.004829051670025318 0.00890287224370089
1318 1.5126244868993607e-11 0.004825847080314493 0.008897848286097939
1319 1.5086766906716094e-11 0.0048226451944032335 0.008892835455304641
1320 1.5047404465308006e-11 0.004819446009743581 0.008887833717908281
1321 1.500815717138467e-11 0.004816249523791244 0.00888284304062158
1322 1.4969024652946817e-11 0.004813055734005587 0.008877863390282143
1323 1.4930006539374234e-11 0.004809864637849614 0.008872894733851888
1324 1.489110246141941e-11 0.004806676232789948 0.008867937038416492
1325 1.4852312051201332e-11 0.004803490516296824 0.00886299027118483
1326 1.4813634942199142e-11 0.004800307485844066 0.008858054399488426
1327 1.4775070769246053e-11 0.004797127138909076 0.008853129390780902
1328 1.4736619168523095e-11 0.004793949472972819 0.008848215212637428
1329 1.4698279777553036e-11 0.004790774485519808 0.008843311832754176
1330 1.4660052235194246e-11 0.004787602174038084 0.00883841921894778
1331 1.462193618163469e-11 0.004784432536019208 0.008833537339154802
1332 1.458393125838588e-11 0.004781265568958245 0.008828666161431185
1333 1.4546037108276898e-11 0.004778101270353746 0.008823805653951727
1334 1.4508253375448467e-11 0.00477493963770774 0.008818955785009549
1335 1.4470579705346984e-11 0.0047717806685257085 0.008814116523015563
1336 1.4433015744718702e-11 0.004768624360316584 0.008809287836497958
1337 1.4395561141603834e-11 0.004765470710592726 0.008804469694101662
1338 1.4358215545330808e-11 0.004762319716869916 0.008799662064587833
1339 1.4320978606510415e-11 0.004759171376667333 0.008794864916833336
1340 1.4283849977030111e-11 0.004756025687507548 0.008790078219830237
1341 1.4246829310048323e-11 0.004752882646916507 0.00878530194268528
1342 1.4209916259988714e-11 0.0047497422524235165 0.008780536054619386
1343 1.4173110482534613e-11 0.004746604501561232 0.008775780524967143
1344 1.4136411634623362e-11 0.004743469391865645 0.008771035323176303
1345 1.409981937444073e-11 0.004740336920876064 0.008766300418807283
1346 1.4063333361415415e-11 0.00473720708613511 0.008761575781532664
1347 1.4026953256213472e-11 0.004734079885188694 0.008756861381136693
1348 1.3990678720732879e-11 0.004730955315586011 0.008752157187514794
1349 1.3954509418098075e-11 0.004727833374879524 0.008747463170673073
1350 1.3918445012654515e-11 0.004724714060624951 0.008742779300727834
1351 1.3882485169963338e-11 0.004721597370381253 0.008738105547905087
1352 1.3846629556795945e-11 0.004718483301710619 0.00873344188254007
1353 1.381087784112873e-11 0.004715371852178457 0.008728788275076766
1354 1.377522969213776e-11 0.004712263019353378 0.008724144696067426
1355 1.3739684780193507e-11 0.004709156800807185 0.008719511116172087
1356 1.3704242776855606e-11 0.004706053194114861 0.008714887506158108
1357 1.3668903354867693e-11 0.004702952196854556 0.008710273836899693
1358 1.3633666188152168e-11 0.004699853806607573 0.008705670079377422
1359 1.35985309518051e-11 0.004696758020958359 0.008701076204677787
1360 1.3563497322091077e-11 0.0046936648374944915 0.008696492183992724
1361 1.3528564976438127e-11 0.004690574253806664 0.008691917988619157
1362 1.3493733593432672e-11 0.004687486267488681 0.008687353589958537
1363 1.3459002852814484e-11 0.004684400876137436 0.008682798959516382
1364 1.3424372435471679e-11 0.004681318077352909 0.008678254068901825
1365 1.3389842023435737e-11 0.004678237868738149 0.008673718889827162
1366 1.335541129987659e-11 0.004675160247899266 0.008669193394107402
1367 1.332107994909765e-11 0.004672085212445415 0.008664677553659817
1368 1.3286847656530965e-11 0.00466901275998879 0.008660171340503498
1369 1.3252714108732327e-11 0.004665942888144609 0.008655674726758917
1370 1.3218678993376437e-11 0.0046628755945311035 0.00865118768464748
1371 1.3184741999252111e-11 0.004659810876769507 0.008646710186491087
1372 1.3150902816257483e-11 0.004656748732484046 0.008642242204711699
1373 1.3117161135395222e-11 0.004653689159301923 0.008637783711830905
1374 1.3083516648767847e-11 0.0046506321548533125 0.008633334680469488
1375 1.3049969049573013e-11 0.004647577716771347 0.008628895083346994
1376 1.30165180320988e-11 0.004644525842692105 0.00862446489328131
1377 1.2983163291719092e-11 0.0046414765302546035 0.00862004408318823
1378 1.2949904524888925e-11 0.004638429777100782 0.008615632626081036
1379 1.2916741429139904e-11 0.004635385580875496 0.008611230495070081
1380 1.2883673703075623e-11 0.004632343939226507 0.008606837663362366
1381 1.2850701046367094e-11 0.004629304849804469 0.008602454104261116
1382 1.2817823159748249e-11 0.00462626831026292 0.00859807979116538
1383 1.2785039745011398e-11 0.004623234318258269 0.008593714697569602
1384 1.2752350505002799e-11 0.004620202871449791 0.008589358797063226
1385 1.271975514361816e-11 0.004617173967499611 0.00858501206333028
1386 1.2687253365798238e-11 0.004614147604072698 0.008580674470148963
1387 1.2654844877524428e-11 0.004611123778836853 0.008576345991391251
1388 1.2622529385814367e-11 0.004608102489462697 0.008572026601022492
1389 1.2590306598717574e-11 0.004605083733623666 0.008567716273101
1390 1.2558176225311144e-11 0.004602067508995998 0.008563414981777661
1391 1.2526137975695405e-11 0.004599053813258721 0.008559122701295536
1392 1.2494191560989647e-11 0.004596042644093649 0.008554839405989468
1393 1.2462336693327838e-11 0.004593033999185365 0.008550565070285687
1394 1.2430573085854425e-11 0.0045900278762212214 0.008546299668701417
1395 1.2398900452720047e-11 0.004587024272891318 0.008542043175844494
1396 1.2367318509077394e-11 0.004584023186888503 0.008537795566412976
1397 1.233582697107701e-11 0.0045810246159083585 0.008533556815194755
1398 1.2304425555863148e-11 0.004578028557649192 0.008529326897067178
1399 1.2273113981569614e-11 0.004575035009812027 0.008525105786996667
1400 1.2241891967315694e-11 0.004572043970100594 0.008520893460038335
1401 1.2210759233202032e-11 0.004569055436221321 0.008516689891335616
1402 1.21797155003066e-11 0.004566069405883326 0.00851249505611988
1403 1.214876049068063e-11 0.004563085876798404 0.008508308929710068
1404 1.2117893927344573e-11 0.004560104846681023 0.008504131487512317
1405 1.208711553428416e-11 0.004557126313248311 0.008499962705019593
1406 1.2056425036446356e-11 0.004554150274220049 0.008495802557811315
1407 1.2025822159735433e-11 0.004551176727318663 0.008491651021553
1408 1.1995306631009029e-11 0.004548205670269214 0.00848750807199589
1409 1.1964878178074206e-11 0.004545237100799386 0.008483373684976593
1410 1.1934536529683607e-11 0.004542271016639486 0.008479247836416725
1411 1.1904281415531496e-11 0.004539307415522427 0.00847513050232254
1412 1.1874112566249983e-11 0.004536346295183722 0.008471021658784592
1413 1.1844029713405127e-11 0.0045333876533614785 0.00846692128197736
1414 1.1814032589493148e-11 0.0045304314877963854 0.008462829348158904
1415 1.1784120927936622e-11 0.004527477796231708 0.008458745833670516
1416 1.175429446308071e-11 0.00452452657641328 0.00845467071493636
1417 1.1724552930189385e-11 0.004521577826089492 0.008450603968463132
1418 1.16948960654417e-11 0.004518631543011285 0.008446545570839709
1419 1.1665323605928074e-11 0.004515687724932144 0.008442495498736805
1420 1.1635835289646574e-11 0.004512746369608087 0.00843845372890663
1421 1.160643085549925e-11 0.004509807474797659 0.008434420238182543
1422 1.1577110043288464e-11 0.004506871038261922 0.008430395003478718
1423 1.154787259371324e-11 0.00450393705776445 0.008426378001789797
1424 1.1518718248365673e-11 0.0045010055310713195 0.008422369210190567
1425 1.1489646749727262e-11 0.0044980764559511 0.00841836860583561
1426 1.146065784116538e-11 0.00449514983017485 0.00841437616595898
1427 1.1431751266929653e-11 0.004492225651516106 0.008410391867873864
1428 1.1402926772148445e-11 0.0044893039177508745 0.008406415688972258
1429 1.1374184102825312e-11 0.004486384626657629 0.008402447606724636
1430 1.1345523005835483e-11 0.004483467776017298 0.008398487598679621
1431 1.131694322892237e-11 0.004480553363613259 0.008394535642463662
1432 1.1288444520694053e-11 0.0044776413872313296 0.00839059171578071
1433 1.1260026630619864e-11 0.004474731844659762 0.008386655796411893
1434 1.123168930902691e-11 0.004471824733689236 0.008382727862215198
1435 1.120343230709666e-11 0.004468920052112849 0.008378807891125155
1436 1.1175255376861517e-11 0.004466017797726111 0.008374895861152509
1437 1.1147158271201456e-11 0.004463117968326938 0.008370991750383918
1438 1.1119140743840598e-11 0.004460220561715641 0.008367095536981626
1439 1.1091202549343888e-11 0.004457325575694924 0.008363207199183154
1440 1.1063343443113729e-11 0.004454433008069872 0.008359326715300994
1441 1.103556318138668e-11 0.004451542856647948 0.008355454063722293
1442 1.1007861521230108e-11 0.004448655119238983 0.008351589222908545
1443 1.0980238220538937e-11 0.004445769793655172 0.008347732171395287
1444 1.095269303803234e-11 0.004442886877711065 0.008343882887791787
1445 1.0925225733250468e-11 0.004440006369223559 0.008340041350780748
1446 1.0897836066551256e-11 0.004437128266011894 0.008336207539118002
1447 1.0870523799107135e-11 0.004434252565897646 0.008332381431632209
1448 1.084328869290186e-11 0.004431379266704719 0.008328563007224555
1449 1.0816130510727266e-11 0.0044285083662593365 0.008324752244868455
1450 1.0789049016180153e-11 0.00442563986239004 0.008320949123609261
1451 1.0762043973659055e-11 0.004422773752927677 0.008317153622563958
1452 1.0735115148361122e-11 0.0044199100357053996 0.008313365720920875
1453 1.0708262306278985e-11 0.0044170487085586525 0.008309585397939396
1454 1.0681485214197631e-11 0.004414189769325172 0.008305812632949662
1455 1.0654783639691281e-11 0.004411333215844975 0.008302047405352283
1456 1.0628157351120328e-11 0.004408479045960354 0.00829828969461805
1457 1.0601606117628245e-11 0.004405627257515875 0.008294539480287648
1458 1.057512970913854e-11 0.004402777848358364 0.008290796741971376
1459 1.054872789635169e-11 0.004399930816336906 0.008287061459348852
1460 1.0522400450742119e-11 0.004397086159302836 0.008283333612168738
1461 1.04961471445552e-11 0.004394243875109736 0.008279613180248455
1462 1.0469967750804229e-11 0.0043914039616134255 0.008275900143473904
1463 1.0443862043267444e-11 0.004388566416671956 0.008272194481799186
1464 1.0417829796485077e-11 0.004385731238145607 0.008268496175246325
1465 1.0391870785756354e-11 0.004382898423896878 0.008264805203904992
1466 1.0365984787136593e-11 0.004380067971790485 0.008261121547932232
1467 1.0340171577434244e-11 0.004377239879693351 0.008257445187552188
1468 1.0314430934207996e-11 0.004374414145474602 0.008253776103055823
1469 1.0288762635763852e-11 0.004371590767005562 0.008250114274800662
1470 1.026316646115227e-11 0.004368769742159747 0.008246459683210512
1471 1.0237642190165256e-11 0.0043659510688128554 0.008242812308775193
1472 1.021218960333354e-11 0.004363134744842769 0.00823917213205028
1473 1.0186808481923693e-11 0.004360320768129543 0.008235539133656827
1474 1.0161498607935334e-11 0.004357509136555399 0.00823191329428111
1475 1.0136259764098265e-11 0.004354699848004723 0.008228294594674357
1476 1.0111091733869706e-11 0.004351892900364059 0.008224683015652486
1477 1.0085994301431478e-11 0.004349088291522102 0.008221078538095854
1478 1.0060967251687228e-11 0.004346286019369692 0.008217481142948985
1479 1.0036010370259662e-11 0.004343486081799811 0.008213890811220315
1480 1.0011123443487803e-11 0.004340688476707578 0.00821030752398194
1481 9.986306258424227e-12 0.004337893201990237 0.008206731262369354
1482 9.961558602832364e-12 0.004335100255547161 0.008203162007581193
1483 9.936880265183765e-12 0.004332309635279842 0.008199599740878988
1484 9.912271034655393e-12 0.004329521339091883 0.00819604444358691
1485 9.887730701126962e-12 0.004326735364888999 0.008192496097091512
1486 9.863259055178226e-12 0.004323951710579007 0.008188954682841488
1487 9.838855888086331e-12 0.00432117037407182 0.008185420182347415
1488 9.814520991823163e-12 0.004318391353279446 0.008181892577181516
1489 9.790254159052717e-12 0.0043156146461159825 0.008178371848977404
1490 9.766055183128452e-12 0.004312840250497608 0.008174857979429842
1491 9.741923858090687e-12 0.004310068164342579 0.008171350950294493
1492 9.717859978663998e-12 0.004307298385571225 0.008167850743387686
1493 9.69386334025461e-12 0.004304530912105944 0.00816435734058616
1494 9.669933738947844e-12 0.004301765741871194 0.008160870723826838
1495 9.646070971505535e-12 0.004299002872793493 0.008157390875106576
1496 9.62227483536348e-12 0.004296242302801414 0.008153917776481933
1497 9.598545128628889e-12 0.004293484029825574 0.008150451410068923
1498 9.574881650077869e-12 0.004290728051798635 0.008146991758042788
1499 9.55128419915287e-12 0.004287974366655298 0.008143538802637757
1500 9.52775257596023e-12 0.004285222972332298 0.008140092526146815
1501 9.504286581267618e-12 0.004282473866768397 0.008136652910921466
1502 9.480886016501597e-12 0.004279727047904382 0.008133219939371506
1503 9.457550683745121e-12 0.004276982513683062 0.008129793593964785
1504 9.434280385735085e-12 0.004274240262049257 0.008126373857226985
1505 9.41107492585987e-12 0.0042715002909498 0.008122960711741381
1506 9.387934108156884e-12 0.004268762598333527 0.008119554140148625
1507 9.364857737310174e-12 0.00426602718215128 0.008116154125146508
1508 9.341845618647972e-12 0.004263294040355891 0.008112760649489742
1509 9.31889755814029e-12 0.004260563170902189 0.00810937369598973
1510 9.296013362396559e-12 0.00425783457174699 0.00810599324751435
1511 9.273192838663183e-12 0.004255108240849091 0.00810261928698772
1512 9.250435794821222e-12 0.00425238417616927 0.008099251797389986
1513 9.227742039383989e-12 0.0042496623756702765 0.008095890761757098
1514 9.205111381494713e-12 0.004246942837316833 0.008092536163180591
1515 9.182543630924204e-12 0.004244225559075627 0.008089187984807369
1516 9.160038598068491e-12 0.004241510538915305 0.00808584620983948
1517 9.137596093946534e-12 0.004238797774806474 0.008082510821533904
1518 9.115215930197883e-12 0.004236087264721691 0.008079181803202341
1519 9.09289791908041e-12 0.004233379006635464 0.008075859138210989
1520 9.070641873467972e-12 0.004230672998524241 0.008072542809980335
1521 9.048447606848178e-12 0.004227969238366416 0.008069232801984941
1522 9.026314933320093e-12 0.004225267724142315 0.008065929097753232
1523 9.004243667591983e-12 0.004222568453834199 0.008062631680867287
1524 8.982233624979054e-12 0.004219871425426253 0.008059340534962624
1525 8.96028462140122e-12 0.0042171766369045885 0.008056055643728001
1526 8.938396473380886e-12 0.004214484086257236 0.008052776990905196
1527 8.916568998040711e-12 0.004211793771474142 0.008049504560288809
1528 8.89480201310139e-12 0.004209105690547163 0.008046238335726052
1529 8.873095336879483e-12 0.0042064198414700675 0.008042978301116548
1530 8.851448788285187e-12 0.004203736222238523 0.008039724440412116
1531 8.829862186820185e-12 0.004201054830850101 0.008036476737616585
1532 8.808335352575451e-12 0.004198375665304265 0.008033235176785574
1533 8.786868106229109e-12 0.004195698723602374 0.008029999742026304
1534 8.76546026904426e-12 0.004193024003747673 0.008026770417497393
1535 8.744111662866847e-12 0.004190351503745294 0.008023547187408652
1536 8.722822110123536e-12 0.004187681221602247 0.008020330036020894
1537 8.701591433819556e-12 0.0041850131553274215 0.008017118947645728
1538 8.680419457536613e-12 0.004182347302931577 0.008013913906645371
1539 8.659306005430782e-12 0.004179683662427345 0.008010714897432446
1540 8.638250902230407e-12 0.004177022231829223 0.008007521904469787
1541 8.617253973233984e-12 0.004174363009153569 0.008004334912270249
1542 8.596315044308137e-12 0.0041717059924186 0.00800115390539651
1543 8.575433941885502e-12 0.004169051179644388 0.00799797886846088
1544 8.55461049296269e-12 0.004166398568852856 0.007994809786125113
1545 8.533844525098225e-12 0.004163748158067775 0.007991646643100212
1546 8.513135866410522e-12 0.004161099945314761 0.007988489424146237
1547 8.492484345575803e-12 0.004158453928621267 0.007985338114072125
1548 8.471889791826135e-12 0.004155810106016587 0.007982192697735492
1549 8.451352034947365e-12 0.004153168475531846 0.007979053160042451
1550 8.430870905277141e-12 0.0041505290352 0.007975919485947426
1551 8.410446233702895e-12 0.004147891783055831 0.007972791660452963
1552 8.390077851659878e-12 0.004145256717135946 0.007969669668609548
1553 8.36976559112913e-12 0.004142623835478769 0.007966553495515422
1554 8.349509284635566e-12 0.004139993136124543 0.007963443126316395
1555 8.32930876524596e-12 0.004137364617115321 0.007960338546205672
1556 8.309163866567018e-12 0.004134738276494967 0.00795723974042366
1557 8.289074422743421e-12 0.0041321141123091525 0.007954146694257796
1558 8.269040268455895e-12 0.004129492122605351 0.007951059393042366
1559 8.24906123891926e-12 0.004126872305432835 0.007947977822158322
1560 8.22913716988052e-12 0.004124254658842674 0.007944901967033107
1561 8.20926789761695e-12 0.004121639180887732 0.007941831813140478
1562 8.189453258934172e-12 0.00411902586962266 0.007938767346000325
1563 8.16969309116428e-12 0.004116414723103898 0.007935708551178497
1564 8.149987232163936e-12 0.004113805739389669 0.007932655414286631
1565 8.130335520312486e-12 0.0041111989165399775 0.007929607920981973
1566 8.110737794510089e-12 0.004108594252616603 0.007926566056967206
1567 8.091193894175851e-12 0.004105991745683101 0.007923529807990276
1568 8.071703659245964e-12 0.0041033913938047974 0.007920499159844219
1569 8.052266930171846e-12 0.004100793195048785 0.007917474098366996
1570 8.032883547918317e-12 0.004098197147483923 0.007914454609441313
1571 8.013553353961752e-12 0.004095603249180832 0.007911440678994464
1572 7.99427619028825e-12 0.00409301149821189 0.007908432292998145
1573 7.975051899391818e-12 0.004090421892651232 0.0079054294374683
1574 7.955880324272564e-12 0.004087834430574745 0.007902432098464949
1575 7.936761308434885e-12 0.004085249110060068 0.007899440262092017
1576 7.917694695885679e-12 0.0040826659291865845 0.007896453914497177
1577 7.898680331132533e-12 0.004080084886035422 0.007893473041871673
1578 7.879718059181963e-12 0.00407750597868945 0.007890497630450164
1579 7.860807725537623e-12 0.004074929205233274 0.00788752766651056
1580 7.84194917619856e-12 0.004072354563753235 0.007884563136373856
1581 7.823142257657439e-12 0.0040697820523374105 0.007881604026403966
1582 7.804386816898782e-12 0.004067211669075602 0.007878650323007573
1583 7.785682701397241e-12 0.0040646434120593395 0.007875702012633953
1584 7.767029759115838e-12 0.004062077279381877 0.007872759081774823
1585 7.748427838504262e-12 0.004059513269138189 0.007869821516964188
1586 7.729876788497119e-12 0.0040569513794249685 0.007866889304778165
1587 7.711376458512231e-12 0.004054391608340624 0.007863962431834839
1588 7.692926698448921e-12 0.004051833953985275 0.007861040884794102
1589 7.674527358686311e-12 0.004049278414460753 0.007858124650357495
1590 7.656178290081633e-12 0.004046724987870596 0.007855213715268051
1591 7.637879343968513e-12 0.004044173672320044 0.007852308066310138
1592 7.619630372155337e-12 0.004041624465916043 0.00784940769030931
1593 7.601431226923534e-12 0.004039077366767235 0.00784651257413215
1594 7.583281761025926e-12 0.004036532372983958 0.007843622704686113
1595 7.565181827685071e-12 0.0040339894826782454 0.007840738068919384
1596 7.547131280591602e-12 0.004031448693963821 0.007837858653820707
1597 7.52912997390258e-12 0.004028910004956098 0.007834984446419257
1598 7.511177762239856e-12 0.004026373413772174 0.007832115433784469
1599 7.493274500688434e-12 0.004023838918530831 0.007829251603025897
1600 7.475420044794847e-12 0.004021306517352531 0.007826392941293068
1601 7.457614250565533e-12 0.004018776208359414 0.007823539435775325
1602 7.439856974465227e-12 0.004016247989675296 0.007820691073701685
1603 7.422148073415353e-12 0.004013721859425667 0.007817847842340688
1604 7.404487404792417e-12 0.004011197815737687 0.007815009729000252
1605 7.386874826426405e-12 0.004008675856740181 0.007812176721027525
1606 7.369310196599225e-12 0.004006155980563645 0.0078093488058087425
1607 7.351793374043094e-12 0.004003638185340234 0.007806525970769078
1608 7.334324217938992e-12 0.004001122469203766 0.007803708203372504
1609 7.316902587915063e-12 0.003998608830289717 0.007800895491121645
1610 7.299528344045074e-12 0.003996097266735218 0.007798087821557631
1611 7.282201346846853e-12 0.0039935877766790525 0.007795285182259966
1612 7.264921457280732e-12 0.003991080358261657 0.007792487560846373
1613 7.247688536748029e-12 0.003988575009625116 0.007789694944972661
1614 7.230502447089464e-12 0.003986071728913159 0.007786907322332581
1615 7.213363050583686e-12 0.003983570514271161 0.00778412468065769
1616 7.196270209945708e-12 0.003981071363846138 0.007781347007717206
1617 7.179223788325399e-12 0.003978574275786746 0.0077785742913178725
1618 7.162223649305977e-12 0.003976079248243277 0.007775806519303819
1619 7.145269656902482e-12 0.003973586279367656 0.007773043679556427
1620 7.128361675560309e-12 0.003971095367313443 0.007770285759994185
1621 7.111499570153691e-12 0.003968606510235826 0.0077675327485725604
1622 7.094683205984215e-12 0.003966119706291623 0.00776478463328386
1623 7.077912448779342e-12 0.003963634953639276 0.007762041402157092
1624 7.06118716469093e-12 0.00396115225043885 0.007759303043257839
1625 7.044507220293753e-12 0.003958671594852032 0.007756569544688114
1626 7.027872482584059e-12 0.003956192985042127 0.0077538408945862355
1627 7.011282818978083e-12 0.003953716419174056 0.007751117081126689
1628 6.9947380973106176e-12 0.003951241895414356 0.007748398092519995
1629 6.978238185833555e-12 0.003948769411931175 0.007745683917012582
1630 6.961782953214454e-12 0.003946298966894274 0.007742974542886649
1631 6.9453722685350835e-12 0.003943830558475017 0.007740269958460041
1632 6.929006001290015e-12 0.003941364184846377 0.007737570152086111
1633 6.912684021385182e-12 0.00393889984418293 0.007734875112153597
1634 6.8964061991364775e-12 0.003936437534660854 0.00773218482708649
1635 6.880172405268324e-12 0.003933977254457925 0.007729499285343906
1636 6.863982510912274e-12 0.003931519001753518 0.00772681847541996
1637 6.8478363876056065e-12 0.003929062774728601 0.007724142385843634
1638 6.83173390728993e-12 0.003926608571565737 0.007721471005178652
1639 6.815674942309808e-12 0.003924156390449082 0.0077188043220233595
1640 6.79965936541133e-12 0.003921706229564375 0.0077161423250105875
1641 6.783687049740777e-12 0.003919258087098947 0.007713485002807535
1642 6.767757868843229e-12 0.003916811961241713 0.007710832344115642
1643 6.75187169666119e-12 0.003914367850183171 0.007708184337670462
1644 6.736028407533232e-12 0.003911925752115398 0.007705540972241543
1645 6.720227876192628e-12 0.003909485665232052 0.007702902236632303
1646 6.704469977766016e-12 0.003907047587728367 0.007700268119679907
1647 6.6887545877720305e-12 0.003904611517801153 0.007697638610255143
1648 6.673081582119971e-12 0.003902177453648792 0.007695013697262303
1649 6.657450837108462e-12 0.0038997453934712365 0.007692393369639061
1650 6.6418622294241244e-12 0.00389731533547001 0.007689777616356353
1651 6.626315636140238e-12 0.003894887277848201 0.0076871664264182545
1652 6.610810934715436e-12 0.0038924612188104652 0.007684559788861865
1653 6.595348002992371e-12 0.00389003715656302 0.007681957692757185
1654 6.579926719196414e-12 0.003887615089313645 0.007679360127206998
1655 6.5645469619343436e-12 0.003885195015271679 0.007676767081346758
1656 6.549208610193049e-12 0.003882776932648019 0.007674178544344461
1657 6.533911543338232e-12 0.003880360839655117 0.007671594505400541
1658 6.518655641113111e-12 0.0038779467345069797 0.007669014953747741
1659 6.503440783637138e-12 0.0038755346154191656 0.007666439878651007
1660 6.4882668514047154e-12 0.0038731244806087823 0.007663869269407363
1661 6.473133725283923e-12 0.0038707163282944873 0.007661303115345805
1662 6.458041286515244e-12 0.003868310156696483 0.007658741405827182
1663 6.4429894167103e-12 0.003865905964036518 0.0076561841302440784
1664 6.427977997850588e-12 0.003863503748537883 0.007653631278020707
1665 6.413006912286226e-12 0.0038611035084254106 0.007651082838612794
1666 6.398076042734695e-12 0.0038587052419254714 0.007648538801507461
1667 6.3831852722795945e-12 0.003856308947265974 0.007645999156223118
1668 6.368334484369407e-12 0.003853914622676364 0.007643463892309353
1669 6.353523562816249e-12 0.0038515222663876186 0.007640932999346814
1670 6.338752391794646e-12 0.003849131876632249 0.007638406466947103
1671 6.324020855840304e-12 0.0038467434516442967 0.0076358842847526675
1672 6.309328839848873e-12 0.0038443569896593308 0.007633366442436683
1673 6.294676229074759e-12 0.003841972488914449 0.007630852929702952
1674 6.280062909129871e-12 0.0038395899476482732 0.0076283437362857885
1675 6.2654887659824396e-12 0.003837209364100949 0.007625838851949914
1676 6.250953685955801e-12 0.0038348307365141435 0.007623338266490346
1677 6.236457555727206e-12 0.003832454063131046 0.007620841969732292
1678 6.2220002623265995e-12 0.0038300793421963608 0.0076183499515310405
1679 6.207581693135465e-12 0.003827706571956312 0.007615862201771859
1680 6.193201735885612e-12 0.0038253357506586373 0.007613378710369881
1681 6.178860278658003e-12 0.0038229668765525885 0.007610899467270004
1682 6.1645572098815724e-12 0.0038205999478889284 0.007608424462446785
1683 6.150292418332061e-12 0.003818234962919931 0.007605953685904333
1684 6.136065793130844e-12 0.003815871919899379 0.007603487127676204
1685 6.1218772237437576e-12 0.003813510817082561 0.007601024777825299
1686 6.107726599979949e-12 0.0038111516527262706 0.007598566626443757
1687 6.0936138119907234e-12 0.0038087944250888065 0.007596112663652859
1688 6.079538750268382e-12 0.003806439132429968 0.007593662879602916
1689 6.065501305645087e-12 0.003804085773011056 0.007591217264473172
1690 6.051501369291709e-12 0.003801734345094869 0.007588775808471698
1691 6.037538832716696e-12 0.003799384846945704 0.007586338501835296
1692 6.023613587764939e-12 0.003797037276829353 0.007583905334829394
1693 6.009725526616637e-12 0.0037946916330131018 0.007581476297747946
1694 5.995874541786182e-12 0.00379234791376573 0.00757905138091333
1695 5.982060526121025e-12 0.0037900061173575064 0.00757663057467625
1696 5.968283372800571e-12 0.003787666242060191 0.007574213869415637
1697 5.954542975335059e-12 0.0037853282861470307 0.007571801255538548
1698 5.940839227564456e-12 0.0037829922478927586 0.007569392723480068
1699 5.927172023657357e-12 0.0037806581255735937 0.007566988263703212
1700 5.913541258109873e-12 0.0037783259174672366 0.007564587866698827
1701 5.899946825744551e-12 0.0037759956218528716 0.007562191522985493
1702 5.886388621709271e-12 0.003773667237011162 0.007559799223109429
1703 5.872866541476161e-12 0.0037713407612242505 0.007557410957644395
1704 5.859380480840512e-12 0.0037690161927757568 0.007555026717191591
1705 5.845930335919706e-12 0.0037666935299507766 0.007552646492379569
1706 5.832516003152124e-12 0.0037643727710358794 0.0075502702738641314
1707 5.819137379296097e-12 0.0037620539143191083 0.007547898052328239
1708 5.805794361428816e-12 0.003759736958089977 0.007545529818481915
1709 5.792486846945289e-12 0.003757421900639471 0.00754316556306215
1710 5.7792147335572584e-12 0.0037551087402600413 0.007540805276832809
1711 5.7659779192921675e-12 0.003752797475245608 0.007538448950584538
1712 5.752776302492098e-12 0.0037504881038915566 0.00753609657513467
1713 5.739609781812718e-12 0.003748180624494736 0.007533748141327133
1714 5.726478256222252e-12 0.003745875035353459 0.007531403640032357
1715 5.713381625000423e-12 0.003743571334767498 0.007529063062147179
1716 5.700319787737427e-12 0.003741269521038086 0.007526726398594757
1717 5.687292644332906e-12 0.003738969592467916 0.007524393640324476
1718 5.674300094994908e-12 0.0037366715473611356 0.0075220647783118535
1719 5.6613420402388606e-12 0.0037343753840233494 0.007519739803558455
1720 5.648418380886568e-12 0.0037320811007616164 0.007517418707091801
1721 5.635529018065169e-12 0.0037297886958844477 0.007515101479965273
1722 5.6226738532061485e-12 0.0037274981677018065 0.007512788113258033
1723 5.609852788044311e-12 0.0037252095145251063 0.007510478598074924
1724 5.597065724616773e-12 0.0037229227346672086 0.00750817292554639
1725 5.584312565261973e-12 0.0037206378264424225 0.007505871086828382
1726 5.571593212618671e-12 0.003718354788166504 0.007503573073102275
1727 5.558907569624944e-12 0.003716073618156653 0.007501278875574772
1728 5.546255539517201e-12 0.0037137943147315124 0.007498988485477825
1729 5.533637025829192e-12 0.0037115168762111676 0.007496701894068543
1730 5.521051932391032e-12 0.0037092413009171448 0.007494419092629108
1731 5.5085001633282165e-12 0.0037069675871724095 0.007492140072466687
1732 5.495981623060636e-12 0.0037046957333013645 0.007489864824913346
1733 5.483496216301616e-12 0.00370242573762985 0.007487593341325966
1734 5.471043848056943e-12 0.0037001575984851416 0.007485325613086155
1735 5.458624423623897e-12 0.003697891314195949 0.007483061631600167
1736 5.4462378485902815e-12 0.003695626883092413 0.007480801388298813
1737 5.433884028833484e-12 0.0036933643035061085 0.007478544874637379
1738 5.4215628705195e-12 0.0036911035737700383 0.007476292082095544
1739 5.4092742801019976e-12 0.003688844692218636 0.00747404300217729
1740 5.3970181643213525e-12 0.0036865876571877607 0.007471797626410826
1741 5.384794430203719e-12 0.0036843324670146997 0.0074695559463485005
1742 5.372602985060075e-12 0.003682079120038164 0.007467317953566721
1743 5.360443736485298e-12 0.003679827614598289 0.007465083639665871
1744 5.3483165923572135e-12 0.0036775779490366327 0.007462852996270227
1745 5.3362214608356776e-12 0.003675330121696174 0.007460626015027879
1746 5.324158250361642e-12 0.0036730841309213116 0.007458402687610648
1747 5.31212686965623e-12 0.003670839975057863 0.0074561830057140056
1748 5.3001272277198195e-12 0.0036685976524530634 0.007453966961056993
1749 5.288159233831119e-12 0.003666357161455564 0.007451754545382138
1750 5.276222797546261e-12 0.0036641185004154322 0.007449545750455381
1751 5.264317828697878e-12 0.003661881667684147 0.007447340568065989
1752 5.252444237394211e-12 0.003659646661614602 0.007445138990026482
1753 5.24060193401819e-12 0.003657413480561101 0.007442941008172548
1754 5.22879082922654e-12 0.003655182122879357 0.007440746614362969
1755 5.217010833948883e-12 0.0036529525869264945 0.007438555800479541
1756 5.205261859386844e-12 0.0036507248710610438 0.0074363685584269935
1757 5.193543817013151e-12 0.0036484989736429415 0.007434184880132917
1758 5.1818566185707564e-12 0.00364627489303353 0.00743200475754768
1759 5.170200176071951e-12 0.0036440526275955567 0.007429828182644355
1760 5.158574401797473e-12 0.0036418321756931703 0.007427655147418641
1761 5.146979208295639e-12 0.0036396135356919213 0.007425485643888786
1762 5.135414508381465e-12 0.003637396705958762 0.0074233196640955115
1763 5.1238802151357935e-12 0.0036351816848620437 0.007421157200101938
1764 5.1123762419044204e-12 0.0036329684707715145 0.007418998243993504
1765 5.100902502297237e-12 0.0036307570620583212 0.0074168427878778965
1766 5.089458910187362e-12 0.0036285474570950057 0.007414690823884975
1767 5.078045379710279e-12 0.003626339654255504 0.007412542344166694
1768 5.066661825262981e-12 0.0036241336519151463 0.0074103973408970285
1769 5.0553081615031225e-12 0.003621929448450655 0.007408255806271904
1770 5.043984303348163e-12 0.0036197270422401433 0.007406117732509118
1771 5.032690165974513e-12 0.003617526431663115 0.007403983111848267
1772 5.021425664816711e-12 0.0036153276151004625 0.007401851936550677
1773 5.010190715566553e-12 0.0036131305909344663 0.007399724198899326
1774 4.998985234172275e-12 0.0036109353575487927 0.007397599891198771
1775 4.9878091368377105e-12 0.0036087419133284944 0.0073954790057750835
1776 4.976662340021455e-12 0.003606550256660008 0.007393361534975765
1777 4.96554476043604e-12 0.003604360385931153 0.007391247471169685
1778 4.954456315047107e-12 0.0036021722995311315 0.0073891368067470035
1779 4.9433969210725755e-12 0.003599985995850526 0.007387029534119104
1780 4.932366495981838e-12 0.0035978014732813003 0.007384925645718518
1781 4.921364957494927e-12 0.0035956187302167955 0.007382825133998859
1782 4.910392223581707e-12 0.003593437765051731 0.007380727991434748
1783 4.899448212461056e-12 0.003591258576182202 0.0073786342105217435
1784 4.888532842600068e-12 0.0035890811620056806 0.007376543783776275
1785 4.877646032713236e-12 0.0035869055209210117 0.00737445670373557
1786 4.866787701761654e-12 0.0035847316513284147 0.007372372962957586
1787 4.855957768952213e-12 0.0035825595516294803 0.007370292554020942
1788 4.845156153736801e-12 0.00358038922022717 0.007368215469524844
1789 4.8343827758115185e-12 0.003578220655525817 0.007366141702089027
1790 4.823637555115877e-12 0.003576053855931121 0.007364071244353679
1791 4.812920411832009e-12 0.0035738888198501516 0.007362004088979371
1792 4.802231266383892e-12 0.0035717255456913445 0.007359940228646996
1793 4.791570039436549e-12 0.0035695640318645005 0.007357879656057698
1794 4.780936651895283e-12 0.003567404276780786 0.007355822363932804
1795 4.7703310249048844e-12 0.0035652462788527297 0.007353768345013758
1796 4.759753079848866e-12 0.0035630900364942235 0.007351717592062054
1797 4.749202738348691e-12 0.0035609355481205215 0.0073496700978591695
1798 4.738679922262996e-12 0.0035587828121482375 0.007347625855206499
1799 4.728184553686827e-12 0.0035566318269953444 0.007345584856925291
1800 4.717716554950868e-12 0.0035544825910811726 0.007343547095856575
1801 4.707275848620693e-12 0.0035523351028264112 0.007341512564861103
1802 4.696862357496001e-12 0.0035501893606531055 0.007339481256819281
1803 4.6864760046098535e-12 0.003548045362984655 0.007337453164631108
1804 4.676116713227928e-12 0.003545903108245814 0.007335428281216103
1805 4.665784406847754e-12 0.003543762594862689 0.007333406599513249
1806 4.655479009197989e-12 0.003541623821262739 0.007331388112480923
1807 4.64520044423765e-12 0.0035394867858747747 0.007329372813096838
1808 4.634948636155379e-12 0.0035373514871289563 0.007327360694357972
1809 4.624723509368702e-12 0.0035352179234567926 0.007325351749280509
1810 4.614524988523284e-12 0.00353308609329114 0.007323345970899776
1811 4.604352998492211e-12 0.003530955995066203 0.007321343352270177
1812 4.594207464375237e-12 0.003528827627217532 0.007319343886465134
1813 4.584088311498064e-12 0.0035267009881820204 0.0073173475665770215
1814 4.573995465411617e-12 0.0035245760763979077 0.007315354385717105
1815 4.5639288518913085e-12 0.0035224528903047754 0.007313364337015481
1816 4.5538883969363245e-12 0.003520331428343546 0.007311377413621011
1817 4.543874026768902e-12 0.003518211688956485 0.007309393608701263
1818 4.5338856678336086e-12 0.0035160936705871952 0.00730741291544245
1819 4.523923246796629e-12 0.00351397737168062 0.007305435327049368
1820 4.5139866905450566e-12 0.00351186279068304 0.0073034608367453365
1821 4.504075926186176e-12 0.0035097499260420733 0.007301489437772135
1822 4.494190881046761e-12 0.003507638776206673 0.007299521123389946
1823 4.4843314826723625e-12 0.0035055293396271275 0.007297555886877291
1824 4.474497658826621e-12 0.00350342161475506 0.007295593721530976
1825 4.464689337490541e-12 0.0035013156000434243 0.007293634620666026
1826 4.454906446861819e-12 0.0034992112939465085 0.007291678577615629
1827 4.445148915354137e-12 0.003497108694919931 0.007289725585731078
1828 4.43541667159646e-12 0.0034950078014206395 0.007287775638381705
1829 4.425709644432364e-12 0.0034929086119069113 0.007285828728954831
1830 4.4160277629193346e-12 0.003490811124838352 0.007283884850855702
1831 4.406370956328083e-12 0.0034887153386758928 0.007281943997507431
1832 4.396739154141869e-12 0.003486621251881793 0.007280006162350944
1833 4.387132286055814e-12 0.0034845288629196357 0.007278071338844915
1834 4.377550281976223e-12 0.003482438170254329 0.007276139520465716
1835 4.367993072019913e-12 0.0034803491723521037 0.007274210700707352
1836 4.3584605865135285e-12 0.0034782618676805132 0.0072722848730814105
1837 4.348952755992881e-12 0.003476176254708432 0.007270362031117
1838 4.339469511202278e-12 0.003474092331906055 0.007268442168360697
1839 4.330010783093847e-12 0.0034720100977448966 0.007266525278376483
1840 4.320576502826877e-12 0.003469929550697789 0.007264611354745694
1841 4.311166601767158e-12 0.0034678506892388823 0.007262700391066962
1842 4.301781011486322e-12 0.0034657735118436435 0.007260792380956161
1843 4.292419663761179e-12 0.0034636980169888555 0.007258887318046348
1844 4.283082490573066e-12 0.0034616242031526153 0.00725698519598771
1845 4.27376942410719e-12 0.0034595520688143334 0.007255086008447507
1846 4.264480396751978e-12 0.003457481612454733 0.007253189749110016
1847 4.255215341098435e-12 0.00345541283255585 0.007251296411676482
1848 4.245974189939485e-12 0.0034533457276010302 0.007249405989865055
1849 4.2367568762693386e-12 0.0034512802960749303 0.007247518477410742
1850 4.227563333282845e-12 0.0034492165364635157 0.0072456338680653475
1851 4.218393494374853e-12 0.00344715444725406 0.007243752155597425
1852 4.2092472931395685e-12 0.003445094026935144 0.007241873333792217
1853 4.200124663369929e-12 0.0034430352739966536 0.007239997396451607
1854 4.1910255390569656e-12 0.0034409781869297823 0.007238124337394062
1855 4.181949854389163e-12 0.003438922764227026 0.0072362541504545795
1856 4.17289754375185e-12 0.003436869004382185 0.007234386829484638
1857 4.163868541726555e-12 0.003434816905890363 0.0072325223683521395
1858 4.154862783090392e-12 0.003432766467247964 0.007230660760941361
1859 4.145880202815426e-12 0.003430717686952693 0.007228802001152898
1860 4.1369207360680685e-12 0.003428670563503555 0.007226946082903615
1861 4.1279843182084465e-12 0.0034266250954008543 0.00722509300012659
1862 4.119070884789798e-12 0.0034245812811461935 0.007223242746771069
1863 4.1101803715578446e-12 0.0034225391192424714 0.0072213953168024075
1864 4.101312714450186e-12 0.003420498608193883 0.007219550704202023
1865 4.092467849595694e-12 0.003418459746505919 0.007217708902967341
1866 4.0836457133139e-12 0.003416422532685365 0.0072158699071117475
1867 4.074846242114389e-12 0.0034143869652402993 0.007214033710664533
1868 4.066069372696203e-12 0.0034123530426800933 0.007212200307670848
1869 4.057315041947228e-12 0.00341032076351541 0.007210369692191646
1870 4.048583186943602e-12 0.0034082901262582023 0.007208541858303638
1871 4.039873744949118e-12 0.0034062611294217145 0.007206716800099237
1872 4.031186653414627e-12 0.0034042337715204794 0.007204894511686516
1873 4.022521849977441e-12 0.003402208051070317 0.007203074987189149
1874 4.013879272460751e-12 0.0034001839665883365 0.00720125822074637
1875 4.00525885887303e-12 0.003398161516592931 0.007199444206512918
1876 3.996660547407443e-12 0.003396140699603781 0.007197632938658987
1877 3.9880842764412715e-12 0.00339412151414185 0.007195824411370181
1878 3.979529984535325e-12 0.003392103958729387 0.007194018618847464
1879 3.97099761043336e-12 0.003390088031889923 0.007192215555307107
1880 3.962487093061496e-12 0.0033880737321482692 0.0071904152149806465
1881 3.953998371527649e-12 0.0033860610580305206 0.007188617592114831
1882 3.945531385120946e-12 0.0033840500080640507 0.007186822680971572
1883 3.937086073311158e-12 0.003382040580777513 0.007185030475827904
1884 3.928662375748124e-12 0.003380032774700839 0.007183240970975925
1885 3.920260232261186e-12 0.003378026588365238 0.007181454160722758
1886 3.911879582858617e-12 0.003376022020303196 0.0071796700393904995
1887 3.903520367727054e-12 0.0033740190690484738 0.007177888601316172
1888 3.895182527230943e-12 0.003372017733136108 0.007176109840851678
1889 3.8868660019119715e-12 0.0033700180111024096 0.007174333752363755
1890 3.878570732488505e-12 0.003368019901484962 0.007172560330233925
1891 3.870296659855035e-12 0.0033660234028226213 0.0071707895688584485
1892 3.862043725081621e-12 0.0033640285136555146 0.007169021462648281
1893 3.853811869413335e-12 0.0033620352325250402 0.007167256006029024
1894 3.84560103426971e-12 0.0033600435579738655 0.007165493193440879
1895 3.83741116124419e-12 0.0033580534885459274 0.007163733019338602
1896 3.829242192103582e-12 0.0033560650227864304 0.007161975478191459
1897 3.821094068787502e-12 0.0033540781592418453 0.007160220564483178
1898 3.812966733407845e-12 0.0033520928964599103 0.007158468272711908
1899 3.804860128248225e-12 0.003350109232989629 0.007156718597390165
1900 3.796774195763449e-12 0.003348127167381269 0.007154971533044799
1901 3.788708878578967e-12 0.0033461466981863615 0.007153227074216937
1902 3.780664119490334e-12 0.003344167823957701 0.007151485215461949
1903 3.772639861462683e-12 0.003342190543249343 0.007149745951349393
1904 3.7646360476301875e-12 0.0033402148546166064 0.007148009276462981
1905 3.756652621295522e-12 0.0033382407566160677 0.007146275185400525
1906 3.74868952592934e-12 0.003336268247805564 0.0071445436727739
1907 3.740746705169744e-12 0.0033342973267441916 0.007142814733208995
1908 3.732824102821758e-12 0.003332327991992303 0.007141088361345675
1909 3.724921662856799e-12 0.003330360242111509 0.007139364551837733
1910 3.7170393294121585e-12 0.003328394075664675 0.007137643299352845
1911 3.7091770467904795e-12 0.003326429491215924 0.007135924598572532
1912 3.701334759459235e-12 0.00332446648733063 0.007134208444192113
1913 3.693512412050214e-12 0.0033225050625754235 0.0071324948309206635
1914 3.685709949359e-12 0.0033205452155181856 0.007130783753480971
1915 3.677927316344458e-12 0.00331858694472805 0.007129075206609495
1916 3.670164458128228e-12 0.0033166302487754014 0.0071273691850563215
1917 3.662421319994205e-12 0.0033146751262318748 0.007125665683585124
1918 3.654697847388033e-12 0.003312721575670354 0.007123964696973117
1919 3.646993985916597e-12 0.0033107695956649716 0.0071222662200110184
1920 3.639309681347522e-12 0.003308819184791107 0.007120570247503003
1921 3.6316448796086615e-12 0.003306870341625388 0.007118876774266666
1922 3.6239995267876e-12 0.0033049230647456875 0.0071171857951329775
1923 3.6163735691311454e-12 0.0033029773527311224 0.007115497304946241
1924 3.6087669530448385e-12 0.0033010332041620554 0.007113811298564054
1925 3.6011796250924504e-12 0.0032990906176200915 0.007112127770857266
1926 3.5936115319954864e-12 0.0032971495916880793 0.007110446716709938
1927 3.5860626206326993e-12 0.003295210124950109 0.0071087681310193
1928 3.57853283803958e-12 0.003293272215991511 0.0071070920086957114
1929 3.5710221314078874e-12 0.0032913358633988566 0.007105418344662622
1930 3.5635304480851432e-12 0.003289401065759956 0.007103747133856529
1931 3.5560577355741527e-12 0.003287467821663858 0.007102078371226937
1932 3.548603941532511e-12 0.0032855361297008485 0.007100412051736318
1933 3.541169013772132e-12 0.003283605988462451 0.007098748170360075
1934 3.5337529002587504e-12 0.003281677396541424 0.007097086722086497
1935 3.526355549111453e-12 0.0032797503525317626 0.0070954277019167206
1936 3.518976908602189e-12 0.0032778248550286945 0.007093771104864692
1937 3.511616927155301e-12 0.0032759009026286823 0.007092116925957128
1938 3.5042755533470437e-12 0.003273978493929421 0.007090465160233473
1939 3.4969527359051077e-12 0.0032720576275298368 0.007088815802745865
1940 3.489648423708148e-12 0.003270138302030087 0.007087168848559092
1941 3.4823625657853194e-12 0.00326822051603156 0.0070855242927505575
1942 3.4750951113157932e-12 0.0032663042681368728 0.007083882130410236
1943 3.467846009628299e-12 0.003264389556949871 0.00708224235664064
1944 3.4606152102006523e-12 0.0032624763810756283 0.007080604966556779
1945 3.4534026626592938e-12 0.003260564739120445 0.007078969955286121
1946 3.446208316778824e-12 0.0032586546296918483 0.007077337317968556
1947 3.4390321224815357e-12 0.0032567460513985894 0.007075707049756356
1948 3.4318740298369616e-12 0.003254839002850645 0.007074079145814137
1949 3.424733989061411e-12 0.003252933482659215 0.007072453601318827
1950 3.417611950517508e-12 0.003251029489436722 0.007070830411459615
1951 3.410507864713745e-12 0.003249127021796811 0.00706920957143793
1952 3.4034216823040228e-12 0.003247226078354349 0.007067591076467391
1953 3.396353354087195e-12 0.0032453266577254216 0.007065974921773778
1954 3.3893028310066202e-12 0.003243428758527336 0.007064361102594989
1955 3.38227006414971e-12 0.0032415323793786167 0.007062749614181006
1956 3.37525500474748e-12 0.0032396375188990063 0.007061140451793856
1957 3.3682576041741055e-12 0.003237744175709465 0.007059533610707578
1958 3.361277813946472e-12 0.0032358523484321694 0.007057929086208184
1959 3.354315585723736e-12 0.0032339620356905113 0.007056326873593623
1960 3.347370871306881e-12 0.0032320732361090982 0.007054726968173743
1961 3.340443622638269e-12 0.0032301859483137504 0.007053129365270259
1962 3.3335337918012095e-12 0.003228300170931502 0.007051534060216713
1963 3.3266413310195177e-12 0.0032264159025905985 0.007049941048358437
1964 3.3197661926570793e-12 0.003224533141920498 0.007048350325052524
1965 3.3129083292174108e-12 0.0032226518875518684 0.007046761885667787
1966 3.306067693343234e-12 0.0032207721381165887 0.007045175725584721
1967 3.299244237816031e-12 0.0032188938922477458 0.007043591840195472
1968 3.2924379155556287e-12 0.003217017148579636 0.007042010224903806
1969 3.2856486796197507e-12 0.0032151419057477614 0.007040430875125061
1970 3.278876483203608e-12 0.003213268162388833 0.007038853786286125
1971 3.2721212796394585e-12 0.003211395917140766 0.007037278953825394
1972 3.265383022396186e-12 0.003209525168642681 0.007035706373192737
1973 3.258661665078876e-12 0.003207655915534903 0.007034136039849464
1974 3.2519571614283954e-12 0.0032057881564589606 0.007032567949268292
1975 3.245269465320968e-12 0.003203921890057585 0.007031002096933308
1976 3.238598530767758e-12 0.00320205711497471 0.007029438478339935
1977 3.231944311914446e-12 0.0032001938298554695 0.0070278770889949
1978 3.225306763040819e-12 0.0031983320333461977 0.0070263179244162
1979 3.2186858385603465e-12 0.0031964717240944283 0.007024760980133061
1980 3.2120814930197732e-12 0.003194612900748894 0.007023206251685916
1981 3.205493681098705e-12 0.0031927555619595256 0.007021653734626362
1982 3.198922357609194e-12 0.0031908997063774505 0.007020103424517129
1983 3.1923674774953307e-12 0.0031890453326549927 0.007018555316932048
1984 3.185828995832833e-12 0.003187192439445671 0.007017009407456018
1985 3.1793068678286445e-12 0.0031853410254042004 0.007015465691684969
1986 3.172801048820519e-12 0.003183491089186488 0.007013924165225833
1987 3.166311494276622e-12 0.0031816426294496354 0.0070123848236965085
1988 3.159838159795125e-12 0.003179795644851935 0.007010847662725827
1989 3.153381001103809e-12 0.0031779501340528727 0.007009312677953524
1990 3.146939974059651e-12 0.0031761060957131233 0.007007779865030204
1991 3.1405150346484382e-12 0.003174263528494553 0.007006249219617306
1992 3.1341061389843567e-12 0.003172422431060215 0.007004720737387074
1993 3.1277132433096098e-12 0.003170582802074354 0.0070031944140225245
1994 3.1213363039940064e-12 0.003168744640202399 0.00700167024521741
1995 3.114975277534578e-12 0.0031669079441109683 0.007000148226676195
1996 3.108630120555181e-12 0.0031650727124678643 0.0069986283541140165
1997 3.1023007898061035e-12 0.0031632389439420756 0.006997110623256656
1998 3.095987242163679e-12 0.003161406637203775 0.006995595029840507
1999 3.089689434629895e-12 0.003159575790924318 0.006994081569612542
2000 3.083407324332002e-12 0.0031577464037762445 0.006992570238330283
2001 3.077140868522135e-12 0.0031559184744332754 0.0069910610317617675
2002 3.0708900245769194e-12 0.0031540920015703127 0.006989553945685522
2003 3.06465474999709e-12 0.003152266983863439 0.006988048975890524
2004 3.0584350024071105e-12 0.0031504434199899167 0.006986546118176177
2005 3.0522307395547896e-12 0.003148621308628187 0.006985045368352276
2006 3.0460419193108995e-12 0.0031468006484578694 0.006983546722238979
2007 3.0398684996687986e-12 0.0031449814381597596 0.006982050175666771
2008 3.0337104387440545e-12 0.0031431636764158314 0.006980555724476442
2009 3.0275676947740624e-12 0.0031413473619092322 0.006979063364519048
2010 3.0214402261176784e-12 0.003139532493324287 0.006977573091655888
2011 3.015327991254834e-12 0.003137719069346492 0.0069760849017584635
2012 3.009230948786173e-12 0.003135907088662518 0.006974598790708461
2013 3.003149057432675e-12 0.0031340965499602096 0.006973114754397711
2014 2.9970822760352885e-12 0.003132287451928582 0.006971632788728165
2015 2.9910305635545514e-12 0.00313047979325782 0.006970152889611863
2016 2.9849938790702375e-12 0.003128673572639281 0.0069686750529709
2017 2.9789721817809773e-12 0.0031268687887654897 0.006967199274737403
2018 2.9729654310038992e-12 0.003125065440330141 0.006965725550853498
2019 2.9669735861742673e-12 0.0031232635260280976 0.006964253877271281
2020 2.9609966068451042e-12 0.0031214630445553877 0.006962784249952786
2021 2.9550344526868457e-12 0.003119663994609207 0.006961316664869961
2022 2.9490870834869707e-12 0.0031178663748879167 0.006959851118004633
2023 2.943154459149639e-12 0.0031160701840910413 0.006958387605348484
2024 2.9372365396953427e-12 0.0031142754209192713 0.0069569261229030155
2025 2.93133328526054e-12 0.003112482084074459 0.006955466666679529
2026 2.9254446560973005e-12 0.003110690172259619 0.006954009232699088
2027 2.9195706125729512e-12 0.0031088996841789275 0.0069525538169924956
2028 2.913711115169724e-12 0.003107110618537722 0.006951100415600262
2029 2.9078661244844003e-12 0.0031053229740424996 0.006949649024572575
2030 2.9020356012279568e-12 0.003103536749400916 0.0069481996399692785
2031 2.8962195062252252e-12 0.0031017519433217864 0.006946752257859837
2032 2.890417800414531e-12 0.0030999685545150834 0.006945306874323311
2033 2.88463044484735e-12 0.0030981865816919357 0.006943863485448325
2034 2.8788574006879645e-12 0.003096406023564629 0.006942422087333048
2035 2.873098629213111e-12 0.0030946268788466036 0.006940982676085154
2036 2.8673540918116364e-12 0.003092849146252454 0.006939545247821802
2037 2.8616237499841598e-12 0.0030910728244979294 0.0069381097986696075
2038 2.8559075653427244e-12 0.0030892979122999313 0.006936676324764612
2039 2.8502054996104578e-12 0.0030875244083765135 0.006935244822252258
2040 2.8445175146212326e-12 0.0030857523114468815 0.00693381528728736
2041 2.838843572319324e-12 0.003083981620231391 0.0069323877160340774
2042 2.833183634759072e-12 0.003082212333451547 0.0069309621046658885
2043 2.8275376641045496e-12 0.003080444449830005 0.006929538449365561
2044 2.821905622629218e-12 0.0030786779680905675 0.0069281167463251265
2045 2.8162874727155994e-12 0.0030769128869581846 0.006926696991745853
2046 2.8106831768549397e-12 0.0030751492051589537 0.006925279181838221
2047 2.805092697646875e-12 0.0030733869214201177 0.00692386331282189
2048 2.799515997799102e-12 0.003071626034470065 0.006922449380925676
2049 2.7939530401270444e-12 0.0030698665430383275 0.006921037382387527
2050 2.7884037875535247e-12 0.003068108445855581 0.006919627313454491
2051 2.7828682031084377e-12 0.003066351741653645 0.006918219170382694
2052 2.777346249928422e-12 0.00306459642916548 0.006916812949437313
2053 2.771837891256532e-12 0.003062842507125188 0.006915408646892547
2054 2.766343090441913e-12 0.0030610899742680117 0.0069140062590315925
2055 2.7608618109394768e-12 0.003059338829330333 0.006912605782146619
2056 2.755394016309581e-12 0.0030575890710496734 0.006911207212538741
2057 2.7499396702177047e-12 0.003055840698164692 0.006909810546517991
2058 2.744498736434125e-12 0.0030540937094151854 0.006908415780403299
2059 2.739071178833604e-12 0.003052348103542087 0.006907022910522458
2060 2.73365696139506e-12 0.0030506038792874656 0.006905631933212108
2061 2.7282560482012567e-12 0.003048861035394525 0.006904242844817702
2062 2.7228684034384848e-12 0.0030471195706076033 0.006902855641693485
2063 2.717493991396244e-12 0.0030453794836721726 0.00690147032020247
2064 2.7121327764669294e-12 0.003043640773334837 0.006900086876716409
2065 2.7067847231455182e-12 0.003041903438343333 0.0068987053076157686
2066 2.7014497960292526e-12 0.003040167477446527 0.0068973256092897065
2067 2.696127959817335e-12 0.0030384328893944177 0.0068959477781360455
2068 2.690819179310614e-12 0.0030366996729381326 0.006894571810561249
2069 2.6855234194112677e-12 0.0030349678268299274 0.006893197702980392
2070 2.6802406451225035e-12 0.003033237349823186 0.006891825451817145
2071 2.674970821548251e-12 0.00303150824067242 0.0068904550535037416
2072 2.6697139138928467e-12 0.0030297804981332674 0.006889086504480956
2073 2.664469887460734e-12 0.003028054120962492 0.00688771980119808
2074 2.6592387076561555e-12 0.0030263291079179813 0.0068863549401128946
2075 2.654020339982853e-12 0.003024605457758749 0.006884991917691653
2076 2.64881475004376e-12 0.0030228831692449307 0.0068836307304090474
2077 2.6436219035407033e-12 0.003021162241137785 0.006882271374748192
2078 2.6384417662740948e-12 0.003019442672199692 0.006880913847200593
2079 2.6332743041426447e-12 0.003017724461194154 0.006879558144266131
2080 2.628119483143047e-12 0.003016007606885792 0.00687820426245303
2081 2.6229772693696904e-12 0.0030142921080403466 0.006876852198277838
2082 2.6178476290143637e-12 0.0030125779634246792 0.006875501948265402
2083 2.612730528365948e-12 0.0030108651718067665 0.006874153508948845
2084 2.6076259338101354e-12 0.0030091537319557045 0.00687280687686954
2085 2.602533811829122e-12 0.003007443642641704 0.00687146204857709
2086 2.5974541290013226e-12 0.003005734902636092 0.006870119020629302
2087 2.5923868520010737e-12 0.0030040275107113103 0.006868777789592162
2088 2.5873319475983493e-12 0.0030023214656409157 0.006867438352039817
2089 2.582289382658459e-12 0.0030006167661995762 0.006866100704554545
2090 2.577259124141767e-12 0.0029989134111630747 0.006864764843726738
2091 2.5722411391033998e-12 0.002997211399308304 0.006863430766154875
2092 2.5672353946929587e-12 0.0029955107294132688 0.006862098468445498
2093 2.5622418581542347e-12 0.0029938114002570834 0.006860767947213195
2094 2.5572604968249208e-12 0.0029921134106199727 0.006859439199080572
2095 2.5522912781363273e-12 0.002990416759283269 0.006858112220678228
2096 2.547334169613097e-12 0.0029887214450294132 0.00685678700864474
2097 2.542389138872924e-12 0.002987027466641953 0.006855463559626634
2098 2.537456153626267e-12 0.0029853348229055424 0.006854141870278364
2099 2.532535181676074e-12 0.002983643512605941 0.006852821937262291
2100 2.527626190917495e-12 0.002981953534530013 0.006851503757248656
2101 2.5227291493376113e-12 0.0029802648874657275 0.0068501873269155664
2102 2.5178440250151457e-12 0.0029785775702021555 0.006848872642948965
2103 2.512970786120194e-12 0.0029768915815294715 0.00684755970204261
2104 2.5081094009139416e-12 0.002975206920238951 0.006846248500898058
2105 2.503259837748394e-12 0.002973523585122971 0.006844939036224634
2106 2.4984220650660937e-12 0.0029718415749750084 0.0068436313047394145
2107 2.4935960513998513e-12 0.0029701608885896393 0.006842325303167204
2108 2.4887817653724728e-12 0.002968481524762539 0.006841021028240515
2109 2.48397917569648e-12 0.002966803482290479 0.0068397184766995425
2110 2.479188251173851e-12 0.0029651267599713304 0.006838417645292146
2111 2.4744089606957373e-12 0.002963451356604059 0.006837118530773828
2112 2.469641273242198e-12 0.002961777270988726 0.006835821129907707
2113 2.4648851578819315e-12 0.0029601045019264868 0.0068345254394645
2114 2.4601405837720097e-12 0.0029584330482195927 0.006833231456222504
2115 2.455407520157608e-12 0.002956762908671387 0.0068319391769675695
2116 2.4506859363717353e-12 0.0029550940820863053 0.006830648598493081
2117 2.445975801834975e-12 0.002953426567269875 0.006829359717599938
2118 2.4412770860552174e-12 0.002951760363028715 0.006828072531096529
2119 2.4365897586273913e-12 0.002950095468170533 0.006826787035798714
2120 2.431913789233208e-12 0.002948431881504127 0.006825503228529804
2121 2.4272491476408963e-12 0.002946769601839384 0.006824221106120537
2122 2.422595803704939e-12 0.0029451086279872777 0.006822940665409062
2123 2.4179537273658144e-12 0.0029434489587598692 0.0068216619032409114
2124 2.413322888649733e-12 0.0029417905929703054 0.006820384816468987
2125 2.4087032576683874e-12 0.00294013352943282 0.006819109401953533
2126 2.4040948046186838e-12 0.00293847776696273 0.006817835656562122
2127 2.3994974997824893e-12 0.002936823304376437 0.00681656357716963
2128 2.3949113135263755e-12 0.0029351701404914258 0.006815293160658217
2129 2.390336216301363e-12 0.002933518274126263 0.006814024403917306
2130 2.385772178642665e-12 0.002931867704100597 0.006812757303843565
2131 2.3812191711694358e-12 0.0029302184292351588 0.006811491857340883
2132 2.3766771645845144e-12 0.0029285704483517565 0.0068102280613203565
2133 2.372146129674173e-12 0.0029269237602732793 0.0068089659127002575
2134 2.367626037307867e-12 0.0029252783638236946 0.006807705408406027
2135 2.363116858437982e-12 0.0029236342578280476 0.006806446545370245
2136 2.3586185640995846e-12 0.00292199144111246 0.0068051893205326175
2137 2.354131125410176e-12 0.002920349912504131 0.006803933730839952
2138 2.3496545135694354e-12 0.002918709670831333 0.006802679773246136
2139 2.3451886998589828e-12 0.0029170707149234155 0.006801427444712126
2140 2.340733655642124e-12 0.0029154330436108006 0.006800176742205918
2141 2.3362893523636096e-12 0.0029137966557249836 0.006798927662702534
2142 2.331855761549384e-12 0.002912161550098532 0.006797680203184
2143 2.327432854806349e-12 0.0029105277255650863 0.006796434360639328
2144 2.3230206038221115e-12 0.002908895180959356 0.0067951901320644935
2145 2.318618980364746e-12 0.002907263915117121 0.0067939475144624195
2146 2.31422795628255e-12 0.002905633926875232 0.006792706504842956
2147 2.309847503503806e-12 0.0029040052150716062 0.006791467100222863
2148 2.3054775940365325e-12 0.0029023777785452294 0.006790229297625784
2149 2.301118199968255e-12 0.0029007516161361547 0.006788993094082237
2150 2.2967692934657555e-12 0.0028991267266855 0.006787758486629585
2151 2.2924308467748473e-12 0.002897503109035451 0.006786525472312029
2152 2.288102832220126e-12 0.002895880762029256 0.006785294048180577
2153 2.2837852222047354e-12 0.0028942596845112282 0.006784064211293033
2154 2.279477989210135e-12 0.002892639875326743 0.006782835958713975
2155 2.2751811057958593e-12 0.0028910213333222393 0.006781609287514738
2156 2.270894544599291e-12 0.002889404057345217 0.006780384194773394
2157 2.2666182783354177e-12 0.002887788046244237 0.006779160677574734
2158 2.262352279796605e-12 0.0028861732988689198 0.006777938733010251
2159 2.2580965218523595e-12 0.002884559814069945 0.006776718358178115
2160 2.2538509774491028e-12 0.002882947590699052 0.006775499550183163
2161 2.2496156196099366e-12 0.0028813366276090368 0.006774282306136876
2162 2.2453904214344124e-12 0.0028797269236537524 0.006773066623157361
2163 2.2411753560983027e-12 0.002878118477688108 0.0067718524983693355
2164 2.2369703968533736e-12 0.0028765112885680687 0.006770639928904103
2165 2.232775517027152e-12 0.0028749053551506533 0.006769428911899542
2166 2.228590690022708e-12 0.002873300676293936 0.006768219444500086
2167 2.224415889318417e-12 0.0028716972508570425 0.0067670115238567
2168 2.220251088467739e-12 0.0028700950777001515 0.006765805147126871
2169 2.2160962610989952e-12 0.0028684941556844936 0.006764600311474585
2170 2.21195138091514e-12 0.0028668944836723496 0.0067633970140703065
2171 2.2078164216935403e-12 0.002865296060527051 0.00676219525209097
2172 2.203691357285749e-12 0.002863698885112978 0.006760995022719954
2173 2.199576161617285e-12 0.0028621029562955593 0.006759796323147064
2174 2.1954708086874117e-12 0.002860508272941272 0.006758599150568519
2175 2.1913752725689146e-12 0.002858914833917639 0.006757403502186931
2176 2.18728952740788e-12 0.00285732263809323 0.006756209375211288
2177 2.183213547423482e-12 0.0028557316843376606 0.006755016766856938
2178 2.1791473069077535e-12 0.0028541419715215903 0.006753825674345568
2179 2.1750907802253757e-12 0.0028525534985167226 0.006752636094905191
2180 2.171043941813458e-12 0.002850966264195804 0.006751448025770125
2181 2.1670067661813207e-12 0.002849380267432624 0.006750261464180978
2182 2.1629792279102808e-12 0.0028477955071020133 0.006749076407384631
2183 2.1589613016534333e-12 0.0028462119820798428 0.006747892852634219
2184 2.154952962135439e-12 0.0028446296912430238 0.006746710797189116
2185 2.150954184152311e-12 0.0028430486334695072 0.006745530238314916
2186 2.1469649425711996e-12 0.002841468807638283 0.006744351173283417
2187 2.1429852123301784e-12 0.002839890212629377 0.006743173599372604
2188 2.139014968438034e-12 0.0028383128473238534 0.006741997513866635
2189 2.135054185974058e-12 0.0028367367106038126 0.006740822914055818
2190 2.1311028400878278e-12 0.00283516180135239 0.006739649797236597
2191 2.127160905999001e-12 0.002833588118453755 0.006738478160711541
2192 2.1232283589971117e-12 0.002832015660793112 0.006737308001789319
2193 2.1193051744413504e-12 0.0028304444272566976 0.006736139317784684
2194 2.115391327760367e-12 0.002828874416731782 0.006734972106018466
2195 2.1114867944520537e-12 0.002827305628106666 0.006733806363817543
2196 2.107591550083345e-12 0.0028257380602706816 0.006732642088514832
2197 2.103705570290008e-12 0.00282417171211419 0.006731479277449273
2198 2.0998288307764378e-12 0.0028226065825285823 0.006730317927965807
2199 2.0959613073154547e-12 0.0028210426704062784 0.006729158037415366
2200 2.0921029757480977e-12 0.002819479974640726 0.0067279996031548535
2201 2.0882538119834187e-12 0.0028179184941263986 0.006726842622547127
2202 2.0844137919982863e-12 0.0028163582277587976 0.006725687092960987
2203 2.080582891837176e-12 0.0028147991744344484 0.006724533011771156
2204 2.076761087611974e-12 0.0028132413330509017 0.006723380376358263
2205 2.0729483555017736e-12 0.002811684702506732 0.006722229184108832
2206 2.0691446717526736e-12 0.002810129281701537 0.0067210794324152594
2207 2.065350012677583e-12 0.002808575069535936 0.006719931118675804
2208 2.061564354656017e-12 0.002807022064911571 0.006718784240294566
2209 2.0577876741339024e-12 0.0028054702667311047 0.006717638794681477
2210 2.054019947623377e-12 0.0028039196738982195 0.006716494779252278
2211 2.0502611517025926e-12 0.002802370285317617 0.006715352191428512
2212 2.0465112630155184e-12 0.002800822099895017 0.006714211028637496
2213 2.0427702582717475e-12 0.002799275116537158 0.0067130712883123195
2214 2.039038114246299e-12 0.002797729334151795 0.006711932967891818
2215 2.0353148077794217e-12 0.002796184751647699 0.006710796064820564
2216 2.031600315776404e-12 0.0027946413679346568 0.006709660576548848
2217 2.027894615207376e-12 0.002793099181923469 0.006708526500532664
2218 2.0241976831071213e-12 0.0027915581925259526 0.006707393834233697
2219 2.0205094965748813e-12 0.002790018398654935 0.006706262575119303
2220 2.016830032774162e-12 0.002788479799224257 0.0067051327206624975
2221 2.0131592689325465e-12 0.002786942393148771 0.006704004268341938
2222 2.0094971823415016e-12 0.0027854061793443404 0.006702877215641909
2223 2.0058437503561905e-12 0.0027838711567278384 0.00670175156005231
2224 2.0021989503952816e-12 0.002782337324217148 0.006700627299068636
2225 1.998562759940759e-12 0.0027808046807311602 0.006699504430191966
2226 1.9949351565377363e-12 0.0027792732251897745 0.006698382950928945
2227 1.9913161177942675e-12 0.0027777429565138964 0.006697262858791773
2228 1.9877056213811613e-12 0.002776213873625439 0.006696144151298186
2229 1.9841036450317914e-12 0.002774685975447319 0.006695026825971444
2230 1.9805101665419156e-12 0.00277315926090346 0.0066939108803403145
2231 1.9769251637694857e-12 0.002771633728918788 0.0066927963119390605
2232 1.9733486146344676e-12 0.0027701093784192328 0.006691683118307422
2233 1.9697804971186512e-12 0.0027685862083317264 0.006690571296990603
2234 1.9662207892654734e-12 0.0027670642175842025 0.00668946084553926
2235 1.962669469179831e-12 0.0027655434051055963 0.006688351761509482
2236 1.959126515027897e-12 0.002764023769825842 0.006687244042462778
2237 1.9555919050369447e-12 0.002762505310675874 0.006686137685966068
2238 1.952065617495159e-12 0.002760988026587625 0.0066850326895916586
2239 1.9485476307514628e-12 0.0027594719164940264 0.0066839290509172365
2240 1.94503792321533e-12 0.002757956979329005 0.00668282676752585
2241 1.9415364733566117e-12 0.0027564432140274845 0.006681725837005899
2242 1.9380432597053545e-12 0.002754930619525385 0.006680626256951116
2243 1.934558260851621e-12 0.0027534191947596208 0.006679528024960554
2244 1.931081455445315e-12 0.0027519089386681 0.006678431138638573
2245 1.9276128221960012e-12 0.002750399850189724 0.006677335595594826
2246 1.924152339872731e-12 0.002748891928264387 0.006676241393444242
2247 1.9206999873038638e-12 0.0027473851718329756 0.0066751485298070165
2248 1.917255743376891e-12 0.0027458795798373653 0.006674057002308593
2249 1.913819587038264e-12 0.002744375151220423 0.006672966808579654
2250 1.9103914972932186e-12 0.002742871884926006 0.0066718779462561035
2251 1.906971453205598e-12 0.002741369779898959 0.006670790412979053
2252 1.9035594338976814e-12 0.002739868835085114 0.00666970420639481
2253 1.9001554185500136e-12 0.0027383690494312916 0.006668619324154864
2254 1.8967593864012264e-12 0.0027368704218852977 0.006667535763915869
2255 1.8933713167478733e-12 0.002735372951395925 0.006666453523339637
2256 1.8899911889442537e-12 0.0027338766369129496 0.006665372600093116
2257 1.8866189824022443e-12 0.002732381477387133 0.0066642929918483826
2258 1.883254676591127e-12 0.0027308874717702197 0.006663214696282626
2259 1.8798982510374205e-12 0.0027293946190149357 0.006662137711078134
2260 1.8765496853247104e-12 0.0027279029180749897 0.006661062033922283
2261 1.87320895909348e-12 0.002726412367905071 0.00665998766250752
2262 1.8698760520409444e-12 0.00272492296746085 0.006658914594531352
2263 1.86655094392088e-12 0.002723434715698975 0.006657842827696332
2264 1.86323361454346e-12 0.002721947611577075 0.006656772359710046
2265 1.8599240437750845e-12 0.0027204616540537556 0.006655703188285097
2266 1.856622211538218e-12 0.0027189768420886 0.006654635311139099
2267 1.85332809781122e-12 0.0027174931746421676 0.0066535687259946545
2268 1.8500416826281847e-12 0.002716010650675994 0.006652503430579347
2269 1.8467629460787723e-12 0.00271452926915259 0.00665143942262573
2270 1.843491868308045e-12 0.002713049029035439 0.006650376699871306
2271 1.8402284295163064e-12 0.002711569929288999 0.006649315260058523
2272 1.8369726099589374e-12 0.002710091968878701 0.006648255100934752
2273 1.833724389946231e-12 0.002708615146770947 0.0066471962202522845
2274 1.830483749843235e-12 0.0027071394619331106 0.00664613861576831
2275 1.827250670069585e-12 0.002705664913333535 0.006645082285244908
2276 1.824025131099349e-12 0.0027041914999415342 0.006644027226449034
2277 1.820807113460862e-12 0.00270271922072739 0.0066429734371525094
2278 1.8175965977365686e-12 0.0027012480746623525 0.006641920915132003
2279 1.814393564562864e-12 0.0026997780607186397 0.006640869658169025
2280 1.8111979946299328e-12 0.002698309177869435 0.0066398196640499105
2281 1.8080098686815916e-12 0.002696841425088889 0.006638770930565806
2282 1.8048291675151316e-12 0.0026953748013521166 0.0066377234555126605
2283 1.801655871981159e-12 0.002693909305635196 0.006636677236691207
2284 1.798489962983441e-12 0.0026924449369151704 0.006635632271906959
2285 1.7953314214787465e-12 0.0026909816941700455 0.006634588558970189
2286 1.7921802284766897e-12 0.0026895195763787876 0.006633546095695922
2287 1.7890363650395787e-12 0.002688058582521326 0.0066325048799039206
2288 1.7858998122822554e-12 0.0026865987115785497 0.006631464909418673
2289 1.7827705513719429e-12 0.002685139962532307 0.00663042618206938
2290 1.7796485635280924e-12 0.0026836823343654058 0.006629388695689946
2291 1.7765338300222264e-12 0.002682225826061612 0.00662835244811896
2292 1.773426332177791e-12 0.0026807704366056486 0.006627317437199693
2293 1.7703260513699948e-12 0.0026793161649831952 0.0066262836607800775
2294 1.7672329690256642e-12 0.0026778630101808878 0.006625251116712698
2295 1.7641470666230905e-12 0.0026764109711863177 0.0066242198028547816
2296 1.7610683256918733e-12 0.00267496004698803 0.0066231897170681816
2297 1.7579967278127765e-12 0.0026735102365755235 0.006622160857219369
2298 1.7549322546175703e-12 0.00267206153893925 0.006621133221179416
2299 1.7518748877888893e-12 0.0026706139530706125 0.006620106806823994
2300 1.7488246090600786e-12 0.0026691674779619674 0.006619081612033347
2301 1.745781400215046e-12 0.00266772211260662 0.006618057634692295
2302 1.7427452430881102e-12 0.002666277855998826 0.006617034872690209
2303 1.7397161195638576e-12 0.0026648347071337895 0.006616013323921007
2304 1.7366940115769927e-12 0.002663392665007664 0.00661499298628314
2305 1.73367890111219e-12 0.00266195172861755 0.006613973857679583
2306 1.7306707702039482e-12 0.0026605118969614946 0.006612955936017816
2307 1.727669600936443e-12 0.002659073169038491 0.006611939219209821
2308 1.724675375443383e-12 0.002657635543848478 0.006610923705172065
2309 1.7216880759078636e-12 0.002656199020392339 0.006609909391825492
2310 1.718707684562222e-12 0.0026547635976719008 0.006608896277095507
2311 1.7157341836878905e-12 0.002653329274689933 0.006607884358911967
2312 1.712767555615256e-12 0.002651896050450148 0.00660687363520917
2313 1.709807782723515e-12 0.002650463923957199 0.006605864103925844
2314 1.706854847440531e-12 0.002649032894216681 0.006604855763005134
2315 1.7039087322426895e-12 0.002647602960235128 0.006603848610394591
2316 1.7009694196547575e-12 0.0026461741210200133 0.006602842644046159
2317 1.6980368922497435e-12 0.002644746375579749 0.006601837861916168
2318 1.695111132648753e-12 0.002643319722923685 0.00660083426196532
2319 1.69219212352085e-12 0.0026418941620621086 0.006599831842158678
2320 1.689279847582913e-12 0.0026404696920062417 0.0065988306004656555
2321 1.6863742875994986e-12 0.002639046311768243 0.006597830534860002
2322 1.683475426382702e-12 0.0026376240203612056 0.006596831643319797
2323 1.6805832467920122e-12 0.002636202816799156 0.006595833923827435
2324 1.677697731734181e-12 0.0026347827000970546 0.006594837374369618
2325 1.6748188641630796e-12 0.002633363669270794 0.006593841992937339
2326 1.6719466270795616e-12 0.002631945723337198 0.006592847777525876
2327 1.6690810035313269e-12 0.0026305288613140223 0.006591854726134781
2328 1.6662219766127821e-12 0.0026291130822199515 0.006590862836767866
2329 1.6633695294649058e-12 0.0026276983850746006 0.006589872107433191
2330 1.660523645275112e-12 0.0026262847688985126 0.0065888825361430595
2331 1.6576843072771155e-12 0.002624872232713159 0.006587894120914002
2332 1.6548514987507935e-12 0.002623460775540938 0.006586906859766767
2333 1.6520252030220517e-12 0.002622050396405174 0.00658592075072631
2334 1.6492054034626917e-12 0.002620641094330118 0.0065849357918217844
2335 1.6463920834902753e-12 0.0026192328683409443 0.006583951981086527
2336 1.6435852265679899e-12 0.0026178257174637527 0.006582969316558052
2337 1.6407848162045172e-12 0.002616419640725566 0.006581987796278036
2338 1.6379908359538993e-12 0.00261501463715433 0.0065810074182923095
2339 1.6352032694154042e-12 0.0026136107057789107 0.0065800281806508475
2340 1.6324221002333974e-12 0.002612207845629097 0.006579050081407758
2341 1.6296473120972076e-12 0.002610806055735598 0.006578073118621268
2342 1.6268788887409965e-12 0.002609405335130041 0.00657709729035372
2343 1.6241168139436272e-12 0.0026080056828449733 0.006576122594671555
2344 1.6213610715285353e-12 0.002606607097913861 0.006575149029645307
2345 1.618611645363595e-12 0.0026052095793710857 0.006574176593349587
2346 1.6158685193609947e-12 0.002603813126251947 0.006573205283863079
2347 1.6131316774771036e-12 0.0026024177375926594 0.006572235099268527
2348 1.610401103712344e-12 0.0026010234124303534 0.00657126603765272
2349 1.6076767821110637e-12 0.0025996301498030735 0.00657029809710649
2350 1.6049586967614069e-12 0.0025982379487497773 0.006569331275724698
2351 1.6022468317951863e-12 0.002596846808310336 0.0065683655716062194
2352 1.5995411713877585e-12 0.002595456727525533 0.006567400982853944
2353 1.5968416997578906e-12 0.002594067705437062 0.006566437507574755
2354 1.5941484011676415e-12 0.002592679741087528 0.006565475143879526
2355 1.5914612599222296e-12 0.002591292833520445 0.0065645138898831066
2356 1.5887802603699128e-12 0.0025899069817802386 0.006563553743704318
2357 1.5861053869018573e-12 0.0025885221849122403 0.006562594703465936
2358 1.5834366239520147e-12 0.002587138441962689 0.006561636767294686
2359 1.5807739559969987e-12 0.0025857557519787322 0.00656067993332123
2360 1.5781173675559612e-12 0.0025843741140084225 0.006559724199680159
2361 1.5754668431904644e-12 0.0025829935271007172 0.006558769564509982
2362 1.5728223675043632e-12 0.00258161399030548 0.006557816025953116
2363 1.5701839251436777e-12 0.002580235502673477 0.006556863582155875
2364 1.567551500796471e-12 0.0025788580632563774 0.006555912231268465
2365 1.5649250791927302e-12 0.002577481671106754 0.0065549619714449685
2366 1.5623046451042388e-12 0.0025761063252780795 0.006554012800843336
2367 1.5596901833444606e-12 0.0025747320248247292 0.006553064717625378
2368 1.5570816787684156e-12 0.0025733587688019774 0.006552117719956756
2369 1.5544791162725587e-12 0.0025719865562659977 0.006551171806006969
2370 1.5518824807946616e-12 0.002570615386273863 0.0065502269739493475
2371 1.549291757313689e-12 0.0025692452578835435 0.006549283221961041
2372 1.5467069308496834e-12 0.0025678761701539063 0.006548340548223012
2373 1.5441279864636435e-12 0.002566508122144716 0.006547398950920023
2374 1.5415549092574036e-12 0.002565141112916632 0.006546458428240628
2375 1.538987684373516e-12 0.002563775141531208 0.006545518978377163
2376 1.536426296995136e-12 0.0025624102070508936 0.006544580599525739
2377 1.5338707323458992e-12 0.0025610463085390302 0.00654364328988623
2378 1.5313209756898052e-12 0.002559683445059852 0.00654270704766226
2379 1.5287770123311035e-12 0.002558321615678486 0.0065417718710612015
2380 1.5262388276141717e-12 0.00255696081946095 0.006540837758294161
2381 1.5237064069234041e-12 0.0025556010554741524 0.00653990470757597
2382 1.5211797356830891e-12 0.0025542423227858896 0.006538972717125177
2383 1.5186587993573017e-12 0.0025528846204648493 0.006538041785164038
2384 1.5161435834497813e-12 0.002551527947580606 0.006537111909918506
2385 1.5136340735038195e-12 0.0025501723032036222 0.0065361830896182235
2386 1.5111302551021455e-12 0.002548817686405247 0.0065352553224965115
2387 1.5086321138668102e-12 0.002547464096257715 0.0065343286067903635
2388 1.5061396354590735e-12 0.002546111531834147 0.00653340294074043
2389 1.5036528055792892e-12 0.0025447599922085464 0.006532478322591015
2390 1.501171609966794e-12 0.0025434094764558023 0.006531554750590067
2391 1.4986960343997931e-12 0.002542059983651686 0.006530632222989168
2392 1.496226064695248e-12 0.0025407115128728507 0.006529710738043522
2393 1.4937616867087622e-12 0.0025393640631968316 0.006528790294011952
2394 1.4913028863344722e-12 0.0025380176337020444 0.006527870889156885
2395 1.4888496495049335e-12 0.0025366722234677844 0.0065269525217443464
2396 1.4864019621910138e-12 0.002535327831574228 0.006526035190043952
2397 1.4839598104017752e-12 0.002533984457102428 0.0065251188923288956
2398 1.4815231801843664e-12 0.0025326420991343152 0.00652420362687594
2399 1.4790920576239162e-12 0.0025313007567526985 0.006523289391965416
2400 1.4766664288434185e-12 0.0025299604290412625 0.0065223761858812
2401 1.474246280003626e-12 0.0025286211150845677 0.006521464006910719
2402 1.4718315973029396e-12 0.0025272828139680493 0.006520552853344933
2403 1.4694223669772978e-12 0.002525945524778016 0.0065196427234783276
2404 1.4670185753000724e-12 0.002524609246601651 0.006518733615608909
2405 1.4646202085819552e-12 0.002523273978527009 0.006517825528038191
2406 1.4622272531708549e-12 0.002521939719643017 0.006516918459071189
2407 1.4598396954517856e-12 0.0025206064690394734 0.006516012407016409
2408 1.4574575218467614e-12 0.0025192742258070464 0.006515107370185841
2409 1.4550807188146894e-12 0.0025179429890372744 0.006514203346894951
2410 1.452709272851264e-12 0.002516612757822565 0.006513300335462669
2411 1.4503431704888559e-12 0.002515283531256192 0.0065123983342113825
2412 1.4479823982964135e-12 0.0025139553084322992 0.00651149734146693
2413 1.4456269428793514e-12 0.002512628088445896 0.0065105973555585886
2414 1.4432767908794487e-12 0.0025113018703928573 0.006509698374819069
2415 1.44093192897474e-12 0.002509976653369924 0.006508800397584505
2416 1.4385923438794156e-12 0.002508652436474701 0.006507903422194443
2417 1.4362580223437127e-12 0.0025073292188056576 0.00650700744699184
2418 1.4339289511538145e-12 0.0025060069994621253 0.0065061124703230475
2419 1.4316051171317437e-12 0.002504685777544298 0.006505218490537809
2420 1.429286507135263e-12 0.002503365552153232 0.00650432550598925
2421 1.4269731080577672e-12 0.002502046322390843 0.0065034335150338666
2422 1.4246649068281842e-12 0.002500728087359908 0.006502542516031523
2423 1.42236189041087e-12 0.002499410846164063 0.0065016525073454375
2424 1.4200640458055095e-12 0.002498094597907802 0.0065007634873421784
2425 1.4177713600470111e-12 0.0024967793416964777 0.006499875454391652
2426 1.4154838202054072e-12 0.0024954650766363 0.006498988406867099
2427 1.4132014133857544e-12 0.0024941518018343346 0.006498102343145082
2428 1.410924126728027e-12 0.0024928395163985027 0.006497217261605481
2429 1.4086519474070222e-12 0.0024915282194375808 0.00649633316063148
2430 1.4063848626322585e-12 0.0024902179100612 0.006495450038609567
2431 1.4041228596478743e-12 0.002488908587379844 0.006494567893929518
2432 1.4018659257325276e-12 0.0024876002505048503 0.006493686724984392
2433 1.3996140481993002e-12 0.0024862928985484077 0.006492806530170527
2434 1.3973672143955936e-12 0.0024849865306235566 0.006491927307887522
2435 1.3951254117030328e-12 0.002483681145844187 0.006491049056538239
2436 1.392888627537369e-12 0.00248237674332504 0.00649017177452879
2437 1.3906568493483802e-12 0.0024810733221817052 0.0064892954602685324
2438 1.3884300646197717e-12 0.0024797708815306203 0.006488420112170055
2439 1.3862082608690816e-12 0.002478469420489071 0.006487545728649178
2440 1.3839914256475803e-12 0.0024771689381751904 0.006486672308124937
2441 1.3817795465401757e-12 0.002475869433707956 0.006485799849019582
2442 1.379572611165316e-12 0.0024745709062071928 0.006484928349758566
2443 1.377370607174893e-12 0.0024732733547935693 0.006484057808770538
2444 1.3751735222541438e-12 0.0024719767785885975 0.006483188224487335
2445 1.3729813441215596e-12 0.002470681176714634 0.006482319595343973
2446 1.3707940605287874e-12 0.002469386548294877 0.006481451919778644
2447 1.3686116592605342e-12 0.002468092892453367 0.006480585196232702
2448 1.366434128134473e-12 0.0024668002083149854 0.006479719423150659
2449 1.3642614550011464e-12 0.0024655084950054532 0.006478854598980175
2450 1.3620936277438768e-12 0.002464217751651332 0.006477990722172056
2451 1.3599306342786665e-12 0.0024629279773800226 0.006477127791180239
2452 1.357772462554107e-12 0.002461639171319762 0.006476265804461787
2453 1.3556191005512845e-12 0.002460351332599626 0.006475404760476884
2454 1.3534705362836877e-12 0.0024590644603495275 0.006474544657688826
2455 1.351326757797114e-12 0.0024577785537002145 0.006473685494564008
2456 1.3491877531695765e-12 0.0024564936117832704 0.006472827269571926
2457 1.347053510511212e-12 0.0024552096337311135 0.0064719699811851645
2458 1.3449240179641885e-12 0.002453926618676995 0.006471113627879388
2459 1.342799263702614e-12 0.002452644565755 0.006470258208133335
2460 1.3406792359324443e-12 0.002451363474100046 0.00646940372042881
2461 1.338563922891392e-12 0.002450083342847881 0.006468550163250678
2462 1.3364533128488359e-12 0.0024488041711350863 0.006467697535086853
2463 1.3343473941057276e-12 0.0024475259580990704 0.006466845834428296
2464 1.3322461549945051e-12 0.002446248702878073 0.006465995059769004
2465 1.3301495838789992e-12 0.0024449724046111615 0.006465145209606003
2466 1.328057669154345e-12 0.0024436970624382324 0.00646429628243934
2467 1.3259703992468933e-12 0.002442422675500009 0.006463448276772079
2468 1.3238877626141185e-12 0.002441149242938041 0.006462601191110292
2469 1.3218097477445302e-12 0.0024398767638947032 0.006461755023963046
2470 1.3197363431575873e-12 0.0024386052375131974 0.0064609097738424085
2471 1.3176675374036068e-12 0.002437334662937549 0.006460065439263428
2472 1.3156033190636736e-12 0.0024360650393126055 0.006459222018744133
2473 1.313543676749556e-12 0.0024347963657840393 0.006458379510805524
2474 1.3114885991036174e-12 0.0024335286414983444 0.006457537913971565
2475 1.3094380747987257e-12 0.0024322618656028357 0.006456697226769178
2476 1.3073920925381686e-12 0.002430996037245649 0.006455857447728234
2477 1.305350641055568e-12 0.0024297311555757416 0.006455018575381546
2478 1.3033137091147895e-12 0.002428467219742888 0.006454180608264866
2479 1.3012812855098596e-12 0.0024272042288976834 0.006453343544916873
2480 1.299253359064876e-12 0.002425942182191539 0.0064525073838791695
2481 1.2972299186339232e-12 0.0024246810787766845 0.006451672123696269
2482 1.2952109531009875e-12 0.002423420917806165 0.0064508377629155945
2483 1.2931964513798715e-12 0.002422161698433843 0.006450004300087472
2484 1.2911864024141068e-12 0.002420903419814393 0.006449171733765118
2485 1.2891807951768722e-12 0.002419646081103308 0.006448340062504638
2486 1.287179618670907e-12 0.002418389681456891 0.0064475092848650176
2487 1.2851828619284253e-12 0.002417134220032259 0.006446679399408114
2488 1.2831905140110368e-12 0.0024158796959873425 0.006445850404698651
2489 1.281202564009656e-12 0.0024146261084808814 0.006445022299304212
2490 1.2792190010444243e-12 0.0024133734566724276 0.006444195081795234
2491 1.2772398142646228e-12 0.002412121739722342 0.006443368750744998
2492 1.2752649928485929e-12 0.0024108709567917963 0.006442543304729624
2493 1.2732945260036497e-12 0.0024096211070427694 0.006441718742328064
2494 1.2713284029660004e-12 0.0024083721896380485 0.006440895062122097
2495 1.2693666130006627e-12 0.002407124203741228 0.006440072262696317
2496 1.2674091454013836e-12 0.0024058771485167088 0.0064392503426381345
2497 1.2654559894905547e-12 0.0024046310231296978 0.00643842930053776
2498 1.263507134619131e-12 0.002403385826746206 0.006437609134988207
2499 1.2615625701665525e-12 0.0024021415585330492 0.006436789844585278
2500 1.2596222855406595e-12 0.0024008982176578473 0.00643597142792756
2501 1.257686270177614e-12 0.002399655803289022 0.006435153883616422
2502 1.2557545135418168e-12 0.0023984143145957984 0.006434337210256001
2503 1.2538270051258296e-12 0.002397173750748202 0.0064335214064532
2504 1.2519037344502924e-12 0.0023959341109170596 0.006432706470817683
2505 1.249984691063845e-12 0.002394695394273997 0.006431892401961864
2506 1.2480698645430471e-12 0.0023934575999914414 0.006431079198500902
2507 1.246159244492299e-12 0.002392220727242617 0.006430266859052696
2508 1.2442528205437598e-12 0.0023909847752015454 0.0064294553822378765
2509 1.242350582357273e-12 0.002389749743043047 0.006428644766679803
2510 1.2404525196202833e-12 0.002388515629942737 0.006427835011004551
2511 1.2385586220477618e-12 0.0023872824350770288 0.006427026113840911
2512 1.2366688793821234e-12 0.002386050157623128 0.006426218073820379
2513 1.2347832813931537e-12 0.0023848187967590363 0.006425410889577151
2514 1.232901817877926e-12 0.002383588351663548 0.006424604559748119
2515 1.2310244786607289e-12 0.0023823588215162515 0.0064237990829728595
2516 1.2291512535929846e-12 0.0023811302054975265 0.006422994457893632
2517 1.2272821325531734e-12 0.0023799025027885445 0.00642219068315537
2518 1.2254171054467583e-12 0.002378675712571268 0.006421387757405677
2519 1.223556162206106e-12 0.0023774498340284494 0.006420585679294815
2520 1.22169929279041e-12 0.0023762248663436298 0.0064197844474757045
2521 1.2198464871856175e-12 0.0023750008087011403 0.006418984060603915
2522 1.2179977354043516e-12 0.0023737776602860993 0.006418184517337659
2523 1.2161530274858348e-12 0.0023725554202844125 0.006417385816337787
2524 1.2143123534958144e-12 0.0023713340878827724 0.006416587956267778
2525 1.2124757035264865e-12 0.0023701136622686567 0.006415790935793738
2526 1.2106430676964225e-12 0.0023688941426303293 0.006414994753584389
2527 1.2088144361504921e-12 0.002367675528156838 0.006414199408311066
2528 1.2069897990597893e-12 0.0023664578180380134 0.006413404898647711
2529 1.2051691466215592e-12 0.0023652410114644706 0.006412611223270866
2530 1.2033524690591235e-12 0.002364025107627607 0.006411818380859665
2531 1.2015397566218044e-12 0.0023628101057196005 0.00641102637009583
2532 1.1997309995848532e-12 0.002361596004933411 0.006410235189663666
2533 1.1979261882493767e-12 0.002360382804462778 0.006409444838250053
2534 1.1961253129422615e-12 0.0023591705035022207 0.006408655314544439
2535 1.1943283640161048e-12 0.0023579591012470374 0.006407866617238838
2536 1.1925353318491377e-12 0.002356748596893305 0.006407078745027818
2537 1.190746206845154e-12 0.002355538989637876 0.0064062916966085015
2538 1.1889609794334384e-12 0.002354330278678381 0.006405505470680554
2539 1.1871796400686943e-12 0.0023531224632132273 0.006404720065946182
2540 1.1854021792309709e-12 0.0023519155424415964 0.0064039354811101235
2541 1.1836285874255912e-12 0.0023507095155634442 0.006403151714879646
2542 1.1818588551830823e-12 0.0023495043817795018 0.006402368765964539
2543 1.1800929730591012e-12 0.0023483001402912723 0.0064015866330771045
2544 1.1783309316343662e-12 0.002347096790301032 0.006400805314932157
2545 1.1765727215145845e-12 0.002345894331011829 0.006400024810247013
2546 1.174818333330382e-12 0.002344692761627482 0.00639924511774149
2547 1.1730677577372335e-12 0.002343492081352581 0.006398466236137894
2548 1.1713209854153908e-12 0.0023422922893924854 0.00639768816416102
2549 1.1695780070698131e-12 0.0023410933849533234 0.006396910900538142
2550 1.1678388134300983e-12 0.002339895367241992 0.006396134443999009
2551 1.1661033952504117e-12 0.002338698235466155 0.00639535879327584
2552 1.1643717433094179e-12 0.0023375019888342446 0.006394583947103316
2553 1.1626438484102107e-12 0.0023363066265554584 0.0063938099042185744
2554 1.1609197013802442e-12 0.0023351121478397594 0.006393036663361208
2555 1.1591992930712635e-12 0.0023339185518978754 0.006392264223273252
2556 1.1574826143592376e-12 0.002332725837941299 0.006391492582699184
2557 1.1557696561442893e-12 0.0023315340051822866 0.006390721740385915
2558 1.154060409350628e-12 0.002330343052833856 0.006389951695082785
2559 1.1523548649264796e-12 0.002329152980109788 0.006389182445541557
2560 1.1506530138440232e-12 0.0023279637862246255 0.006388413990516413
2561 1.1489548470993182e-12 0.0023267754703936707 0.006387646328763945
2562 1.147260355712241e-12 0.002325588031832987 0.006386879459043154
2563 1.145569530726414e-12 0.0023244014697593966 0.006386113380115438
2564 1.143882363209142e-12 0.00232321578339048 0.006385348090744594
2565 1.1421988442513438e-12 0.002322030971944576 0.006384583589696806
2566 1.140518964967486e-12 0.0023208470346407816 0.006383819875740644
2567 1.1388427164955162e-12 0.002319663970698949 0.006383056947647055
2568 1.1371700899967962e-12 0.0023184817793396872 0.00638229480418936
2569 1.1355010766560374e-12 0.0023173004597843595 0.006381533444143247
2570 1.133835667681234e-12 0.0023161200112550846 0.006380772866286767
2571 1.1321738543035976e-12 0.0023149404329747348 0.006380013069400324
2572 1.1305156277774922e-12 0.0023137617241669353 0.00637925405226668
2573 1.1288609793803677e-12 0.002312583884056064 0.006378495813670935
2574 1.1272099004126956e-12 0.0023114069118672503 0.006377738352400534
2575 1.1255623821979056e-12 0.002310230806826375 0.006376981667245257
2576 1.123918416082318e-12 0.0023090555681600697 0.006376225756997209
2577 1.1222779934350807e-12 0.0023078811950957142 0.006375470620450824
2578 1.1206411056481055e-12 0.0023067076868614387 0.006374716256402851
2579 1.1190077441360038e-12 0.002305535042686121 0.006373962663652356
2580 1.1173779003360216e-12 0.0023043632617993875 0.0063732098410007095
2581 1.115751565707976e-12 0.00230319234343161 0.006372457787251586
2582 1.1141287317341938e-12 0.002302022286813908 0.006371706501210957
2583 1.1125093899194457e-12 0.0023008530911781465 0.006370955981687086
2584 1.1108935317908828e-12 0.0022996847557569342 0.006370206227490523
2585 1.1092811488979773e-12 0.0022985172797836254 0.0063694572374341
2586 1.1076722328124559e-12 0.0022973506624923176 0.0063687090103329265
2587 1.1060667751282381e-12 0.0022961849031178506 0.00636796154500438
2588 1.1044647674613748e-12 0.002295020000895807 0.0063672148402681055
2589 1.102866201449985e-12 0.0022938559550625096 0.006366468894946008
2590 1.1012710687541955e-12 0.002292692764855024 0.006365723707862248
2591 1.0996793610560767e-12 0.0022915304295111553 0.006364979277843236
2592 1.0980910700595835e-12 0.0022903689482694474 0.006364235603717627
2593 1.0965061874904904e-12 0.0022892083203691835 0.006363492684316316
2594 1.094924705096334e-12 0.0022880485450503846 0.006362750518472435
2595 1.093346614646348e-12 0.0022868896215538087 0.00636200910502134
2596 1.0917719079314065e-12 0.002285731549120952 0.006361268442800615
2597 1.0902005767639605e-12 0.0022845743269940453 0.006360528530650065
2598 1.0886326129779772e-12 0.0022834179544160556 0.006359789367411706
2599 1.0870680084288814e-12 0.0022822624306306845 0.006359050951929765
2600 1.085506754993493e-12 0.0022811077548823672 0.006358313283050671
2601 1.0839488445699686e-12 0.0022799539264162726 0.006357576359623054
2602 1.0823942690777423e-12 0.002278800944478303 0.006356840180497736
2603 1.080843020457463e-12 0.002277648808315091 0.00635610474452773
2604 1.0792950906709382e-12 0.0022764975171740017 0.006355370050568232
2605 1.0777504717010727e-12 0.002275347070303131 0.0063546360974766165
2606 1.0762091555518095e-12 0.002274197466951304 0.0063539028841124315
2607 1.0746711342480723e-12 0.0022730487063680753 0.0063531704093373964
2608 1.0731363998357054e-12 0.002271900787803729 0.006352438672015392
2609 1.0716049443814153e-12 0.0022707537105092755 0.00635170767101246
2610 1.070076759972712e-12 0.002269607473736454 0.006350977405196794
2611 1.0685518387178522e-12 0.00226846207673773 0.0063502478734387404
2612 1.0670301727457786e-12 0.0022673175187662947 0.006349519074610785
2613 1.0655117542060633e-12 0.002266173799076064 0.006348791007587557
2614 1.0639965752688524e-12 0.002265030916921679 0.0063480636712458195
2615 1.0624846281248022e-12 0.0022638888715585045 0.006347337064464463
2616 1.0609759049850297e-12 0.002262747662242629 0.006346611186124507
2617 1.0594703980810496e-12 0.0022616072882308638 0.006345886035109086
2618 1.0579680996647183e-12 0.002260467748780741 0.006345161610303453
2619 1.0564690020081781e-12 0.002259329043150514 0.0063444379105949715
2620 1.0549730974038004e-12 0.002258191170599158 0.006343714934873107
2621 1.0534803781641277e-12 0.002257054130386367 0.006342992682029431
2622 1.05199083662182e-12 0.002255917921772555 0.0063422711509576075
2623 1.050504465129594e-12 0.0022547825440188537 0.0063415503405533915
2624 1.0490212560601726e-12 0.0022536479963871136 0.006340830249714627
2625 1.0475412018062233e-12 0.002252514278139901 0.006340110877341237
2626 1.0460642947803075e-12 0.0022513813885405008 0.006339392222335225
2627 1.0445905274148215e-12 0.002250249326852912 0.006338674283600662
2628 1.043119892161942e-12 0.00224911809234185 0.00633795706004369
2629 1.0416523814935716e-12 0.002247987684272744 0.006337240550572513
2630 1.040187987901283e-12 0.002246858101911737 0.0063365247540973935
2631 1.038726703896265e-12 0.0022457293445256863 0.0063358096695306475
2632 1.0372685220092651e-12 0.0022446014113821607 0.00633509529578664
2633 1.0358134347905386e-12 0.0022434743017494415 0.00633438163178178
2634 1.0343614348097906e-12 0.0022423480148965206 0.006333668676434515
2635 1.0329125146561254e-12 0.0022412225500931015 0.006332956428665331
2636 1.031466666937988e-12 0.0022400979066095963 0.006332244887396741
2637 1.0300238842831143e-12 0.0022389740837171273 0.006331534051553286
2638 1.0285841593384741e-12 0.0022378510806875247 0.006330823920061527
2639 1.0271474847702203e-12 0.0022367288967933274 0.006330114491850043
2640 1.0257138532636325e-12 0.0022356075313077813 0.006329405765849423
2641 1.0242832575230657e-12 0.0022344869835048383 0.006328697740992265
2642 1.022855690271897e-12 0.002233367252659157 0.006327990416213173
2643 1.0214311442524715e-12 0.002232248338046101 0.006327283790448744
2644 1.020009612226049e-12 0.0022311302389417384 0.006326577862637572
2645 1.018591086972754e-12 0.0022300129546228412 0.006325872631720242
2646 1.01717556129152e-12 0.002228896484366885 0.006325168096639321
2647 1.0157630280000401e-12 0.002227780827452048 0.006324464256339358
2648 1.0143534799347115e-12 0.00222666598315721 0.0063237611097668785
2649 1.0129469099505862e-12 0.0022255519507619523 0.00632305865587038
2650 1.0115433109213174e-12 0.0022244387295465573 0.006322356893600328
2651 1.0101426757391076e-12 0.0022233263187920065 0.006321655821909147
2652 1.0087449973146592e-12 0.002222214717779982 0.0063209554397512255
2653 1.00735026857712e-12 0.0022211039257928633 0.006320255746082901
2654 1.0059584824740339e-12 0.0022199939421137286 0.006319556739862464
2655 1.0045696319712894e-12 0.0022188847660263534 0.00631885842005015
2656 1.003183710053067e-12 0.0022177763968152103 0.006318160785608133
2657 1.0018007097217914e-12 0.0022166688337654675 0.006317463835500527
2658 1.0004206239980773e-12 0.0022155620761629886 0.006316767568693375
2659 9.99043445920681e-13 0.002214456123294332 0.0063160719841546505


==> dat/wDGctraj0.7f100.dat <==
0 0.464 2.0 4.0
1 0.3351104819666194 1.8162500000000001 3.9853
2 0.23467874513554104 1.6216989864858 3.9646657340734937
3 0.1665436375532871 1.436372094866646 3.9380672474105314
4 0.12303123308432684 1.2691081737067924 3.9057449039597536
5 0.09559945945191282 1.1221247506854997 3.868018328916328
6 0.07799540911205727 0.9946319327773804 3.825252143543592
7 0.06623635931155193 0.884671188884375 3.777841328056819
8 0.05793176680825134 0.7899775425898891 3.726201110280588
9 0.05168474022373433 0.7083597731496654 3.6707585129916924
10 0.04668869750190384 0.6378496174623414 3.611944898126836
11 0.04248033304834176 0.5767429692001109 3.55018936766204
12 0.03879423137772108 0.5235929229329536 3.4859130117277797
13 0.03547863664100855 0.47718357173668363 3.419524015123699
14 0.032446854697339364 0.436498248568862 3.351413620557032
15 0.02964918533110653 0.4006884018566108 3.2819529255166295
16 0.027056677247018733 0.3690456224598032 3.2114904687628587
17 0.024651725311800644 0.3409775766428313 3.1403505453578897
18 0.022422655971961594 0.31598779249232734 3.0688321770433955
19 0.02036065316158597 0.2936589139809618 2.9972086575838053
20 0.01845806353349061 0.2736389336836352 2.925727589909203
21 0.01670751387427505 0.25562991848513517 2.854611332759366
22 0.015101502443398782 0.23937879051801034 2.784057778227354
23 0.01363226080129649 0.22466978766502807 2.7142413873320757
24 0.012291763290216232 0.2113182900521579 2.6453144177998205
25 0.011071810198186476 0.1991657550343429 2.577408285998841
26 0.009964140623179083 0.18807555127441544 2.5106350129603747
27 0.008960549610661346 0.17792952258125705 2.4450887122603984
28 0.008052995654722447 0.16862514496920386 2.3808470849598544
29 0.007233691768323946 0.16007316696193058 2.3179728936278865
30 0.006495177657604785 0.15219564453998116 2.256515393597973
31 0.00583037308785273 0.14492429927372308 2.19651170498415
32 0.0052326139467832235 0.13819914190931326 2.13798811361152
33 0.00469567320885469 0.13196731466255965 2.080961292920969
34 0.004213769253349535 0.12618211427690282 2.0254394421426136
35 0.003781563966767179 0.12080216496181294 1.9714233386587865
36 0.0033941528834761023 0.1157907160018498 1.9189073045641432
37 0.003047049363547347 0.11111504339681896 1.867880089048054
38 0.002736164521801322 0.10674593858377614 1.8183256694409595
39 0.0024577843373924193 0.10265727027945326 1.7702239746457495
40 0.0022085451063337397 0.09882560790750264 1.7235515352757034
41 0.0019854081595463264 0.09522989705016267 1.6782820651940507
42 0.0017856345602159497 0.09185117897695291 1.6343869793422237
43 0.0016067603169460244 0.08867234762411175 1.5918358527934673
44 0.0014465725018386068 0.08567793848371455 1.5505968259087977
45 0.0013030865425107119 0.08285394475548992 1.5106369603310477
46 0.001174524860931247 0.08018765685310145 1.471922550352741
47 0.0010592969564874413 0.07766752196882744 1.4344193939533474
48 0.0009559809726174354 0.07528302090928268 1.3980930275359549
49 0.0008633067426918006 0.07302455983875114 1.362908928114323
50 0.0007801402789295772 0.07088337492093841 1.3288326864176707
51 0.0007054696456807433 0.06885144814676154 1.2958301540994084
52 0.0006383921434253903 0.06692143288513931 1.263867567962357
53 0.0005781027206788452 0.06508658790376155 1.2329116538505362
54 0.0005238835262877518 0.06334071878415302 1.2029297126087644
55 0.00047509451324385986 0.061678125805461864 1.1738896902777112
56 0.0004311650062361392 0.06009355749878188 1.1457602344744633
57 0.00039158614799784567 0.058582169182161206 1.118510738707431
58 0.00035590414352616923 0.05713948587881506 1.092111376189383
59 0.0003237142260269627 0.05576136909998278 1.0665331245431284
60 0.0002946552736370203 0.054443987041453354 1.041747782640204
61 0.0002684050113551171 0.053183787800784386 1.0177279806731099
62 0.00024467573798980904 0.05197747527211945 0.9944471844352374
63 0.00022321052317784488 0.050821987418494474 0.9718796946687727
64 0.00020377982455319508 0.04971447665864192 0.9500006422385537
65 0.00018617847989547907 0.048652292137415926 0.9287859797981919
66 0.00017022303352380724 0.04763296367680077 0.9082124705328348
67 0.00015574936031121506 0.046654187228642376 0.8882576744898669
68 0.00014261055447235417 0.04571381167127909 0.8688999329438025
69 0.00013067505372855109 0.04480982681058382 0.8501183511838536
70 0.00011982497259179887 0.04394035246193972 0.8318927800614296
71 0.0001099546213489765 0.0431036285036747 0.8142037965894939
72 0.00010096918988842566 0.04229800580474834 0.7970326838456481
73 9.27835778131332e-05 0.041521937940250525 0.7803614103954906
74 8.532135434877079e-05 0.04077397361773359 0.7641726094216938
75 7.851383340111933e-05 0.04005274974572951 0.7484495577168998
76 7.22992507656834e-05 0.03935698508314777 0.733176154674544
77 6.662203196133617e-05 0.038685474414733925 0.7183369013907018
78 6.143214046723972e-05 0.0380370832035028 0.7039168799716718
79 5.668449730441913e-05 0.037410742676137754 0.6899017331259748
100 1.2075740004538519e-05 0.027967965778551797 0.46865776837266143
150 7.050110237363281e-07 0.018417661397521958 0.23020781662349887
200 8.847680920619347e-08 0.014620116347876178 0.13671355902984325
250 1.7957523038688013e-08 0.012624680472682847 0.09123623309005618
300 5.120445873398366e-09 0.011381263668705548 0.06585094021531389
350 1.90286596667419e-09 0.010510724779848688 0.05027961351883272
400 8.784975549324712e-10 0.009848018816472532 0.04005228328172482
450 4.836422197607902e-10 0.009311598509203557 0.03297811459732361
500 3.049735554466633e-10 0.00885732261267187 0.027882692567693393
550 2.1224864832568444e-10 0.008459601266229362 0.02409109188490311
600 1.5819987823322373e-10 0.008102786818910784 0.02119326072107304
650 1.2353845824609895e-10 0.00777689289214026 0.01892848742530058
700 9.956459196274242e-11 0.007475315873593381 0.01712461760188763
750 8.199589578175531e-11 0.007193553287525777 0.015664276506715664
800 6.855378180172891e-11 0.006928449369764385 0.014465213581766306
850 5.793775815076589e-11 0.006677733945765533 0.013468406107525465
900 4.9356960227902186e-11 0.006439731638939855 0.012630610302494507
950 4.230219369665279e-11 0.006213173682212478 0.01191955692147324
1000 3.642858097713557e-11 0.005997073500099013 0.01131077061212025
1050 3.1492001627117234e-11 0.00579064299947414 0.010785414945103584
1100 2.7313035525384436e-11 0.005593235444822664 0.010328801867484737
1150 2.3755612390107428e-11 0.005404306030706403 0.009929341388385072
1200 2.071385190588399e-11 0.0052233844255278805 0.009577788942222594
1250 1.8103639390351408e-11 0.005050055520655656 0.009266697774836184
1300 1.5857036380015632e-11 0.0048839458635222726 0.008990014921257047
1350 1.3918445012654515e-11 0.004724714060624951 0.008742779300727834
1400 1.2241891967315694e-11 0.004572043970100594 0.008520893460038335
1450 1.0789049016180153e-11 0.00442563986239004 0.008320949123609261
1500 9.52775257596023e-12 0.004285222972332298 0.008140092526146815
1550 8.430870905277141e-12 0.0041505290352 0.007975919485947426
1600 7.475420044794847e-12 0.004021306517352531 0.007826392941293068
1650 6.6418622294241244e-12 0.00389731533547001 0.007689777616356353
1700 5.913541258109873e-12 0.0037783259174672366 0.007564587866698827
1750 5.276222797546261e-12 0.0036641185004154322 0.007449545750455381
1800 4.717716554950868e-12 0.0035544825910811726 0.007343547095856575
1850 4.227563333282845e-12 0.0034492165364635157 0.0072456338680653475
1900 3.796774195763449e-12 0.003348127167381269 0.007154971533044799
1950 3.417611950517508e-12 0.003251029489436722 0.007070830411459615
2000 3.083407324332002e-12 0.0031577464037762445 0.006992570238330283
2200 2.0921029757480977e-12 0.002819479974640726 0.0067279996031548535
2400 1.4766664288434185e-12 0.0025299604290412625 0.0065223761858812
2600 1.085506754993493e-12 0.0022811077548823672 0.006358313283050671


==> dat/wDGctraj1.dat <==
0 0.464 2.0 4.0
1 0.23642400196812502 1.625 3.9699999999999998
2 0.13959754893992415 1.337727988619621 3.92838630859117
3 0.09523003361379936 1.1163634430920975 3.8755709467586104
4 0.07263677261106731 0.9435485424994069 3.812571230653154
5 0.05953197915057683 0.8067203086692126 3.740579083069902
6 0.050800262644180035 0.6969239091501107 3.6608574607853406
7 0.04423168815048984 0.6077235646012623 3.5746829633171773
8 0.03884432991211838 0.534431295374647 3.483304378252093
9 0.034193355473054916 0.47358362226259776 3.3879114938820707
10 0.030073752849409153 0.4225865912132559 3.289612480035329
11 0.026387785619360726 0.379472394657225 3.189418784214845
12 0.02308451318493625 0.34273024757176984 3.0882364997646414
13 0.020132064225470776 0.3111872337833735 2.9868631002311394
14 0.017505224353343556 0.2839232320342584 2.8859884254523935
15 0.015180282541644663 0.2602094013115297 2.7861988639408413
16 0.013133288450758918 0.2394631674974369 2.6879837861636275
17 0.01133984057650415 0.22121491295110185 2.5917434222457514
18 0.009775480916187063 0.2050830645357442 2.497797526113228
19 0.00841625025391015 0.19075527628072797 2.406394312011656
20 0.007239201953743064 0.17797408168250722 2.3177192797143142
21 0.006222796396848911 0.16652585672176742 2.231903656898083
22 0.005347159880149705 0.15623225837655116 2.1490322796036914
23 0.004594220289581785 0.14694353069925034 2.0691508050036584
24 0.0039477428442305 0.13853323177844917 1.992272206714232
25 0.003393291234602927 0.13089405044236838 1.9183825440450932
26 0.002918137258413429 0.12393446511947348 1.8474460254841012
27 0.0025111381567263064 0.11757605824507557 1.7794094058546253
28 0.0021625966227613006 0.11175134447465859 1.7142057681888512
29 0.001864114554475934 0.10640200425556641 1.6517577473327294
30 0.0016084483221590565 0.1014774391990402 1.591980254198664
31 0.0013893706864510549 0.09693358444194909 1.5347827586541665
32 0.001201542488109167 0.09273192740788141 1.4800711862414966
33 0.0010403957507565773 0.08883869323666682 1.4277494799908885
34 0.000902028791687637 0.08522416549787176 1.3777208740510587
35 0.000783113228034538 0.08186211725859642 1.3298889210946747
36 0.0006808123129641738 0.07872933259736312 1.2841583107238572
37 0.0005927097704551269 0.07580520258452741 1.240435511572164
38 0.0005167481632970868 0.0730713828400678 1.1986292655789637
39 0.0004511757856144458 0.07051150222339696 1.1586509590556504
40 0.0003945010873636918 0.068110914152012 1.1204148916930137
41 0.0003454536912743586 0.06585648359678857 1.0838384615745886
42 0.0003029511365506327 0.06373640404607744 1.0488422815463527
43 0.00026607056725440407 0.06174003973357033 1.0153502399240806
44 0.00023402466926160452 0.05985778923653489 0.9832895164665362
45 0.00020614124330140527 0.058080967210648204 0.9525905627740127
46 0.00018184588002438692 0.0564017015658961 0.9231870547560828
47 0.0001606472747851101 0.05481284382888637 0.8950158235196011
48 0.00014212478423529079 0.053307890799401896 0.8680167699298178
49 0.00012591788385097783 0.05188091590810824 0.8421327671681501
50 0.00011171723546334166 0.05052650892997166 0.8173095548265031
51 9.925711723615308e-05 0.049239722913675156 0.7934956274194199
52 8.83090059444004e-05 0.048016027358788974 0.7706421196435792
53 7.867613350267279e-05 0.04685126681581224 0.7487026902534019
54 7.018886710477188e-05 0.04574162420442644 0.7276334060379757
55 6.270078566834132e-05 0.0446835882464188 0.7073926270662996
56 5.6085345081737724e-05 0.04367392449502307 0.6879408941047478
57 5.023304152106924e-05 0.04270964951456359 0.6692408188939509
58 4.504899628274828e-05 0.04178800782546538 0.651256977794519
59 4.045089754578807e-05 0.04090645128171017 0.6339558091658728
60 3.636724457217368e-05 0.04006262059215712 0.6173055147245381
61 3.273584836042099e-05 0.03925432873503431 0.6012759650330527
62 2.9502549933064313e-05 0.03847954604735774 0.5858386091943197
63 2.662012347311475e-05 0.03773638679889295 0.5709663887655797
64 2.404733660569963e-05 0.037023097084244234 0.5566336558584731
65 2.1748144400000735e-05 0.036338043887324756 0.5428160953546423
66 1.969099727069822e-05 0.035679705190320876 0.5294906511380814
67 1.7848245994835005e-05 0.03504666101472844 0.5166354562243942
68 1.619562961978943e-05 0.03443758529545628 0.5042297666519344
69 1.4711834196931194e-05 0.03385123850065598 0.49225389898937644
70 1.3378112097430943e-05 0.03328646092009597 0.4806891713076822
71 1.2177953205244639e-05 0.03274216655376215 0.4695178474609215
72 1.1096800582527155e-05 0.03221733754011633 0.4587230845193476
73 1.0121804302431363e-05 0.031711019070229066 0.44828888319899746
74 9.2416080751259e-06 0.031222314739955705 0.4382000411344536
75 8.446164081526476e-06 0.030750382297554352 0.42844210884491685
76 7.726572098018307e-06 0.03029442974874712 0.4190013482481081
77 7.074939563106651e-06 0.02985371178528334 0.409864693581508
78 6.48425971922493e-06 0.029427526506645266 0.40101971459586727
79 5.94830537309751e-06 0.029015212407703994 0.39245458189161664
80 5.461536167234512e-06 0.02861614560793773 0.3841580342746616
81 5.019017552699912e-06 0.028229737300311485 0.37611934801395364
82 4.616349907134087e-06 0.0278554314001259 0.3683283078891178
83 4.249606458778321e-06 0.027492702376106626 0.36077517992221986
84 3.9152788625508766e-06 0.027141053247754652 0.3534506856934347
85 3.610229432796405e-06 0.026800013734537175 0.3463459781458907
86 3.3316491731724953e-06 0.026469138543890755 0.3394526187902906
87 3.077020860631122e-06 0.026148005786252856 0.3327625562250315
88 2.8440865404604347e-06 0.02583621550645177 0.3262681058924482
89 2.6308188752985993e-06 0.025533388321782872 0.3199619309964872
90 2.4353958649715665e-06 0.025239164157994667 0.3138370245115693
91 2.256178517685596e-06 0.02495320107521225 0.3078866922166315
92 2.0916911080050074e-06 0.024675174176549176 0.3021045366923415
93 1.940603704426278e-06 0.024404774592809576 0.2964844422232687
94 1.8017166902940517e-06 0.02414170853726936 0.29102056055037206
95 1.673947037206642e-06 0.02388569642505436 0.2857072974225364
96 1.5563161207079504e-06 0.023636472052111602 0.28053929989906573
97 1.4479388946246307e-06 0.02339378182920184 0.275511444358029
98 1.3480142634506302e-06 0.023157384066732723 0.27061882516816266
99 1.2558165121923689e-06 0.02292704830660606 0.26585674398467035
100 1.1706876704833568e-06 0.022702554697574057 0.2612206996317364
101 1.0920307029140122e-06 0.022483693410890775 0.256706378536891
102 1.0193034307072597e-06 0.022270264093309865 0.2523096456845423
103 9.520131013661697e-07 0.022062075354720576 0.2480265360580293
104 8.897115329527609e-07 0.021858944287932988 0.24385324654146298
105 8.319907684216606e-07 0.02166069601832315 0.2397861282544101
106 7.784791830963999e-07 0.02146716328123069 0.23582167929415246
107 7.288379950842088e-07 0.02127818602516756 0.2319565378618227
108 6.827581343020824e-07 0.021093611039048096 0.22818747575018547
109 6.399574309404305e-07 0.020913291601789265 0.22451139217220895
110 6.001780887140147e-07 0.020737087152756618 0.22092530791085693
111 5.631844122237933e-07 0.0205648629816475 0.2174263597717362
112 5.287607612476833e-07 0.020396489936509415 0.21401179532136003
113 4.967097078537283e-07 0.020231844148688803 0.2106789678948442
114 4.668503749383245e-07 0.020070806773594928 0.20742533185783685
115 4.390169371808036e-07 0.019913263746245698 0.20424843810840898
116 4.130572675134885e-07 0.019759105550637566 0.20114592980549534
117 3.8883171406800345e-07 0.0196082270020511 0.19811553831128612
118 3.6621199420423275e-07 0.019460527041467616 0.19515507933572626
119 3.4508019368423155e-07 0.019315908541330917 0.19226244927198938
120 3.2532786034251094e-07 0.019174278121942497 0.18943562171245767
121 3.0685518274650774e-07 0.01903554597782831 0.18667264413536128
122 2.895702453542449e-07 0.018899625713461373 0.18397163475281333
123 2.733883525755187e-07 0.018766434187766936 0.18133077951152393
124 2.5823141494185114e-07 0.018635891366876243 0.1787483292379871
125 2.440273913007058e-07 0.018507920184631186 0.17622259692041561
126 2.3070978158139757e-07 0.018382446410375824 0.17375195512014766
127 2.1821716524281946e-07 0.018259398523601676 0.17133483350567164
128 2.0649278101452627e-07 0.01813870759504263 0.16896971650281076
129 1.9548414398986562e-07 0.018020307173841857 0.16665514105498022
130 1.851426965289107e-07 0.01790413318043793 0.16438969448777832
131 1.7542348978535388e-07 0.01779012380484026 0.16217201247249954
132 1.66284892990064e-07 0.017678219409985194 0.1600007770834645
133 1.5768832790892175e-07 0.017568362439884053 0.15787471494434976
134 1.495980261475594e-07 0.017460497332292532 0.15579259545897164
135 1.4198080720404293e-07 0.017354570435648222 0.1537532291222317
136 1.348058753752659e-07 0.017250529930038658 0.15175546590717112
137 1.280446338064571e-07 0.017148325751977306 0.14979819372430567
138 1.2167051413802737e-07 0.017047909522778525 0.14788033694962374
139 1.1565882035201808e-07 0.016949234480335428 0.1460008550178293
140 1.0998658555346757e-07 0.016852255414116536 0.1441587410775974
141 1.046324405416801e-07 0.01675692860320825 0.14235302070578687
142 9.957649313407219e-08 0.016663211757240594 0.14058275067771903
143 9.480021730226074e-08 0.016571063960043365 0.13884701779078798
144 9.028635126745119e-08 0.016480445615888947 0.1371449377388142
145 8.60188037809914e-08 0.016391318398186493 0.1354756540346913
146 8.198256788706132e-08 0.016303645200500084 0.13383833697900616
147 7.816364152866618e-08 0.016217390089770967 0.13223218267243508
148 7.454895441609462e-08 0.01613251826163081 0.13065641206983464
149 7.11263006294289e-08 0.016048995997699458 0.12911027007405426
150 6.788427647411079e-08 0.015966790624766778 0.12759302466760095
151 6.481222315148315e-08 0.015885870475763803 0.12610396608038332
152 6.190017384508787e-08 0.015806204852433798 0.12464240599185361
153 5.913880485871624e-08 0.01572776398961882 0.123207676765953
154 5.6519390474131003e-08 0.015650519021082103 0.1217991307173466
155 5.4033761225342117e-08 0.015574441946790925 0.12041613940751214
156 5.167426531260452e-08 0.015499505601588831 0.11905809296931869
157 4.9433732903178445e-08 0.01542568362518992 0.11772439945880057
158 4.730544308758673e-08 0.015352950433431573 0.1164144842328969
159 4.5283093279825436e-08 0.015281281190725455 0.11512778935198807
160 4.336077086792506e-08 0.015210651783649783 0.11386377300611922
161 4.153292693758945e-08 0.015141038795628971 0.11262190896385507
162 3.9794351906508724e-08 0.01507241948264958 0.11140168604276286
163 3.8140152920492156e-08 0.015004771749964157 0.11020260760056912
164 3.656573287491721e-08 0.014938074129737152 0.1090241910460827
165 3.5066770936256174e-08 0.014872305759589453 0.10786596736902053
166 3.363920444872147e-08 0.014807446362000279 0.10672748068791406
167 3.2279212120456465e-08 0.014743476224527386 0.10560828781531427
168 3.098319839227149e-08 0.014680376180808483 0.10450795783955033
169 2.9747778899760624e-08 0.01461812759230862 0.10342607172233262
170 2.856976694679842e-08 0.014556712330780161 0.10236222191152437
171 2.7446160914970354e-08 0.014496112761403564 0.10131601196843822
172 2.637413253948888e-08 0.014436311726578804 0.10028705620904398
173 2.5351015987640146e-08 0.014377292530338825 0.09927497935850312
174 2.437429768083832e-08 0.014319038923357697 0.0982794162184721
175 2.344160680597675e-08 0.014261535088527644 0.09730001134664308
176 2.255070646599428e-08 0.014204765627080259 0.09633641874801456
177 2.169948542345527e-08 0.014148715545228478 0.09538830157740831
178 2.0885950394502673e-08 0.014093370241307007 0.09445533185277079
179 2.0108218853813433e-08 0.014038715493389952 0.09353719017881824
180 1.9364512314189284e-08 0.013984737447365449 0.0926335654806048
181 1.8653150047176863e-08 0.013931422605448014 0.09174415474661182
182 1.797254321364891e-08 0.013878757815110275 0.09086866278097479
183 1.7321189375613522e-08 0.013826730258416603 0.09000680196448102
184 1.669766736266694e-08 0.013775327441741973 0.0891582920239883
185 1.6100632468483145e-08 0.013724537185860152 0.08832285980992936
186 1.5528811954555663e-08 0.01367434761638607 0.08750023908158244
187 1.498100084008563e-08 0.013624747154557932 0.08669017029980207
188 1.4456057958457182e-08 0.013575724508345231 0.08589240042691744
189 1.3952902262168545e-08 0.013527268663869546 0.08510668273351864
190 1.3470509359403338e-08 0.01347936887712553 0.08433277661186317
191 1.3007908266641571e-08 0.013432014665990087 0.08357044739564654
192 1.256417836283148e-08 0.01338519580250827 0.0828194661858919
193 1.2138446531679389e-08 0.013338902305444992 0.08207960968272413
194 1.1729884479572116e-08 0.013293124433092001 0.08135066002280372
195 1.1337706217531265e-08 0.013247852676320225 0.08063240462220546
196 1.096116569641707e-08 0.01320307775186782 0.07992463602453571
197 1.0599554585356429e-08 0.013158790595854862 0.07922715175409135
198 1.0252200184070171e-08 0.013114982357515884 0.07853975417387081
199 9.918463460423235e-09 0.013071644393141919 0.0778622503482564
200 9.597737205121927e-09 0.01302876826022404 0.07719445191019417
201 9.289444296038831e-09 0.012986345711790727 0.07653617493270459
202 8.993036065161715e-09 0.012944368690931735 0.07588723980456488
203 8.707990761640668e-09 0.012902829325501443 0.07524747111000941
204 8.433812104851359e-09 0.012861719922994948 0.07461669751230167
205 8.170027921803464e-09 0.012821032965590475 0.07399475164103678
206 7.916188863605256e-09 0.012780761105351911 0.07338146998303952
207 7.671867196049772e-09 0.012740897159585587 0.07277669277672799
208 7.436655659717201e-09 0.012701434106345588 0.07218026390981858
209 7.210166395293977e-09 0.01266236508008219 0.07159203082025241
210 6.992029930093489e-09 0.012623683367428206 0.07101184440022901
211 6.7818942220273426e-09 0.012585382403118245 0.0704395589032364
212 6.57942375752216e-09 0.012547455766036067 0.0698750318539722
213 6.384298700105376e-09 0.012509897175385469 0.06931812396105373
214 6.196214086596438e-09 0.012472700486980258 0.06876869903241963
215 6.014879068037786e-09 0.01243585968964909 0.06822662389332892
216 5.840016192684555e-09 0.012399368901751105 0.06769176830686743
217 5.671360728543734e-09 0.012363222367798438 0.0671640048968745
218 5.508660023113683e-09 0.012327414455181868 0.06664320907320696
219 5.351672898124165e-09 0.012291939650996023 0.06612925895925989
220 5.200169077216139e-09 0.012256792558960618 0.06562203532166704
221 5.053928644630488e-09 0.012221967896434463 0.06512142150210679
222 4.9127415330958654e-09 0.012187460491519019 0.06462730335114221
223 4.776407039218903e-09 0.012153265280248408 0.06413956916402652
224 4.644733364785479e-09 0.012119377303862968 0.06365810961840775
225 4.517537182480396e-09 0.012085791706163477 0.06318281771386913
226 4.394643224624707e-09 0.012052503730943319 0.06271358871324394
227 4.275883893616003e-09 0.012019508719495978 0.06225032008564555
228 4.161098892837353e-09 0.011986802108195319 0.06179291145115632
229 4.050134876875716e-09 0.011954379426146218 0.06134126452712022
230 3.942845119960907e-09 0.011922236292903234 0.060895283075986836
231 3.839089201601969e-09 0.011890368416255005 0.06045487285465569
232 3.738732708459311e-09 0.011858771590072266 0.060019941565272295
233 3.641646951548509e-09 0.011827441692217363 0.05959039880742847
234 3.5477086979256547e-09 0.011796374682513242 0.05916615603172181
235 3.4567999160545254e-09 0.011765566600770008 0.058747126494630306
236 3.36880753410323e-09 0.01173501356486716 0.05833322521466
237 3.283623210462223e-09 0.011704711768889717 0.057924368929724974
238 3.2011431158171733e-09 0.011674657481316488 0.05752047605572038
239 3.1212677261490585e-09 0.011644847043258829 0.057121466646250674
240 3.0439016260704485e-09 0.011615276866748275 0.05672726235347662
241 2.9689533219410902e-09 0.011585943433071481 0.05633778639004566
242 2.896335064238145e-09 0.011556843291150986 0.05595296349207189
243 2.8259626786865224e-09 0.011527973055970354 0.05557271988313256
244 2.757755405683135e-09 0.011499329407042305 0.05519698323924979
245 2.6916357475753813e-09 0.01147090908691847 0.054825682654826575
246 2.6275293233792907e-09 0.011442708899739511 0.054458748609507904
247 2.565364730546058e-09 0.011414725709824314 0.054096112935938266
248 2.505073413407885e-09 0.01138695644029708 0.053737708788388246
249 2.4465895379546623e-09 0.011359398071751129 0.053383470612223434
250 2.3898498726125805e-09 0.0113320476409483 0.05303333411419021
251 2.3347936747140448e-09 0.011304902239552866 0.05268723623349346
252 2.281362582365498e-09 0.011277959012898901 0.05234511511364236
253 2.229500511436005e-09 0.0112512151587901 0.052006910075041074
254 2.1791535574046766e-09 0.011224667926331054 0.051672561588302024
255 2.130269901819383e-09 0.01119831461478907 0.05134201124826006
256 2.082799723132753e-09 0.011172152572485581 0.051015201748666736
257 2.0366951116941632e-09 0.011146179195716293 0.05069207685754444
258 1.9919099886884366e-09 0.011120391927699206 0.0503725813931809
259 1.9484000288232644e-09 0.011094788257549677 0.050056661200745096
260 1.906122586578018e-09 0.011069365719281741 0.04974426312950645
261 1.8650366258366876e-09 0.01104412189083492 0.049435335010639556
262 1.825102652737091e-09 0.011019054393125756 0.04912982563559737
263 1.786282651577492e-09 0.01099416088912337 0.04882768473503638
264 1.7485400236301422e-09 0.010969439082948335 0.04852886295827774
265 1.7118395287192338e-09 0.010944886718994198 0.04823331185328888
266 1.676147229428227e-09 0.010920501581070996 0.04794098384717065
267 1.6414304378086175e-09 0.01089628149157013 0.04765183222713558
268 1.6076576644688645e-09 0.01087222431064999 0.047365811121962996
269 1.5747985699285324e-09 0.01084832793544174 0.04708287548391772
270 1.5428239181286471e-09 0.010824590299274697 0.04680298107111897
271 1.5117055319949006e-09 0.010801009370920742 0.04652608443034687
272 1.4814162509556466e-09 0.010777583153857224 0.046252142880274134
273 1.4519298903216824e-09 0.010754309685547846 0.04598111449511108
274 1.4232212024395353e-09 0.010731187036741028 0.045712958088652375
275 1.3952658395344863e-09 0.010708213310785265 0.04544763319871426
276 1.3680403181637996e-09 0.010685386642960986 0.04518510007195149
277 1.341521985204656e-09 0.010662705199828496 0.04492531964904337
278 1.315688985305085e-09 0.010640167178591517 0.044668253550238825
279 1.2905202297297839e-09 0.010617770806475932 0.04441386406125047
280 1.2659953665361279e-09 0.010595514340123287 0.044162114119488234
281 1.2420947520188944e-09 0.010573396064998691 0.043912967300623225
282 1.2187994233652694e-09 0.010551414294812659 0.04366638780547277
283 1.1960910724646076e-09 0.01052956737095659 0.043422340447198046
284 1.173952020820142e-09 0.010507853661951462 0.04318079063880565
285 1.1523651955124475e-09 0.01048627156290941 0.042941704380945155
286 1.1313141061669007e-09 0.010464819495007847 0.042705048249994444
287 1.110782822879728e-09 0.010443495904975762 0.042470789386425296
288 1.0907559550594269e-09 0.010422299264591914 0.042238895483441626
289 1.071218631142447e-09 0.010401228070194586 0.042009334775883186
290 1.0521564791439947e-09 0.010380280842202575 0.04178207602938766
291 1.0335556080067185e-09 0.010359456124647158 0.04155708852980428
292 1.015402589711805e-09 0.010338752484714721 0.041334342072852415
293 9.976844421187199e-10 0.010318168512299782 0.04111380695401856
294 9.803886125014349e-10 0.010297702819568131 0.040895453958685685
295 9.635029617505005e-10 0.01027735404052984 0.04067925435248863
296 9.470157492117835e-10 0.010257120830621858 0.04046517987188987
297 9.309156181340508e-10 0.01023700186629997 0.0402532027149698
298 9.151915816989075e-10 0.01021699584463988 0.04004329553242604
299 8.998330096078106e-10 0.010197101482947155 0.03983543141877638
300 8.848296152020853e-10 0.01017731751837584 0.03962958390376008
301 8.701714430929728e-10 0.0101576427075555 0.039425726943932524
302 8.558488572798103e-10 0.010138075826226481 0.03922383491444822
303 8.41852529735453e-10 0.010118615668883188 0.03902388260102733
304 8.281734294390096e-10 0.01009926104842517 0.03882584519210116
305 8.148028118368827e-10 0.010080010795815816 0.03862969827113202
306 8.017322087139618e-10 0.010060863759748483 0.03843541780910302
307 7.889534184576603e-10 0.010041818806319852 0.03824298015717364
308 7.764584966982617e-10 0.010022874818710352 0.038052362039496794
309 7.642397473097915e-10 0.010004030696871457 0.037863540546193404
310 7.522897137563507e-10 0.009985285357219703 0.037676493126480595
311 7.406011707695147e-10 0.009966637732337254 0.037491197581949624
312 7.29167116343053e-10 0.009948086770678847 0.03730763205998987
313 7.179807640318362e-10 0.009929631436284978 0.03712577504735527
314 7.070355355423854e-10 0.009911270708501153 0.03694560536386974
315 6.963250536030719e-10 0.009893003581703091 0.03676710215626801
316 6.858431351025079e-10 0.009874829065027681 0.036590244892168805
317 6.755837844851792e-10 0.009856746182109629 0.03641501335417694
318 6.655411873938371e-10 0.009838753970823573 0.036241387634111256
319 6.557097045486504e-10 0.00982085148303161 0.036069348127355384
320 6.460838658535286e-10 0.009803037784336052 0.035898875527328296
321 6.366583647204686e-10 0.00978531195383732 0.03572995082007181
322 6.274280526031562e-10 0.009767673083896833 0.035562555278952225
323 6.183879337314455e-10 0.009750120279904781 0.035396670459473305
324 6.095331600386955e-10 0.009732652660052675 0.03523227819419803
325 6.00859026274285e-10 0.009715269355110544 0.03506936058777645
326 5.923609652939652e-10 0.009697969508208684 0.03490790001207715
327 5.840345435210136e-10 0.009680752274623845 0.03474787910141986
328 5.7587545657146e-10 0.00966361682156976 0.03458928074790688
329 5.67879525036934e-10 0.009646562327991898 0.03443208809685087
330 5.600426904189637e-10 0.00962958798436637 0.034276284542296837
331 5.523610112088123e-10 0.009612692992502865 0.03412185372263613
332 5.448306591071848e-10 0.00959587656535154 0.03396877951631018
333 5.374479153783838e-10 0.009579137926813766 0.03381704603760201
334 5.302091673337086e-10 0.009562476311556644 0.03366663763251342
335 5.2311090493912e-10 0.009545890964831202 0.03351753887472591
336 5.161497175423903e-10 0.009529381142294199 0.033369734561643286
337 5.093222907151628e-10 0.009512946109833432 0.033223209710514234
338 5.026254032055337e-10 0.009496585143396494 0.03307794955463294
339 4.96055923996943e-10 0.009480297528822889 0.03293393953961592
340 4.896108094693447e-10 0.00946408256167942 0.03279116531975343
341 4.832871006587832e-10 0.009447939547098813 0.032649612754433704
342 4.770819206116603e-10 0.009431867799621449 0.03250926790463829
343 4.709924718301409e-10 0.009415866643040186 0.03237011702950704
344 4.650160338052705e-10 0.009399935410248177 0.032232146582971036
345 4.5914996063453256e-10 0.009384073443089617 0.03209534321045202
346 4.5339167872069494e-10 0.00936828009221336 0.031959693745626745
347 4.4773868454892857e-10 0.009352554716929345 0.03182518520725484
348 4.421885425392991e-10 0.009336896685067769 0.03169180479606881
349 4.3673888297184576e-10 0.009321305372840934 0.03155953989172473
350 4.3138739998157786e-10 0.009305780164707718 0.03142837804981227
351 4.2613184962082343e-10 0.009290320453240632 0.03129830699892281
352 4.2097004798646244e-10 0.009274925638995369 0.0311693146377743
353 4.158998694096801e-10 0.009259595130382815 0.031041389032391637
354 4.1091924470596615e-10 0.009244328343543476 0.030914518413341342
355 4.060261594831741e-10 0.009229124702224242 0.030788691173019335
356 4.0121865250554225e-10 0.00921398363765746 0.030663895862990655
357 3.964948141116601e-10 0.009198904588442258 0.030540121191380006
358 3.9185278468444005e-10 0.00918388700042808 0.030417356020311998
359 3.872907531712306e-10 0.009168930326600364 0.030295589363400023
360 3.8280695565228193e-10 0.009154034026968346 0.0301748103832827
361 3.783996739558399e-10 0.009139197568454925 0.030055008389206904
362 3.7406723431821103e-10 0.009124420424788542 0.029936172834656296
363 3.6980800608721124e-10 0.009109702076397061 0.029818293315024492
364 3.6562040046745925e-10 0.009095042010303565 0.0297013595653318
365 3.6150286930604815e-10 0.009080439720024066 0.029585361457984665
366 3.5745390391717417e-10 0.009065894705467066 0.02947028900057692
367 3.534720339443599e-10 0.009051406472834943 0.029356132333731886
368 3.4955582625896165e-10 0.00903697453452711 0.02924288172898454
369 3.457038838936963e-10 0.009022598409044931 0.02913052758670286
370 3.4191484500997413e-10 0.009008277620898335 0.029019060434047513
371 3.38187381897867e-10 0.008994011700514103 0.028908470922969116
372 3.345202000075892e-10 0.008979800184145813 0.02879874982824225
373 3.3091203701140145e-10 0.008965642613785359 0.028689888045535482
374 3.27361661894902e-10 0.008951538537076073 0.028581876589516626
375 3.2386787407669323e-10 0.008937487507227369 0.028474706591992534
376 3.204295025554606e-10 0.0089234890829309 0.028368369300082668
377 3.1704540508353e-10 0.008909542828278197 0.028262856074425784
378 3.137144673660066e-10 0.00889564831267976 0.02815815838741904
379 3.1043560228462933e-10 0.008881805110785549 0.028054267821488826
380 3.0720774914550953e-10 0.008868012802406896 0.02795117606739273
381 3.0402987294994896e-10 0.008854270972439753 0.027848874922551944
382 3.0090096368756554e-10 0.00884057921078929 0.027747356289413508
383 2.978200356509792e-10 0.008826937112295801 0.0276466121738418
384 2.947861267713413e-10 0.008813344276661885 0.02754663468353866
385 2.917982979740122e-10 0.008799800308380894 0.02744741602649155
386 2.888556325537228e-10 0.008786304816666606 0.027348948509449234
387 2.8595723556857226e-10 0.008772857415384108 0.027251224536424385
388 2.8310223325224446e-10 0.008759457722981869 0.027154236607222576
389 2.802897724438416e-10 0.008746105362424966 0.02705797731599714
390 2.7751902003476e-10 0.008732799961129451 0.02696243934982937
391 2.747891624320492e-10 0.008719541150897842 0.026867615487333595
392 2.7209940503771846e-10 0.008706328567855687 0.026773498597286536
393 2.6944897174347106e-10 0.008693161852389227 0.026680081637280587
394 2.6683710444036797e-10 0.008680040649084087 0.02658735765240044
395 2.6426306254293757e-10 0.008666964606665026 0.02649531977392267
396 2.6172612252726447e-10 0.00865393337793667 0.026403961218037755
397 2.5922557748261043e-10 0.008640946619725252 0.02631327528459417
398 2.5676073667613233e-10 0.008628003992821329 0.026223255355864054
399 2.5433092513027844e-10 0.008615105161923445 0.026133894895330047
400 2.51935483212459e-10 0.008602249795582734 0.026045187446492916
401 2.4957376623660065e-10 0.008589437566148444 0.025957126631699506
402 2.4724514407620845e-10 0.008576668149714348 0.02586970615099068
403 2.4494900078857166e-10 0.008563941226066064 0.025782919780968826
404 2.4268473424976056e-10 0.00855125647862922 0.025696761373684544
405 2.404517558000765e-10 0.008538613594418478 0.025611224855542184
406 2.3824948989962663e-10 0.008526012263987399 0.025526304226223824
407 2.3607737379370635e-10 0.00851345218137911 0.025441993557631368
408 2.3393485718768433e-10 0.008500933044077796 0.025358286992846403
409 2.318214019310938e-10 0.008488454552960965 0.025275178745107478
410 2.2973648171064405e-10 0.00847601641225249 0.025192663096804464
411 2.2767958175187806e-10 0.008463618329476423 0.0251107343984897
412 2.2565019852920642e-10 0.00845126001541153 0.025029387067905542
413 2.2364783948406258e-10 0.008438941184046585 0.024948615589028098
414 2.2167202275092856e-10 0.008426661552536362 0.024868414511126754
415 2.197222768909902e-10 0.008414420841158341 0.024788778447839246
416 2.177981406331897e-10 0.008402218773270105 0.024709702076261966
417 2.1589916262245017e-10 0.008390055075267421 0.024631180136055225
418 2.1402490117485216e-10 0.00837792947654297 0.02455320742856318
419 2.1217492403955635e-10 0.008365841709445756 0.024475778815948177
420 2.1034880816726265e-10 0.008353791509241147 0.0243988892203392
421 2.0854613948501362e-10 0.008341778614071534 0.0243225336229942
422 2.06766512677149e-10 0.008329802764917637 0.02424670706347605
423 2.0500953097222784e-10 0.008317863705560398 0.024171404638841817
424 2.0327480593573883e-10 0.008305961182543476 0.02409662150284519
425 2.0156195726842873e-10 0.00829409494513634 0.024022352865151756
426 1.9987061261007778e-10 0.008282264745297922 0.0239485939905669
427 1.982004073485648e-10 0.008270470337640841 0.023875340198276137
428 1.9655098443406283e-10 0.008258711479396202 0.023802586861097586
429 1.9492199419821402e-10 0.008246987930378903 0.02373032940474642
430 1.9331309417813892e-10 0.00823529945295352 0.02365856330711103
431 1.9172394894513612e-10 0.008223645812000682 0.023587284097540746
432 1.9015422993793665e-10 0.008212026774883991 0.023516487356144825
433 1.8860361530037877e-10 0.008200442111417433 0.023446168713102566
434 1.870717897233761e-10 0.008188891593833304 0.023376323847984368
435 1.855584442910515e-10 0.008177374996750605 0.02330694848908342
436 1.8406327633091995e-10 0.008165892097143945 0.023238038412757997
437 1.825859892679991e-10 0.008154442674312892 0.023169589442784022
438 1.8112629248273767e-10 0.008143026509851808 0.023101597449717796
439 1.7968390117265037e-10 0.008131643387620138 0.023034058350268696
440 1.7825853621755263e-10 0.008120293093713137 0.022966968106681657
441 1.768499240482939e-10 0.008108975416433054 0.022900322726129265
442 1.7545779651888676e-10 0.008097690146260736 0.02283411826011327
443 1.7408189078193913e-10 0.00808643707582767 0.02276835080387543
444 1.727219491672916e-10 0.00807521599988844 0.022703016495817394
445 1.7137771906377256e-10 0.008064026715293587 0.0226381115169296
446 1.7004895280398064e-10 0.008052869020962888 0.022573632090228914
447 1.6873540755201083e-10 0.00804174271785903 0.022509574480204957
448 1.674368451940404e-10 0.008030647608961664 0.022445934992274874
449 1.6615303223169493e-10 0.008019583499241856 0.02238270997224648
450 1.6488373967811649e-10 0.00800855019563691 0.022319895805789556
451 1.636287429566593e-10 0.00799754750702556 0.022257488917915253
452 1.6238782180213828e-10 0.007986575244203537 0.022195485772463355
453 1.6116076016456183e-10 0.007975633219859488 0.02213388287159736
454 1.599473461152772e-10 0.007964721248551245 0.02207267675530717
455 1.5874737175546458e-10 0.007953839146682452 0.022011864000919295
456 1.5756063312691346e-10 0.007942986732479517 0.021951441222614453
457 1.5638693012501906e-10 0.007932163825968919 0.021891405070952403
458 1.5522606641393848e-10 0.007921370248954831 0.02183175223240393
459 1.5407784934384636e-10 0.007910605824997072 0.021772479428889803
460 1.529420898702334e-10 0.007899870379389372 0.021713583417326654
461 1.5181860247519355e-10 0.007889163739137974 0.021655060989179614
462 1.507072050906422e-10 0.007878485732940508 0.02159690897002158
463 1.4960771902341727e-10 0.007867836191165194 0.02153912421909907
464 1.485199688822102e-10 0.00785721494583035 0.021481703628904475
465 1.4744378250627683e-10 0.00784662183058416 0.02142464412475465
466 1.4637899089588258e-10 0.007836056680684775 0.021367942664375708
467 1.4532542814443274e-10 0.007825519332980653 0.02131159623749393
468 1.4428293137224592e-10 0.007815009625891219 0.0212556018654327
469 1.432513406619235e-10 0.00780452739938777 0.021199956600715327
470 1.422304989952751e-10 0.007794072494974668 0.02114465752667368
471 1.412202521917579e-10 0.0077836447556707935 0.021089701757062564
472 1.4022044884838917e-10 0.007773244025991257 0.021035086435679667
473 1.3923094028109385e-10 0.007762870151929378 0.020980808735991067
474 1.3825158046744922e-10 0.007752522980938902 0.020926865860762162
475 1.3728222599078944e-10 0.007742202361916483 0.020873255041693947
476 1.3632273598563508e-10 0.007731908145184405 0.020819973539064528
477 1.353729720844121e-10 0.007721640182473542 0.020767018641375833
478 1.344327983654272e-10 0.007711398326906553 0.020714387665005378
479 1.3350208130206672e-10 0.007701182432981327 0.020662077953863066
480 1.3258068971318727e-10 0.0076909923565546354 0.020610086879052872
481 1.3166849471466677e-10 0.007680827954826029 0.020558411838539386
482 1.3076536967208687e-10 0.00767068908632195 0.0205070502568191
483 1.2987119015451647e-10 0.007660575610880059 0.020455999584596398
484 1.2898583388936904e-10 0.007650487389633793 0.020405257298464135
485 1.2810918071830493e-10 0.007640424284997116 0.02035482090058875
486 1.272411125541535e-10 0.007630386160649496 0.020304687918399837
487 1.2638151333882731e-10 0.007620372881521073 0.02025485590428411
488 1.255302690022045e-10 0.007610384313778047 0.02020532243528368
489 1.2468726742195384e-10 0.007600420324808246 0.02015608511279855
490 1.2385239838427897e-10 0.007590480783206906 0.02010714156229335
491 1.2302555354555844e-10 0.0075805655587626326 0.020058489433008125
492 1.2220662639485887e-10 0.007570674522443566 0.020010126397673186
493 1.2139551221729922e-10 0.00756080754638372 0.019962050152227948
494 1.205921080582451e-10 0.007550964503869511 0.01991425841554369
495 1.1979631268831186e-10 0.007541145269326472 0.019866748929150156
496 1.1900802656915653e-10 0.007531349718306142 0.019819519456965952
497 1.1822715182003866e-10 0.007521577727473127 0.01977256778503269
498 1.1745359218513134e-10 0.007511829174592344 0.019725891721252792
499 1.1668725300156347e-10 0.007502103938516432 0.01967948909513093
500 1.159280411681748e-10 0.007492401899173321 0.01963335775751899
501 1.1517586511496719e-10 0.0074827229375539865 0.019587495580364586
502 1.1443063477323358e-10 0.007473066935700347 0.019541900456462997
503 1.1369226154634913e-10 0.007463433776693335 0.019496570299212493
504 1.1296065828120777e-10 0.007453823344641124 0.01945150304237303
505 1.1223573924028792e-10 0.0074442355246675035 0.01940669663982822
506 1.1151742007433292e-10 0.007434670202900416 0.01936214906535052
507 1.1080561779563083e-10 0.007425127266460645 0.019317858312369655
508 1.1010025075187834e-10 0.007415606603450645 0.019273822393744148
509 1.0940123860061585e-10 0.007406108102943522 0.01923003934153595
510 1.0870850228421859e-10 0.0073966316549721614 0.0191865072067881
511 1.0802196400543168e-10 0.007387177150518491 0.019143224059305415
512 1.0734154720343484e-10 0.007377744481502892 0.019100187987438105
513 1.0666717653042461e-10 0.007368333540773741 0.019057397097868297
514 1.059987778287016e-10 0.007358944222097095 0.019014849515399408
515 1.0533627810825068e-10 0.007349576420146501 0.01897254338274837
516 1.046796055248023e-10 0.007340230030492947 0.018930476860340592
517 1.0402868935836343e-10 0.007330904949594939 0.018888648126107688
518 1.0338345999220681e-10 0.007321601074788703 0.018847055375287854
519 1.0274384889230824e-10 0.007312318304278517 0.01880569682022893
520 1.021097885872207e-10 0.007303056537127172 0.018764570690194063
521 1.0148121264837497e-10 0.007293815673246543 0.018723675231169926
522 1.0085805567079725e-10 0.00728459561338829 0.01868300870567749
523 1.0024025325423338e-10 0.007275396259134677 0.018642569392585268
524 9.962774198467069e-11 0.007266217512889508 0.018602355586925027
525 9.902045941624743e-11 0.007257059277869173 0.01856236559970992
526 9.841834405354175e-11 0.007247921458093818 0.018522597757755003
527 9.782133533423014e-11 0.007238803958378618 0.018483050403500068
528 9.722937361210811e-11 0.007229706684325167 0.01844372189483485
529 9.664240014046343e-11 0.007220629542312968 0.018404610604926444
530 9.606035705579471e-11 0.007211572439491046 0.018365714922049022
531 9.548318736186692e-11 0.00720253528376965 0.018327033249415717
532 9.491083491409611e-11 0.007193517983812068 0.01828856400501271
533 9.434324440425588e-11 0.007184520449026549 0.01825030562143546
534 9.378036134549807e-11 0.007175542589558314 0.018212256545727046
535 9.32221320576808e-11 0.007166584316281676 0.018174415239218582
536 9.266850365299628e-11 0.0071576455407922615 0.018136780177371702
537 9.211942402189218e-11 0.007148726175399316 0.018099349849623053
538 9.157484181927952e-11 0.00713982613311812 0.018062122759230786
539 9.103470645102058e-11 0.007130945327662487 0.018025097423123013
540 9.049896806069074e-11 0.007122083673437366 0.01798827237174819
541 8.996757751660781e-11 0.007113241085531526 0.017951646148927428
542 8.944048639912297e-11 0.007104417479710335 0.01791521731170865
543 8.89176469881673e-11 0.0070956127724086295 0.017878984430222625
544 8.839901225104846e-11 0.007086826880723671 0.017842946087540827
545 8.788453583049156e-11 0.007078059722408187 0.017807100879535076
546 8.73741720329188e-11 0.007069311215863499 0.017771447414738958
547 8.686787581696321e-11 0.007060581280132735 0.017735984314211008
548 8.636560278221007e-11 0.007051869834894126 0.01770071021139959
549 8.586730915816226e-11 0.007043176800454381 0.01766562375200949
550 8.537295179342357e-11 0.007034502097742147 0.017630723593870183
551 8.488248814509594e-11 0.007025845648301548 0.01759600840680573
552 8.439587626838502e-11 0.007017207374285798 0.017561476872506334
553 8.391307480641065e-11 0.0070085871984508965 0.01752712768440146
554 8.343404298021666e-11 0.006999985044149401 0.01749295954753457
555 8.295874057897594e-11 0.006991400835324269 0.017458971178439378
556 8.248712795038721e-11 0.0069828344965027775 0.017425161305017683
557 8.201916599125828e-11 0.006974285952790521 0.017391528666418677
558 8.155481613827232e-11 0.006965755129865471 0.017358072012919768
559 8.109404035893327e-11 0.00695724195397212 0.01732479010580886
560 8.063680114268589e-11 0.006948746351915681 0.017291681717268092
561 8.018306149220756e-11 0.00694026825105637 0.017258745630259007
562 7.973278491486727e-11 0.006931807579303746 0.017225980638409126
563 7.928593541434881e-11 0.0069233642651111305 0.01719338554589991
564 7.884247748243436e-11 0.00691493823747008 0.017160959167356108
565 7.840237609094495e-11 0.006906529425904931 0.01712870032773643
566 7.796559668383487e-11 0.006898137760467415 0.017096607862225575
567 7.75321051694362e-11 0.006889763171731328 0.01706468061612757
568 7.710186791285067e-11 0.0068814055907872665 0.017032917444760397
569 7.667485172848544e-11 0.006873064949237429 0.01700131721335189
570 7.625102387273001e-11 0.006864741179190473 0.016969878796936923
571 7.583035203677117e-11 0.00685643421325644 0.01693860108025581
572 7.54128043395429e-11 0.006848143984541732 0.016907482957653944
573 7.499834932080856e-11 0.006839870426644153 0.01687652333298264
574 7.458695593437278e-11 0.006831613473648006 0.016845721119501177
575 7.41785935414198e-11 0.006823373060119247 0.016815075239780014
576 7.377323190397617e-11 0.006815149121100699 0.01678458462560516
577 7.337084117849488e-11 0.006806941592107319 0.01675424821788369
578 7.297139190955833e-11 0.006798750409121519 0.01672406496655039
579 7.257485502369817e-11 0.006790575508588543 0.016694033830475515
580 7.218120182332898e-11 0.006782416827411901 0.016664153777373666
581 7.179040398079358e-11 0.006774274302948849 0.016634423783713697
582 7.140243353251809e-11 0.0067661478730059255 0.01660484283462974
583 7.101726287327396e-11 0.006758037475834544 0.016575409923833263
584 7.063486475054496e-11 0.006749943050126625 0.01654612405352618
585 7.025521225899707e-11 0.006741864535010286 0.01651698423431496
586 6.987827883504897e-11 0.006733801870045586 0.016487989485125785
587 6.950403825154134e-11 0.006725754995220306 0.01645913883312066
588 6.913246461250256e-11 0.006717723850945786 0.016430431313614567
589 6.876353234800928e-11 0.006709708378052812 0.016401865969993525
590 6.839721620913968e-11 0.006701708517787543 0.016373441853633663
591 6.803349126301742e-11 0.006693724211807486 0.016345158023821207
592 6.767233288794503e-11 0.006685755402177528 0.016317013547673412
593 6.7313716768624e-11 0.0066778020313659914 0.016289007500060414
594 6.69576188914608e-11 0.006669864042240757 0.016261138963527984
595 6.66040155399563e-11 0.006661941378065416 0.016233407028221188
596 6.625288329017755e-11 0.00665403398249547 0.016205810791808925
597 6.59041990063098e-11 0.006646141799574576 0.016178349359409348
598 6.555793983628739e-11 0.006638264773730834 0.016151021843516116
599 6.521408320750194e-11 0.006630402849773112 0.016123827363925543
600 6.48726068225861e-11 0.006622555972887411 0.016096765047664545
601 6.453348865527186e-11 0.006614724088633286 0.016069834028919445
602 6.419670694632108e-11 0.006606907142940287 0.01604303344896556
603 6.38622401995278e-11 0.006599105082104448 0.016016362456097638
604 6.353006717779023e-11 0.006591317852784826 0.015989820205561053
605 6.320016689925113e-11 0.006583545402000058 0.015963405859483797
606 6.287251863350572e-11 0.006575787677124974 0.015937118586809268
607 6.254710189787513e-11 0.00656804462588724 0.015910957563229786
608 6.222389645374449e-11 0.006560316196364038 0.0158849219711209
609 6.190288230296441e-11 0.0065526023369787845 0.015859010999476404
610 6.158403968431447e-11 0.006544902996497887 0.01583322384384413
611 6.126734907002756e-11 0.006537218124027532 0.015807559706262433
612 6.095279116237393e-11 0.006529547669010515 0.0157820177951974
613 6.064034689030387e-11 0.006521891581223097 0.015756597325480792
614 6.032999740614746e-11 0.006514249810771905 0.01573129751824864
615 6.002172408237101e-11 0.00650662230809086 0.015706117600880573
616 5.97155085083885e-11 0.00649900902393814 0.015681056806939802
617 5.941133248742706e-11 0.006491409909393177 0.015656114376113778
618 5.910917803344585e-11 0.006483824915853691 0.01563128955415553
619 5.880902736810668e-11 0.006476253995032744 0.01560658159282563
620 5.851086291779615e-11 0.006468697098955848 0.015581989749834836
621 5.821466731069741e-11 0.006461154179958077 0.015557513288787343
622 5.7920423373911484e-11 0.006453625190681235 0.015533151479124695
623 5.762811413062673e-11 0.00644611008407104 0.015508903596070288
624 5.733772279733547e-11 0.006438608813374343 0.01548476892057451
625 5.7049232781097245e-11 0.0064311213321363815 0.01546074673926048
626 5.676262767684753e-11 0.006423647594198054 0.015436836344370387
627 5.6477891264751116e-11 0.00641618755369323 0.015413037033712416
628 5.619500750759941e-11 0.00640874116504609 0.015389348110608266
629 5.5913960548250776e-11 0.00640130838296849 0.015365768883841236
630 5.563473470711299e-11 0.006393889162457355 0.015342298667604889
631 5.5357314479667294e-11 0.006386483458792104 0.015318936781452271
632 5.5081684534032936e-11 0.006379091227532102 0.015295682550245687
633 5.4807829708571847e-11 0.006371712424514133 0.01527253530410703
634 5.4535735009532255e-11 0.00636434700584991 0.015249494378368648
635 5.4265385608730894e-11 0.006356994927923605 0.015226559113524744
636 5.399676684127291e-11 0.006349656147389404 0.015203728855183308
637 5.3729864203308746e-11 0.006342330621169096 0.015181002954018563
638 5.346466334982747e-11 0.00633501830644968 0.015158380765723942
639 5.320115009248573e-11 0.0063277191606810005 0.015135861650965551
640 5.2939310397471816e-11 0.006320433141573408 0.015113444975336161
641 5.267913038340392e-11 0.006313160207095442 0.01509113010930967
642 5.2420596319262526e-11 0.006305900315471549 0.015068916428196077
643 5.2163694622355484e-11 0.006298653425179803 0.01504680331209692
644 5.190841185631601e-11 0.006291419494949677 0.015024790145861215
645 5.1654734729132507e-11 0.0062841984837598164 0.015002876319041845
646 5.140265009120962e-11 0.006276990350835844 0.014981061225852433
647 5.115214493346033e-11 0.0062697950556481925 0.014959344265124661
648 5.090320638542821e-11 0.006262612557909951 0.014937724840266061
649 5.065582171343933e-11 0.006255442817574741 0.014916202359218244
650 5.0409978318783385e-11 0.006248285794834612 0.01489477623441557
651 5.016566373592351e-11 0.006241141450117958 0.01487344588274427
652 4.9922865630734135e-11 0.006234009744087457 0.014852210725501993
653 4.968157179876651e-11 0.0062268906376380315 0.014831070188357774
654 4.944177016354152e-11 0.0062197840918948345 0.01481002370131245
655 4.920344877486885e-11 0.006212690068211247 0.014789070698659462
656 4.8966595807192664e-11 0.006205608528166907 0.014768210618946096
657 4.873119955796272e-11 0.0061985394335657504 0.01474744290493512
658 4.8497248446030994e-11 0.006191482746434078 0.014726767003566819
659 4.826473101007295e-11 0.006184438429018638 0.01470618236592145
660 4.8033635907033216e-11 0.006177406443784734 0.014685688447182056
661 4.780395191059533e-11 0.006170386753414346 0.014665284706597705
662 4.7575667909674926e-11 0.006163379320804276 0.014644970607447091
663 4.7348772906935886e-11 0.006156384109064306 0.014624745617002518
664 4.7123256017329634e-11 0.00614940108151539 0.014604609206494262
665 4.689910646665633e-11 0.006142430201687842 0.014584560851075313
666 4.6676313590148064e-11 0.00613547143331956 0.014564600029786453
667 4.6454866831073915e-11 0.006128524740354266 0.014544726225521736
668 4.623475573936577e-11 0.006121590086939756 0.014524938924994294
669 4.601596997026515e-11 0.006114667437426173 0.014505237618702514
670 4.57984992829906e-11 0.006107756756364302 0.014485621800896553
671 4.558233353942489e-11 0.006100858008503871 0.014466090969545209
672 4.5367462702822185e-11 0.006093971158791881 0.014446644626303124
673 4.515387683653461e-11 0.006087096172370947 0.014427282276478328
674 4.494156610275776e-11 0.006080233014577655 0.014408003429000114
675 4.473052076129511e-11 0.00607338165094094 0.014388807596387249
676 4.452073116834075e-11 0.006066542047180477 0.014369694294716495
677 4.4312187775280305e-11 0.006059714169205086 0.014350663043591474
678 4.410488112750966e-11 0.006052897983111161 0.01433171336611183
679 4.3898801863271134e-11 0.006046093455181109 0.014312844788842715
680 4.369394071250685e-11 0.006039300551881801 0.01429405684178458
681 4.349028849572921e-11 0.0060325192398630505 0.014275349058343288
682 4.328783612290776e-11 0.006025749485956095 0.014256720975300508
683 4.3086574592372526e-11 0.0060189912571721 0.014238172132784417
684 4.288649498973348e-11 0.006012244520700676 0.014219702074240717
685 4.2687588486815656e-11 0.006005509243908407 0.01420131034640391
686 4.248984634060997e-11 0.0059987853943374025 0.014182996499268899
687 4.229325989223929e-11 0.005992072939703854 0.01416476008606284
688 4.209782056593938e-11 0.005985371847896611 0.014146600663217304
689 4.1903519868054826e-11 0.00597868208697577 0.014128517790340711
690 4.1710349386049404e-11 0.00597200362517128 0.01411051103019103
691 4.151830078753071e-11 0.005965336430881557 0.014092579948648763
692 4.1327365819288946e-11 0.005958680472672116 0.014074724114690206
693 4.113753630634941e-11 0.005952035719274217 0.014056943100360954
694 4.094880415103864e-11 0.005945402139583521 0.014039236480749695
695 4.076116133206387e-11 0.005938779702658758 0.014021603833962244
696 4.057459990360586e-11 0.0059321683777204225 0.014004044741095853
697 4.038911199442428e-11 0.005925568134149456 0.013986558786213762
698 4.0204689806976125e-11 0.005918978941485967 0.013969145556320013
699 4.002132561654656e-11 0.005912400769427951 0.013951804641334503
700 3.983901177039201e-11 0.005905833587830023 0.013934535634068292
701 3.965774068689547e-11 0.005899277366702168 0.013917338130199153
702 3.947750485473362e-11 0.005892732076208504 0.01390021172824736
703 3.929829683205575e-11 0.005886197686666046 0.013883156029551718
704 3.912010924567415e-11 0.005879674168543496 0.01386617063824582
705 3.894293479026589e-11 0.005873161492460035 0.013849255161234551
706 3.876676622758577e-11 0.005866659629184137 0.013832409208170816
707 3.859159638569016e-11 0.005860168549632378 0.013815632391432488
708 3.841741815817181e-11 0.005853688224868275 0.013798924326099596
709 3.8244224503405116e-11 0.005847218626101126 0.01378228462993172
710 3.807200844380196e-11 0.005840759724684861 0.013765712923345615
711 3.7900763065077867e-11 0.005834311492116907 0.013749208829393062
712 3.7730481515528124e-11 0.005827873900037064 0.01373277197373891
713 3.7561157005314144e-11 0.005821446920226392 0.013716401984639357
714 3.7392782805759345e-11 0.005815030524606104 0.013700098492920426
715 3.7225352248654934e-11 0.005808624685236479 0.013683861131956646
716 3.705885872557504e-11 0.0058022293743157745 0.013667689537649958
717 3.689329568720125e-11 0.005795844564179159 0.013651583348408807
718 3.6728656642656346e-11 0.005789470227297646 0.013635542205127442
719 3.6564935158847176e-11 0.0057831063362770475 0.013619565751165413
720 3.6402124859816296e-11 0.005776752863856932 0.013603653632327272
721 3.6240219426102543e-11 0.005770409782909589 0.013587805496842461
722 3.607921259411011e-11 0.005764077066439014 0.01357202099534539
723 3.591909815548628e-11 0.005757754687579892 0.013556299780855721
724 3.5759869956507383e-11 0.005751442619596594 0.013540641508758824
725 3.5601521897473146e-11 0.005745140835882193 0.013525045836786428
726 3.5444047932109e-11 0.005738849309957469 0.013509512424997457
727 3.528744206697659e-11 0.005732568015469948 0.013494040935759044
728 3.5131698360891925e-11 0.0057262969261929276 0.01347863103372773
729 3.497681092435135e-11 0.005720036016024524 0.013463282385830836
730 3.482277391896525e-11 0.005713785258986728 0.013447994661248014
731 3.466958155689923e-11 0.005707544629224466 0.013432767531392983
732 3.451722810032247e-11 0.0057013141010046715 0.013417600669895417
733 3.436570786086371e-11 0.0056950936487153644 0.013402493752583022
734 3.4215015199074156e-11 0.005688883246864742 0.013387446457463778
735 3.4065144523897503e-11 0.005682682870080272 0.013372458464708333
736 3.3916090292146953e-11 0.005676492493107804 0.013357529456632591
737 3.3767847007989125e-11 0.005670312090810679 0.013342659117680443
738 3.362040922243448e-11 0.005664141638168853 0.013327847134406658
739 3.34737715328347e-11 0.005657981110278029 0.013313093195459947
740 3.3327928582386406e-11 0.0056518304823487955 0.01329839699156618
741 3.318287505964136e-11 0.005645689729705772 0.013283758215511766
742 3.3038605698022996e-11 0.005639558827786764 0.013269176562127163
743 3.2895115275349286e-11 0.005633437752141926 0.013254651728270577
744 3.2752398613361654e-11 0.0056273264784329315 0.01324018341281179
745 3.261045057726002e-11 0.005621224982432152 0.013225771316616149
746 3.2469266075243795e-11 0.005615133240021841 0.013211415142528687
747 3.232884005805875e-11 0.005609051227193329 0.013197114595358418
748 3.2189167518549766e-11 0.005602978920046222 0.013182869381862751
749 3.205024349121911e-11 0.005596916294787612 0.013168679210732063
750 3.191206305179054e-11 0.005590863327731291 0.013154543792574414
751 3.177462131677885e-11 0.005584819995296972 0.0131404628399004
752 3.163791344306482e-11 0.005578786274009521 0.013126436067108135
753 3.1501934627475754e-11 0.005572762140498196 0.013112463190468398
754 3.136668010637102e-11 0.005566747571495882 0.013098543928109885
755 3.1232145155233065e-11 0.0055607425438383516 0.013084678000004622
756 3.1098325088263516e-11 0.005554747034463518 0.013070865127953493
757 3.09652152579842e-11 0.005548761020410698 0.01305710503557191
758 3.083281105484339e-11 0.005542784478819885 0.013043397448275615
759 3.070110790682684e-11 0.005536817386931029 0.013029742093266608
760 3.0570101279073656e-11 0.005530859722083316 0.013016138699519201
761 3.043978667349703e-11 0.0055249114617144605 0.013002586997766203
762 3.031015962840965e-11 0.005518972583360006 0.012989086720485231
763 3.018121571815372e-11 0.005513043064652623 0.012975637601885139
764 3.00529505527356e-11 0.0055071228833214235 0.012962239377892582
765 2.9925359777464954e-11 0.005501212017191275 0.012948891786138682
766 2.979843907259835e-11 0.005495310444182124 0.012935594565945844
767 2.967218415298716e-11 0.005489418142308321 0.012922347458314658
768 2.9546590767729933e-11 0.005483535089677961 0.01290915020591094
769 2.942165469982888e-11 0.005477661264492218 0.01289600255305289
770 2.929737176585061e-11 0.005471796645044696 0.012882904245698353
771 2.9173737815591056e-11 0.005465941209720777 0.012869855031432204
772 2.9050748731744382e-11 0.005460094936996986 0.012856854659453843
773 2.892840042957599e-11 0.005454257805440345 0.012843902880564806
774 2.8806688856599413e-11 0.005448429793707752 0.01283099944715648
775 2.8685609992257185e-11 0.005442610880545348 0.012818144113197932
776 2.856515984760557e-11 0.005436801044787907 0.01280533663422385
777 2.8445334465002978e-11 0.005431000265358212 0.012792576767322577
778 2.8326129917802267e-11 0.005425208521266456 0.012779864271124276
779 2.8207542310046634e-11 0.005419425791609634 0.012767198905789177
780 2.8089567776169152e-11 0.005413652055570943 0.01275458043299594
781 2.7972202480696018e-11 0.005407887292419199 0.012742008615930119
782 2.7855442617953154e-11 0.005402131481508241 0.012729483219272728
783 2.77392844117764e-11 0.0053963846022763535 0.012717004009188909
784 2.7623724115225175e-11 0.005390646634245689 0.012704570753316697
785 2.750875801029948e-11 0.005384917557021697 0.012692183220755892
786 2.7394382407660182e-11 0.005379197350292557 0.012679841182057014
787 2.7280593646352783e-11 0.0053734859938286165 0.012667544409210375
788 2.716738809353426e-11 0.005367783467481837 0.012655292675635227
789 2.7054762144203206e-11 0.00536208975118524 0.012643085756169029
790 2.6942712220933083e-11 0.00535640482495236 0.012630923427056776
791 2.6831234773608675e-11 0.005350728668876705 0.012618805465940457
792 2.672032627916548e-11 0.005345061263131214 0.012606731651848573
793 2.6609983241332347e-11 0.005339402587967731 0.012594701765185774
794 2.6500202190376897e-11 0.005333752623716474 0.012582715587722566
795 2.6390979682854038e-11 0.005328111350785513 0.01257077290258512
796 2.6282312301357273e-11 0.005322478749660246 0.012558873494245162
797 2.6174196654273e-11 0.005316854800902891 0.012547017148509951
798 2.6066629375537616e-11 0.005311239485151976 0.01253520365251236
799 2.5959607124397365e-11 0.005305632783121829 0.012523432794701018
800 2.5853126585170954e-11 0.0053000346756020816 0.01251170436483055
801 2.574718446701498e-11 0.005294445143457171 0.012500018153951908
802 2.5641777503691907e-11 0.005288864167625845 0.012488373954402774
803 2.5536902453340773e-11 0.005283291729120679 0.012476771559798051
804 2.5432556098250528e-11 0.0052777278090275865 0.012465210765020433
805 2.5328735244635898e-11 0.005272172388505346 0.012453691366211063
806 2.522543672241578e-11 0.005266625448785119 0.012442213160760263
807 2.5122657384994215e-11 0.005261086971169982 0.012430775947298349
808 2.5020394109043775e-11 0.0052555569370344585 0.012419379525686522
809 2.4918643794291473e-11 0.005250035327824058 0.01240802369700784
810 2.48174033633069e-11 0.005244522125054809 0.01239670826355826
811 2.4716669761292997e-11 0.005239017310312813 0.012385433028837768
812 2.4616439955878986e-11 0.005233520865253787 0.012374197797541578
813 2.451671093691568e-11 0.005228032771602618 0.012363002375551402
814 2.4417479716273073e-11 0.005222553011152918 0.012351846569926805
815 2.4318743327640167e-11 0.005217081565766582 0.012340730188896618
816 2.4220498826327096e-11 0.0052116184173733576 0.012329653041850444
817 2.4122743289069335e-11 0.005206163547970406 0.01231861493933022
818 2.402547381383417e-11 0.005200716939621876 0.012307615693021851
819 2.3928687519629254e-11 0.005195278574458478 0.01229665511574693
820 2.3832381546313304e-11 0.005189848434677063 0.01228573302145451
821 2.373655305440889e-11 0.005184426502540202 0.012274849225212955
822 2.3641199224917193e-11 0.005179012760375773 0.012264003543201858
823 2.354631725913498e-11 0.005173607190576552 0.012253195792704025
824 2.345190437847332e-11 0.005168209775599799 0.012242425792097531
825 2.335795782427857e-11 0.005162820497966861 0.012231693360847838
826 2.326447485765506e-11 0.005157439340262766 0.01222099831949998
827 2.3171452759289887e-11 0.0051520662851358276 0.012210340489670821
828 2.307888882927947e-11 0.00514670131529725 0.01219971969404136
829 2.2986780386958114e-11 0.005141344413520738 0.012189135756349119
830 2.2895124770728288e-11 0.005135995562642107 0.012178588501380585
831 2.2803919337892913e-11 0.005130654745558901 0.01216807775496372
832 2.2713161464489276e-11 0.005125321945230011 0.012157603343960524
833 2.2622848545124846e-11 0.0051199971446752954 0.012147165096259679
834 2.2532977992814788e-11 0.005114680326975207 0.012136762840769227
835 2.2443547238821284e-11 0.005109371475270422 0.012126396407409331
836 2.2354553732494447e-11 0.005104070572761465 0.012116065627105085
837 2.2265994941115112e-11 0.005098777602708352 0.012105770331779394
838 2.2177868349739115e-11 0.005093492548430221 0.012095510354345895
839 2.209017146104339e-11 0.005088215393304979 0.012085285528701957
840 2.2002901795173553e-11 0.005082946120768938 0.012075095689721723
841 2.1916056889593188e-11 0.005077684714316465 0.012064940673249218
842 2.1829634298934704e-11 0.005072431157499633 0.012054820316091508
843 2.174363159485176e-11 0.005067185433927868 0.01204473445601192
844 2.1658046365873235e-11 0.005061947527267609 0.012034682931723321
845 2.1572876217258745e-11 0.005056717421241962 0.012024665582881441
846 2.148811877085565e-11 0.0050514950996303635 0.012014682250078255
847 2.1403771664957603e-11 0.005046280546268242 0.012004732774835429
848 2.1319832554164495e-11 0.005041073745046683 0.011994816999597802
849 2.123629910924398e-11 0.005035874679912103 0.01198493476772694
850 2.1153169016994274e-11 0.005030683334865913 0.011975085923494727
851 2.1070439980108552e-11 0.0050254996939642 0.011965270312077014
852 2.098810971704062e-11 0.005020323741317398 0.011955487779547325
853 2.090617596187203e-11 0.005015155461089974 0.011945738172870608
854 2.082463646418058e-11 0.005009994837500103 0.011936021339897034
855 2.0743488988910108e-11 0.005004841854819359 0.011926337129355856
856 2.0662731316241678e-11 0.004999696497372395 0.01191668539084931
857 2.0582361241466068e-11 0.004994558749536639 0.011907065974846559
858 2.0502376574857573e-11 0.004989428595741985 0.011897478732677713
859 2.0422775141549064e-11 0.0049843060204704855 0.011887923516527859
860 2.034355478140837e-11 0.00497919100825605 0.011878400179431172
861 2.0264713348915862e-11 0.004974083543684144 0.011868908575265052
862 2.0186248713043307e-11 0.004968983611391491 0.01185944855874432
863 2.0108158757134e-11 0.004963891196065777 0.011850019985415457
864 2.0030441378784023e-11 0.004958806282445359 0.01184062271165089
865 1.995309448972473e-11 0.004953728855318971 0.011831256594643317
866 1.987611601570643e-11 0.004948658899525437 0.011821921492400092
867 1.9799503896383282e-11 0.004943596399953384 0.011812617263737639
868 1.972325608519923e-11 0.004938541341540962 0.01180334376827592
869 1.9647370549275203e-11 0.004933493709275554 0.011794100866432945
870 1.957184526929733e-11 0.004928453488193503 0.01178488841941933
871 1.949667823940641e-11 0.004923420663379835 0.011775706289232886
872 1.942186746708833e-11 0.004918395219967979 0.011766554338653267
873 1.9347410973065666e-11 0.004913377143139497 0.011757432431236642
874 1.9273306791190363e-11 0.004908366418123814 0.011748340431310433
875 1.919955296833745e-11 0.004903363030197951 0.011739278203968072
876 1.9126147564299746e-11 0.0048983669646862505 0.011730245615063811
877 1.9053088651683758e-11 0.004893378206960121 0.011721242531207572
878 1.898037431580643e-11 0.004888396742437771 0.011712268819759836
879 1.8908002654593067e-11 0.004883422556583947 0.011703324348826575
880 1.8835971778476134e-11 0.004878455634909679 0.01169440898725422
881 1.8764279810295094e-11 0.004873495962972022 0.011685522604624667
882 1.869292488519725e-11 0.004868543526373801 0.011676665071250333
883 1.862190515053952e-11 0.004863598310763361 0.01166783625816924
884 1.855121876579117e-11 0.0048586603018343135 0.01165903603714014
885 1.8480863902437496e-11 0.004853729485325292 0.011650264280637678
886 1.8410838743884485e-11 0.004848805847019705 0.011641520861847601
887 1.834114148536433e-11 0.004843889372745488 0.01163280565466199
888 1.827177033384186e-11 0.0048389800483748645 0.01162411853367454
889 1.8202723507921952e-11 0.004834077859824103 0.011615459374175874
890 1.813399923775774e-11 0.0048291827930532815 0.011606828052148892
891 1.806559576495975e-11 0.004824294834066044 0.01159822444426416
892 1.799751134250595e-11 0.0048194139689093736 0.011589648427875326
893 1.7929744234652555e-11 0.0048145401836733525 0.011581099881014587
894 1.786229271684578e-11 0.004809673464490934 0.011572578682388172
895 1.779515507563439e-11 0.004804813797537712 0.011564084711371879
896 1.7728329608583086e-11 0.004799961169031692 0.011555617848006629
897 1.7661814624186726e-11 0.004795115565233064 0.011547177972994071
898 1.7595608441785343e-11 0.004790276972443983 0.011538764967692206
899 1.7529709391479988e-11 0.00478544537700834 0.011530378714111056
900 1.7464115814049344e-11 0.004780620765311542 0.011522019094908359
901 1.7398826060867178e-11 0.004775803123780298 0.011513685993385302
902 1.7333838493820446e-11 0.004770992438882393 0.01150537929348228
903 1.7269151485228367e-11 0.004766188697126479 0.011497098879774703
904 1.720476341776205e-11 0.0047613918850618565 0.011488844637468814
905 1.7140672684365016e-11 0.004756601989278263 0.01148061645239755
906 1.7076877688174385e-11 0.00475181899640566 0.011472414211016448
907 1.7013376842442843e-11 0.004747042893114026 0.011464237800399544
908 1.6950168570461313e-11 0.004742273666113148 0.011456087108235353
909 1.6887251305482358e-11 0.004737511302152413 0.011447962022822842
910 1.682462349064426e-11 0.004732755788020604 0.011439862433067443
911 1.6762283578895852e-11 0.004728007110545696 0.011431788228477109
912 1.6700230032922042e-11 0.004723265256594659 0.011423739299158383
913 1.6638461325069935e-11 0.004718530213073248 0.011415715535812509
914 1.6576975937275788e-11 0.004713801966925814 0.011407716829731565
915 1.6515772360992483e-11 0.0047090805051351005 0.01139974307279463
916 1.6454849097117783e-11 0.00470436581472205 0.01139179415746398
917 1.6394204655923153e-11 0.004699657882745607 0.011383869976781303
918 1.6333837556983334e-11 0.00469495669630253 0.011375970424363963
919 1.6273746329106447e-11 0.004690262242527194 0.01136809539440127
920 1.621392951026482e-11 0.004685574508591406 0.011360244781650791
921 1.615438564752639e-11 0.004680893481704211 0.011352418481434683
922 1.609511329698679e-11 0.004676219149111708 0.011344616389636067
923 1.603611102370195e-11 0.004671551498096863 0.011336838402695401
924 1.5977377401621423e-11 0.004666890515979323 0.011329084417606912
925 1.5918911013522267e-11 0.00466223619011524 0.011321354331915038
926 1.5860710450943453e-11 0.004657588507897076 0.011313648043710893
927 1.5802774314120977e-11 0.004652947456753434 0.011305965451628769
928 1.57451012119235e-11 0.004648313024148875 0.01129830645484266
929 1.5687689761788557e-11 0.004643685197583738 0.01129067095306281
930 1.563053858965933e-11 0.004639063964593967 0.011283058846532289
931 1.5573646329922036e-11 0.00463444931275093 0.011275470036023597
932 1.5517011625343843e-11 0.0046298412296612535 0.011267904422835283
933 1.5460633127011316e-11 0.004625239702966642 0.011260361908788607
934 1.540450949426943e-11 0.004620644720343711 0.0112528423962242
935 1.534863939466115e-11 0.0046160562695038146 0.011245345787998783
936 1.5293021503867518e-11 0.004611474338192877 0.011237871987481881
937 1.5237654505648222e-11 0.004606898914191225 0.011230420898552576
938 1.5182537091782827e-11 0.004602329985313422 0.011222992425596276
939 1.512766796201236e-11 0.004597767539408098 0.011215586473501522
940 1.5073045823981536e-11 0.004593211564357795 0.0112082029476568
941 1.5018669393181416e-11 0.004588662048078793 0.01120084175394739
942 1.4964537392892604e-11 0.004584118978520957 0.01119350279875223
943 1.4910648554128935e-11 0.004579582343667571 0.01118618598894081
944 1.4857001615581623e-11 0.004575052131535181 0.011178891231870087
945 1.4803595323563944e-11 0.004570528330173433 0.011171618435381413
946 1.475042843195639e-11 0.004566010927664922 0.011164367507797503
947 1.469749970215226e-11 0.00456149991212503 0.011157138357919413
948 1.4644807903003774e-11 0.004556995271701775 0.011149930895023542
949 1.4592351810768608e-11 0.004552496994575652 0.011142745028858656
950 1.4540130209056946e-11 0.004548005068959488 0.011135580669642936
951 1.448814188877893e-11 0.004543519483098283 0.011128437728061043
952 1.4436385648092596e-11 0.0045390402252690615 0.011121316115261216
953 1.438486029235226e-11 0.004534567283780725 0.011114215742852375
954 1.4333564634057344e-11 0.004530100646973903 0.011107136522901254
955 1.4282497492801611e-11 0.004525640303220802 0.011100078367929556
956 1.4231657695222865e-11 0.004521186240925062 0.011093041190911123
957 1.4181044074953095e-11 0.0045167384485216115 0.011086024905269132
958 1.4130655472568999e-11 0.004512296914476521 0.011079029424873309
959 1.408049073554296e-11 0.0045078616272868615 0.011072054664037162
960 1.403054871819445e-11 0.004503432575480561 0.011065100537515235
961 1.398082828164182e-11 0.004499009747616264 0.011058166960500387
962 1.3931328293754458e-11 0.004494593132283189 0.011051253848621075
963 1.3882047629105491e-11 0.0044901827181009915 0.011044361117938679
964 1.3832985168924721e-11 0.004485778493719625 0.011037488684944826
965 1.378413980105205e-11 0.004481380447819202 0.011030636466558746
966 1.3735510419891305e-11 0.0044769885691098585 0.01102380438012464
967 1.3687095926364408e-11 0.00447260284633162 0.011016992343409074
968 1.3638895227865931e-11 0.004468223268254264 0.011010200274598378
969 1.3590907238218065e-11 0.004463849823677186 0.011003428092296083
970 1.3543130877625947e-11 0.004459482501429271 0.010996675715520363
971 1.349556507263337e-11 0.004455121290368758 0.010989943063701494
972 1.3448208756078809e-11 0.0044507661793831066 0.010983230056679342
973 1.3401060867051926e-11 0.004446417157388874 0.01097653661470086
974 1.335412035085031e-11 0.0044420742133315805 0.010969862658417599
975 1.3307386158936645e-11 0.004437737336185582 0.010963208108883253
976 1.3260857248896226e-11 0.0044334065149539414 0.010956572887551209
977 1.3214532584394835e-11 0.004429081738668307 0.010949956916272112
978 1.3168411135136919e-11 0.004424762996388781 0.010943360117291455
979 1.3122491876824158e-11 0.004420450277203798 0.010936782413247184
980 1.3076773791114366e-11 0.00441614357023 0.01093022372716732
981 1.3031255865580702e-11 0.004411842864612113 0.010923683982467595
982 1.2985937093671232e-11 0.004407548149522823 0.010917163102949103
983 1.2940816474668864e-11 0.004403259414162659 0.01091066101279598
984 1.2895893013651532e-11 0.004398976647759868 0.010904177636573083
985 1.2851165721452753e-11 0.004394699839570298 0.010897712899223705
986 1.280663361462251e-11 0.004390428978877276 0.01089126672606728
987 1.2762295715388414e-11 0.004386164054991493 0.010884839042797129
988 1.2718151051617227e-11 0.004381905057250882 0.010878429775478213
989 1.2674198656776663e-11 0.004377651975020507 0.010872038850544895
990 1.2630437569897539e-11 0.0043734047976924425 0.010865666194798729
991 1.258686683553616e-11 0.004369163514685661 0.010859311735406251
992 1.2543485503737083e-11 0.004364928115445916 0.010852975399896802
993 1.250029262999614e-11 0.004360698589445633 0.010846657116160355
994 1.2457287275223769e-11 0.0043564749261837885 0.010840356812445356
995 1.2414468505708635e-11 0.004352257115185808 0.010834074417356588
996 1.2371835393081552e-11 0.004348045146003446 0.010827809859853045
997 1.2329387014279668e-11 0.004343839008214681 0.010821563069245818
998 1.2287122451510997e-11 0.004339638691423603 0.010815333975196004
999 1.2245040792219133e-11 0.004335444185260303 0.010809122507712618
1000 1.220314112904836e-11 0.004331255479380767 0.010802928597150537
1001 1.2161422559808942e-11 0.0043270725634667676 0.010796752174208437
1002 1.2119884187442775e-11 0.004322895427225758 0.01079059316992676
1003 1.2078525119989214e-11 0.004318724060390761 0.010784451515685687
1004 1.2037344470551278e-11 0.0043145584527202714 0.01077832714320313
1005 1.199634135726201e-11 0.0043103985939981415 0.010772219984532736
1006 1.195551490325121e-11 0.004306244474033484 0.0107661299720619
1007 1.191486423661236e-11 0.004302096082660566 0.010760057038509803
1008 1.1874388490369813e-11 0.004297953409738704 0.010754001116925448
1009 1.1834086802446304e-11 0.004293816445152167 0.010747962140685728
1010 1.1793958315630595e-11 0.004289685178810066 0.010741940043493488
1011 1.1754002177545518e-11 0.004285559600646264 0.010735934759375617
1012 1.1714217540616163e-11 0.004281439700619267 0.010729946222681142
1013 1.1674603562038333e-11 0.004277325468712127 0.010723974368079337
1014 1.1635159403747308e-11 0.004273216894932345 0.010718019130557851
1015 1.1595884232386735e-11 0.0042691139693117695 0.010712080445420843
1016 1.1556777219277891e-11 0.0042650166819065 0.01070615824828713
1017 1.1517837540389097e-11 0.004260925022796791 0.010700252475088351
1018 1.147906437630538e-11 0.004256838982086953 0.010694363062067136
1019 1.1440456912198418e-11 0.00425275854990526 0.010688489945775302
1020 1.1402014337796655e-11 0.00424868371640385 0.010682633063072046
1021 1.1363735847355671e-11 0.004244614471758632 0.010676792351122158
1022 1.1325620639628819e-11 0.004240550806169195 0.010670967747394242
1023 1.128766791783801e-11 0.004236492709858708 0.010665159189658956
1024 1.1249876889644786e-11 0.004232440173073833 0.010659366615987254
1025 1.1212246767121612e-11 0.00422839318608463 0.010653589964748654
1026 1.1174776766723328e-11 0.004224351739184466 0.0106478291746095
1027 1.113746610925891e-11 0.004220315822689923 0.010642084184531253
1028 1.1100314019863346e-11 0.004216285426940708 0.010636354933768775
1029 1.1063319727969814e-11 0.004212260542299562 0.010630641361868646
1030 1.1026482467282026e-11 0.004208241159152171 0.010624943408667474
1031 1.0989801475746792e-11 0.004204227267907079 0.010619261014290232
1032 1.0953275995526797e-11 0.004200218858995596 0.010613594119148584
1033 1.0916905272973563e-11 0.004196215922871713 0.010607942663939251
1034 1.0880688558600658e-11 0.004192218450012012 0.010602306589642363
1035 1.0844625107057074e-11 0.004188226430915585 0.01059668583751984
1036 1.0808714177100791e-11 0.00418423985610394 0.010591080349113765
1037 1.0772955031572592e-11 0.004180258716120919 0.010585490066244792
1038 1.0737346937370036e-11 0.0041762830015326146 0.01057991493101054
1039 1.0701889165421635e-11 0.004172312702927283 0.01057435488578402
1040 1.0666580990661232e-11 0.004168347810915261 0.010568809873212051
1041 1.0631421692002548e-11 0.00416438831612888 0.010563279836213706
1042 1.0596410552313972e-11 0.004160434209222386 0.010557764717978754
1043 1.0561546858393471e-11 0.004156485480871857 0.01055226446196612
1044 1.0526829900943733e-11 0.004152542121775116 0.010546779011902357
1045 1.0492258974547487e-11 0.004148604122651658 0.010541308311780115
1046 1.0457833377643011e-11 0.004144671474242561 0.010535852305856642
1047 1.0423552412499772e-11 0.004140744167310407 0.010530410938652271
1048 1.0389415385194353e-11 0.004136822192639207 0.010524984154948937
1049 1.035542160558642e-11 0.004132905541034313 0.010519571899788686
1050 1.0321570387295015e-11 0.004128994203322347 0.010514174118472218
1051 1.0287861047674896e-11 0.0041250881703511185 0.010508790756557404
1052 1.0254292907793137e-11 0.004121187432989545 0.01050342175985786
1053 1.0220865292405823e-11 0.004117291982127576 0.010498067074441474
1054 1.0187577529935031e-11 0.004113401808676115 0.010492726646628998
1055 1.0154428952445867e-11 0.004109516903566946 0.010487400422992612
1056 1.0121418895623702e-11 0.00410563725775265 0.01048208835035451
1057 1.0088546698751638e-11 0.004101762862206536 0.010476790375785496
1058 1.005581170468805e-11 0.004097893707922564 0.01047150644660359
1059 1.0023213259844335e-11 0.004094029785915265 0.010466236510372635
1060 9.99075071416284e-12 0.004090171087219673 0.010460980514900926
1061 9.958423421094925e-12 0.004086317602891249 0.010455738408239837
1062 9.926230737579179e-12 0.004082469324005804 0.010450510138682463
1063 9.894172024019815e-12 0.00407862624165943 0.010445295654762267
1064 9.862246644265221e-12 0.004074788346968424 0.01044009490525174
1065 9.830453965586647e-12 0.004070955631069218 0.010434907839161065
1066 9.79879335865706e-12 0.004067128085118306 0.010429734405736794
1067 9.767264197530164e-12 0.004063305700292172 0.01042457455446053
1068 9.735865859619542e-12 0.004059488467787219 0.010419428235047625
1069 9.704597725677978e-12 0.004055676378819698 0.010414295397445872
1070 9.673459179776889e-12 0.004051869424625639 0.010409175991834217
1071 9.642449609285982e-12 0.004048067596460782 0.010404069968621485
1072 9.611568404852936e-12 0.004044270885600501 0.010398977278445094
1073 9.580814960383363e-12 0.004040479283339744 0.010393897872169796
1074 9.5501886730208e-12 0.004036692780992957 0.010388831700886416
1075 9.519688943126935e-12 0.004032911369894021 0.010383778715910608
1076 9.489315174261897e-12 0.00402913504139618 0.010378738868781608
1077 9.459066773164742e-12 0.004025363786871977 0.010373712111261
1078 9.42894314973404e-12 0.004021597597713181 0.010368698395331496
1079 9.398943717008638e-12 0.004017836465330727 0.01036369767319571
1080 9.369067891148541e-12 0.004014080381154648 0.010358709897274962
1081 9.3393150914159e-12 0.004010329336634005 0.010353735020208057
1082 9.309684740156183e-12 0.004006583323236825 0.010348772994850108
1083 9.280176262779465e-12 0.004002842332450034 0.010343823774271342
1084 9.250789087741819e-12 0.003999106355779394 0.010338887311755914
1085 9.221522646526887e-12 0.003995375384749438 0.010333963560800748
1086 9.192376373627551e-12 0.003991649410903403 0.010329052475114368
1087 9.16334970652772e-12 0.00398792842580317 0.010324154008615739
1088 9.134442085684302e-12 0.003984212421029198 0.010319268115433117
1089 9.105652954509227e-12 0.003980501388180462 0.010314394749902915
1090 9.076981759351653e-12 0.0039767953188743895 0.010309533866568557
1091 9.048427949480286e-12 0.0039730942047468 0.010304685420179361
1092 9.019990977065793e-12 0.003969398037451841 0.01029984936568941
1093 8.991670297163382e-12 0.003965706808661926 0.010295025658256449
1094 8.963465367695456e-12 0.003962020510067673 0.010290214253240762
1095 8.935375649434455e-12 0.003958339133377848 0.010285415106204097
1096 8.90740060598574e-12 0.003954662670319297 0.01028062817290855
1097 8.87953970377064e-12 0.003950991112636891 0.010275853409315496
1098 8.85179241200962e-12 0.003947324452093464 0.010271090771584503
1099 8.824158202705554e-12 0.003943662680469753 0.010266340216072263
1100 8.796636550627108e-12 0.003940005789564341 0.010261601699331525
1101 8.769226933292253e-12 0.003936353771193594 0.010256875178110043
1102 8.741928830951866e-12 0.003932706617191606 0.010252160609349512
1103 8.714741726573483e-12 0.003929064319410137 0.010247457950184538
1104 8.687665105825145e-12 0.0039254268697185585 0.01024276715794159
1105 8.660698457059337e-12 0.003921794260003794 0.010238088190137974
1106 8.633841271297071e-12 0.003918166482170262 0.010233421004480802
1107 8.607093042212035e-12 0.003914543528139816 0.010228765558865979
1108 8.580453266114914e-12 0.0039109253898516935 0.010224121811377183
1109 8.553921441937754e-12 0.003907312059262454 0.010219489720284868
1110 8.527497071218478e-12 0.0039037035283459253 0.010214869244045261
1111 8.501179658085471e-12 0.0039000997890931465 0.010210260341299363
1112 8.474968709242315e-12 0.003896500833512314 0.010205662970871967
1113 8.448863733952585e-12 0.0038929066536287243 0.010201077091770679
1114 8.42286424402477e-12 0.0038893172414847196 0.010196502663184937
1115 8.396969753797299e-12 0.003885732589139633 0.010191939644485046
1116 8.37117978012366e-12 0.0038821526886697356 0.01018738799522121
1117 8.345493842357625e-12 0.0038785775321681796 0.010182847675122585
1118 8.319911462338566e-12 0.003875007111744945 0.010178318644096315
1119 8.29443216437689e-12 0.003871441419526788 0.010173800862226598
1120 8.269055475239549e-12 0.003867880447657186 0.010169294289773739
1121 8.24378092413567e-12 0.003864324188296284 0.010164798887173221
1122 8.218608042702258e-12 0.0038607726336208435 0.010160314615034775
1123 8.193536364990032e-12 0.0038572257758241893 0.010155841434141461
1124 8.168565427449302e-12 0.0038536836071161565 0.010151379305448748
1125 8.143694768915998e-12 0.0038501461197230392 0.010146928190083606
1126 8.118923930597762e-12 0.00384661330588754 0.0101424880493436
1127 8.094252456060118e-12 0.0038430851578687155 0.010138058844695985
1128 8.06967989121279e-12 0.0038395616679419288 0.010133640537776828
1129 8.045205784296043e-12 0.003836042828398795 0.010129233090390098
1130 8.020829685867176e-12 0.003832528631547134 0.010124836464506803
1131 7.996551148787055e-12 0.0038290190697109175 0.010120450622264097
1132 7.972369728206782e-12 0.00382551413523022 0.01011607552596442
1133 7.94828498155441e-12 0.003822013820461169 0.010111711138074622
1134 7.924296468521778e-12 0.0038185181177758953 0.010107357421225106
1135 7.900403751051421e-12 0.003815027019562483 0.01010301433820897
1136 7.87660639332357e-12 0.003811540518224922 0.010098681851981157
1137 7.852903961743226e-12 0.0038080586061830578 0.010094359925657612
1138 7.829296024927344e-12 0.0038045812758725423 0.010090048522514435
1139 7.805782153692079e-12 0.0038011085197447877 0.01008574760598705
1140 7.782361921040122e-12 0.0037976403302669164 0.010081457139669374
1141 7.759034902148133e-12 0.003794176699921713 0.010077177087312988
1142 7.735800674354238e-12 0.0037907176212075783 0.010072907412826322
1143 7.712658817145629e-12 0.003787263086638482 0.010068648080273837
1144 7.689608912146218e-12 0.0037838130887439124 0.010064399053875215
1145 7.666650543104401e-12 0.0037803676200688333 0.010060160298004554
1146 7.643783295880882e-12 0.003776926673173635 0.010055931777189562
1147 7.621006758436586e-12 0.003773490240634088 0.01005171345611077
1148 7.598320520820656e-12 0.0037700583150412988 0.010047505299600735
1149 7.575724175158508e-12 0.003766630889001661 0.010043307272643255
1150 7.55321731564e-12 0.0037632079551368114 0.010039119340372592
1151 7.53079953850764e-12 0.0037597895060835847 0.010034941468072687
1152 7.50847044204488e-12 0.003756375534493966 0.010030773621176391
1153 7.486229626564517e-12 0.0037529660330350477 0.010026615765264703
1154 7.464076694397136e-12 0.0037495609943889847 0.010022467866065997
1155 7.442011249879636e-12 0.0037461604112529485 0.010018329889455276
1156 7.420032899343836e-12 0.0037427642763390835 0.01001420180145341
1157 7.398141251105142e-12 0.003739372582374462 0.010010083568226384
1158 7.376335915451328e-12 0.003735985322101042 0.010005975156084566
1159 7.354616504631324e-12 0.0037326024882756216 0.010001876531481952
1160 7.332982632844132e-12 0.0037292240736697957 0.009997787661015441
1161 7.311433916227785e-12 0.0037258500710699136 0.009993708511424098
1162 7.289969972848398e-12 0.0037224804732770345 0.009989639049588429
1163 7.268590422689267e-12 0.003719115273106886 0.00998557924252966
1164 7.247294887640049e-12 0.00371575446338982 0.009981529057409011
1165 7.226082991486014e-12 0.00371239803697077 0.009977488461526993
1166 7.20495435989737e-12 0.0037090459867092115 0.009973457422322692
1167 7.1839086204186455e-12 0.0037056983054791163 0.009969435907373064
1168 7.162945402458134e-12 0.0037023549861689114 0.00996542388439223
1169 7.14206433727744e-12 0.00369901602168144 0.009961421321230788
1170 7.1212650579810525e-12 0.003695681404933916 0.009957428185875111
1171 7.100547199506e-12 0.0036923511288578857 0.00995344444644666
1172 7.079910398611591e-12 0.0036890251863991846 0.009949470071201302
1173 7.059354293869181e-12 0.0036857035705178975 0.00994550502852863
1174 7.038878525652045e-12 0.003682386274188318 0.00994154928695128
1175 7.0184827361252846e-12 0.003679073290398907 0.009937602815124263
1176 6.998166569235809e-12 0.003675764612152252 0.009933665581834296
1177 6.977929670702394e-12 0.003672460232465029 0.009929737555999133
1178 6.957771688005777e-12 0.0036691601443679597 0.00992581870666691
1179 6.937692270378843e-12 0.0036658643409057745 0.009921909003015485
1180 6.917691068796851e-12 0.003662572815137171 0.009918008414351783
1181 6.897767735967726e-12 0.003659285560134774 0.009914116910111147
1182 6.8779219263224265e-12 0.0036560025689850975 0.009910234459856697
1183 6.85815329600536e-12 0.0036527238347885058 0.009906361033278679
1184 6.838461502864864e-12 0.0036494493506591735 0.009902496600193841
1185 6.81884620644374e-12 0.0036461791097250475 0.009898641130544783
1186 6.799307067969863e-12 0.003642913105127808 0.009894794594399339
1187 6.779843750346831e-12 0.0036396513300228314 0.009890956961949941
1188 6.760455918144683e-12 0.0036363937775791494 0.009887128203513002
1189 6.7411432375906736e-12 0.003633140440979413 0.009883308289528292
1190 6.721905376560115e-12 0.003629891313419855 0.009879497190558327
1191 6.702742004567258e-12 0.0036266463881102495 0.00987569487728775
1192 6.683652792756249e-12 0.003623405658273879 0.009871901320522729
1193 6.6646374138921214e-12 0.0036201691171474926 0.009868116491190347
1194 6.6456955423518744e-12 0.003616936757981271 0.009864340360338002
1195 6.6268268541155735e-12 0.003613708574038789 0.009860572899132806
1196 6.608031026757529e-12 0.003610484558596978 0.009856814078860996
1197 6.5893077394375315e-12 0.0036072647049460913 0.00985306387092734
1198 6.5706566728921215e-12 0.0036040490063896655 0.009849322246854544
1199 6.552077509425928e-12 0.003600837456244485 0.009845589178282675
1200 6.5335699329030645e-12 0.003597630047840545 0.009841864636968574
1201 6.515133628738573e-12 0.0035944267745210176 0.009838148594785285
1202 6.496768283889909e-12 0.0035912276296422123 0.009834441023721474
1203 6.4784735868485084e-12 0.0035880326065735445 0.009830741895880858
1204 6.460249227631372e-12 0.003584841698697496 0.009827051183481643
1205 6.4420948977727355e-12 0.0035816548994095834 0.009823368858855954
1206 6.424010290315762e-12 0.0035784722021183187 0.009819694894449275
1207 6.405995099804306e-12 0.003575293600245177 0.009816029262819895
1208 6.388049022274715e-12 0.0035721190872245612 0.009812371936638344
1209 6.3701717552477036e-12 0.003568948656503767 0.009808722888686852
1210 6.352362997720236e-12 0.003565782301542947 0.009805082091858793
1211 6.334622450157504e-12 0.003562620015815078 0.009801449519158139
1212 6.3169498144849325e-12 0.003559461792805926 0.009797825143698927
1213 6.299344794080232e-12 0.0035563076260140118 0.009794208938704712
1214 6.2818070937654955e-12 0.0035531575089505765 0.009790600877508026
1215 6.264336419799373e-12 0.003550011435139549 0.009787000933549858
1216 6.246932479869254e-12 0.00354686939811751 0.009783409080379115
1217 6.229594983083526e-12 0.0035437313914336607 0.009779825291652096
1218 6.212323639963882e-12 0.0035405974086497884 0.009776249541131975
1219 6.1951181624376425e-12 0.0035374674433402324 0.00977268180268827
1220 6.1779782638301594e-12 0.003534341489091852 0.00976912205029633
1221 6.160903658857254e-12 0.003531219539503992 0.009765570258036819
1222 6.143894063617695e-12 0.003528101588188452 0.009762026400095205
1223 6.12694919558574e-12 0.0035249876287694513 0.009758490450761253
1224 6.1100687736036954e-12 0.003521877654883598 0.009754962384428512
1225 6.093252517874539e-12 0.003518771660179855 0.009751442175593816
1226 6.076500149954595e-12 0.003515669638319509 0.009747929798856785
1227 6.059811392746236e-12 0.0035125715829761378 0.009744425228919324
1228 6.04318597049063e-12 0.003509477487835577 0.009740928440585127
1229 6.02662360876055e-12 0.0035063873465958897 0.009737439408759188
1230 6.010124034453206e-12 0.0035033011529673336 0.009733958108447313
1231 5.993686975783139e-12 0.003500218900672331 0.009730484514755626
1232 5.977312162275138e-12 0.0034971405834454345 0.009727018602890096
1233 5.960999324757212e-12 0.0034940661950332978 0.009723560348156043
1234 5.944748195353607e-12 0.0034909957291946437 0.009720109725957672
1235 5.9285585074778604e-12 0.0034879291797002324 0.009716666711797588
1236 5.912429995825889e-12 0.003484866540332831 0.00971323128127633
1237 5.896362396369134e-12 0.0034818078048871825 0.009709803410091892
1238 5.88035544634774e-12 0.0034787529671699746 0.009706383074039265
1239 5.864408884263773e-12 0.00347570202099981 0.009702970249009964
1240 5.84852244987448e-12 0.003472654960207175 0.009699564910991568
1241 5.832695884185592e-12 0.0034696117786344083 0.009696167036067264
1242 5.8169289294446685e-12 0.003466572470135673 0.009692776600415384
1243 5.80122132913447e-12 0.003463537028576924 0.009689393580308951
1244 5.785572827966386e-12 0.00346050544783588 0.00968601795211523
1245 5.769983171873897e-12 0.0034574777218019923 0.009682649692295276
1246 5.754452108006061e-12 0.0034544538443764153 0.009679288777403485
1247 5.738979384721066e-12 0.003451433809471976 0.009675935184087152
1248 5.723564751579796e-12 0.003448417611013146 0.009672588889086026
1249 5.708207959339451e-12 0.0034454052429360106 0.009669249869231875
1250 5.692908759947201e-12 0.003442396699188241 0.009665918101448045
1251 5.6776669065338744e-12 0.0034393919737290635 0.009662593562749023
1252 5.6624821534076775e-12 0.003436391060529231 0.009659276230240009
1253 5.6473542560479704e-12 0.0034333939535709937 0.009655966081116478
1254 5.63228297109907e-12 0.0034304006468480713 0.009652663092663768
1255 5.6172680563640825e-12 0.0034274111343656232 0.009649367242256636
1256 5.602309270798775e-12 0.003424425410140219 0.009646078507358845
1257 5.587406374505501e-12 0.0034214434681998133 0.009642796865522742
1258 5.572559128727132e-12 0.0034184653025837123 0.00963952229438884
1259 5.557767295841056e-12 0.0034154909073425507 0.009636254771685402
1260 5.543030639353188e-12 0.00341252027653826 0.009632994275228022
1261 5.528348923892013e-12 0.0034095534042440393 0.00962974078291922
1262 5.5137219152027035e-12 0.0034065902845443335 0.009626494272748032
1263 5.499149380141216e-12 0.003403630911534798 0.009623254722789597
1264 5.4846310866684606e-12 0.0034006752793222755 0.009620022111204758
1265 5.470166803844499e-12 0.0033977233820247665 0.009616796416239661
1266 5.45575630182276e-12 0.003394775213771403 0.009613577616225347
1267 5.441399351844313e-12 0.0033918307687024196 0.009610365689577361
1268 5.427095726232144e-12 0.0033888900409691264 0.009607160614795352
1269 5.412845198385508e-12 0.0033859530247338835 0.00960396237046268
1270 5.398647542774269e-12 0.0033830197141700717 0.009600770935246028
1271 5.384502534933304e-12 0.0033800901034620663 0.009597586287895005
1272 5.3704099514569315e-12 0.0033771641868052104 0.009594408407241765
1273 5.356369569993367e-12 0.003374241958405788 0.00959123727220062
1274 5.342381169239209e-12 0.0033713234124809963 0.009588072861767655
1275 5.328444528933979e-12 0.003368408543258921 0.009584915155020348
1276 5.314559429854663e-12 0.0033654973449785074 0.009581764131117195
1277 5.3007256538103e-12 0.0033625898118895357 0.009578619769297322
1278 5.28694298363661e-12 0.003359685938252594 0.009575482048880122
1279 5.2732112031906366e-12 0.003356785718339052 0.009572350949264875
1280 5.259530097345435e-12 0.003353889146431036 0.009569226449930385
1281 5.245899451984777e-12 0.0033509962168214004 0.009566108530434598
1282 5.232319053997897e-12 0.0033481069238137044 0.009562997170414247
1283 5.218788691274267e-12 0.003345221261722184 0.009559892349584485
1284 5.205308152698397e-12 0.003342339224871728 0.009556794047738515
1285 5.191877228144673e-12 0.0033394608075978513 0.009553702244747235
1286 5.1784957084722215e-12 0.0033365860042466697 0.00955061692055888
1287 5.165163385519793e-12 0.003333714809174874 0.009547538055198663
1288 5.151880052100696e-12 0.0033308472167497055 0.009544465628768416
1289 5.138645501997743e-12 0.003327983221348929 0.009541399621446244
1290 5.125459529958238e-12 0.00332512281736081 0.009538340013486172
1291 5.112321931688979e-12 0.0033222659991840875 0.009535286785217789
1292 5.0992325038513005e-12 0.0033194127612279508 0.009532239917045908
1293 5.0861910440561406e-12 0.003316563097912012 0.009529199389450217
1294 5.073197350859142e-12 0.0033137170036662846 0.009526165182984938
1295 5.060251223755765e-12 0.0033108744729311557 0.009523137278278478
1296 5.047352463176444e-12 0.0033080355001573625 0.009520115656033095
1297 5.034500870481777e-12 0.0033052000798059686 0.009517100297024562
1298 5.021696247957725e-12 0.003302368206348339 0.009514091182101824
1299 5.008938398810839e-12 0.003299539874266114 0.009511088292186665
1300 4.996227127163537e-12 0.003296715078051188 0.009508091608273378
1301 4.9835622380493856e-12 0.0032938938122056825 0.009505101111428431
1302 4.9709435374084106e-12 0.003291076071241923 0.009502116782790136
1303 4.958370832082458e-12 0.0032882618496824154 0.009499138603568331
1304 4.945843929810541e-12 0.0032854511420598222 0.009496166555044039
1305 4.9333626392242586e-12 0.003282643942916938 0.009493200618569156
1306 4.920926769843193e-12 0.003279840246806665 0.009490240775566122
1307 4.908536132070383e-12 0.003277040048291991 0.009487287007527606
1308 4.896190537187779e-12 0.0032742433419459638 0.00948433929601618
1309 4.883889797351757e-12 0.003271450122351671 0.009481397622664008
1310 4.871633725588633e-12 0.003268660384102212 0.009478461969172527
1311 4.859422135790215e-12 0.003265874121800678 0.00947553231731213
1312 4.84725484270939e-12 0.0032630913300601273 0.009472608648921861
1313 4.8351316619557135e-12 0.003260312003503563 0.009469690945909102
1314 4.823052409991045e-12 0.003257536136763909 0.009466779190249259
1315 4.8110169041251865e-12 0.003254763724483987 0.009463873363985457
1316 4.799024962511572e-12 0.0032519947613164945 0.009460973449228242
1317 4.787076404142955e-12 0.00324922924192398 0.009458079428155262
1318 4.775171048847147e-12 0.003246467160978823 0.00945519128301098
1319 4.763308717282753e-12 0.003243708513163208 0.00945230899610636
1320 4.751489230934955e-12 0.0032409532931691057 0.00944943254981858
1321 4.7397124121112925e-12 0.003238201495698245 0.009446561926590722
1322 4.727978083937498e-12 0.0032354531154620966 0.009443697108931481
1323 4.7162860703533356e-12 0.0032327081471818465 0.009440838079414874
1324 4.704636196108466e-12 0.003229966585588374 0.00943798482067994
1325 4.693028286758338e-12 0.0032272284254222326 0.009435137315430457
1326 4.6814621686601075e-12 0.0032244936614336237 0.009432295546434643
1327 4.669937668968557e-12 0.0032217622883823765 0.009429459496524868
1328 4.658454615632077e-12 0.0032190343010379263 0.009426629148597376
1329 4.6470128373886275e-12 0.003216309694179291 0.009423804485611992
1330 4.63561216376176e-12 0.003213588462595051 0.00942098549059184
1331 4.624252425056628e-12 0.003210870601083326 0.009418172146623056
1332 4.612933452356047e-12 0.0032081561044517543 0.009415364436854515
1333 4.601655077516563e-12 0.0032054449675174702 0.009412562344497546
1334 4.590417133164544e-12 0.0032027371851070826 0.009409765852825656
1335 4.5792194526922916e-12 0.003200032752056654 0.00940697494517425
1336 4.568061870254185e-12 0.003197331663211679 0.009404189604940359
1337 4.556944220762834e-12 0.003194633913427061 0.009401409815582367
1338 4.545866339885258e-12 0.0031919394975670947 0.009398635560619732
1339 4.5348280640390875e-12 0.0031892484105054404 0.009395866823632724
1340 4.523829230388795e-12 0.003186560647125107 0.00939310358826215
1341 4.512869676841918e-12 0.003183876202318428 0.009390345838209085
1342 4.501949242045342e-12 0.0031811950709870413 0.009387593557234609
1343 4.491067765381577e-12 0.0031785172480418684 0.009384846729159537
1344 4.4802250869650595e-12 0.003175842728403094 0.009382105337864158
1345 4.469421047638485e-12 0.003173171507000143 0.009379369367287975
1346 4.458655488969153e-12 0.0031705035787716633 0.009376638801429435
1347 4.447928253245326e-12 0.0031678389386655013 0.009373913624345677
1348 4.437239183472625e-12 0.0031651775816386846 0.009371193820152269
1349 4.426588123370433e-12 0.003162519502657399 0.009368479373022954
1350 4.41597491736832e-12 0.003159864696696969 0.009365770267189391
1351 4.405399410602486e-12 0.0031572131587418372 0.009363066486940899
1352 4.394861448912238e-12 0.0031545648837855446 0.00936036801662421
1353 4.38436087883646e-12 0.0031519198668307088 0.00935767484064321
1354 4.373897547610136e-12 0.0031492781028890056 0.009354986943458694
1355 4.36347130316085e-12 0.0031466395869811465 0.00935230430958811
1356 4.35308199410535e-12 0.003144004314136861 0.009349626923605312
1357 4.342729469746105e-12 0.0031413722793948765 0.009346954770140322
1358 4.332413580067878e-12 0.003138743477802895 0.009344287833879073
1359 4.322134175734337e-12 0.003136117904417578 0.00934162609956317
1360 4.311891108084664e-12 0.003133495554304522 0.009338969551989646
1361 4.301684229130196e-12 0.003130876422538242 0.009336318176010716
1362 4.291513391551085e-12 0.0031282605042021513 0.009333671956533547
1363 4.281378448692962e-12 0.00312564779438854 0.009331030878520006
1364 4.271279254563637e-12 0.003123038288198556 0.009328394926986427
1365 4.261215663829811e-12 0.0031204319807421887 0.009325764087003379
1366 4.2511875318137965e-12 0.003117828867138245 0.009323138343695421
1367 4.24119471449027e-12 0.003115228942514331 0.009320517682240875
1368 4.231237068483026e-12 0.003112632202006835 0.009317902087871584
1369 4.221314451061777e-12 0.0031100386407609064 0.009315291545872687
1370 4.2114267201389355e-12 0.0031074482539304358 0.009312686041582387
1371 4.201573734266438e-12 0.003104861036678037 0.009310085560391718
1372 4.191755352632582e-12 0.003102276984175028 0.00930749008774432
1373 4.181971435058872e-12 0.0030996960916014112 0.009304899609136207
1374 4.172221841996882e-12 0.0030971183541458544 0.00930231411011554
1375 4.162506434525165e-12 0.003094543767005673 0.009299733576282412
1376 4.1528250743461264e-12 0.0030919723253868096 0.009297157993288608
1377 4.143177623782959e-12 0.003089404024503816 0.009294587346837394
1378 4.133563945776581e-12 0.0030868388595798346 0.009292021622683291
1379 4.1239839038825776e-12 0.003084276825846578 0.009289460806631854
1380 4.114437362268181e-12 0.0030817179185443134 0.009286904884539452
1381 4.104924185709253e-12 0.003079162132921842 0.00928435384231305
1382 4.095444239587285e-12 0.0030766094642364797 0.009281807665909992
1383 4.0859973898864175e-12 0.003074059907754041 0.009279266341337782
1384 4.0765835031904736e-12 0.003071513458748818 0.009276729854653873
1385 4.067202446680015e-12 0.0030689701125035653 0.00927419819196545
1386 4.0578540881294e-12 0.0030664298643094776 0.009271671339429214
1387 4.0485382959038705e-12 0.003063892709466174 0.009269149283251179
1388 4.039254938956651e-12 0.0030613586432816802 0.009266632009686448
1389 4.03000388682606e-12 0.0030588276610724087 0.009264119505039014
1390 4.0207850096326404e-12 0.003056299758163141 0.009261611755661545
1391 4.0115981780763075e-12 0.0030537749298870116 0.00925910874795518
1392 4.002443263433501e-12 0.0030512531715854866 0.00925661046836932
1393 3.9933201375543725e-12 0.003048734478608349 0.00925411690340142
1394 3.984228672859964e-12 0.0030462188463136796 0.009251628039596787
1395 3.975168742339417e-12 0.0030437062700678368 0.009249143863548377
1396 3.9661402195472085e-12 0.003041196745245444 0.009246664361896592
1397 3.957142978600359e-12 0.0030386902672293664 0.009244189521329074
1398 3.948176894175707e-12 0.0030361868314106974 0.009241719328580507
1399 3.939241841507164e-12 0.003033686433188738 0.009239253770432424
1400 3.930337696382997e-12 0.003031189067970983 0.009236792833712993
1401 3.921464335143119e-12 0.0030286947311730984 0.009234336505296831
1402 3.912621634676408e-12 0.003026203418218908 0.00923188477210481
1403 3.903809472418017e-12 0.003023715124540375 0.009229437621103844
1404 3.895027726346727e-12 0.0030212298455775835 0.009226995039306714
1405 3.886276274982287e-12 0.003018747576778722 0.009224557013771863
1406 3.8775549973827854e-12 0.003016268313600067 0.009222123531603206
1407 3.868863773142032e-12 0.0030137920515059635 0.009219694579949936
1408 3.86020248238695e-12 0.003011318785968811 0.009217270146006335
1409 3.8515710057749805e-12 0.0030088485124690435 0.009214850217011582
1410 3.842969224491517e-12 0.003006381226495114 0.009212434780249568
1411 3.834397020247328e-12 0.003003916923543477 0.009210023823048703
1412 3.8258542752760085e-12 0.003001455599118571 0.009207617332781729
1413 3.817340872331456e-12 0.0029989972487328032 0.009205215296865537
1414 3.8088566946853275e-12 0.002996541867906531 0.00920281770276098
1415 3.800401626124547e-12 0.002994089452168046 0.009200424537972686
1416 3.791975550948799e-12 0.0029916399970535577 0.009198035790048879
1417 3.78357835396805e-12 0.0029891934981071755 0.009195651446581191
1418 3.775209920500072e-12 0.002986749950880892 0.009193271495204484
1419 3.766870136367994e-12 0.002984309350934569 0.009190895923596669
1420 3.7585588878978455e-12 0.0029818716938359163 0.009188524719478517
1421 3.750276061916148e-12 0.0029794369751604804 0.009186157870613498
1422 3.742021545747469e-12 0.0029770051904916242 0.009183795364807585
1423 3.733795227212038e-12 0.002974576335420512 0.009181437189909084
1424 3.725596994623345e-12 0.0029721504055460935 0.00917908333380846
1425 3.717426736785759e-12 0.002969727396475086 0.009176733784438154
1426 3.709284342992168e-12 0.0029673073038219595 0.009174388529772419
1427 3.7011697030216156e-12 0.00296489012320892 0.00917204755782713
1428 3.693082707136962e-12 0.0029624758502658933 0.009169710856659626
1429 3.685023246082559e-12 0.0029600644806305086 0.00916737841436853
1430 3.676991211081924e-12 0.0029576560099480826 0.009165050219093576
1431 3.6689864938354414e-12 0.002955250433871604 0.009162726259015447
1432 3.661008986518065e-12 0.002952847748061716 0.0091604065223556
1433 3.6530585817770364e-12 0.0029504479481867025 0.009158090997376085
1434 3.6451351727296174e-12 0.002948051029922469 0.009155779672379401
1435 3.637238652960836e-12 0.0029456569889525306 0.009153472535708312
1436 3.6293689165212344e-12 0.002943265820967993 0.009151169575745683
1437 3.6215258579246393e-12 0.002940877521667538 0.009148870780914314
1438 3.6137093721459385e-12 0.002938492086757408 0.009146576139676779
1439 3.6059193546188688e-12 0.00293610951195139 0.009144285640535255
1440 3.598155701233827e-12 0.002933729792970799 0.00914199927203137
1441 3.590418308335667e-12 0.002931352925544464 0.009139717022746024
1442 3.5827070727215412e-12 0.002928978905408711 0.009137438881299248
1443 3.5750218916387188e-12 0.002926607728307349 0.00913516483635002
1444 3.5673626627824492e-12 0.002924239389991652 0.009132894876596121
1445 3.559729284293809e-12 0.002921873886220347 0.009130628990773972
1446 3.5521216547575755e-12 0.0029195112127595947 0.009128367167658469
1447 3.544539673200113e-12 0.002917151365382979 0.009126109396062836
1448 3.53698323908725e-12 0.0029147943398714856 0.009123855664838454
1449 3.5294522523221974e-12 0.0029124401320134922 0.009121605962874717
1450 3.521946613243455e-12 0.0029100887376047506 0.00911936027909887
1451 3.5144662226227337e-12 0.0029077401524483706 0.009117118602475858
1452 3.507010981662899e-12 0.0029053943723548075 0.009114880922008165
1453 3.4995807919959075e-12 0.002903051393141845 0.009112647226735666
1454 3.4921755556807703e-12 0.002900711210634581 0.009110417505735472
1455 3.4847951752015214e-12 0.0028983738206654116 0.009108191748121781
1456 3.4774395534651896e-12 0.0028960392190740176 0.009105969943045723
1457 3.470108593799792e-12 0.0028937074017073485 0.00910375207969521
1458 3.462802199952332e-12 0.0028913783644196073 0.009101538147294789
1459 3.455520276086809e-12 0.002889052103072237 0.009099328135105488
1460 3.4482627267822386e-12 0.002886728613533904 0.009097122032424673
1461 3.44102945703068e-12 0.002884407891680485 0.009094919828585898
1462 3.4338203722352803e-12 0.0028820899333950505 0.009092721512958755
1463 3.42663537820832e-12 0.0028797747345678517 0.00909052707494873
1464 3.41947438116928e-12 0.0028774622910963054 0.009088336503997062
1465 3.4123372877429036e-12 0.0028751525988849774 0.009086149789580587
1466 3.405224004957291e-12 0.0028728456538455716 0.009083966921211608
1467 3.3981344402419724e-12 0.0028705414518969126 0.009081787888437736
1468 3.3910685014260218e-12 0.002868239988964932 0.00907961268084176
1469 3.384026096736161e-12 0.0028659412609826533 0.009077441288041499
1470 3.37700713479488e-12 0.002863645263890179 0.009075273699689657
1471 3.370011524618571e-12 0.002861351993634675 0.009073109905473692
1472 3.363039175615662e-12 0.002859061446170356 0.009070949895115664
1473 3.3560899975847692e-12 0.002856773617458472 0.009068793658372105
1474 3.3491639007128553e-12 0.0028544885034672935 0.009066641185033876
1475 3.3422607955733946e-12 0.0028522061001720975 0.009064492464926027
1476 3.335380593124556e-12 0.002849926403555153 0.009062347487907664
1477 3.3285232047073866e-12 0.0028476494096057073 0.00906020624387181
1478 3.3216885420440066e-12 0.0028453751143199713 0.009058068722745265
1479 3.3148765172358135e-12 0.002843103513701105 0.009055934914488476
1480 3.308087042761704e-12 0.002840834603759206 0.009053804809095399
1481 3.301320031476287e-12 0.00283856838051129 0.009051678396593361
1482 3.2945753966081294e-12 0.0028363048399812837 0.009049555667042939
1483 3.2878530517579887e-12 0.0028340439782000063 0.00904743661053781
1484 3.281152910897067e-12 0.0028317857912051564 0.009045321217204633
1485 3.2744748883652667e-12 0.0028295302750412977 0.009043209477202904
1486 3.2678188988694694e-12 0.0028272774257598475 0.009041101380724835
1487 3.2611848574818034e-12 0.00282502723941906 0.009038996917995219
1488 3.2545726796379394e-12 0.0028227797120840142 0.009036896079271304
1489 3.247982281135375e-12 0.0028205348398265993 0.009034798854842653
1490 3.241413578131751e-12 0.002818292618725502 0.009032705235031031
1491 3.2348664871431547e-12 0.0028160530448661917 0.00903061521019026
1492 3.2283409250424472e-12 0.002813816114340908 0.009028528770706104
1493 3.221836809057589e-12 0.0028115818232486455 0.009026445906996137
1494 3.215354056769979e-12 0.0028093501676951416 0.009024366609509614
1495 3.208892586112807e-12 0.0028071211437928627 0.00902229086872735
1496 3.2024523153694052e-12 0.0028048947476609905 0.009020218675161593
1497 3.196033163171606e-12 0.002802670975425408 0.009018150019355896
1498 3.189635048498127e-12 0.0028004498232186877 0.009016084891885
1499 3.1832578906729415e-12 0.0027982312871800757 0.009014023283354705
1500 3.1769016093636712e-12 0.002796015363455481 0.009011965184401746
1501 3.1705661245799793e-12 0.00279380204819746 0.009009910585693672
1502 3.164251356671983e-12 0.0027915913375652045 0.00900785947792873
1503 3.1579572263286577e-12 0.002789383227724528 0.009005811851835731
1504 3.1516836545762655e-12 0.002787177714847853 0.009003767698173943
1505 3.1454305627767826e-12 0.0027849747951141962 0.009001727007732965
1506 3.13919787262633e-12 0.0027827744647091575 0.0089996897713326
1507 3.1329855061536294e-12 0.0027805767198249053 0.00899765597982275
1508 3.126793385718446e-12 0.0027783815566601636 0.008995625624083283
1509 3.1206214340100593e-12 0.0027761889714201997 0.008993598695023933
1510 3.114469574045723e-12 0.00277399896031681 0.008991575183584162
1511 3.1083377291691498e-12 0.0027718115195683097 0.008989555080733059
1512 3.102225823048983e-12 0.002769626645399515 0.008987538377469212
1513 3.096133779677304e-12 0.002767444334041735 0.008985525064820605
1514 3.0900615233681204e-12 0.0027652645817327556 0.00898351513384449
1515 3.0840089787558727e-12 0.0027630873847168287 0.008981508575627276
1516 3.0779760707939614e-12 0.002760912739244658 0.008979505381284425
1517 3.071962724753254e-12 0.002758740641573387 0.00897750554196032
1518 3.065968866220621e-12 0.0027565710879665847 0.008975509048828169
1519 3.0599944210974745e-12 0.0027544040746942354 0.008973515893089878
1520 3.0540393155983094e-12 0.002752239598032724 0.00897152606597595
1521 3.0481034762492583e-12 0.0027500776542648243 0.008969539558745368
1522 3.0421868298866492e-12 0.002747918239679685 0.008967556362685489
1523 3.036289303655568e-12 0.0027457613505728197 0.008965576469111922
1524 3.0304108250084377e-12 0.0027436069832460913 0.008963599869368429
1525 3.0245513217035924e-12 0.002741455134007701 0.008961626554826808
1526 3.018710721803873e-12 0.002739305799172176 0.008959656516886792
1527 3.0128889536752175e-12 0.002737158975060356 0.008957689746975934
1528 3.0070859459852595e-12 0.0027350146579993816 0.008955726236549496
1529 3.001301627701946e-12 0.002732872844322682 0.008953765977090352
1530 2.9955359280921478e-12 0.0027307335303699614 0.008951808960108873
1531 2.9897887767202796e-12 0.002728596712487188 0.008949855177142819
1532 2.984060103446937e-12 0.0027264623870265807 0.00894790461975724
1533 2.9783498384275256e-12 0.002724330550346597 0.00894595727954436
1534 2.972657912110913e-12 0.0027222011988119214 0.008944013148123486
1535 2.9669842552380687e-12 0.0027200743287934524 0.008942072217140887
1536 2.9613287988407306e-12 0.00271794993666829 0.008940134478269702
1537 2.9556914742400633e-12 0.002715828018819725 0.00893819992320983
1538 2.9500722130453287e-12 0.0027137085716372237 0.00893626854368783
1539 2.9444709471525673e-12 0.0027115915915164202 0.008934340331456816
1540 2.9388876087432773e-12 0.0027094770748591008 0.008932415278296354
1541 2.9333221302831063e-12 0.002707365018073193 0.008930493376012363
1542 2.9277744445205507e-12 0.002705255417572754 0.008928574616437012
1543 2.9222444844856537e-12 0.0027031482697779576 0.008926658991428619
1544 2.9167321834887196e-12 0.002701043571115084 0.008924746492871545
1545 2.9112374751190274e-12 0.002698941318016505 0.008922837112676104
1546 2.9057602932435565e-12 0.0026968415069206753 0.008920930842778457
1547 2.9003005720057132e-12 0.002694744134272118 0.008919027675140516
1548 2.8948582458240646e-12 0.002692649196521414 0.00891712760174984
1549 2.8894332493910828e-12 0.0026905566901251894 0.008915230614619539
1550 2.884025517671892e-12 0.002688466611546105 0.00891333670578818
1551 2.8786349859030243e-12 0.002686378957252844 0.008911445867319685
1552 2.873261589591178e-12 0.002684293723720099 0.008909558091303237
1553 2.867905264511982e-12 0.0026822109074285607 0.00890767336985318
1554 2.862565946708771e-12 0.002680130504864908 0.008905791695108923
1555 2.8572435724913673e-12 0.0026780525125217943 0.00890391305923485
1556 2.8519380784348576e-12 0.0026759769268978363 0.008902037454420218
1557 2.846649401378393e-12 0.0026739037444976034 0.008900164872879066
1558 2.841377478423976e-12 0.0026718329618316042 0.008898295306850119
1559 2.8361222469352723e-12 0.0026697645754162774 0.008896428748596691
1560 2.8308836445364117e-12 0.0026676985817739775 0.008894565190406599
1561 2.82566160911081e-12 0.002665634977432966 0.008892704624592062
1562 2.820456078799984e-12 0.0026635737589273973 0.008890847043489615
1563 2.8152669920023795e-12 0.00266151492279731 0.00888899243946001
1564 2.810094287372203e-12 0.002659458465588613 0.008887140804888128
1565 2.8049379038182592e-12 0.002657404383853076 0.008885292132182887
1566 2.799797780502797e-12 0.0026553526741483154 0.008883446413777151
1567 2.7946738568403544e-12 0.0026533033330377867 0.008881603642127636
1568 2.789566072496618e-12 0.00265125635709077 0.008879763809714825
1569 2.784474367387282e-12 0.002649211742882361 0.008877926909042877
1570 2.779398681676908e-12 0.002647169486993457 0.008876092932639527
1571 2.774338955777814e-12 0.0026451295860107494 0.008874261873056018
1572 2.7692951303489294e-12 0.0026430920365267093 0.00887243372286699
1573 2.7642671462946972e-12 0.002641056835139578 0.008870608474670406
1574 2.759254944763948e-12 0.002639023978453354 0.008868786121087458
1575 2.7542584671488043e-12 0.002636993463077784 0.008866966654762483
1576 2.749277655083575e-12 0.0026349652856283512 0.008865150068362871
1577 2.7443124504436587e-12 0.0026329394427262636 0.008863336354578982
1578 2.739362795344457e-12 0.0026309159309984426 0.008861525506124058
1579 2.734428632140289e-12 0.002628894747077513 0.008859717515734139
1580 2.7295099034233133e-12 0.0026268758876017923 0.008857912376167973
1581 2.7246065520224506e-12 0.002624859349215278 0.008856110080206935
1582 2.7197185210023165e-12 0.0026228451285676383 0.00885431062065494
1583 2.7148457536621615e-12 0.0026208332223142 0.008852513990338358
1584 2.7099881935348072e-12 0.0026188236271159383 0.008850720182105932
1585 2.705145784385598e-12 0.002616816339639466 0.00884892918882869
1586 2.7003184702113503e-12 0.0026148113565570216 0.00884714100339987
1587 2.6955061952393113e-12 0.00261280867454646 0.008845355618734825
1588 2.6907089039261212e-12 0.00261080829029124 0.00884357302777095
1589 2.685926540956781e-12 0.0026088102004804153 0.008841793223467594
1590 2.6811590512436225e-12 0.0026068144018086222 0.008840016198805985
1591 2.6764063799252893e-12 0.00260482089097607 0.008838241946789137
1592 2.6716684723657145e-12 0.0026028296646885296 0.008836470460441776
1593 2.666945274153118e-12 0.002600840719657323 0.008834701732810262
1594 2.662236731098985e-12 0.0025988540525993123 0.008832935756962503
1595 2.657542789237077e-12 0.0025968696602368902 0.008831172525987875
1596 2.6528633948224233e-12 0.002594887539297968 0.008829412032997145
1597 2.6481984943303368e-12 0.002592907686515966 0.008827654271122391
1598 2.6435480344554172e-12 0.0025909300986298013 0.00882589923351692
1599 2.6389119621105757e-12 0.00258895477238388 0.00882414691335519
1600 2.6342902244260495e-12 0.0025869817045280842 0.008822397303832734
1601 2.629682768748436e-12 0.0025850108918177633 0.00882065039816608
1602 2.625089542639719e-12 0.0025830423310137223 0.008818906189592673
1603 2.620510493876302e-12 0.0025810760188822116 0.008817164671370798
1604 2.6159455704480552e-12 0.0025791119521949173 0.008815425836779503
1605 2.6113947205573552e-12 0.0025771501277289492 0.008813689679118523
1606 2.606857892618137e-12 0.0025751905422668328 0.008811956191708199
1607 2.6023350352549474e-12 0.0025732331925964963 0.008810225367889408
1608 2.597826097302008e-12 0.002571278075511263 0.008808497201023485
1609 2.5933310278022726e-12 0.002569325187809838 0.008806771684492145
1610 2.588849776006497e-12 0.0025673745262963007 0.00880504881169741
1611 2.5843822913723156e-12 0.0025654260877800926 0.008803328576061536
1612 2.579928523563314e-12 0.002563479869076009 0.008801610971026934
1613 2.575488422448112e-12 0.0025615358670041865 0.008799895990056098
1614 2.5710619380994483e-12 0.0025595940783900936 0.008798183626631532
1615 2.5666490207932753e-12 0.002557654500064522 0.008796473874255677
1616 2.5622496210078504e-12 0.0025557171288635746 0.008794766726450836
1617 2.5578636894228317e-12 0.002553781961628656 0.008793062176759098
1618 2.5534911769183903e-12 0.0025518489952064626 0.008791360218742272
1619 2.5491320345743107e-12 0.0025499182264489724 0.008789660845981812
1620 2.5447862136691083e-12 0.0025479896522134357 0.008787964052078743
1621 2.5404536656791393e-12 0.002546063269362363 0.00878626983065359
1622 2.53613434227773e-12 0.0025441390747635174 0.008784578175346312
1623 2.5318281953342937e-12 0.0025422170652899027 0.00878288907981622
1624 2.5275351769134646e-12 0.0025402972378197547 0.008781202537741915
1625 2.52325523927423e-12 0.002538379589236531 0.008779518542821217
1626 2.5189883348690683e-12 0.0025364641164289004 0.008777837088771091
1627 2.514734416343091e-12 0.0025345508162907342 0.00877615816932758
1628 2.5104934365331827e-12 0.0025326396857210946 0.00877448177824573
1629 2.5062653484671634e-12 0.002530730721624227 0.008772807909299532
1630 2.5020501053629325e-12 0.0025288239209095486 0.008771136556281842
1631 2.4978476606276296e-12 0.002526919280491639 0.008769467713004318
1632 2.493657967856797e-12 0.00252501679729023 0.00876780137329735
1633 2.489480980833545e-12 0.0025231164682301974 0.008766137531009988
1634 2.4853166535277232e-12 0.002521218290241549 0.008764476180009882
1635 2.4811649400950957e-12 0.002519322260259417 0.008762817314183212
1636 2.4770257948765156e-12 0.0025174283752240462 0.008761160927434612
1637 2.472899172397111e-12 0.0025155366320807862 0.008759507013687119
1638 2.468785027365471e-12 0.002513647027780081 0.008757855566882094
1639 2.4646833146728313e-12 0.00251175955927746 0.008756206580979156
1640 2.4605939893922714e-12 0.002509874223533526 0.008754560049956124
1641 2.456517006777911e-12 0.0025079910175139484 0.008752915967808942
1642 2.4524523222641153e-12 0.002506109938189453 0.008751274328551623
1643 2.448399891464694e-12 0.002504230982535811 0.008749635126216175
1644 2.444359670172114e-12 0.002502354147533831 0.008747998354852538
1645 2.4403316143567104e-12 0.0025004794301693493 0.008746364008528521
1646 2.4363156801659087e-12 0.002498606827433219 0.008744732081329741
1647 2.4323118239234386e-12 0.002496736336321303 0.008743102567359553
1648 2.4283200021285606e-12 0.002494867953834463 0.008741475460738984
1649 2.424340171455293e-12 0.002493001676978548 0.00873985075560668
1650 2.4203722887516473e-12 0.002491137502764391 0.008738228446118832
1651 2.4164163110388576e-12 0.002489275428207792 0.008736608526449119
1652 2.412472195510623e-12 0.002487415450329515 0.00873499099078864
1653 2.4085398995323474e-12 0.002485557566155275 0.008733375833345856
1654 2.404619380640393e-12 0.002483701772715729 0.00873176304834653
1655 2.4007105965413197e-12 0.0024818480670464695 0.008730152630033655
1656 2.396813505111142e-12 0.002479996446188011 0.008728544572667401
1657 2.392928064394591e-12 0.0024781469071857836 0.008726938870525051
1658 2.3890542326043677e-12 0.0024762994470901236 0.00872533551790094
1659 2.385191968120412e-12 0.002474454062956263 0.008723734509106393
1660 2.3813412294891653e-12 0.0024726107518443217 0.008722135838469662
1661 2.3775019754228442e-12 0.002470769510819297 0.008720539500335873
1662 2.3736741647987154e-12 0.0024689303369510546 0.008718945489066958
1663 2.3698577566583726e-12 0.002467093227314321 0.008717353799041597
1664 2.366052710207016e-12 0.002465258178988673 0.008715764424655163
1665 2.3622589848127405e-12 0.002463425189058529 0.008714177360319653
1666 2.3584765400058167e-12 0.0024615942546131384 0.008712592600463637
1667 2.3547053354779924e-12 0.002459765372746576 0.008711010139532198
1668 2.350945331081779e-12 0.0024579385405577294 0.008709429971986869
1669 2.3471964868297526e-12 0.0024561137551502923 0.008707852092305577
1670 2.343458762893858e-12 0.0024542910136327546 0.008706276494982587
1671 2.339732119604707e-12 0.0024524703131183928 0.008704703174528441
1672 2.3360165174508916e-12 0.002450651650725262 0.0087031321254699
1673 2.3323119170782937e-12 0.002448835023576188 0.008701563342349887
1674 2.3286182792893972e-12 0.002447020428798755 0.008699996819727428
1675 2.3249355650426137e-12 0.0024452078635253 0.008698432552177603
1676 2.32126373545159e-12 0.002443397324892901 0.008696870534291478
1677 2.317602751784545e-12 0.0024415888100433724 0.008695310760676053
1678 2.313952575463591e-12 0.0024397823161232514 0.008693753225954209
1679 2.3103131680640662e-12 0.0024379778402837927 0.008692197924764647
1680 2.306684491313865e-12 0.0024361753796809564 0.008690644851761836
1681 2.3030665070927795e-12 0.0024343749314754033 0.008689094001615952
1682 2.2994591774318366e-12 0.0024325764928324824 0.008687545369012829
1683 2.2958624645126404e-12 0.002430780060922224 0.008685998948653897
1684 2.292276330666724e-12 0.0024289856329193314 0.008684454735256137
1685 2.2887007383748866e-12 0.00242719320600317 0.00868291272355201
1686 2.28513565026656e-12 0.0024254027773577607 0.008681372908289419
1687 2.281581029119157e-12 0.0024236143441717707 0.00867983528423165
1688 2.2780368378574273e-12 0.0024218279036385044 0.008678299846157311
1689 2.2745030395528246e-12 0.002420043452955895 0.008676766588860284
1690 2.270979597422866e-12 0.0024182609893264964 0.008675235507149671
1691 2.267466474830503e-12 0.0024164805099574724 0.008673706595849739
1692 2.2639636352834904e-12 0.0024147020120605916 0.00867217984979987
1693 2.2604710424337605e-12 0.0024129254928522163 0.008670655263854504
1694 2.2569886600767963e-12 0.002411150949553295 0.008669132832883085
1695 2.253516452151015e-12 0.002409378379389352 0.008667612551770018
1696 2.250054382737147e-12 0.0024076077795904833 0.008666094415414605
1697 2.246602416057622e-12 0.0024058391473913425 0.008664578418730997
1698 2.2431605164759557e-12 0.0024040724800311357 0.008663064556648146
1699 2.2397286484961435e-12 0.002402307774753613 0.008661552824109749
1700 2.2363067767620518e-12 0.002400545028807059 0.0086600432160742
1701 2.232894866056814e-12 0.0023987842394442853 0.008658535727514531
1702 2.2294928813022294e-12 0.0023970254039226207 0.00865703035341837
1703 2.2261007875581692e-12 0.0023952685195039037 0.00865552708878789
1704 2.222718550021976e-12 0.002393513583454475 0.008654025928639746
1705 2.2193461340278747e-12 0.002391760593045168 0.00865252686800504
1706 2.2159835050463817e-12 0.0023900095455512992 0.008651029901929261
1707 2.212630628683719e-12 0.0023882604382526643 0.00864953502547224
1708 2.2092874706812306e-12 0.002386513268433524 0.0086480422337081
1709 2.205953996914797e-12 0.002384768033382601 0.008646551521725197
1710 2.2026301733942623e-12 0.002383024730393068 0.008645062884626086
1711 2.1993159662628535e-12 0.0023812833567625415 0.008643576317527461
1712 2.196011341796611e-12 0.0023795439097930725 0.008642091815560108
1713 2.1927162664038153e-12 0.0023778063867911396 0.008640609373868858
1714 2.1894307066244193e-12 0.0023760707850676395 0.008639128987612536
1715 2.1861546291294853e-12 0.0023743371019378785 0.008637650651963919
1716 2.182888000720617e-12 0.002372605334721566 0.008636174362109674
1717 2.1796307883294066e-12 0.002370875480742805 0.008634700113250324
1718 2.1763829590168722e-12 0.0023691475373300856 0.008633227900600195
1719 2.1731444799729056e-12 0.002367421501816274 0.008631757719387368
1720 2.169915318515716e-12 0.0023656973715386067 0.008630289564853628
1721 2.166695442091286e-12 0.0023639751438386818 0.008628823432254426
1722 2.163484818272821e-12 0.002362254816062452 0.008627359316858822
1723 2.1602834147602045e-12 0.002360536385560214 0.008625897213949442
1724 2.1570911993794545e-12 0.0023588198496866026 0.008624437118822433
1725 2.1539081400821895e-12 0.0023571052058005823 0.008622979026787417
1726 2.1507342049450865e-12 0.002355392451265439 0.00862152293316744
1727 2.1475693621693474e-12 0.002353681583448772 0.00862006883329893
1728 2.1444135800801675e-12 0.0023519725997224864 0.008618616722531648
1729 2.1412668271262048e-12 0.0023502654974627843 0.008617166596228645
1730 2.1381290718790546e-12 0.0023485602740501584 0.008615718449766215
1731 2.1350002830327237e-12 0.002346856926869382 0.008614272278533851
1732 2.1318804294031065e-12 0.002345155453309504 0.008612828077934195
1733 2.1287694799274674e-12 0.0023434558507638373 0.008611385843383
1734 2.125667403663924e-12 0.002341758116629954 0.008609945570309082
1735 2.1225741697909285e-12 0.002340062248309677 0.008608507254154272
1736 2.1194897476067566e-12 0.0023383682432090705 0.008607070890373375
1737 2.116414106528998e-12 0.0023366760987384334 0.008605636474434129
1738 2.113347216094048e-12 0.0023349858123122924 0.008604204001817151
1739 2.1102890459566016e-12 0.002333297381349393 0.008602773468015903
1740 2.10723956588915e-12 0.002331610803272691 0.008601344868536644
1741 2.1041987457814798e-12 0.002329926075509348 0.008599918198898385
1742 2.101166555640173e-12 0.0023282431954907185 0.008598493454632847
1743 2.098142965588114e-12 0.0023265621606523472 0.00859707063128442
1744 2.0951279458639893e-12 0.002324882968433959 0.008595649724410116
1745 2.092121466821803e-12 0.0023232056162794503 0.008594230729579525
1746 2.0891234989303827e-12 0.002321530101636884 0.00859281364237478
1747 2.086134012772892e-12 0.002319856421958479 0.008591398458390506
1748 2.083152979046348e-12 0.0023181845747006053 0.008589985173233783
1749 2.080180368561137e-12 0.002316514557323775 0.0085885737825241
1750 2.077216152240533e-12 0.002314846367292633 0.008587164281893316
1751 2.0742603011202197e-12 0.0023131800020759533 0.008585756666985614
1752 2.0713127863478145e-12 0.002311515459146628 0.008584350933457465
1753 2.0683735791823973e-12 0.0023098527359816617 0.008582947076977581
1754 2.0654426509940312e-12 0.0023081918300621625 0.008581545093226877
1755 2.062519973263302e-12 0.002306532738873336 0.008580144977898429
1756 2.059605517580844e-12 0.0023048754599044765 0.008578746726697431
1757 2.056699255646876e-12 0.002303219990648961 0.008577350335341157
1758 2.0538011592707384e-12 0.002301566328604239 0.008575955799558915
1759 2.0509112003704352e-12 0.0022999144712718285 0.008574563115092018
1760 2.0480293509721688e-12 0.0022982644161573065 0.008573172277693726
1761 2.045155583209886e-12 0.0022966161607703007 0.008571783283129221
1762 2.042289869324827e-12 0.002294969702624485 0.008570396127175561
1763 2.0394321816650667e-12 0.00229332503923757 0.008569010805621639
1764 2.0365824926850666e-12 0.0022916821681312947 0.008567627314268146
1765 2.033740774945225e-12 0.002290041086831422 0.008566245648927526
1766 2.030907001111433e-12 0.0022884017928677287 0.008564865805423946
1767 2.0280811439546255e-12 0.002286764283774 0.008563487779593244
1768 2.025263176350343e-12 0.002285128557088021 0.0085621115672829
1769 2.0224530712782906e-12 0.0022834946103515697 0.008560737164351996
1770 2.019650801821897e-12 0.00228186244111041 0.008559364566671172
1771 2.01685634116788e-12 0.002280232046914284 0.008557993770122589
1772 2.01406966260581e-12 0.002278603425316906 0.008556624770599893
1773 2.0112907395276806e-12 0.002276976573875953 0.008555257564008175
1774 2.008519545427474e-12 0.0022753514901530576 0.008553892146263932
1775 2.0057560539007377e-12 0.0022737281717138047 0.00855252851329503
1776 2.003000238644153e-12 0.0022721066161277195 0.008551166661040666
1777 2.0002520734551106e-12 0.002270486820968262 0.008549806585451325
1778 1.9975115322312918e-12 0.0022688687838128218 0.008548448282488753
1779 1.9947785889702454e-12 0.0022672525022427075 0.008547091748125912
1780 1.992053217768966e-12 0.0022656379738431416 0.00854573697834694
1781 1.989335392823483e-12 0.002264025196203253 0.008544383969147125
1782 1.9866250884284375e-12 0.0022624141669160707 0.008543032716532851
1783 1.983922278976679e-12 0.0022608048835785145 0.008541683216521581
1784 1.9812269389588427e-12 0.0022591973437913904 0.008540335465141801
1785 1.9785390429629508e-12 0.002257591545159382 0.008538989458432998
1786 1.9758585656739986e-12 0.002255987485291043 0.008537645192445617
1787 1.973185481873549e-12 0.0022543851617987934 0.00853630266324102
1788 1.970519766439328e-12 0.0022527845722989073 0.008534961866891459
1789 1.967861394344829e-12 0.00225118571441151 0.008533622799480037
1790 1.965210340658904e-12 0.0022495885857605697 0.008532285457100669
1791 1.9625665805453686e-12 0.0022479931839738893 0.008530949835858047
1792 1.959930089262607e-12 0.002246399506683102 0.008529615931867608
1793 1.9573008421631756e-12 0.002244807551523663 0.008528283741255494
1794 1.954678814693409e-12 0.00224321731613484 0.008526953260158518
1795 1.9520639823930305e-12 0.002241628798159712 0.008525624484724131
1796 1.9494563208947603e-12 0.0022400419952451566 0.008524297411110382
1797 1.9468558059239303e-12 0.0022384569050418472 0.008522972035485889
1798 1.9442624132980974e-12 0.0022368735252042433 0.0085216483540298
1799 1.941676118926658e-12 0.002235291853390586 0.00852032636293176
1800 1.9390968988104625e-12 0.0022337118872628884 0.00851900605839187
1801 1.9365247290414427e-12 0.0022321336244869316 0.008517687436620666
1802 1.9339595858022253e-12 0.002230557062732256 0.008516370493839073
1803 1.9314014453657595e-12 0.0022289821996721547 0.008515055226278375
1804 1.928850284094936e-12 0.002227409032983668 0.00851374163018018
1805 1.9263060784422187e-12 0.002225837560347575 0.008512429701796389
1806 1.9237688049492685e-12 0.002224267779448387 0.008511119437389157
1807 1.921238440246574e-12 0.0022226996879743427 0.008509810833230866
1808 1.918714961053082e-12 0.0022211332836173984 0.008508503885604082
1809 1.91619834417583e-12 0.0022195685640732233 0.008507198590801531
1810 1.913688566509581e-12 0.0022180055270411927 0.00850589494512606
1811 1.911185605036461e-12 0.00221644417022438 0.008504592944890609
1812 1.9086894368255947e-12 0.0022148844913295507 0.00850329258641817
1813 1.9062000390327436e-12 0.0022133264880671573 0.008501993866041762
1814 1.9037173888999503e-12 0.00221177015815133 0.008500696780104395
1815 1.901241463755178e-12 0.0022102154992998716 0.008499401324959034
1816 1.8987722410119545e-12 0.00220866250923425 0.008498107496968572
1817 1.8963096981690222e-12 0.0022071111856795927 0.008496815292505795
1818 1.8938538128099805e-12 0.0022055615263646793 0.008495524707953351
1819 1.891404562602936e-12 0.0022040135290219347 0.008494235739703716
1820 1.888961925300153e-12 0.0022024671913874233 0.008492948384159161
1821 1.8865258787377066e-12 0.002200922511200842 0.008491662637731724
1822 1.884096400835137e-12 0.0021993794862055142 0.008490378496843176
1823 1.881673469595101e-12 0.0021978381141483814 0.00848909595792499
1824 1.8792570631030297e-12 0.0021962983927799992 0.008487815017418304
1825 1.8768471595267914e-12 0.002194760319854529 0.0084865356717739
1826 1.8744437371163457e-12 0.0021932238931297327 0.008485257917452168
1827 1.8720467742034057e-12 0.0021916891103669644 0.008483981750923067
1828 1.8696562492011037e-12 0.0021901559693311657 0.008482707168666106
1829 1.8672721406036515e-12 0.0021886244677908587 0.008481434167170307
1830 1.8648944269860092e-12 0.002187094603518139 0.008480162742934172
1831 1.862523087003552e-12 0.0021855663742886707 0.008478892892465659
1832 1.860158099391738e-12 0.002184039777881677 0.008477624612282146
1833 1.8577994429657773e-12 0.0021825148120799376 0.008476357898910401
1834 1.8554470966203073e-12 0.002180991474669779 0.008475092748886555
1835 1.8531010393290644e-12 0.00217946976344107 0.00847382915875607
1836 1.8507612501445547e-12 0.002177949676187216 0.008472567125073702
1837 1.8484277081977366e-12 0.002176431210705149 0.008471306644403485
1838 1.846100392697694e-12 0.0021749143647953263 0.00847004771331869
1839 1.8437792829313143e-12 0.0021733991362617197 0.008468790328401796
1840 1.8414643582629743e-12 0.002171885522911811 0.008467534486244467
1841 1.8391555981342145e-12 0.002170373522556587 0.008466280183447514
1842 1.8368529820634296e-12 0.002168863133010531 0.008465027416620873
1843 1.8345564896455496e-12 0.002167354352091617 0.008463776182383573
1844 1.832266100551726e-12 0.0021658471776213046 0.008462526477363704
1845 1.8299817945290174e-12 0.002164341607424532 0.00846127829819839
1846 1.827703551400082e-12 0.0021628376393297085 0.008460031641533762
1847 1.825431351062864e-12 0.0021613352711687107 0.00845878650402492
1848 1.8231651734902886e-12 0.0021598345007768738 0.00845754288233592
1849 1.820904998729955e-12 0.002158335325992988 0.008456300773139731
1850 1.8186508069038285e-12 0.0021568377446592895 0.008455060173118218
1851 1.8164025782079335e-12 0.0021553417546214563 0.008453821078962098
1852 1.8141602929120583e-12 0.0021538473537286015 0.008452583487370926
1853 1.8119239313594468e-12 0.002152354539833266 0.008451347395053065
1854 1.8096934739665014e-12 0.002150863310791415 0.008450112798725647
1855 1.8074689012224824e-12 0.002149373664462429 0.008448879695114559
1856 1.8052501936892106e-12 0.002147885598709099 0.008447648080954403
1857 1.8030373320007719e-12 0.00214639911139762 0.008446417952988478
1858 1.8008302968632242e-12 0.002144914200397586 0.008445189307968747
1859 1.798629069054297e-12 0.0021434308635819824 0.008443962142655807
1860 1.7964336294231047e-12 0.0021419490988271806 0.008442736453818865
1861 1.7942439588898568e-12 0.0021404689040129318 0.008441512238235718
1862 1.792060038445563e-12 0.0021389902770223615 0.008440289492692708
1863 1.789881849151745e-12 0.0021375132157419622 0.008439068213984708
1864 1.7877093721401544e-12 0.002136037718061589 0.008437848398915091
1865 1.7855425886124811e-12 0.0021345637818744505 0.008436630044295707
1866 1.7833814798400733e-12 0.0021330914050771083 0.008435413146946846
1867 1.781226027163649e-12 0.002131620585569465 0.008434197703697223
1868 1.7790762119930182e-12 0.0021301513212547626 0.008432983711383943
1869 1.7769320158067998e-12 0.0021286836100395737 0.008431771166852479
1870 1.774793420152142e-12 0.0021272174498337968 0.008430560066956643
1871 1.7726604066444422e-12 0.0021257528385506506 0.008429350408558559
1872 1.7705329569670731e-12 0.0021242897741066678 0.008428142188528637
1873 1.768411052871105e-12 0.002122828254421688 0.00842693540374555
1874 1.7662946761750295e-12 0.0021213682774188533 0.008425730051096206
1875 1.7641838087644891e-12 0.002119909841024602 0.00842452612747572
1876 1.7620784325920014e-12 0.0021184529431686632 0.00842332362978739
1877 1.7599785296766884e-12 0.0021169975817840487 0.008422122554942669
1878 1.7578840821040106e-12 0.00211554375480705 0.008420922899861143
1879 1.7557950720254915e-12 0.0021140914601772308 0.008419724661470502
1880 1.7537114816584544e-12 0.0021126406958374214 0.008418527836706513
1881 1.751633293285755e-12 0.002111191459733713 0.008417332422513003
1882 1.7495604892555151e-12 0.0021097437498154518 0.008416138415841823
1883 1.74749305198086e-12 0.0021082975640352337 0.008414945813652827
1884 1.7454309639396549e-12 0.002106852900348897 0.008413754612913852
1885 1.7433742076742425e-12 0.0021054097567155196 0.008412564810600685
1886 1.7413227657911815e-12 0.002103968131097409 0.00841137640369704
1887 1.7392766209609874e-12 0.002102528021460099 0.008410189389194533
1888 1.7372357559178774e-12 0.0021010894257723458 0.008409003764092662
1889 1.735200153459509e-12 0.002099652342006118 0.008407819525398779
1890 1.7331697964467252e-12 0.002098216768136594 0.008406636670128061
1891 1.731144667803299e-12 0.002096782702142155 0.008405455195303491
1892 1.7291247505156794e-12 0.0020953501420043798 0.008404275097955832
1893 1.7271100276327421e-12 0.002093919085708039 0.008403096375123603
1894 1.7251004822655319e-12 0.0020924895312410883 0.008401919023853054
1895 1.723096097587016e-12 0.0020910614765946656 0.00840074304119814
1896 1.7210968568318327e-12 0.0020896349197630816 0.008399568424220504
1897 1.7191027432960463e-12 0.002088209858743817 0.008398395169989442
1898 1.717113740336893e-12 0.0020867862915375157 0.008397223275581888
1899 1.715129831372541e-12 0.0020853642161479786 0.008396052738082384
1900 1.7131509998818436e-12 0.0020839436305821603 0.008394883554583064
1901 1.7111772294040942e-12 0.00208252453285016 0.008393715722183623
1902 1.7092085035387825e-12 0.0020811069209652187 0.008392549237991296
1903 1.7072448059453557e-12 0.0020796907929437132 0.008391384099120835
1904 1.7052861203429728e-12 0.0020782761468051488 0.008390220302694484
1905 1.7033324305102697e-12 0.002076862980572156 0.008389057845841959
1906 1.7013837202851166e-12 0.0020754512922704837 0.00838789672570042
1907 1.699439973564382e-12 0.002074041079928993 0.008386736939414453
1908 1.6975011743036947e-12 0.0020726323415796535 0.00838557848413604
1909 1.695567306517211e-12 0.0020712250752575366 0.008384421357024545
1910 1.693638354277375e-12 0.0020698192790008095 0.008383265555246683
1911 1.6917143017146904e-12 0.0020684149508507312 0.008382111075976502
1912 1.6897951330174848e-12 0.0020670120888516457 0.008380957916395362
1913 1.6878808324316751e-12 0.0020656106910509767 0.008379806073691902
1914 1.6859713842605442e-12 0.0020642107554992234 0.008378655545062029
1915 1.6840667728645049e-12 0.0020628122802499524 0.008377506327708891
1916 1.6821669826608742e-12 0.002061415263359796 0.008376358418842853
1917 1.6802719981236462e-12 0.0020600197028884425 0.00837521181568148
1918 1.6783818037832616e-12 0.002058625596898635 0.008374066515449504
1919 1.6764963842263874e-12 0.002057232943456162 0.008372922515378816
1920 1.6746157240956876e-12 0.0020558417406298557 0.008371779812708433
1921 1.6727398080896025e-12 0.0020544519864915834 0.008370638404684482
1922 1.6708686209621242e-12 0.0020530636791162445 0.008369498288560174
1923 1.6690021475225742e-12 0.0020516768165817633 0.008368359461595783
1924 1.6671403726353838e-12 0.002050291396969085 0.008367221921058626
1925 1.6652832812198756e-12 0.002048907418362169 0.008366085664223043
1926 1.663430858250041e-12 0.002047524878847986 0.008364950688370369
1927 1.6615830887543257e-12 0.0020461437765165093 0.00836381699078892
1928 1.6597399578154102e-12 0.0020447641094607123 0.008362684568773962
1929 1.6579014505699956e-12 0.002043385875776562 0.008361553419627705
1930 1.656067552208586e-12 0.0020420090735630133 0.008360423540659263
1931 1.6542382479752762e-12 0.002040633700922005 0.008359294929184646
1932 1.6524135231675383e-12 0.0020392597559584533 0.008358167582526733
1933 1.6505933631360082e-12 0.002037887236780246 0.008357041498015257
1934 1.6487777532842747e-12 0.00203651614149824 0.008355916672986772
1935 1.646966679068669e-12 0.002035146468226253 0.008354793104784647
1936 1.6451601259980545e-12 0.00203377821508106 0.008353670790759033
1937 1.6433580796336205e-12 0.0020324113801823878 0.008352549728266852
1938 1.641560525588671e-12 0.0020310459616529088 0.008351429914671768
1939 1.6397674495284163e-12 0.002029681957618236 0.008350311347344166
1940 1.637978837169774e-12 0.002028319366206921 0.008349194023661143
1941 1.6361946742811572e-12 0.0020269581855504428 0.008348077941006475
1942 1.6344149466822738e-12 0.002025598413783208 0.008346963096770603
1943 1.6326396402439202e-12 0.002024240049042544 0.008345849488350609
1944 1.630868740887782e-12 0.0020228830894686916 0.0083447371131502
1945 1.629102234586228e-12 0.002021527533204803 0.008343625968579684
1946 1.6273401073621147e-12 0.0020201733783969354 0.008342516052055951
1947 1.6255823452885814e-12 0.0020188206231940447 0.008341407361002454
1948 1.6238289344888537e-12 0.0020174692657479822 0.008340299892849186
1949 1.6220798611360478e-12 0.0020161193042134897 0.008339193645032668
1950 1.6203351114529668e-12 0.002014770736748192 0.00833808861499592
1951 1.6185946717119087e-12 0.0020134235615125932 0.008336984800188442
1952 1.61685852823447e-12 0.0020120777766700734 0.008335882198066203
1953 1.6151266673913499e-12 0.002010733380386881 0.008334780806091612
1954 1.6133990756021566e-12 0.002009390370832128 0.008333680621733501
1955 1.6116757393352151e-12 0.002008048746177786 0.00833258164246711
1956 1.609956645107373e-12 0.0020067085045986804 0.008331483865774059
1957 1.6082417794838103e-12 0.0020053696442724864 0.008330387289142338
1958 1.60653112907785e-12 0.002004032163379723 0.008329291910066284
1959 1.6048246805507623e-12 0.0020026960601037475 0.008328197726046553
1960 1.6031224206115854e-12 0.0020013613326307516 0.008327104734590121
1961 1.6014243360169285e-12 0.002000027979149757 0.008326012933210246
1962 1.5997304135707868e-12 0.001998695997852608 0.008324922319426454
1963 1.5980406401243562e-12 0.001997365386933968 0.008323832890764526
1964 1.5963550025758483e-12 0.001996036144591316 0.008322744644756476
1965 1.5946734878703022e-12 0.0019947082690249386 0.008321657578940527
1966 1.5929960829993995e-12 0.0019933817584379273 0.008320571690861098
1967 1.5913227750012877e-12 0.001992056611036173 0.008319486978068787
1968 1.5896535509603906e-12 0.0019907328250283606 0.008318403438120346
1969 1.5879883980072277e-12 0.0019894103986259648 0.008317321068578666
1970 1.5863273033182342e-12 0.001988089330043244 0.00831623986701276
1971 1.5846702541155807e-12 0.001986769617497237 0.00831515983099774
1972 1.5830172376669942e-12 0.0019854512592077573 0.008314080958114806
1973 1.581368241285576e-12 0.001984134253397388 0.008313003245951217
1974 1.579723252329628e-12 0.0019828185982914766 0.008311926692100286
1975 1.5780822582024703e-12 0.001981504292118132 0.008310851294161346
1976 1.5764452463522713e-12 0.0019801913331082177 0.00830977704973975
1977 1.5748122042718651e-12 0.0019788797194953476 0.008308703956446837
1978 1.5731831194985818e-12 0.0019775694495158818 0.008307632011899926
1979 1.571557979614067e-12 0.0019762605214089196 0.008306561213722287
1980 1.569936772244116e-12 0.0019749529334162977 0.008305491559543134
1981 1.5683194850584949e-12 0.0019736466837825843 0.008304423046997599
1982 1.5667061057707699e-12 0.0019723417707550725 0.008303355673726717
1983 1.5650966221381382e-12 0.001971038192583778 0.008302289437377413
1984 1.5634910219612545e-12 0.0019697359475214335 0.008301224335602476
1985 1.5618892930840644e-12 0.001968435033823483 0.00830016036606055
1986 1.5602914233936282e-12 0.001967135449748078 0.008299097526416107
1987 1.5586974008199619e-12 0.0019658371935560724 0.008298035814339438
1988 1.557107213335862e-12 0.001964540263511019 0.008296975227506633
1989 1.555520848956743e-12 0.001963244657879162 0.008295915763599561
1990 1.5539382957404665e-12 0.0019619503749294357 0.008294857420305855
1991 1.55235954178718e-12 0.001960657412933456 0.008293800195318897
1992 1.5507845752391495e-12 0.001959365770165519 0.008292744086337796
1993 1.5492133842805987e-12 0.0019580754449025958 0.008291689091067377
1994 1.547645957137538e-12 0.0019567864354243254 0.008290635207218159
1995 1.546082282077608e-12 0.0019554987400130126 0.008289582432506337
1996 1.5445223474099165e-12 0.0019542123569536224 0.00828853076465377
1997 1.5429661414848758e-12 0.0019529272845337747 0.008287480201387965
1998 1.5414136526940405e-12 0.001951643521043741 0.008286430740442052
1999 1.5398648694699513e-12 0.0019503610647764388 0.008285382379554777
2000 1.5383197802859712e-12 0.0019490799140274271 0.008284335116470478
2001 1.53677837365613e-12 0.0019478000670949027 0.008283288948939071
2002 1.535240638134965e-12 0.001946521522279694 0.008282243874716037
2003 1.5337065623173629e-12 0.0019452442778852572 0.008281199891562402
2004 1.5321761348384048e-12 0.0019439683322176723 0.008280156997244718
2005 1.5306493443732064e-12 0.0019426936835856372 0.008279115189535051
2006 1.5291261796367674e-12 0.0019414203303004644 0.008278074466210964
2007 1.5276066293838121e-12 0.0019401482706760751 0.008277034825055499
2008 1.5260906824086403e-12 0.0019388775030289968 0.008275996263857163
2009 1.524578327544968e-12 0.0019376080256783557 0.00827495878040991
2010 1.5230695536657802e-12 0.001936339836945875 0.008273922372513126
2011 1.521564349683174e-12 0.001935072935155869 0.008272887037971613
2012 1.5200627045482084e-12 0.0019338073186352378 0.008271852774595571
2013 1.5185646072507556e-12 0.001932542985713465 0.008270819580200586
2014 1.5170700468193505e-12 0.0019312799347226118 0.008269787452607612
2015 1.515579012321035e-12 0.0019300181639973115 0.008268756389642952
2016 1.5140914928612184e-12 0.0019287576718747675 0.00826772638913825
2017 1.512607477583521e-12 0.0019274984566947464 0.008266697448930469
2018 1.5111269556696293e-12 0.001926240516799575 0.008265669566861873
2019 1.5096499163391505e-12 0.0019249838505341356 0.008264642740780022
2020 1.508176348849465e-12 0.0019237284562458614 0.008263616968537746
2021 1.506706242495578e-12 0.0019224743322847316 0.008262592247993136
2022 1.5052395866099776e-12 0.0019212214770032677 0.008261568577009524
2023 1.5037763705624864e-12 0.0019199698887565283 0.00826054595345547
2024 1.5023165837601222e-12 0.001918719565902106 0.008259524375204748
2025 1.5008602156469487e-12 0.001917470506800121 0.008258503840136327
2026 1.4994072557039388e-12 0.0019162227098132188 0.00825748434613436
2027 1.4979576934488282e-12 0.0019149761733065645 0.008256465891088166
2028 1.4965115184359726e-12 0.0019137308956478382 0.008255448472892214
2029 1.4950687202562108e-12 0.0019124868752072315 0.008254432089446111
2030 1.4936292885367228e-12 0.001911244110357443 0.008253416738654588
2031 1.4921932129408874e-12 0.0019100025994736734 0.00825240241842748
2032 1.4907604831681449e-12 0.0019087623409336217 0.008251389126679715
2033 1.4893310889538569e-12 0.0019075233331174802 0.008250376861331293
2034 1.4879050200691724e-12 0.001906285574407931 0.008249365620307285
2035 1.4864822663208846e-12 0.0019050490631901409 0.008248355401537804
2036 1.4850628175512965e-12 0.0019038137978517574 0.008247346202957995
2037 1.4836466636380835e-12 0.0019025797767829047 0.008246338022508024
2038 1.482233794494159e-12 0.0019013469983761788 0.008245330858133056
2039 1.4808242000675396e-12 0.0019001154610266433 0.008244324707783253
2040 1.4794178703412067e-12 0.001898885163131826 0.008243319569413743
2041 1.4780147953329755e-12 0.0018976561030917135 0.008242315440984617
2042 1.4766149650953595e-12 0.001896428279308747 0.008241312320460912
2043 1.4752183697154417e-12 0.001895201690187819 0.008240310205812599
2044 1.4738249993147345e-12 0.001893976334136268 0.008239309095014559
2045 1.472434844049054e-12 0.001892752209563875 0.008238308986046581
2046 1.4710478941083872e-12 0.001891529314882859 0.008237309876893343
2047 1.4696641397167576e-12 0.001890307648507872 0.008236311765544391
2048 1.4682835711321014e-12 0.0018890872088559959 0.00823531464999414
2049 1.4669061786461304e-12 0.0018878679943467383 0.008234318528241844
2050 1.4655319525842092e-12 0.001886650003402027 0.008233323398291591
2051 1.4641608833052217e-12 0.0018854332344462074 0.00823232925815229
2052 1.4627929612014468e-12 0.0018842176859060374 0.00823133610583765
2053 1.461428176698426e-12 0.0018830033562106832 0.008230343939366173
2054 1.4600665202548417e-12 0.001881790243791715 0.008229352756761137
2055 1.458707982362386e-12 0.0018805783470831037 0.008228362556050582
2056 1.4573525535456391e-12 0.0018793676645212161 0.0082273733352673
2057 1.4560002243619382e-12 0.0018781581945448104 0.008226385092448813
2058 1.4546509854012566e-12 0.0018769499355950328 0.008225397825637368
2059 1.4533048272860803e-12 0.0018757428861154132 0.008224411532879922
2060 1.4519617406712778e-12 0.0018745370445518604 0.008223426212228121
2061 1.4506217162439844e-12 0.001873332409352659 0.008222441861738298
2062 1.4492847447234744e-12 0.0018721289789684647 0.00822145847947145
2063 1.447950816861037e-12 0.0018709267518522998 0.008220476063493227
2064 1.446619923439861e-12 0.0018697257264595499 0.008219494611873924
2065 1.4452920552749081e-12 0.0018685259012479597 0.008218514122688462
2066 1.4439672032127913e-12 0.0018673272746776283 0.008217534594016371
2067 1.4426453581316582e-12 0.0018661298452110056 0.00821655602394179
2068 1.4413265109410712e-12 0.0018649336113128884 0.008215578410553441
2069 1.4400106525818827e-12 0.001863738571450416 0.008214601751944623
2070 1.4386977740261217e-12 0.0018625447240930662 0.008213626046213195
2071 1.4373878662768721e-12 0.0018613520677126512 0.008212651291461563
2072 1.4360809203681565e-12 0.001860160600783314 0.00821167748579667
2073 1.4347769273648176e-12 0.0018589703217815237 0.008210704627329984
2074 1.4334758783624027e-12 0.0018577812291860718 0.008209732714177478
2075 1.4321777644870453e-12 0.0018565933214780685 0.008208761744459626
2076 1.4308825768953502e-12 0.0018554065971409385 0.008207791716301382
2077 1.4295903067742776e-12 0.0018542210546604162 0.008206822627832172
2078 1.4283009453410284e-12 0.001853036692524543 0.008205854477185885
2079 1.4270144838429293e-12 0.001851853509223663 0.008204887262500848
2080 1.4257309135573185e-12 0.0018506715032504178 0.008203920981919828
2081 1.4244502257914313e-12 0.0018494906730997444 0.008202955633590006
2082 1.423172411882288e-12 0.0018483110172688698 0.008201991215662974
2083 1.4218974631965826e-12 0.001847132534257308 0.008201027726294718
2084 1.420625371130568e-12 0.001845955222566855 0.00820006516364561
2085 1.4193561271099442e-12 0.0018447790807015862 0.008199103525880389
2086 1.4180897225897483e-12 0.0018436041071678516 0.00819814281116815
2087 1.4168261490542429e-12 0.0018424303004742717 0.008197183017682337
2088 1.4155653980168082e-12 0.0018412576591317342 0.008196224143600727
2089 1.414307461019825e-12 0.0018400861816533895 0.008195266187105414
2090 1.4130523296345743e-12 0.0018389158665546475 0.008194309146382805
2091 1.411799995461122e-12 0.001837746712353173 0.008193353019623602
2092 1.410550450128213e-12 0.0018365787175688827 0.00819239780502279
2093 1.4093036852931607e-12 0.00183541188072394 0.008191443500779627
2094 1.4080596926417413e-12 0.0018342462003427527 0.00819049010509763
2095 1.406818463888086e-12 0.0018330816749519679 0.008189537616184564
2096 1.405579990774574e-12 0.0018319183030804681 0.008188586032252431
2097 1.4043442650717258e-12 0.0018307560832593688 0.008187635351517456
2098 1.4031112785780972e-12 0.001829595014022013 0.008186685572200075
2099 1.401881023120174e-12 0.001828435093903968 0.008185736692524924
2100 1.4006534905522679e-12 0.0018272763214430218 0.00818478871072083
2101 1.3994286727564118e-12 0.0018261186951791797 0.008183841625020796
2102 1.3982065616422513e-12 0.001824962213654659 0.008182895433661987
2103 1.3969871491469454e-12 0.0018238068754138862 0.008181950134885721
2104 1.3957704272350637e-12 0.0018226526790034937 0.00818100572693746
2105 1.3945563878984785e-12 0.0018214996229723147 0.008180062208066791
2106 1.393345023156268e-12 0.0018203477058713804 0.008179119576527425
2107 1.3921363250546093e-12 0.001819196926253916 0.008178177830577173
2108 1.3909302856666804e-12 0.0018180472826753366 0.008177236968477946
2109 1.3897268970925565e-12 0.001816898773693244 0.008176296988495736
2110 1.3885261514591092e-12 0.0018157513978674226 0.008175357888900605
2111 1.3873280409199082e-12 0.0018146051537598355 0.008174419667966679
2112 1.3861325576551189e-12 0.0018134600399346212 0.008173482323972131
2113 1.384939693871401e-12 0.001812316054958089 0.008172545855199168
2114 1.3837494418018173e-12 0.0018111731973987169 0.008171610259934032
2115 1.3825617937057256e-12 0.0018100314658271459 0.008170675536466974
2116 1.3813767418686828e-12 0.001808890858816178 0.008169741683092247
2117 1.380194278602351e-12 0.0018077513749407712 0.008168808698108102
2118 1.3790143962443941e-12 0.0018066130127780365 0.008167876579816767
2119 1.3778370871583862e-12 0.0018054757709072345 0.008166945326524443
2120 1.3766623437337087e-12 0.0018043396479097704 0.008166014936541288
2121 1.3754901583854584e-12 0.001803204642369192 0.00816508540818141
2122 1.3743205235543495e-12 0.001802070752871185 0.00816415673976285
2123 1.3731534317066207e-12 0.0018009379780035693 0.008163228929607585
2124 1.371988875333933e-12 0.0017998063163562957 0.008162301976041494
2125 1.3708268469532827e-12 0.0017986757665214425 0.00816137587739437
2126 1.3696673391069036e-12 0.0017975463270932107 0.008160450631999895
2127 1.3685103443621696e-12 0.0017964179966679218 0.008159526238195634
2128 1.3673558553115076e-12 0.001795290773844014 0.008158602694323024
2129 1.3662038645722983e-12 0.0017941646572220368 0.008157679998727362
2130 1.3650543647867859e-12 0.0017930396454046496 0.008156758149757797
2131 1.3639073486219873e-12 0.0017919157369966172 0.008155837145767317
2132 1.3627628087695951e-12 0.0017907929306048057 0.00815491698511274
2133 1.3616207379458877e-12 0.0017896712248381798 0.008153997666154695
2134 1.3604811288916397e-12 0.0017885506183077985 0.008153079187257627
2135 1.35934397437203e-12 0.0017874311096268123 0.008152161546789773
2136 1.3582092671765493e-12 0.0017863126974104586 0.00815124474312316
2137 1.3570770001189114e-12 0.0017851953802760587 0.00815032877463359
2138 1.3559471660369622e-12 0.0017840791568430145 0.008149413639700627
2139 1.3548197577925906e-12 0.0017829640257328047 0.008148499336707594
2140 1.3536947682716384e-12 0.0017818499855689809 0.008147585864041556
2141 1.3525721903838138e-12 0.001780737034977164 0.008146673220093315
2142 1.3514520170625984e-12 0.0017796251725850424 0.008145761403257394
2143 1.3503342412651638e-12 0.0017785143970223654 0.008144850411932032
2144 1.3492188559722805e-12 0.0017774047069209426 0.00814394024451917
2145 1.3481058541882316e-12 0.0017762961009146383 0.008143030899424442
2146 1.3469952289407245e-12 0.0017751885776393695 0.008142122375057166
2147 1.3458869732808072e-12 0.0017740821357331014 0.008141214669830333
2148 1.3447810802827771e-12 0.0017729767738358445 0.008140307782160594
2149 1.3436775430440989e-12 0.0017718724905896501 0.008139401710468256
2150 1.342576354685317e-12 0.0017707692846386086 0.008138496453177267
2151 1.3414775083499695e-12 0.0017696671546288444 0.008137592008715205
2152 1.3403809972045053e-12 0.0017685660992085132 0.008136688375513273
2153 1.3392868144381983e-12 0.0017674661170277983 0.008135785552006287
2154 1.338194953263062e-12 0.001766367206738907 0.008134883536632666
2155 1.3371054069137665e-12 0.0017652693669960677 0.008133982327834419
2156 1.3360181686475546e-12 0.0017641725964555259 0.008133081924057138
2157 1.334933231744158e-12 0.001763076893775541 0.00813218232374999
2158 1.333850589505717e-12 0.0017619822576163827 0.008131283525365707
2159 1.3327702352566907e-12 0.001760888686640328 0.008130385527360567
2160 1.3316921623437838e-12 0.0017597961795116574 0.008129488328194398
2161 1.3306163641358587e-12 0.0017587047348966516 0.00812859192633056
2162 1.3295428340238539e-12 0.0017576143514635878 0.008127696320235937
2163 1.3284715654207057e-12 0.001756525027882737 0.008126801508380927
2164 1.3274025517612647e-12 0.0017554367628263596 0.008125907489239435
2165 1.3263357865022144e-12 0.001754349554968703 0.008125014261288858
2166 1.3252712631219942e-12 0.0017532634029859978 0.008124121823010082
2167 1.324208975120715e-12 0.0017521783055564543 0.008123230172887465
2168 1.3231489160200845e-12 0.0017510942613602595 0.008122339309408838
2169 1.3220910793633223e-12 0.0017500112690795732 0.008121449231065484
2170 1.321035458715085e-12 0.0017489293273985252 0.008120559936352136
2171 1.3199820476613845e-12 0.0017478484350032116 0.008119671423766964
2172 1.318930839809511e-12 0.0017467685905816917 0.008118783691811569
2173 1.3178818287879554e-12 0.0017456897928239841 0.00811789673899097
2174 1.3168350082463293e-12 0.0017446120404220643 0.008117010563813597
2175 1.3157903718552903e-12 0.0017435353320698608 0.008116125164791283
2176 1.3147479133064615e-12 0.0017424596664632511 0.008115240540439248
2177 1.3137076263123563e-12 0.0017413850423000604 0.008114356689276098
2178 1.312669504606305e-12 0.001740311458280056 0.008113473609823814
2179 1.3116335419423702e-12 0.0017392389131049458 0.008112591300607737
2180 1.3105997320952788e-12 0.0017381674054783734 0.008111709760156566
2181 1.3095680688603417e-12 0.0017370969341059164 0.008110828987002343
2182 1.3085385460533817e-12 0.001736027497695082 0.008109948979680452
2183 1.3075111575106544e-12 0.0017349590949553041 0.008109069736729597
2184 1.3064858970887779e-12 0.0017338917245979402 0.008108191256691811
2185 1.3054627586646543e-12 0.0017328253853362678 0.008107313538112428
2186 1.3044417361353972e-12 0.0017317600758854816 0.008106436579540086
2187 1.3034228234182583e-12 0.0017306957949626896 0.008105560379526715
2188 1.3024060144505525e-12 0.0017296325412869103 0.008104684936627528
2189 1.3013913031895867e-12 0.0017285703135790694 0.008103810249401013
2190 1.3003786836125825e-12 0.0017275091105619967 0.00810293631640892
2191 1.2993681497166083e-12 0.0017264489309604225 0.008102063136216257
2192 1.2983596955185069e-12 0.0017253897735009748 0.008101190707391284
2193 1.2973533150548152e-12 0.0017243316369121757 0.008100319028505491
2194 1.2963490023817045e-12 0.001723274519924439 0.008099448098133608
2195 1.2953467515748984e-12 0.0017222184212700648 0.008098577914853577
2196 1.2943465567296093e-12 0.0017211633396832398 0.008097708477246562
2197 1.2933484119604596e-12 0.0017201092739000312 0.008096839783896921
2198 1.2923523114014179e-12 0.0017190562226583842 0.008095971833392213
2199 1.291358249205725e-12 0.0017180041846981196 0.008095104624323184
2200 1.290366219545826e-12 0.0017169531587609304 0.008094238155283758
2201 1.2893762166132967e-12 0.0017159031435903776 0.008093372424871027
2202 1.288388234618778e-12 0.0017148541379318886 0.008092507431685245
2203 1.287402267791903e-12 0.0017138061405327528 0.008091643174329819
2204 1.2864183103812303e-12 0.0017127591501421193 0.008090779651411297
2205 1.2854363566541758e-12 0.001711713165510993 0.00808991686153937
2206 1.2844564008969402e-12 0.001710668185392232 0.008089054803326848
2207 1.2834784374144456e-12 0.0017096242085405443 0.008088193475389664
2208 1.2825024605302637e-12 0.0017085812337124845 0.00808733287634686
2209 1.281528464586551e-12 0.0017075392596664514 0.008086473004820583
2210 1.2805564439439792e-12 0.0017064982851626837 0.008085613859436071
2211 1.2795863929816701e-12 0.001705458308963258 0.00808475543882165
2212 1.2786183060971244e-12 0.0017044193298320848 0.008083897741608718
2213 1.2776521777061617e-12 0.0017033813465349066 0.008083040766431751
2214 1.2766880022428475e-12 0.001702344357839293 0.008082184511928277
2215 1.2757257741594303e-12 0.0017013083625146395 0.00808132897673888
2216 1.2747654879262768e-12 0.001700273359332163 0.00808047415950719
2217 1.273807138031804e-12 0.0016992393470648996 0.00807962005887987
2218 1.272850718982415e-12 0.0016982063244877015 0.008078766673506618
2219 1.2718962253024336e-12 0.0016971742903772336 0.008077914002040144
2220 1.2709436515340387e-12 0.0016961432435119701 0.008077062043136175
2221 1.2699929922372002e-12 0.0016951131826721923 0.008076210795453438
2222 1.269044241989617e-12 0.0016940841066399846 0.00807536025765366
2223 1.2680973953866485e-12 0.0016930560141992324 0.008074510428401557
2224 1.2671524470412544e-12 0.0016920289041356185 0.00807366130636482
2225 1.266209391583929e-12 0.0016910027752366204 0.008072812890214115
2226 1.26526822366264e-12 0.001689977626291507 0.008071965178623073
2227 1.2643289379427637e-12 0.0016889534560913357 0.008071118170268283
2228 1.263391529107022e-12 0.0016879302634289495 0.008070271863829278
2229 1.2624559918554221e-12 0.0016869080470989736 0.008069426257988536
2230 1.261522320905189e-12 0.0016858868058978126 0.008068581351431464
2231 1.260590510990711e-12 0.0016848665386236482 0.008067737142846398
2232 1.2596605568634708e-12 0.0016838472440764347 0.008066893630924589
2233 1.2587324532919874e-12 0.0016828289210578974 0.008066050814360196
2234 1.257806195061756e-12 0.0016818115683715292 0.008065208691850284
2235 1.2568817769751835e-12 0.0016807951848225873 0.00806436726209481
2236 1.2559591938515271e-12 0.0016797797692180902 0.008063526523796615
2237 1.255038440526841e-12 0.001678765320366816 0.008062686475661425
2238 1.2541195118539065e-12 0.0016777518370792973 0.008061847116397831
2239 1.2532024027021776e-12 0.0016767393181678202 0.008061008444717292
2240 1.2522871079577183e-12 0.0016757277624464201 0.00806017045933412
2241 1.2513736225231474e-12 0.0016747171687308798 0.00805933315896548
2242 1.250461941317572e-12 0.0016737075358387254 0.008058496542331373
2243 1.2495520592765337e-12 0.001672698862589224 0.008057660608154636
2244 1.248643971351949e-12 0.001671691147803381 0.008056825355160932
2245 1.2477376725120465e-12 0.0016706843903039367 0.008055990782078741
2246 1.2468331577413154e-12 0.0016696785889153641 0.008055156887639359
2247 1.2459304220404408e-12 0.0016686737424638648 0.00805432367057688
2248 1.2450294604262474e-12 0.001667669849777367 0.008053491129628198
2249 1.2441302679316423e-12 0.001666666909685523 0.008052659263532993
2250 1.2432328396055603e-12 0.0016656649210197046 0.00805182807103373
2251 1.2423371705128993e-12 0.0016646638826130023 0.008050997550875644
2252 1.241443255734469e-12 0.001663663793300221 0.008050167701806742
2253 1.2405510903669343e-12 0.0016626646519178774 0.008049338522577788
2254 1.2396606695227537e-12 0.0016616664573041978 0.0080485100119423
2255 1.2387719883301272e-12 0.0016606692082991145 0.008047682168656539
2256 1.2378850419329369e-12 0.0016596729037442626 0.008046854991479505
2257 1.236999825490695e-12 0.0016586775424829788 0.008046028479172932
2258 1.2361163341784832e-12 0.0016576831233602967 0.008045202630501274
2259 1.235234563186899e-12 0.0016566896452229448 0.0080443774442317
2260 1.2343545077220037e-12 0.0016556971069193436 0.008043552919134096
2261 1.2334761630052605e-12 0.001654705507299603 0.008042729053981042
2262 1.232599524273485e-12 0.001653714845215519 0.008041905847547819
2263 1.231724586778788e-12 0.001652725119520571 0.008041083298612393
2264 1.230851345788521e-12 0.0016517363290699193 0.008040261405955412
2265 1.2299797965852228e-12 0.0016507484727204024 0.008039440168360197
2266 1.2291099344665669e-12 0.001649761549330533 0.008038619584612744
2267 1.2282417547453007e-12 0.0016487755577604963 0.008037799653501697
2268 1.227375252749201e-12 0.0016477904968721477 0.008036980373818363
2269 1.2265104238210146e-12 0.0016468063655290085 0.008036161744356689
2270 1.2256472633184061e-12 0.0016458231625962642 0.008035343763913266
2271 1.2247857666139069e-12 0.0016448408869407611 0.008034526431287319
2272 1.223925929094858e-12 0.0016438595374310041 0.00803370974528069
2273 1.2230677461633617e-12 0.0016428791129371536 0.008032893704697848
2274 1.222211213236228e-12 0.0016418996123310232 0.008032078308345873
2275 1.2213563257449204e-12 0.0016409210344860757 0.008031263555034448
2276 1.2205030791355069e-12 0.0016399433782774216 0.008030449443575857
2277 1.2196514688686037e-12 0.001638966642581816 0.008029635972784973
2278 1.2188014904193283e-12 0.0016379908262776556 0.008028823141479255
2279 1.217953139277245e-12 0.0016370159282449762 0.00802801094847874
2280 1.2171064109463157e-12 0.00163604194736545 0.00802719939260604
2281 1.216261300944846e-12 0.0016350688825223824 0.008026388472686326
2282 1.2154178048054385e-12 0.0016340967326007102 0.008025578187547334
2283 1.2145759180749375e-12 0.0016331254964869978 0.008024768536019345
2284 1.2137356363143813e-12 0.0016321551730694355 0.008023959516935188
2285 1.2128969550989518e-12 0.0016311857612378358 0.008023151129130232
2286 1.2120598700179234e-12 0.0016302172598836315 0.008022343371442375
2287 1.2112243766746145e-12 0.0016292496678998725 0.008021536242712042
2288 1.2103904706863374e-12 0.0016282829841812235 0.00802072974178218
2289 1.2095581476843445e-12 0.0016273172076239604 0.008019923867498238
2290 1.208727403313788e-12 0.0016263523371259697 0.008019118618708182
2291 1.2078982332336634e-12 0.0016253883715867431 0.008018313994262474
2292 1.2070706331167612e-12 0.0016244253099073768 0.008017509993014062
2293 1.206244598649623e-12 0.001623463150990568 0.008016706613818392
2294 1.2054201255324868e-12 0.001622501893740613 0.008015903855533382
2295 1.204597209479242e-12 0.0016215415370634026 0.008015101717019421
2296 1.2037758462173816e-12 0.0016205820798664223 0.008014300197139375
2297 1.2029560314879539e-12 0.0016196235210587473 0.008013499294758563
2298 1.2021377610455122e-12 0.0016186658595510406 0.008012699008744763
2299 1.2013210306580709e-12 0.0016177090942555512 0.008011899337968198
2300 1.2005058361070534e-12 0.0016167532240861102 0.008011100281301533
2301 1.199692173187251e-12 0.0016157982479581285 0.00801030183761987
2302 1.1988800377067712e-12 0.001614844164788595 0.008009504005800742
2303 1.1980694254869911e-12 0.0016138909734960726 0.008008706784724103
2304 1.1972603323625122e-12 0.0016129386730006968 0.00800791017327232
2305 1.1964527541811134e-12 0.0016119872622241726 0.008007114170330178
2306 1.1956466868037045e-12 0.0016110367400897717 0.008006318774784861
2307 1.19484212610428e-12 0.0016100871055223303 0.008005523985525955
2308 1.1940390679698733e-12 0.0016091383574482463 0.008004729801445435
2309 1.1932375083005103e-12 0.0016081904947954767 0.008003936221437663
2310 1.192437443009164e-12 0.0016072435164935347 0.008003143244399382
2311 1.1916388680217102e-12 0.0016062974214734879 0.008002350869229707
2312 1.1908417792768804e-12 0.0016053522086679547 0.008001559094830125
2313 1.1900461727262168e-12 0.0016044078770111028 0.008000767920104478
2314 1.189252044334029e-12 0.001603464425438646 0.007999977343958967
2315 1.1884593900773482e-12 0.001602521852887842 0.007999187365302146
2316 1.187668205945881e-12 0.0016015801582974884 0.007998397983044905
2317 1.1868784879419687e-12 0.0016006393406079226 0.007997609196100479
2318 1.1860902320805388e-12 0.0015996993987610177 0.00799682100338443
2319 1.185303434389064e-12 0.00159876033170018 0.007996033403814645
2320 1.1845180909075166e-12 0.0015978221383703467 0.007995246396311334
2321 1.1837341976883265e-12 0.0015968848177179834 0.00799445997979702
2322 1.1829517507963364e-12 0.0015959483686910816 0.007993674153196536
2323 1.182170746308756e-12 0.0015950127902391563 0.007992888915437011
2324 1.1813911803151229e-12 0.0015940780813132427 0.007992104265447874
2325 1.1806130489172584e-12 0.0015931442408658944 0.007991320202160845
2326 1.1798363482292227e-12 0.0015922112678511812 0.007990536724509927
2327 1.1790610743772738e-12 0.0015912791612246856 0.007989753831431403
2328 1.1782872234998234e-12 0.0015903479199435014 0.007988971521863827
2329 1.1775147917473968e-12 0.0015894175429662296 0.007988189794748022
2330 1.1767437752825889e-12 0.001588488029252978 0.007987408649027071
2331 1.1759741702800203e-12 0.0015875593777653569 0.007986628083646311
2332 1.175205972926301e-12 0.001586631587466478 0.007985848097553334
2333 1.1744391794199828e-12 0.0015857046573209508 0.00798506868969797
2334 1.1736737859715212e-12 0.0015847785862948803 0.007984289859032295
2335 1.1729097888032313e-12 0.0015838533733558656 0.00798351160451061
2336 1.1721471841492489e-12 0.0015829290174729962 0.007982733925089448
2337 1.171385968255487e-12 0.0015820055176168498 0.007981956819727562
2338 1.1706261373795976e-12 0.0015810828727594907 0.007981180287385922
2339 1.169867687790928e-12 0.0015801610818744656 0.007980404327027705
2340 1.1691106157704825e-12 0.0015792401439368032 0.007979628937618298
2341 1.1683549176108784e-12 0.00157832005792301 0.007978854118125281
2342 1.1676005896163088e-12 0.0015774008228110693 0.00797807986751843
2343 1.166847628102504e-12 0.0015764824375804377 0.007977306184769712
2344 1.1660960293966863e-12 0.0015755649012120431 0.007976533068853273
2345 1.165345789837533e-12 0.0015746482126882822 0.007975760518745437
2346 1.1645969057751367e-12 0.0015737323709930184 0.0079749885334247
2347 1.1638493735709647e-12 0.0015728173751115787 0.007974217111871724
2348 1.1631031895978209e-12 0.001571903224030752 0.00797344625306933
2349 1.1623583502398056e-12 0.0015709899167387859 0.007972675956002496
2350 1.1616148518922753e-12 0.001570077452225385 0.00797190621965835
2351 1.1608726909618048e-12 0.0015691658294817083 0.00797113704302616
2352 1.1601318638661495e-12 0.001568255047500367 0.00797036842509734
2353 1.1593923670342034e-12 0.0015673451052754216 0.00796960036486543
2354 1.1586541969059631e-12 0.001566436001802379 0.007968832861326101
2355 1.1579173499324911e-12 0.0015655277360781923 0.007968065913477151
2356 1.1571818225758717e-12 0.001564620307101256 0.00796729952031849
2357 1.1564476113091776e-12 0.0015637137138714053 0.007966533680852142
2358 1.155714712616432e-12 0.0015628079553899126 0.007965768394082237
2359 1.1549831229925671e-12 0.0015619030306594857 0.00796500365901501
2360 1.1542528389433895e-12 0.001560998938684265 0.007964239474658786
2361 1.1535238569855406e-12 0.001560095678469822 0.007963475840023986
2362 1.1527961736464626e-12 0.0015591932490231564 0.007962712754123115
2363 1.1520697854643566e-12 0.0015582916493526932 0.00796195021597076
2364 1.151344688988149e-12 0.0015573908784682815 0.00796118822458358
2365 1.150620880777453e-12 0.0015564909353811916 0.00796042677898031
2366 1.1498983574025308e-12 0.0015555918191041118 0.007959665878181744
2367 1.1491771154442594e-12 0.001554693528651148 0.007958905521210738
2368 1.1484571514940906e-12 0.0015537960630378198 0.007958145707092202
2369 1.147738462154019e-12 0.0015528994212810584 0.007957386434853098
2370 1.1470210440365414e-12 0.0015520036023992047 0.00795662770352243
2371 1.146304893764623e-12 0.0015511086054120068 0.007955869512131243
2372 1.1455900079716599e-12 0.0015502144293406182 0.007955111859712613
2373 1.1448763833014447e-12 0.0015493210732075943 0.007954354745301647
2374 1.1441640164081307e-12 0.001548428536036891 0.007953598167935479
2375 1.1434529039561944e-12 0.0015475368168538623 0.007952842126653259
2376 1.1427430426204016e-12 0.0015466459146852578 0.00795208662049615
2377 1.1420344290857719e-12 0.0015457558285592208 0.007951331648507327
2378 1.1413270600475418e-12 0.0015448665575052854 0.007950577209731965
2379 1.1406209322111334e-12 0.0015439781005543748 0.007949823303217243
2380 1.1399160422921138e-12 0.0015430904567387983 0.00794906992801233
2381 1.1392123870161659e-12 0.00154220362509225 0.007948317083168385
2382 1.1385099631190507e-12 0.0015413176046498054 0.007947564767738554
2383 1.137808767346572e-12 0.0015404323944479205 0.007946812980777958
2384 1.1371087964545449e-12 0.0015395479935244281 0.007946061721343696
2385 1.1364100472087588e-12 0.0015386644009185368 0.007945310988494833
2386 1.1357125163849423e-12 0.001537781615670828 0.0079445607812924
2387 1.135016200768734e-12 0.0015368996368232534 0.007943811098799389
2388 1.1343210971556447e-12 0.001536018463419134 0.007943061940080745
2389 1.1336272023510225e-12 0.001535138094503156 0.007942313304203363
2390 1.1329345131700222e-12 0.0015342585291213703 0.007941565190236083
2391 1.132243026437572e-12 0.0015333797663211897 0.007940817597249688
2392 1.1315527389883363e-12 0.0015325018051513862 0.007940070524316894
2393 1.130863647666685e-12 0.0015316246446620892 0.007939323970512346
2394 1.1301757493266612e-12 0.0015307482839047829 0.007938577934912618
2395 1.1294890408319462e-12 0.0015298727219323048 0.007937832416596206
2396 1.1288035190558274e-12 0.0015289979577988429 0.00793708741464352
2397 1.1281191808811645e-12 0.0015281239905599337 0.00793634292813688
2398 1.127436023200358e-12 0.0015272508192724597 0.007935598956160517
2399 1.1267540429153181e-12 0.001526378442994648 0.007934855497800564
2400 1.1260732369374278e-12 0.0015255068607860668 0.007934112552145049
2401 1.1253936021875148e-12 0.0015246360717076244 0.007933370118283893
2402 1.1247151355958172e-12 0.0015237660748215667 0.007932628195308909
2403 1.1240378341019512e-12 0.0015228968691914746 0.007931886782313788
2404 1.1233616946548816e-12 0.0015220284538822622 0.007931145878394105
2405 1.1226867142128871e-12 0.0015211608279601743 0.007930405482647307
2406 1.1220128897435291e-12 0.0015202939904927848 0.007929665594172712
2407 1.1213402182236226e-12 0.001519427940548994 0.007928926212071502
2408 1.1206686966391999e-12 0.0015185626771990267 0.007928187335446719
2409 1.1199983219854844e-12 0.0015176981995144298 0.007927448963403262
2410 1.1193290912668552e-12 0.0015168345065680704 0.00792671109504788
2411 1.118661001496821e-12 0.0015159715974341335 0.007925973729489175
2412 1.1179940496979808e-12 0.0015151094711881197 0.007925236865837581
2413 1.1173282329020017e-12 0.0015142481269068437 0.007924500503205376
2414 1.1166635481495847e-12 0.0015133875636684313 0.007923764640706673
2415 1.1159999924904324e-12 0.0015125277805523177 0.007923029277457413
2416 1.1153375629832189e-12 0.0015116687766392458 0.007922294412575356
2417 1.1146762566955613e-12 0.0015108105510112627 0.007921560045180086
2418 1.1140160707039883e-12 0.001509953102751719 0.007920826174393004
2419 1.1133570020939097e-12 0.0015090964309452666 0.007920092799337319
2420 1.1126990479595875e-12 0.0015082405346778553 0.007919359919138048
2421 1.1120422054041033e-12 0.0015073854130367317 0.00791862753292201
2422 1.111386471539332e-12 0.0015065310651104374 0.007917895639817823
2423 1.110731843485909e-12 0.0015056774899888058 0.007917164238955898
2424 1.1100783183732003e-12 0.0015048246867629608 0.007916433329468432
2425 1.1094258933392752e-12 0.0015039726545253147 0.007915702910489408
2426 1.1087745655308767e-12 0.0015031213923695657 0.007914972981154591
2427 1.1081243321033907e-12 0.0015022708993906958 0.007914243540601522
2428 1.1074751902208168e-12 0.0015014211746849691 0.00791351458796951
2429 1.1068271370557404e-12 0.0015005722173499299 0.007912786122399635
2430 1.1061801697893029e-12 0.0014997240264843993 0.00791205814303474
2431 1.1055342856111742e-12 0.001498876601188475 0.007911330649019426
2432 1.1048894817195194e-12 0.0014980299405635278 0.007910603639500045
2433 1.1042457553209767e-12 0.0014971840437122002 0.007909877113624706
2434 1.103603103630623e-12 0.001496338909738404 0.007909151070543257
2435 1.1029615238719488e-12 0.0014954945377473187 0.00790842550940729
2436 1.1023210132768283e-12 0.0014946509268453886 0.007907700429370137
2437 1.101681569085493e-12 0.0014938080761403216 0.00790697582958686
2438 1.1010431885465026e-12 0.001492965984741087 0.007906251709214253
2439 1.1004058689167128e-12 0.001492124651757913 0.00790552806741083
2440 1.099769607461256e-12 0.0014912840763022853 0.007904804903336834
2441 1.0991344014535047e-12 0.001490444257486944 0.007904082216154214
2442 1.0985002481750495e-12 0.001489605194425883 0.007903360005026639
2443 1.0978671449156692e-12 0.0014887668862343466 0.007902638269119484
2444 1.0972350889733024e-12 0.0014879293320288285 0.007901917007599825
2445 1.0966040776540233e-12 0.0014870925309270692 0.007901196219636444
2446 1.095974108272011e-12 0.0014862564820480543 0.007900475904399814
2447 1.0953451781495233e-12 0.001485421184512012 0.0078997560610621
2448 1.0947172846168707e-12 0.001484586637440412 0.00789903668879716
2449 1.0940904250123858e-12 0.0014837528399559623 0.007898317786780525
2450 1.0934645966824024e-12 0.0014829197911826082 0.007897599354189414
2451 1.0928397969812226e-12 0.0014820874902455295 0.007896881390202719
2452 1.0922160232710953e-12 0.0014812559362711393 0.007896163894001005
2453 1.091593272922184e-12 0.0014804251283870812 0.0078954468647665
2454 1.0909715433125459e-12 0.001479595065722228 0.007894730301683103
2455 1.0903508318280986e-12 0.0014787657474066792 0.00789401420393636
2456 1.089731135862603e-12 0.0014779371725717593 0.007893298570713487
2457 1.089112452817628e-12 0.0014771093403500159 0.00789258340120334
2458 1.0884947801025279e-12 0.0014762822498752173 0.007891868694596424
2459 1.08787811513442e-12 0.001475455900282351 0.007891154450084892
2460 1.0872624553381533e-12 0.001474630290707621 0.007890440666862536
2461 1.086647798146284e-12 0.0014738054202884472 0.00788972734412478
2462 1.086034140999051e-12 0.0014729812881634622 0.007889014481068681
2463 1.0854214813443494e-12 0.0014721578934725095 0.007888302076892924
2464 1.0848098166377048e-12 0.001471335235356642 0.007887590130797819
2465 1.084199144342248e-12 0.0014705133129581196 0.007886878641985291
2466 1.0835894619286893e-12 0.0014696921254204074 0.007886167609658887
2467 1.0829807668752948e-12 0.0014688716718881743 0.007885457033023765
2468 1.0823730566678572e-12 0.00146805195150729 0.007884746911286685
2469 1.0817663287996762e-12 0.001467232963424824 0.007884037243656019
2470 1.081160580771528e-12 0.0014664147067890432 0.007883328029341736
2471 1.0805558100916455e-12 0.00146559718074941 0.007882619267555404
2472 1.0799520142756878e-12 0.0014647803844565802 0.007881910957510178
2473 1.0793491908467212e-12 0.0014639643170624018 0.00788120309842081
2474 1.0787473373351904e-12 0.0014631489777199125 0.00788049568950363
2475 1.0781464512788945e-12 0.001462334365583337 0.007879788729976555
2476 1.0775465302229664e-12 0.0014615204798080871 0.007879082219059079
2477 1.076947571719841e-12 0.0014607073195507577 0.007878376155972264
2478 1.0763495733292387e-12 0.0014598948839691266 0.00787767053993875
2479 1.075752532618137e-12 0.0014590831722221514 0.00787696537018274
2480 1.075156447160746e-12 0.001458272183469968 0.00787626064593
2481 1.0745613145384858e-12 0.0014574619168738886 0.007875556366407854
2482 1.073967132339962e-12 0.0014566523715964005 0.007874852530845182
2483 1.0733738981609416e-12 0.0014558435468011628 0.007874149138472415
2484 1.07278160960433e-12 0.0014550354416530058 0.007873446188521531
2485 1.0721902642801483e-12 0.0014542280553179285 0.007872743680226058
2486 1.0715998598055041e-12 0.001453421386963097 0.007872041612821054
2487 1.0710103938045775e-12 0.0014526154357568427 0.007871339985543126
2488 1.0704218639085875e-12 0.0014518102008686596 0.007870638797630404
2489 1.069834267755776e-12 0.0014510056814692033 0.007869938048322552
2490 1.069247602991381e-12 0.0014502018767302892 0.007869237736860761
2491 1.0686618672676149e-12 0.00144939878582489 0.007868537862487741
2492 1.06807705824364e-12 0.0014485964079271338 0.007867838424447724
2493 1.0674931735855476e-12 0.0014477947422123034 0.007867139421986455
2494 1.0669102109663313e-12 0.001446993787856833 0.00786644085435119
2495 1.0663281680658688e-12 0.0014461935440383074 0.007865742720790693
2496 1.065747042570898e-12 0.0014453940099354592 0.007865045020555237
2497 1.0651668321749886e-12 0.001444595184728168 0.007864347752896588
2498 1.064587534578528e-12 0.0014437970675974575 0.007863650917068013
2499 1.0640091474886945e-12 0.001442999657725495 0.007862954512324275
2500 1.0634316686194335e-12 0.0014422029542955881 0.007862258537921623
2501 1.0628550956914393e-12 0.0014414069564921835 0.007861562993117795
2502 1.0622794264321284e-12 0.0014406116635008656 0.007860867877172013
2503 1.0617046585756206e-12 0.0014398170745083538 0.007860173189344975
2504 1.0611307898627134e-12 0.001439023188702502 0.007859478928898857
2505 1.0605578180408641e-12 0.001438230005272295 0.007858785095097307
2506 1.0599857408641665e-12 0.0014374375234078478 0.007858091687205445
2507 1.0594145560933269e-12 0.0014366457423004042 0.007857398704489853
2508 1.0588442614956454e-12 0.0014358546611423339 0.00785670614621858
2509 1.0582748548449894e-12 0.0014350642791271313 0.007856014011661127
2510 1.0577063339217785e-12 0.0014342745954494139 0.007855322300088454
2511 1.057138696512958e-12 0.0014334856093049194 0.007854631010772974
2512 1.0565719404119786e-12 0.0014326973198905053 0.007853940142988545
2513 1.0560060634187765e-12 0.0014319097264041463 0.007853249696010475
2514 1.0554410633397505e-12 0.001431122828044933 0.007852559669115508
2515 1.05487693798774e-12 0.0014303366240130694 0.00785187006158183
2516 1.054313685182007e-12 0.001429551113509872 0.007851180872689061
2517 1.0537513027482122e-12 0.0014287662957377669 0.007850492101718254
2518 1.053189788518395e-12 0.0014279821699002893 0.007849803747951889
2519 1.0526291403309502e-12 0.0014271987352020808 0.007849115810673867
2520 1.0520693560306128e-12 0.0014264159908488879 0.007848428289169517
2521 1.0515104334684306e-12 0.0014256339360475604 0.007847741182725583
2522 1.0509523705017474e-12 0.0014248525700060496 0.007847054490630221
2523 1.0503951649941827e-12 0.0014240718919334063 0.007846368212173004
2524 1.0498388148156081e-12 0.0014232919010397792 0.007845682346644909
2525 1.0492833178421295e-12 0.001422512596536413 0.00784499689333832
2526 1.0487286719560672e-12 0.001421733977635647 0.007844311851547024
2527 1.0481748750459297e-12 0.0014209560435509128 0.0078436272205662
2528 1.047621925006403e-12 0.001420178793496733 0.00784294299969243
2529 1.0470698197383215e-12 0.0014194022266887196 0.007842259188223682
2530 1.046518557148654e-12 0.0014186263423435718 0.007841575785459317
2531 1.0459681351504789e-12 0.0014178511396790742 0.007840892790700077
2532 1.0454185516629676e-12 0.001417076617914096 0.007840210203248087
2533 1.044869804611365e-12 0.0014163027762685877 0.007839528022406854
2534 1.0443218919269654e-12 0.001415529613963581 0.007838846247481258
2535 1.043774811547098e-12 0.0014147571302211858 0.007838164877777552
2536 1.0432285614151027e-12 0.0014139853242645896 0.007837483912603357
2537 1.0426831394803134e-12 0.0014132141953180546 0.007836803351267662
2538 1.0421385436980375e-12 0.001412443742606917 0.007836123193080819
2539 1.0415947720295352e-12 0.0014116739653575847 0.007835443437354535
2540 1.0410518224420035e-12 0.0014109048627975358 0.007834764083401882
2541 1.0405096929085523e-12 0.001410136434155317 0.007834085130537276
2542 1.0399683814081883e-12 0.0014093686786605412 0.00783340657807649
2543 1.0394278859257953e-12 0.001408601595543887 0.007832728425336642
2544 1.0388882044521135e-12 0.001407835184037096 0.00783205067163619
2545 1.038349334983722e-12 0.0014070694433729715 0.007831373316294937
2546 1.03781127552302e-12 0.001406304372785377 0.007830696358634025
2547 1.0372740240782063e-12 0.0014055399715092339 0.007830019797975927
2548 1.0367375786632627e-12 0.0014047762387805205 0.00782934363364445
2549 1.036201937297932e-12 0.0014040131738362698 0.007828667864964728
2550 1.0356670980077017e-12 0.0014032507759145683 0.007827992491263218
2551 1.0351330588237858e-12 0.0014024890442545536 0.007827317511867707
2552 1.0345998177831036e-12 0.0014017279780964137 0.007826642926107292
2553 1.034067372928263e-12 0.0014009675766813846 0.00782596873331239
2554 1.0335357223075423e-12 0.001400207839251749 0.007825294932814735
2555 1.03300486397487e-12 0.0013994487650508339 0.007824621523947363
2556 1.0324747959898099e-12 0.0013986903533230101 0.007823948506044625
2557 1.0319455164175376e-12 0.0013979326033136902 0.00782327587844217
2558 1.031417023328827e-12 0.0013971755142693258 0.007822603640476952
2559 1.0308893148000295e-12 0.0013964190854374072 0.007821931791487218
2560 1.030362388913057e-12 0.0013956633160664617 0.007821260330812515
2561 1.0298362437553646e-12 0.001394908205406051 0.00782058925779368
2562 1.02931087741993e-12 0.0013941537527067704 0.007819918571772838
2563 1.0287862880052395e-12 0.0013933999572202467 0.007819248272093402
2564 1.0282624736152654e-12 0.001392646818199137 0.007818578358100067
2565 1.0277394323594533e-12 0.0013918943348971262 0.007817908829138808
2566 1.0272171623527014e-12 0.0013911425065689267 0.00781723968455688
2567 1.026695661715341e-12 0.0013903913324702756 0.007816570923702805
2568 1.0261749285731247e-12 0.0013896408118579337 0.007815902545926385
2569 1.025654961057203e-12 0.0013888909439896838 0.007815234550578684
2570 1.0251357573041106e-12 0.0013881417281243285 0.007814566937012034
2571 1.0246173154557461e-12 0.001387393163521689 0.007813899704580027
2572 1.0240996336593595e-12 0.0013866452494426043 0.00781323285263752
2573 1.0235827100675281e-12 0.0013858979851489282 0.00781256638054062
2574 1.0230665428381465e-12 0.0013851513699035286 0.007811900287646694
2575 1.0225511301344031e-12 0.0013844054029702854 0.007811234573314356
2576 1.022036470124768e-12 0.0013836600836140893 0.0078105692369034715
2577 1.0215225609829713e-12 0.0013829154111008395 0.007809904277775146
2578 1.0210094008879913e-12 0.0013821713846974436 0.007809239695291733
2579 1.020496988024033e-12 0.0013814280036718136 0.007808575488816821
2580 1.019985320580514e-12 0.0013806852672928669 0.007807911657715238
2581 1.019474396752047e-12 0.001379943174830523 0.007807248201353045
2582 1.0189642147384232e-12 0.0013792017255557026 0.0078065851190975335
2583 1.018454772744594e-12 0.0013784609187403258 0.007805922410317224
2584 1.0179460689806574e-12 0.0013777207536573104 0.00780526007438186
2585 1.0174381016618396e-12 0.001376981229580571 0.007804598110662412
2586 1.0169308690084793e-12 0.001376242345785016 0.007803936518531068
2587 1.0164243692460086e-12 0.001375504101546548 0.007803275297361232
2588 1.0159186006049416e-12 0.0013747664961420603 0.007802614446527524
2589 1.0154135613208533e-12 0.0013740295288494368 0.007801953965405774
2590 1.0149092496343661e-12 0.0013732931989475497 0.0078012938533730215
2591 1.0144056637911328e-12 0.0013725575057162577 0.007800634109807512
2592 1.0139028020418202e-12 0.0013718224484364054 0.007799974734088693
2593 1.0134006626420934e-12 0.0013710880263898206 0.007799315725597214
2594 1.0128992438526001e-12 0.0013703542388593137 0.007798657083714921
2595 1.0123985439389542e-12 0.001369621085128676 0.007797998807824857
2596 1.011898561171719e-12 0.001368888564482677 0.007797340897311254
2597 1.0113992938263936e-12 0.0013681566762070647 0.007796683351559537
2598 1.0109007401833944e-12 0.0013674254195885625 0.007796026169956316
2599 1.0104028985280413e-12 0.0013666947939148686 0.007795369351889384
2600 1.0099057671505417e-12 0.001365964798474654 0.007794712896747718
2601 1.0094093443459738e-12 0.0013652354325575612 0.0077940568039214725
2602 1.0089136284142718e-12 0.0013645066954542026 0.007793401072801976
2603 1.0084186176602118e-12 0.0013637785864561588 0.007792745702781736
2604 1.0079243103933938e-12 0.0013630511048559773 0.007792090693254426
2605 1.0074307049282265e-12 0.0013623242499471709 0.007791436043614887
2606 1.0069377995839143e-12 0.0013615980210242163 0.0077907817532591305
2607 1.0064455926844398e-12 0.0013608724173825525 0.007790127821584325
2608 1.005954082558549e-12 0.0013601474383185788 0.0077894742479888025
2609 1.0054632675397365e-12 0.001359423083129654 0.0077888210318720515
2610 1.0049731459662308e-12 0.0013586993511140947 0.007788168172634716
2611 1.0044837161809779e-12 0.0013579762415711738 0.007787515669678593
2612 1.0039949765316274e-12 0.0013572537538011186 0.007786863522406627
2613 1.0035069253705168e-12 0.0013565318871051099 0.007786211730222913
2614 1.0030195610546562e-12 0.00135581064078528 0.007785560292532685
2615 1.0025328819457153e-12 0.001355090014144711 0.007784909208742324
2616 1.0020468864100066e-12 0.0013543700064874349 0.007784258478259349
2617 1.0015615728184704e-12 0.00135365061711843 0.007783608100492414
2618 1.0010769395466628e-12 0.0013529318453436201 0.007782958074851309
2619 1.0005929849747392e-12 0.0013522136904698743 0.007782308400746956
2620 1.000109707487437e-12 0.0013514961518050032 0.0077816590775914045
2621 9.996271054740666e-13 0.0013507792286577597 0.007781010104797831


==> dat/wDGctraj1f100.dat <==
0 0.464 2.0 4.0
1 0.23642400196812502 1.625 3.9699999999999998
2 0.13959754893992415 1.337727988619621 3.92838630859117
3 0.09523003361379936 1.1163634430920975 3.8755709467586104
4 0.07263677261106731 0.9435485424994069 3.812571230653154
5 0.05953197915057683 0.8067203086692126 3.740579083069902
6 0.050800262644180035 0.6969239091501107 3.6608574607853406
7 0.04423168815048984 0.6077235646012623 3.5746829633171773
8 0.03884432991211838 0.534431295374647 3.483304378252093
9 0.034193355473054916 0.47358362226259776 3.3879114938820707
10 0.030073752849409153 0.4225865912132559 3.289612480035329
11 0.026387785619360726 0.379472394657225 3.189418784214845
12 0.02308451318493625 0.34273024757176984 3.0882364997646414
13 0.020132064225470776 0.3111872337833735 2.9868631002311394
14 0.017505224353343556 0.2839232320342584 2.8859884254523935
15 0.015180282541644663 0.2602094013115297 2.7861988639408413
16 0.013133288450758918 0.2394631674974369 2.6879837861636275
17 0.01133984057650415 0.22121491295110185 2.5917434222457514
18 0.009775480916187063 0.2050830645357442 2.497797526113228
19 0.00841625025391015 0.19075527628072797 2.406394312011656
20 0.007239201953743064 0.17797408168250722 2.3177192797143142
21 0.006222796396848911 0.16652585672176742 2.231903656898083
22 0.005347159880149705 0.15623225837655116 2.1490322796036914
23 0.004594220289581785 0.14694353069925034 2.0691508050036584
24 0.0039477428442305 0.13853323177844917 1.992272206714232
25 0.003393291234602927 0.13089405044236838 1.9183825440450932
26 0.002918137258413429 0.12393446511947348 1.8474460254841012
27 0.0025111381567263064 0.11757605824507557 1.7794094058546253
28 0.0021625966227613006 0.11175134447465859 1.7142057681888512
29 0.001864114554475934 0.10640200425556641 1.6517577473327294
30 0.0016084483221590565 0.1014774391990402 1.591980254198664
31 0.0013893706864510549 0.09693358444194909 1.5347827586541665
32 0.001201542488109167 0.09273192740788141 1.4800711862414966
33 0.0010403957507565773 0.08883869323666682 1.4277494799908885
34 0.000902028791687637 0.08522416549787176 1.3777208740510587
35 0.000783113228034538 0.08186211725859642 1.3298889210946747
36 0.0006808123129641738 0.07872933259736312 1.2841583107238572
37 0.0005927097704551269 0.07580520258452741 1.240435511572164
38 0.0005167481632970868 0.0730713828400678 1.1986292655789637
39 0.0004511757856144458 0.07051150222339696 1.1586509590556504
40 0.0003945010873636918 0.068110914152012 1.1204148916930137
41 0.0003454536912743586 0.06585648359678857 1.0838384615745886
42 0.0003029511365506327 0.06373640404607744 1.0488422815463527
43 0.00026607056725440407 0.06174003973357033 1.0153502399240806
44 0.00023402466926160452 0.05985778923653489 0.9832895164665362
45 0.00020614124330140527 0.058080967210648204 0.9525905627740127
46 0.00018184588002438692 0.0564017015658961 0.9231870547560828
47 0.0001606472747851101 0.05481284382888637 0.8950158235196011
48 0.00014212478423529079 0.053307890799401896 0.8680167699298178
49 0.00012591788385097783 0.05188091590810824 0.8421327671681501
50 0.00011171723546334166 0.05052650892997166 0.8173095548265031
51 9.925711723615308e-05 0.049239722913675156 0.7934956274194199
52 8.83090059444004e-05 0.048016027358788974 0.7706421196435792
53 7.867613350267279e-05 0.04685126681581224 0.7487026902534019
54 7.018886710477188e-05 0.04574162420442644 0.7276334060379757
55 6.270078566834132e-05 0.0446835882464188 0.7073926270662996
56 5.6085345081737724e-05 0.04367392449502307 0.6879408941047478
57 5.023304152106924e-05 0.04270964951456359 0.6692408188939509
58 4.504899628274828e-05 0.04178800782546538 0.651256977794519
59 4.045089754578807e-05 0.04090645128171017 0.6339558091658728
60 3.636724457217368e-05 0.04006262059215712 0.6173055147245381
61 3.273584836042099e-05 0.03925432873503431 0.6012759650330527
62 2.9502549933064313e-05 0.03847954604735774 0.5858386091943197
63 2.662012347311475e-05 0.03773638679889295 0.5709663887655797
64 2.404733660569963e-05 0.037023097084244234 0.5566336558584731
65 2.1748144400000735e-05 0.036338043887324756 0.5428160953546423
66 1.969099727069822e-05 0.035679705190320876 0.5294906511380814
67 1.7848245994835005e-05 0.03504666101472844 0.5166354562243942
68 1.619562961978943e-05 0.03443758529545628 0.5042297666519344
69 1.4711834196931194e-05 0.03385123850065598 0.49225389898937644
70 1.3378112097430943e-05 0.03328646092009597 0.4806891713076822
71 1.2177953205244639e-05 0.03274216655376215 0.4695178474609215
72 1.1096800582527155e-05 0.03221733754011633 0.4587230845193476
73 1.0121804302431363e-05 0.031711019070229066 0.44828888319899746
74 9.2416080751259e-06 0.031222314739955705 0.4382000411344536
75 8.446164081526476e-06 0.030750382297554352 0.42844210884491685
76 7.726572098018307e-06 0.03029442974874712 0.4190013482481081
77 7.074939563106651e-06 0.02985371178528334 0.409864693581508
78 6.48425971922493e-06 0.029427526506645266 0.40101971459586727
79 5.94830537309751e-06 0.029015212407703994 0.39245458189161664
100 1.1706876704833568e-06 0.022702554697574057 0.2612206996317364
150 6.788427647411079e-08 0.015966790624766778 0.12759302466760095
200 9.597737205121927e-09 0.01302876826022404 0.07719445191019417
250 2.3898498726125805e-09 0.0113320476409483 0.05303333411419021
300 8.848296152020853e-10 0.01017731751837584 0.03962958390376008
350 4.3138739998157786e-10 0.009305780164707718 0.03142837804981227
400 2.51935483212459e-10 0.008602249795582734 0.026045187446492916
450 1.6488373967811649e-10 0.00800855019563691 0.022319895805789556
500 1.159280411681748e-10 0.007492401899173321 0.01963335775751899
550 8.537295179342357e-11 0.007034502097742147 0.017630723593870183
600 6.48726068225861e-11 0.006622555972887411 0.016096765047664545
650 5.0409978318783385e-11 0.006248285794834612 0.01489477623441557
700 3.983901177039201e-11 0.005905833587830023 0.013934535634068292
750 3.191206305179054e-11 0.005590863327731291 0.013154543792574414
800 2.5853126585170954e-11 0.0053000346756020816 0.01251170436483055
850 2.1153169016994274e-11 0.005030683334865913 0.011975085923494727
900 1.7464115814049344e-11 0.004780620765311542 0.011522019094908359
950 1.4540130209056946e-11 0.004548005068959488 0.011135580669642936
1000 1.220314112904836e-11 0.004331255479380767 0.010802928597150537
1050 1.0321570387295015e-11 0.004128994203322347 0.010514174118472218
1100 8.796636550627108e-12 0.003940005789564341 0.010261601699331525
1150 7.55321731564e-12 0.0037632079551368114 0.010039119340372592
1200 6.5335699329030645e-12 0.003597630047840545 0.009841864636968574
1250 5.692908759947201e-12 0.003442396699188241 0.009665918101448045
1300 4.996227127163537e-12 0.003296715078051188 0.009508091608273378
1350 4.41597491736832e-12 0.003159864696696969 0.009365770267189391
1400 3.930337696382997e-12 0.003031189067970983 0.009236792833712993
1450 3.521946613243455e-12 0.0029100887376047506 0.00911936027909887
1500 3.1769016093636712e-12 0.002796015363455481 0.009011965184401746
1550 2.884025517671892e-12 0.002688466611546105 0.00891333670578818
1600 2.6342902244260495e-12 0.0025869817045280842 0.008822397303832734
1650 2.4203722887516473e-12 0.002491137502764391 0.008738228446118832
1700 2.2363067767620518e-12 0.002400545028807059 0.0086600432160742
1750 2.077216152240533e-12 0.002314846367292633 0.008587164281893316
1800 1.9390968988104625e-12 0.0022337118872628884 0.00851900605839187
1850 1.8186508069038285e-12 0.0021568377446592895 0.008455060173118218
1900 1.7131509998818436e-12 0.0020839436305821603 0.008394883554583064
1950 1.6203351114529668e-12 0.002014770736748192 0.00833808861499592
2000 1.5383197802859712e-12 0.0019490799140274271 0.008284335116470478
2200 1.290366219545826e-12 0.0017169531587609304 0.008094238155283758
2400 1.1260732369374278e-12 0.0015255068607860668 0.007934112552145049
2600 1.0099057671505417e-12 0.001365964798474654 0.007794712896747718


==> dat/wDGscnoytraj.dat <==
0 0.5840000000000001 2 3
1 0.0705672 1.8800000000000001 -0.1999999999999993
2 0.4039476479999996 1.6640000000000001 -2.7919999999999985
3 0.2850649524000001 1.3724000000000003 -2.2995200000000007
4 0.06870394421107191 1.0224800000000003 0.19890879999999755
5 0.2612595222009007 0.6288200000000004 1.8237273279999986
6 0.13866376850539522 0.2036672000000005 1.1161030076800014
7 0.06402854886280987 -0.2427432399999994 -0.7731756994591974
8 0.1603205701262877 -0.7019082639999992 -1.730315752782751
9 0.0690658184707843 -1.1668128507999989 -0.9752834431920789
10 0.053715347154673625 -1.6317174375999983 0.41157617076844405
11 0.0943649130978574 -2.091972978531998 0.9233562873080237
12 0.036389259193943715 -2.543860236901598 0.21454189439706003
13 0.04109078605891035 -2.9844503138119576 -0.7741396582578803
14 0.053770872264947575 -3.4114837729712293 -1.000832057650502
15 0.020761851932377225 -3.823266037160527 -0.3836208435080238
16 0.029209480236456066 -4.218577010782252 0.29994108345540726
17 0.02992676577186245 -4.596593129308028 0.3536851608403793
18 0.012811585785266519 -4.956820254020825 -0.15646729731817238
19 0.019587213839077605 -5.299036022497983 -0.6132234911084269
20 0.016421995311709417 -5.6232404347395 -0.5699725169701063
21 0.008345389272208528 -5.929613604307735 -0.16496671094796034
22 0.012530942158994085 -6.2184797356149275 0.12805470287793821
23 0.008975767620669754 -6.490276504617603 0.03734734519897799
24 0.005565704136866814 -6.745529122463595 -0.2734729597199577
25 0.007714896571122835 -6.984828451694212 -0.4517644469843379
26 0.004938164048985345 -7.208812623854069 -0.344416104684148
27 0.0037110042639569157 -7.418151677065012 -0.11304784273684626
28 0.004603701490008452 -7.613534793395226 -0.01259170782268554
29 0.00276060745203361 -7.795659769688748 -0.11863053071952975
30 0.002439022894993481 -7.965224402789612 -0.2858914465464437
31 0.0026794752790805787 -8.122919511573418 -0.3354813418198003
32 0.0015781204316317118 -8.269423354572563 -0.24016781517141889
33 0.0015694015365172037 -8.405397233856148 -0.12279604341481104
34 0.0015301984424993115 -8.531482103737288 -0.10492886487714763
35 0.0009240243541417184 -8.648296027303639 -0.18552758538449257
36 0.0009863365798168239 -8.756432345119347 -0.2652849636109494
37 0.0008625241086661004 -8.856458439098878 -0.26460347636343007
38 0.0005524050837073802 -8.948914990831309 -0.19944799532950935
39 0.0006055381242475455 -9.034315647826263 -0.14722406036252422
40 0.00048272446942473207 -9.113147023513916 -0.157698612676742
41 0.000335003910425985 -9.185868967585774 -0.20848438737451636
42 0.00036367844838653546 -9.252915052608122 -0.2411364775051972
43 0.0002697980295165228 -9.314693230950143 -0.22644819300585148
44 0.00020452922387371314 -9.371586623097677 -0.18810248955553
45 0.00021415050552644338 -9.423954404506203 -0.1689399802052396
46 0.00015136796362448524 -9.472132763402046 -0.18447836742626472
47 0.00012483760394109422 -9.516435906473658 -0.21258609364903036
48 0.00012397232239795553 -9.557157093296928 -0.22276725824044016
49 8.558730945980308e-05 -9.594569683690807 -0.20824674331904194
50 7.576392774089058e-05 -9.62892818507294 -0.1882383829136674
51 7.077352455694963e-05 -9.660469289341739 -0.1837932280716466
52 4.888038333616257e-05 -9.68941289090605 -0.19639942457796317
53 4.555173179520561e-05 -9.71596307926408 -0.21021101917011636
54 3.997756806351643e-05 -9.740309101041444 -0.2111873916196441
55 2.8204412762682096e-05 -9.762626287670694 -0.20079086168411744
56 2.7073627103572917e-05 -9.783076945963678 -0.1915788107522234
57 2.2423292347265034e-05 -9.80181120972136 -0.1925382387451658
58 1.641651650781395e-05 -9.818967851267868 -0.20077713667428332
59 1.5892954147417315e-05 -9.83467505240786 -0.2066735073225852
60 1.2533317515217579e-05 -9.849051134807175 -0.20477606022512454
61 9.611804557399517e-06 -9.862205250202548 -0.19846306785105686
62 9.215442696323961e-06 -9.874238031170776 -0.19488647617700516
63 7.004317757818013e-06 -9.885242203443331 -0.19710296074401812
64 5.64187858340115e-06 -9.895303160949668 -0.2017953524992805
65 5.2824904975684595e-06 -9.904499504920304 -0.20380083732176252
66 3.924836638358187e-06 -9.912903548487316 -0.2016244427062104
67 3.309013406491146e-06 -9.920581788291722 -0.1982371203614028
68 2.997620075419205e-06 -9.927595344650374 -0.19725626890070583
69 2.2095361505158895e-06 -9.93400037185438 -0.19920551031683545
70 1.9337490534676594e-06 -9.93984844017108 -0.201578885547065
71 1.6870260653306657e-06 -9.945186891105894 -0.2019224339364859
72 1.2509152041845217e-06 -9.950059167452036 -0.2002782741954309
73 1.1235725559388676e-06 -9.95450511961789 -0.19866823060974545
74 9.436218012665032e-07 -9.958561289676053 -0.19869586469559475
75 7.121345253699451e-07 -9.962261174526406 -0.20002238360953795
76 6.481858758344838e-07 -9.965635469509925 -0.20107448032029396
77 5.257723813267834e-07 -9.968712293751476 -0.20085219833571236
78 4.0725016700604577e-07 -9.971517398449619 -0.1998199515924889
79 3.710242447996226e-07 -9.974074359270618 -0.19916388013798897
80 2.924880663154883e-07 -9.976404753942921 -0.19946858212185503
81 2.3356211471814436e-07 -9.978528326088057 -0.20024680860693153
82 2.1071242644471466e-07 -9.980463136264737 -0.20063036345291196
83 1.6278893515825343e-07 -9.9822257011452 -0.20031067942524414
84 1.340689143175533e-07 -9.983831121686922 -0.199741055937589
85 1.1878923528163554e-07 -9.985293201108847 -0.19953860497499934
86 9.079584408627772e-08 -9.98662455342952 -0.19983601472030238
87 7.687457974359102e-08 -9.987836703274969 -0.20024090189369545
88 6.653767808950661e-08 -9.988940177617032 -0.2003279586104484
89 5.080425946601963e-08 -9.989944590057933 -0.20007051594056988
90 4.395572422710714e-08 -9.990858718234483 -0.1997914714373984
91 3.707766167010407e-08 -9.991690574875145 -0.19977397395243107
92 2.853037564531924e-08 -9.99244747300533 -0.19998582703717646
93 2.5029004487031603e-08 -9.993136085760725 -0.20017160099864376
94 2.058536043014758e-08 -9.993762501234986 -0.2001504769087885
95 1.60762045342544e-08 -9.99433227275679 -0.1999828894872172
96 1.4180201818314586e-08 -9.994850464961882 -0.19986425418852724
97 1.1404972702355742e-08 -9.995321695998387 -0.1999039054080611
98 9.082077923050491e-09 -9.995750176177973 -0.20003211748782243
99 7.99005031582034e-09 -9.996139743361656 -0.20010385178460666
100 6.315193194772473e-09 -9.996493895346823 -0.2000581047803952
101 5.13815665709183e-09 -9.996815819501341 -0.1999629449265887
102 4.4776801433332736e-09 -9.997108419871488 -0.19992292051841673
103 3.499592116096295e-09 -9.99737434197259 -0.1999675802293807
104 2.9071680826553425e-09 -9.997615995454757 -0.20003617436588078
105 2.496720809264108e-09 -9.997835574820764 -0.20005556125056506
106 1.942788332987e-09 -9.998035078359022 -0.20001570337659424
107 1.6428631233189606e-09 -9.99821632544142 -0.19996771512208364
108 1.3861710390639104e-09 -9.99838097232375 -0.1999611295138464
109 1.0810988354537088e-09 -9.998530526575198 -0.19999466565732782
110 9.261923866743516e-10 -9.99866636025312 -0.20002716427621994
111 7.670338392218312e-10 -9.998789721929706 -0.20002632388130256
112 6.031022695140997e-10 -9.998901747668443 -0.19999931928011694
113 5.204579753281813e-10 -9.999003471040135 -0.19997812627303965
114 4.2349380252604263e-10 -9.999095832260805 -0.1999828336642674
115 3.37184051513173e-10 -9.999179686526938 -0.20000381298689443
116 2.913467106457901e-10 -9.999255811617237 -0.2000169932513279
117 2.335688725763063e-10 -9.999324914824207 -0.20001067601419106
118 1.888020018103731e-10 -9.99938763927361 -0.19999488303791918
119 1.6243358741396818e-10 -9.999444569684892 -0.19998720768921976
120 1.2882083594289995e-10 -9.99949623762118 -0.19999378296755346
121 1.0578510289960263e-10 -9.99954312627336 -0.20000532597545026
122 9.020365704381916e-11 -9.999585674818894 -0.2000093498363964
123 7.11130182518005e-11 -9.999624282392586 -0.20000325932736635
124 5.925113177873698e-11 -9.999659311703352 -0.19999506668768566
125 4.991381613583812e-11 -9.999691092328039 -0.1999933639618586
126 3.9316466748928747e-11 -9.999719923710753 -0.19999862079208008
127 3.314475777171921e-11 -9.999746077893645 -0.2000042580324794
128 2.753805516952923e-11 -9.99976980200285 -0.2000045661647234
129 2.1776684622221154e-11 -9.999791320511278 -0.20000024958711765
130 1.85025189614052e-11 -9.999810837297991 -0.19999650357213933
131 1.5160032951211377e-11 -9.999828537522248 -0.19999696572786754
132 1.208325106638597e-11 -9.999844589328676 -0.20000037434613985
133 1.0301169639514995e-11 -9.999859145398593 -0.20000276098080055
134 8.334839762813573e-12 -9.999872344361242 -0.20000193317407516
135 6.714323541601175e-12 -9.999884312077373 -0.19999932947655244
136 5.717801232485442e-12 -9.999895162806666 -0.1999978910050066
137 4.580349988181354e-12 -9.999905000269326 -0.19999883483804787
138 3.734235143326714e-12 -9.999913918611387 -0.20000076450476342
139 3.1638927588950594e-12 -9.999922003282343 -0.2000015630300396
140 2.517909492016912e-12 -9.999929331832995 -0.20000064680547372
141 2.077157890134629e-12 -9.999935974640692 -0.19999925785810163
142 1.7455550893608063e-12 -9.99994199556852 -0.19999887495262855
143 1.385433434641925e-12 -9.999947452564374 -0.19999968984656682
144 1.1547568457004331e-12 -9.999952398205373 -0.20000066006408998
145 9.605372053300698e-13 -9.999956880192528 -0.20000078587619374


==> dat/wDGscnoytraj0.4.dat <==
0 1.3441250000000002 2.0 3.0
1 0.9807466869157239 1.6235207100591713 2.6146449704142003
2 0.47830579812870294 0.9553072809075306 1.9293628111760779
3 0.10672528532611779 0.1174672364418177 1.0669044060087085
4 0.026973705040120196 -0.7514586383049481 0.1664165303623832
5 0.21861088029755732 -1.5182746571441004 -0.6383345857118163
6 0.5171879442694397 -2.074472260096701 -1.2383034547048564
7 0.725073552942148 -2.350458401668597 -1.5633919780528862
8 0.724365608696493 -2.3229514287167525 -1.5898436663934963
9 0.5297644179672353 -2.0149659749718163 -1.340226956835109
10 0.26117527257311457 -1.4889483348978516 -0.8765690861912183
11 0.06269522933524835 -0.8345946577898118 -0.28817285751883365
12 0.020124060893485833 -0.15355525711215978 0.32368040843610324
13 0.1223769225972301 0.4564772660980615 0.8616440413101629
14 0.2815509592808994 0.9158956758962614 1.2464349019436987
15 0.39214239522138605 1.1735661593946354 1.4272226081433113
16 0.3913071317023108 1.2122221387348138 1.3870244569206578
17 0.2870195475194567 1.048442639421102 1.1426848482578988
18 0.14337291580751937 0.72762689925749 0.7398508972185601
19 0.037292182283005 0.31508604803399953 0.24406506700795386
20 0.014509906910442055 -0.11513747009808974 -0.270414502730528
21 0.0690158008320068 -0.4918974386002217 -0.7322406771814216
22 0.15382297474001452 -0.757264666623951 -1.083297306801889
23 0.21260896033127197 -0.8741129434932228 -1.2862844052063431
24 0.21187651387171932 -0.8300543507996918 -1.3286527237521257
25 0.15595009939391122 -0.6374172576420416 -1.2225810464992366
26 0.0790892988325716 -0.3295688603991913 -1.0012980651611474
27 0.0223595140652987 0.045597899885449926 -0.7125686654322957
28 0.010136560404560607 0.4338355924484445 -0.41052207313860706
29 0.03916219188790336 0.7830378159004953 -0.1471557668503569
30 0.08432031937615521 1.0507777425479057 0.03520360558902903
31 0.11554347497792165 1.2098466769847478 0.10943929706277003
32 0.11497684772318034 1.251124164604111 0.06651505469394338
33 0.08496486735053699 1.1835563602287325 -0.08454605165289736
34 0.043820014934810435 1.0314639869013003 -0.3193532346257176
35 0.013464369848994302 0.8297795496909631 -0.6029103623787181
36 0.006890261588619608 0.6180745532736439 -0.8955883494426276
37 0.02233166409059628 0.4343515290077659 -1.1593327586957876
38 0.046363124653167255 0.30953692719471193 -1.3631705577416042
39 0.06293322053987994 0.26343663378009313 -1.4872542694780284
40 0.06252488613324153 0.30264203755099695 -1.5249555898903646
41 0.04640874228809439 0.4205492212197287 -1.4828458988060762
42 0.02437310213625702 0.5993289935751457 -1.3787259456004393
43 0.008120615311378693 0.8134091383293063 -1.2381433334342031
44 0.004576111756688364 1.0338396471913085 -1.0900270337374218
45 0.01278253638680249 1.232828558471771 -0.9621513089175129
46 0.025563475671797342 1.3877645305707085 -0.8771129132541626
47 0.03434989868534138 1.4841698012424482 -0.8493779204351107
48 0.03406894976201758 1.5172273844800692 -0.8837543252688692
49 0.025409079320077764 1.4917641384861027 -0.9754087855155918
50 0.01360224318432893 1.4208086904731505 -1.1113085175285007
51 0.00489561312006539 1.3230450480776945 -1.272767515385453
52 0.002980030534252019 1.2196218832648191 -1.438637107121364
53 0.0073369281146102115 1.1308380869476402 -1.5886202493505415
54 0.014130226699498686 1.0732042204591181 -1.7062099336773784
55 0.018785344578794806 1.0572861909155065 -1.7808453774144968
56 0.01859830100808904 1.086591109667026 -1.809026038992284
57 0.013942012139418309 1.1575815121990274 -1.7942972792963146
58 0.007612984550465883 1.2607306993907694 -1.7461949086445496
59 0.0029460926026040526 1.3823845302391573 -1.6783832889344021
60 0.001908478763662855 1.507093403472024 -1.6063232531900364
61 0.004219209590688784 1.6200339802887567 -1.5448502899437935
62 0.007827740365468265 1.7091556280078297 -1.5060280123598142
63 0.010291919766667145 1.7667548250815517 -1.4975736713424028
64 0.01017044130649295 1.7902877780932482 -1.522045461731254
65 0.007665250994425122 1.7823585076706125 -1.576854364380987
66 0.0042710803672309314 1.7499463662288162 -1.655036560955748
67 0.0017681437485960304 1.7030446352696913 -1.746614773469486
68 0.0012048733993179923 1.6529560189326602 -1.8403027116451174
69 0.0024290977533885736 1.6105230604410767 -1.925274601229227
70 0.004344710946587999 1.5845601597773677 -1.9927331147200935
71 0.005647960179314014 1.5807039292967011 -2.037058967600873
72 0.005570580964867062 1.600820388492475 -2.056403678676064
73 0.004221905595841914 1.6430146776536494 -2.0526798145920866
74 0.0024008593069390575 1.7021963941130178 -2.0309956146726624
75 0.0010577446337372894 1.771075000341856 -1.9986595466519297
76 0.000751339245735309 1.8414056052753334 -1.9639344917673756
77 0.0013992299110811238 1.9052819401266707 -1.9347447378088403
78 0.00241549797870883 1.9562816972675383 -1.9175306114077146
79 0.0031041270998668127 1.990305939524511 -1.9164090420851556
80 0.0030556050635495713 2.0060114854532616 -1.9327411523729716
81 0.002329109028419941 2.004803013903767 -1.9651401305756142
82 0.0013516555194688102 1.9904192706240604 -2.0098850033135127
83 0.0006305251511281237 1.9682052098957867 -2.0616484747480475
84 0.0004635227862286595 1.9442014354063195 -2.1144074681824394
85 0.0008060216713076784 1.924199420807347 -2.1623878894929347
86 0.001344820401040699 1.9129048507700266 -2.2009012714894287
87 0.0017083451347008043 1.9133246905651673 -2.2269576910910693
88 0.0016783104932402652 1.9264517744518983 -2.239581168951871
89 0.0012867389933441647 1.951271124573945 -2.239803339760008
90 0.00076186384562958 1.9850627922565118 -2.230360601244646
91 0.00037447430290529944 2.023934051212519 -2.215161912312311
92 0.0002832855857936526 2.063484912042003 -2.1986232708634037
93 0.00046413585196825556 2.099498450308342 -2.1849773789431524
94 0.0007496034459964097 2.1285519561272417 -2.1776624872323187
95 0.0009413200427761757 2.1484644716159793 -2.1788748524746198
96 0.0009229308854877306 2.15852685558247 -2.1893386684087335
97 0.0007117602697718321 2.159496748864089 -2.20831109674529
98 0.0004297938118745289 2.1533769216041287 -2.233803916853993
99 0.00022157926960853815 2.143026133594941 -2.2629726629874503
100 0.00017170281868020623 2.131672708396113 -2.292603048291436
101 0.0002670846127606572 2.122410117223265 -2.3196153795664074
102 0.0004182291712027022 2.117750547527602 -2.341510987822776
103 0.0005192352586713845 2.119298121769162 -2.356699009091706
104 0.0005080809339997137 2.12758107990773 -2.3646642019341964
105 0.0003941365819991379 2.1420557578618826 -2.365962969366611
106 0.00024260016895987814 2.16126881249645 -2.362061134612777
107 0.00013063095790455566 2.183141756695956 -2.355049407097219
108 0.0001033079407595696 2.205326486078882 -2.3472878570984275
109 0.00015355142378998404 2.225573848865446 -2.341037347524743
110 0.00023352130314583004 2.242059752824577 -2.3381334288639253
111 0.0002866807778375748 2.2536237723298727 -2.33974773425472
112 0.00027996943334727097 2.2598915601017064 -2.3462655700826964
113 0.00021845442003246354 2.2612717217753064 -2.3572890439411927
114 0.00013698191388074148 2.2588370868218095 -2.37175579641221
115 7.673904735447379e-05 2.254116661070282 -2.3881470514022225
116 6.174969020795312e-05 2.2488357758123767 -2.404747470035247
117 8.818235968146605e-05 2.24464678143668 -2.4199144601411247
118 0.0001304638807310323 2.2428908373976606 -2.432316389520063
119 0.00015841121593440817 2.2444236909010247 -2.441106810588491
120 0.00015440164394702437 2.2495263893821353 -2.4460137513172624
121 0.00012117470303228857 2.2579077275139414 -2.4473372717142685
122 7.735434616817048e-05 2.2687911462162806 -2.445862568368852
123 4.492584389768732e-05 2.281066857664946 -2.4427078530496114
124 3.669201706046725e-05 2.2934817719686325 -2.439134429678138
125 5.057957039856023e-05 2.3048362782178273 -2.4363499169659053
126 7.291818298427524e-05 2.314158253433151 -2.435334243178714
127 8.759412195835127e-05 2.3208302767298217 -2.4367124357044854
128 8.5213628513537e-05 2.324654760683868 -2.4406894934317878
129 6.725751742490786e-05 2.325852049118213 -2.4470522927144955
130 4.367948264936278e-05 2.324996820243011 -2.4552331879821905
131 2.621494972596637e-05 2.3229068577220717 -2.4644212444189324
132 2.1686712929675292e-05 2.320504237467908 -2.473701054902735
133 2.897301584775351e-05 2.318671545998535 -2.4821965253678973
134 4.0766266619187905e-05 2.3181247749399945 -2.4891979840018843
135 4.846384238987693e-05 2.319320436422296 -2.494255069525074
136 4.705839718457602e-05 2.322408058210171 -2.49722423970833
137 3.735020068286986e-05 2.32723166256427 -2.4982672961294368
138 2.465901716021575e-05 2.333376314813121 -2.497804839185038
139 1.5249003677093517e-05 2.3402494557852043 -2.4964349392059777
140 1.2756067178144176e-05 2.3471823627099018 -2.4948316790647844
141 1.6573359126923273e-05 2.353535211267287 -2.493640095593072
142 2.2794527626072633e-05 2.3587899256330043 -2.4933833329606174
143 2.6826882858691295e-05 2.3626180028751005 -2.4943948216574197
144 2.600124662768301e-05 2.3649151667851007 -2.496783627994874
145 2.0750019849963622e-05 2.365800227594048 -2.500435597673913
146 1.3916329093300456e-05 2.365581016938651 -2.5050474240537532
147 8.843842752043196e-06 2.364694921488408 -2.510186117709299
148 7.470129425483224e-06 2.3636347286408395 -2.5153631638691696
149 9.466936969057538e-06 2.36287186219917 -2.52011128981924
150 1.2746075712728733e-05 2.362788560836671 -2.524052289466846
151 1.4855633798983164e-05 2.363628357663291 -2.5269465467495276
152 1.4372793312468143e-05 2.365470805915869 -2.528718312866625
153 1.1531143979014863e-05 2.368232360569727 -2.529454827535644
154 7.850168324222834e-06 2.3716913123639642 -2.529381387780893
155 5.114629232107898e-06 2.3755312713760537 -2.5288178671187067
156 4.357038992153228e-06 2.3793953684181264 -2.5281245168668627
157 5.39986362547637e-06 2.3829423479019867 -2.5276458759312384
158 7.126831173629583e-06 2.3858961119063635 -2.52766122933635
159 8.228928210094605e-06 2.388081880698691 -2.528348450247703
160 7.947711852725539e-06 2.389444630413457 -2.5297655647841992
161 6.409347403053128e-06 2.3900484176807164 -2.5318514298273564
162 4.425900153566878e-06 2.390058133251153 -2.5344439817813313
163 2.9500228263517475e-06 2.3897077095832766 -2.5373120313186233
164 2.531923743134129e-06 2.389260507547616 -2.5401948789570685
165 3.075595848027121e-06 2.388968332406984 -2.5428433013095884
166 3.984317796874165e-06 2.3890352453735173 -2.5450557417065354
167 4.559238161710305e-06 2.38959116242558 -2.546704713508164
168 4.39606205897107e-06 2.390678407652949 -2.5477502488394097
169 3.5629208824435737e-06 2.392252233094047 -2.5482393807838757
170 2.493806830669229e-06 2.3941941746299036 -2.5482927894730194
171 1.6972134656047244e-06 2.396335299955369 -2.548081556050693
172 1.4663332703716836e-06 2.398485163424569 -2.547798209716783
173 1.7492535427602457e-06 2.400461754099554 -2.547626781521701
174 2.2269860906025396e-06 2.4021179320213917 -2.5477163698932332
175 2.526429304974473e-06 2.40336070708616 -2.54816186351403
176 2.432069212745039e-06 2.4041610487304994 -2.548994133345841
177 1.980691408305993e-06 2.4045534898065957 -2.550180430421398
178 1.4042321471487151e-06 2.404626353332019 -2.5516341607192814
179 9.741059389719448e-07 2.40450475542629 -2.553231883810684
180 8.465455881862677e-07 2.404329443900433 -2.5548344758125903
181 9.934842260111987e-07 2.4042349171727566 -2.556309011974908
182 1.244400364280862e-06 2.404330114762603 -2.5575480776505994
183 1.4001024602038753e-06 2.4046843418955124 -2.558483845116133
184 1.3457078606709388e-06 2.4053201156020116 -2.5590952288608393
185 1.1010744680167023e-06 2.4062134684973846 -2.559407583158574
186 7.901535909529689e-07 2.4073011027678577 -2.5594855493970305
187 5.578148817783624e-07 2.408492819372032 -2.5594206281566376
188 4.87308545715423e-07 2.4096869859298344 -2.5593157125675248
189 5.634618032036159e-07 2.410786525990874 -2.559269100253429
190 6.951186914336271e-07 2.4117130251597425 -2.559360388385737
191 7.759344298422649e-07 2.412417009531148 -2.5596401963955304
192 7.44668998136841e-07 2.4128831648157396 -2.5601249479634864
193 6.120404492365034e-07 2.413130105871757 -2.560797102573243
194 4.4429016150815404e-07 2.4132051419529144 -2.5616103913185104
195 3.1874288493848046e-07 2.413175189663517 -2.5624989049736535
196 2.797586722766421e-07 2.413115468564871 -2.5633883993843622
197 3.1913612057350715e-07 2.413097819038755 -2.5642079785733323
198 3.8814566780294435e-07 2.4131803991039926 -2.5649003988655976
199 4.300115517118924e-07 2.4134001803611955 -2.56542957385909
200 4.120886684198105e-07 2.4137691420232312 -2.5657843812835393
201 3.4016100308557895e-07 2.4142744471121875 -2.565978487667581
202 2.4962856528740196e-07 2.41488227439174 -2.5660465172457854
203 1.817634375650412e-07 2.4155444634399705 -2.566037407701195
204 1.6020262297647414e-07 2.41620677768943 -2.5660061479171703
205 1.8051346693630232e-07 2.416817441083655 -2.566005242089943
206 2.1664634986331976e-07 2.417334664944776 -2.5660771836078147
207 2.3828950308606156e-07 2.417732127847256 -2.566248975902551
208 2.2804078692040264e-07 2.418001752351605 -2.5665293564196676
209 1.890210224748251e-07 2.4181535718253264 -2.566908930480923
210 1.4014812112737862e-07 2.4182129266370165 -2.567362975753633
211 1.0345089020320775e-07 2.418215606018587 -2.567856301032357
212 9.152398746346824e-08 2.4182018092887714 -2.5683492856403287
213 1.0197192852785808e-07 2.418209908865663 -2.5688041170233755
214 1.2086918438174166e-07 2.418270952697761 -2.5691902889073606
215 1.3203267823502784e-07 2.4184046636219305 -2.569488602511219
216 1.2618580376259902e-07 2.4186174145672026 -2.569693191897137
217 1.0501217559411025e-07 2.418902330105752 -2.5698114229570033
218 7.862150576409821e-08 2.419241338948392 -2.5698618414382497
219 5.8771493411519105e-08 2.4196087266125184 -2.5698706207815825
220 5.217293179426985e-08 2.4199755495782513 -2.5698671484552995
221 5.753139471764701e-08 2.4203141929930716 -2.5698794687263113
222 6.740258900322926e-08 2.420602386913286 -2.5699302668799513
223 7.314654136385268e-08 2.4208261278475622 -2.570033948123731
224 6.981812393329345e-08 2.4209811560424517 -2.5701951607355182
225 5.832547123225951e-08 2.4210728789685914 -2.570408872997833
226 4.407115096818903e-08 2.421114869581485 -2.5706618753447286
227 3.333069316553694e-08 2.4211262690618955 -2.570935378016599
228 2.9679746958721775e-08 2.421128560924991 -2.5712082373341203
229 3.2418926735819364e-08 2.4211422411554073 -2.571460285934512
230 3.7568658182648984e-08 2.4211838848231895 -2.5716752665154954
231 4.051613438846302e-08 2.4212640132274936 -2.571842965040392
232 3.862521954535458e-08 2.4213860167100396 -2.5719602882627015
233 3.238568452475221e-08 2.4215462128664567 -2.572031205842323
234 2.4684600250998723e-08 2.4217349459096513 -2.572065651299595
235 1.88714300124182e-08 2.4219384860322686 -2.5720776229603834
236 1.685132503675968e-08 2.422141387465028 -2.5720828261957247
237 1.8246441342226194e-08 2.4223289218218014 -2.5720962403654335
238 2.0929368727690134e-08 2.422489221110369 -2.57212997608702
239 2.2437361385518884e-08 2.4226148353198194 -2.57219171791921
240 2.1365148525354094e-08 2.4227035183586603 -2.572283938686266
241 1.7976832612787152e-08 2.4227581843159585 -2.57240394347104
242 1.3815216717144585e-08 2.4227861031283426 -2.5725446741941704
243 1.0668009777642373e-08 2.422797512037174 -2.5726960983953595
244 9.550285090531574e-09 2.422803892334086 -2.5728469327187584
245 1.0257932191171104e-08 2.422816191583017 -2.5729864209145634
246 1.1653671498287888e-08 2.4228432584334767 -2.5731058992423033
247 1.2422655184043951e-08 2.422890705538714 -2.5731999337623597
248 1.1815758803671028e-08 2.422960336503662 -2.5732668935910614
249 9.97537546489069e-09 2.4230501790959926 -2.5733089178862114
250 7.725946002748452e-09 2.423155074083014 -2.5733313272005107
251 6.0216170591487206e-09 2.4232676906837853 -2.5733416082137066
252 5.403215980540055e-09 2.423379786249657 -2.573348154230427
253 5.7604935613242425e-09 2.4234835054175097 -2.5733589661996157
254 6.48547633305685e-09 2.4235725235879304 -2.573380509403505
255 6.876171115138829e-09 2.423642877331712 -2.5734168832129076
256 6.533231153987851e-09 2.423693382514627 -2.573469403119039
257 5.533418561895487e-09 2.423725609403275 -2.5735366257792376
258 4.317292509603554e-09 2.4237434518686767 -2.573614779960059
259 3.3941018693500746e-09 2.4237523850484557 -2.5736985090170554
260 3.051993177280443e-09 2.4237585447951413 -2.57378179158386
261 3.231421685789826e-09 2.4237677785420715 -2.5738588908392264
262 3.6073720573182033e-09 2.4237848101574535 -2.573925189781616
263 3.805051319166752e-09 2.423812633738596 -2.5739777975594507
264 3.61157271450141e-09 2.4238522087587264 -2.5740158544447387
265 3.0683121963331894e-09 2.4239024789366557 -2.5740405130799497
266 2.410690182197417e-09 2.4239606876235817 -2.5740546232039643
267 1.910502221702526e-09 2.4240229206900525 -2.574062188874195
268 1.7212669796429214e-09 2.4240847794488825 -2.5740676956492026
269 1.8108275885719838e-09 2.424142074266539 -2.574075417079402
270 2.0054345181014233e-09 2.424191434704417 -2.5740888046645476
271 2.104985574735707e-09 2.424230752236955 -2.5741100452311527
272 1.9959931173152423e-09 2.424259402693778 -2.5741398385827563
273 1.7007560446785641e-09 2.424278232145442 -2.5741774117035625
274 1.3450746003118574e-09 2.4242893261739504 -2.574220749574381
275 1.0740097925593384e-09 2.424295613008218 -2.574266992120781
276 9.69351940730001e-10 2.424300371772243 -2.574312926045791
277 1.0137367143642217e-09 2.424306725754912 -2.5743554916383133
278 1.1142791446483447e-09 2.424317196797281 -2.5743922284614786
279 1.1641440398474368e-09 2.424333382110981 -2.5744215986073944
280 1.1028321155598375e-09 2.4243557921043593 -2.5744431489417394
281 9.423597943647444e-10 2.424383861064725 -2.5744575004899253
282 7.499491843504513e-10 2.4244161160805704 -2.5744661795810186
283 6.030207791440922e-10 2.4244504672818943 -2.5744713276713735
284 5.45149711830839e-10 2.424484567315659 -2.5744753419310205
285 5.669600622315585e-10 2.4245161816607 -2.574480504988547
286 6.187961740233838e-10 2.4245435141883895 -2.574488659428247
287 6.436183721397759e-10 2.424565443189855 -2.5745009718187957
288 6.091747245529078e-10 2.424581639713314 -2.574517814429952
289 5.219397258143799e-10 2.4245925595889393 -2.574538773259936
290 4.1783388207705663e-10 2.4245993198543103 -2.5745627716604775
291 3.3817664987778606e-10 2.4246034865856827 -2.5745882825543718
292 3.061831725659214e-10 2.424606812208423 -2.5746135911722408
293 3.167912460133593e-10 2.4246109649609573 -2.5746370656342035
294 3.434553683123731e-10 2.4246172911276713 -2.5746573947610774
295 3.557216431138155e-10 2.42462664274442 -2.5746737604114935
296 3.363966483843628e-10 2.4246392913276202 -2.5746859237940063
297 2.889684758838884e-10 2.4246549339019676 -2.574694219479199
298 2.326311140249393e-10 2.4246727834746573 -2.5746994649639525
299 1.8943687243866414e-10 2.4246917242042083 -2.574702805539821
300 1.7175352286236123e-10 2.4247105034318386 -2.5747055222976094
301 1.7684832417930174e-10 2.424727929389964 -2.574708834453622
302 1.905299962939866e-10 2.424743044915244 -2.5747137256701946
303 1.965390749453233e-10 2.424755253281745 -2.574720818254984
304 1.857097444574185e-10 2.4247643811544624 -2.574730310238805
305 1.5992091505212525e-10 2.424770674096724 -2.5747419798985303
306 1.294286622322005e-10 2.424774730386674 -2.5747552519698917
307 1.0600255916093371e-10 2.4247773875896343 -2.5747693111034153
308 9.62309884555701e-11 2.4247795822319316 -2.574783242217937
309 9.863902403206559e-11 2.4247822053658235 -2.574796174962095
310 1.0564007654756402e-10 2.4247859757035926 -2.5748074106057657
311 1.0855297563616695e-10 2.424791347764332 -2.574816513917941
312 1.0249147364138622e-10 2.424798465981494 -2.574823359083012
313 8.846744864454692e-11 2.424807168094319 -2.574828126332363
314 7.196121303010283e-11 2.4248170336049766 -2.5748312535094766
315 5.925406346141138e-11 2.4248274667349006 -2.5748333531350887
316 5.38558676821399e-11 2.4248377990075 -2.574835109845241
317 5.4970486496053184e-11 2.4248473948031144 -2.574837174856383
318 5.854218672329825e-11 2.424855744048813 -2.5748400732949492
319 5.993589825836754e-11 2.4248625293035424 -2.574844137130933
320 5.654681237143855e-11 2.424867659247859 -2.574849471706233
321 4.8919790093804316e-11 2.4248712661600473 -2.574855958276007
322 3.998330486143509e-11 2.424873670470251 -2.57486328947141
323 3.308936978585475e-11 2.424875320121086 -2.574871029955283
324 3.010800810054892e-11 2.4248767156069495 -2.5748786913985855
325 3.0609461146302586e-11 2.424878332862487 -2.574885809607135
326 3.242548070325757e-11 2.4248805555706356 -2.5748920122282537
327 3.308130158696798e-11 2.4248836261942666 -2.5748970677333114
328 3.118841122862204e-11 2.4248876215637307 -2.5749009098438806
329 2.7040146163836987e-11 2.424892454780031 -2.5749036356418014
330 2.2201259927689954e-11 2.424897901167701 -2.574905479629081
331 1.846067396171769e-11 2.424903642624749 -2.5749067693902976
332 1.6814461281655646e-11 2.4249093224219753 -2.5749078708052022
333 1.7030956506181028e-11 2.4249146015577954 -2.57490913170541
334 1.7950812711275965e-11 2.4249192082155417 -2.574910832428217
335 1.825273265865235e-11 2.4249229735282687 -2.5749131500625344
336 1.7196561882815153e-11 2.424925849394204 -2.5749161406438064
337 1.4940158485354793e-11 2.4249279070623553 -2.5749197405784154
338 1.2319707753949416e-11 2.4249293181490086 -2.574923785636858
339 1.0289841895216867e-11 2.4249303222195078 -2.5749280433812975
340 9.381204146841071e-12 2.4249311867451753 -2.574932253217666
341 9.468655026712014e-12 2.4249321659347984 -2.574936167572879
342 9.93262416759677e-12 2.424933464616255 -2.574939588021622
343 1.0067523203982631e-11 2.4249352121308405 -2.5749423914001386
344 9.478761525683055e-12 2.4249374493472833 -2.5749445428000537
345 8.25142905391818e-12 2.4249401297272266 -2.57494609451046
346 6.832022794722725e-12 2.4249431332250184 -2.5749471721254356
347 5.73037103879237e-12 2.4249462899978966 -2.5749479508409143
348 5.229034219511597e-12 2.4249494096795243 -2.5749486261879615
349 5.260451796385013e-12 2.424952311467254 -2.574949383952087
350 5.49326903409586e-12 2.4249548505114302 -2.574950373790293
351 5.550898282691286e-12 2.42495693698244 -2.5749516901701517
352 5.223011259603005e-12 2.42495854554781 -2.574953362898628
353 4.5553838479150954e-12 2.4249597145813517 -2.5749553579186477
354 3.7866272617481656e-12 2.424960535996408 -2.574957587481366
355 3.1885726697877814e-12 2.4249611379149276 -2.5749599274824195
356 2.9120438699292706e-12 2.424961663276985 -2.5749622388575455
357 2.920320235633156e-12 2.4249622478616693 -2.5749643895666554
358 3.0365848724400735e-12 2.4249630010154606 -2.574966273870251
359 3.059592509901954e-12 2.424963991735011 -2.5749678262512634
360 2.8771152127404775e-12 2.424965241759476 -2.574969028327191
361 2.513884933552646e-12 2.424966726165738 -2.574969908259182
362 2.0973726228001865e-12 2.4249683808127402 -2.5749705333118587
363 1.772797186827546e-12 2.424970115017282 -2.5749709971815404
364 1.6202802988196652e-12 2.424971827191767 -2.574971404362367
365 1.6201363167711591e-12 2.424973420907456 -2.5749718540867894
366 1.6777586264726807e-12 2.4249748189751714 -2.574972426248476
367 1.685809478124689e-12 2.424975973610342 -2.57497317124075
368 1.5842882561400984e-12 2.4249768714743607 -2.574974104918598
369 1.3867709064419032e-12 2.4249775332332764 -2.5749752090432234
370 1.1611059336225082e-12 2.4249780081129826 -2.574976436729991
371 9.84838946505029e-13 2.4249783646340553 -2.574977721716616


==> dat/wDGscnoytraj0.7.dat <==
0 1.3441250000000002 2.0 3.0
1 0.4517559288353716 0.9107782339068903 1.8850991352956576
2 0.02044256896338961 -0.658201271149737 0.2681213150778476
3 0.4435039611305164 -1.964551542337402 -1.1055163138124098
4 0.8211337522647622 -2.4681579796865813 -1.6929699258688689
5 0.5433956862091738 -2.037317635338813 -1.3600818884221284
6 0.08636135979193417 -0.9539370298281604 -0.38655433737991857
7 0.07706684873573912 0.2589995393683905 0.7066047580971466
8 0.3659042932067267 1.0913518400962974 1.4110238425692612
9 0.42227264354860766 1.262155801036907 1.4473185808110234
10 0.17772121687188197 0.8105324157616101 0.8560179133977752
11 0.012835570978854408 0.038135895148335215 -0.05997207483395425
12 0.10950212631088123 -0.653441553639118 -0.8979489808364846
13 0.23907768197409535 -0.9474286363865758 -1.3401598131007646
14 0.18398962716091172 -0.7369212593283252 -1.2788352177273101
15 0.043711876660346434 -0.14425812303799046 -0.8355540390652757
16 0.017904178471363774 0.560190685601514 -0.2800218237000892
17 0.09871151696100951 1.0923322847157309 0.10424699003659231
18 0.13082503494776931 1.2775527125504185 0.14313920804194313
19 0.06678835160929143 1.1114871995829219 -0.16727915989738104
20 0.008604629041394578 0.7402500083250118 -0.6805260461595485
21 0.027209210668569586 0.37877698594582054 -1.1813543767204877
22 0.06890096444554439 0.2100601692125422 -1.4865116376014498
23 0.06101917283492784 0.31081760837343825 -1.5190647428499302
24 0.019513889611500718 0.6320638092181755 -1.3278247616648857
25 0.005161604487563021 1.0359470367450496 -1.0505052215014197
26 0.026503902840147746 1.3659655316000423 -0.8435018994108611
27 0.04000896429227425 1.5162858301087911 -0.8125708771292767
28 0.024172908146862786 1.4706088592781812 -0.9739591575604615
29 0.004771873880942721 1.2978030776442337 -1.2587685432804123
30 0.006977046687953009 1.1116445982797922 -1.5532128145423758
31 0.01969025681148156 1.0164370106812919 -1.7529954659671432
32 0.019860667937884505 1.0635713668510403 -1.8067475144534262
33 0.008019634106963889 1.2362329364843156 -1.7313187530458816
34 0.001898136539891163 1.465237297608877 -1.5959398657155668
35 0.007131020767514809 1.6652780053218261 -1.4859731432362249
36 0.012093077015537529 1.7734887234526757 -1.4643488995622471
37 0.008479727968191339 1.7735225771528311 -1.54748481623863
38 0.0022941830846676583 1.6966758081445046 -1.7041611198341873
39 0.0019088144051228172 1.6024798800128757 -1.8749274328379755
40 0.005594297252159751 1.5496665988477396 -2.0011367215489146
41 0.006356488586405808 1.5711509474910097 -2.049961632470549
42 0.0031065718595038126 1.6632299418506493 -2.0251948993766034
43 0.0007961268099334774 1.7918208826249458 -1.9610104391191037
44 0.0019415454506790959 1.9109124586377786 -1.9035116721203778
45 0.003618280644992049 1.983786110656044 -1.8895096514877283
46 0.0028973355812362614 1.9975745156737534 -1.931964134190441
47 0.000999984205998337 1.9657695474338468 -2.0174752325168948
48 0.0005730087256023801 1.9191313911709076 -2.115373962336292
49 0.0015858648524512981 1.8903574681701976 -2.1930530275540274
50 0.002004250323301352 1.8998623448701748 -2.2301866614558294
51 0.0011507314337449118 1.9486139512969054 -2.225894195976589
52 0.0003416910991615608 2.0201989992595513 -2.1966744646580607
53 0.000541592895588314 2.090065535200404 -2.1671631009339265
54 0.0010736862406780772 2.1370785751052312 -2.158576781179034
55 0.0009679810628082618 2.152150410872558 -2.180082820251555
56 0.00040643098607845256 2.1406221591902512 -2.226417545868127
57 0.00018945101076851475 2.118168120214253 -2.281981882144744
58 0.0004506675250398589 2.1027955681932844 -2.3288415180062754
59 0.000623736800563655 2.1068581018835846 -2.354713530667783
60 0.00041146894236415883 2.1324989991171233 -2.3575230180550024
61 0.0001430062693463744 2.172040642868758 -2.345013671217172
62 0.00015678385881456522 2.2125273688950364 -2.330204935211667
63 0.00031671289525751246 2.2419518038926705 -2.325165688204818
64 0.00031721544794333263 2.2542868539393743 -2.3359822778467403
65 0.00015677526262185444 2.2513208914370884 -2.360923365637588
66 6.738891993301847e-05 2.2409153060121634 -2.392182412874807
67 0.00012912638998141025 2.2328829593837676 -2.4199992673115247
68 0.00019194660497542058 2.23455261381516 -2.4370957801414783
69 0.00014296486288317527 2.2479574453429323 -2.4414873414261424
70 5.762086876720529e-05 2.2696453799578107 -2.4366725951746737
71 4.754473786383953e-05 2.292860615615017 -2.4294519706496716
72 9.312680266739155e-05 2.3108625824281432 -2.4266087770564835
73 0.0001022373845549502 2.3198179319489154 -2.4320172702804603
74 5.8063611050459055e-05 2.3200818774171124 -2.4453613694046514
75 2.493692546100268e-05 2.3155243484193226 -2.4628085592313007
76 3.7541668965617586e-05 2.311436818527979 -2.4791031199387605
77 5.852503995653485e-05 2.3120952962160346 -2.490003193318597
78 4.8500072663076876e-05 2.3190660108451056 -2.493975153568705
79 2.2355829452005288e-05 2.330884950266486 -2.4925141259069115
80 1.5134529323888521e-05 2.344074538629365 -2.489127364241855
81 2.7385434381594492e-05 2.354893113156315 -2.487584828996724
82 3.24815121763352e-05 2.3609757177065593 -2.4902784471430195
83 2.0813069113310295e-05 2.362177744572046 -2.4973785228967804
84 9.339284441091042e-06 2.360361258153798 -2.5070474653449444
85 1.1143111348393964e-05 2.358349277169442 -2.5164855562819355
86 1.7717377086667874e-05 2.358600881725516 -2.5232558918679904
87 1.6124141491912977e-05 2.3622095226074062 -2.526286120714042
88 8.384240618842728e-06 2.368612346515065 -2.52615916463385
89 5.026016366914757e-06 2.3760449643370984 -2.5246584949495023
90 8.083298027703953e-06 2.382452693699331 -2.5238569331016216
91 1.0194080244097653e-05 2.3864105148453976 -2.5251967365018277
92 7.2622013330535945e-06 2.387656918623973 -2.5289557908546794
93 3.4806989579038577e-06 2.3870620425097937 -2.5342795130296345
94 3.392247749828964e-06 2.3861153374282233 -2.5396932217260466
95 5.337605519798588e-06 2.3862128530203868 -2.543814888311353
96 5.26877721024506e-06 2.3880745407417487 -2.545937868460499
97 3.0527950763171996e-06 2.39152451245099 -2.5462506769638673
98 1.7212655399802962e-06 2.395682371478704 -2.545645688741007
99 2.404073488665795e-06 2.399431710293832 -2.5452506719712775
100 3.1667481543845577e-06 2.4019301927722605 -2.54591873536786
101 2.4772268917422346e-06 2.4029376567782057 -2.547900253916831
102 1.2799294031671377e-06 2.4028448516630916 -2.550814158510075
103 1.0611611921430841e-06 2.4024284052376155 -2.5538929949506457
104 1.6041997490390258e-06 2.402471544921217 -2.55636222766129
105 1.6963163425708777e-06 2.4034298943072696 -2.5577744668931
106 1.083464121434674e-06 2.405279679427927 -2.5581612851858244
107 6.002317877867869e-07 2.407590228967658 -2.5579607388662646
108 7.230691746150375e-07 2.409761357095614 -2.55778000594993
109 9.756356840022462e-07 2.4113031692694302 -2.5581156001283705
110 8.288500683538425e-07 2.4120331734175933 -2.559156278469689
111 4.627389417078548e-07 2.4121168058123894 -2.560742533554352
112 3.406610368638513e-07 2.411953848619734 -2.5624801930935557
113 4.822558135556682e-07 2.4119788584906687 -2.563940007698254
114 5.392538651623202e-07 2.4124719060971236 -2.5648469269284724
115 3.76079502192872e-07 2.4134593255828625 -2.5651793646834076
116 2.1082733103403029e-07 2.4147355630483354 -2.5651473648442504
117 2.2058379687411866e-07 2.415981449791401 -2.5650743414775867
118 2.986995022696143e-07 2.4169160803421668 -2.5652452135900963
119 2.7274900091939225e-07 2.4174130434187453 -2.5657901863358665
120 1.6433635148874193e-07 2.4175357748174475 -2.566649409690026
121 1.1177633452499891e-07 2.41748714021219 -2.5676234066402697
122 1.454017438187738e-07 2.417505683167761 -2.5684768356171026
123 1.6959282612277748e-07 2.417759694989437 -2.569044430564889
124 1.2803247338710744e-07 2.4182847206947855 -2.5692935043915925
125 7.400229589706042e-08 2.4189857522779845 -2.5693217646497146
126 6.83778215958275e-08 2.4196949855715473 -2.569299565165546
127 9.106224685938302e-08 2.420253391235611 -2.5693883431077205
128 8.847046900281597e-08 2.4205781764776315 -2.5696731649125653
129 5.735310922364012e-08 2.4206890522066677 -2.570136466381584
130 3.72738674266071e-08 2.4206872788477276 -2.5706790137443436
131 4.408119578559744e-08 2.4207024367426357 -2.571173139778266
132 5.286125288883614e-08 2.4208337888049654 -2.5715213873350105
133 4.285164889594739e-08 2.4211120170525393 -2.5716947786664286
134 2.5825490010400465e-08 2.4214951319040243 -2.5717369116793587
135 2.1545339437892275e-08 2.421895981226815 -2.571736456147167
136 2.770144757850701e-08 2.4222255874864977 -2.571783821542185
137 2.8341377298832238e-08 2.422431763179751 -2.57193254632099
138 1.9689458282540206e-08 2.4225170763115353 -2.5721813369148627
139 1.25568012220717e-08 2.422531091393372 -2.572481830961201
140 1.3468057150425872e-08 2.4225434633177203 -2.5727655074329028
141 1.6358603313962328e-08 2.422611823658561 -2.572975804127062
142 1.4128668656895882e-08 2.422758863459023 -2.5730910384630756
143 8.933615170542142e-09 2.4229672575692036 -2.573129486537415
144 6.8927240703259285e-09 2.423192345510798 -2.5731367054683845
145 8.426211421316832e-09 2.4233848950402797 -2.57316277286856
146 8.982204332749766e-09 2.4235129305115293 -2.5732404613530306
147 6.6571141099647235e-09 2.423573402795003 -2.5733735713348933
148 4.250315037424013e-09 2.423589992443993 -2.5735391304256185
149 4.153905736742347e-09 2.423599741857442 -2.5737007636985654
150 5.0348611963652035e-09 2.423635652003229 -2.5738260992591027
151 4.5971198115585254e-09 2.4237132032591324 -2.5739002495711434
152 3.0584259187727003e-09 2.423826073066899 -2.573930095851311
153 2.23361871533323e-09 2.4239517196527123 -2.5739387062837826
154 2.5680507269310038e-09 2.4240631938136707 -2.5739535260622044
155 2.820850948659359e-09 2.4241413356585073 -2.5739941823761487
156 2.219505877698591e-09 2.424182087926368 -2.574065172723723
157 1.4392302072341323e-09 2.424196414290784 -2.574155948148327
158 1.294531849771463e-09 2.4242037938623957 -2.57424742019089
159 1.5438735723877217e-09 2.424222889458222 -2.574321293994411
160 1.4784332195982852e-09 2.4242637414607846 -2.574367875741896
161 1.035571959781545e-09 2.424324635372295 -2.5743892063266336
162 7.309249733244982e-10 2.424394392454277 -2.5743967718683947
163 7.856256305227571e-10 2.424458416985546 -2.574405457546368
164 8.79174091167334e-10 2.4245054367917014 -2.5744268080992274
165 7.305938978796611e-10 2.424531964677557 -2.5744645673642577
166 4.859517666738755e-10 2.4245428599877106 -2.5745141176335262
167 4.076691415000333e-10 2.424548243722715 -2.5745655654026516
168 4.724569017261482e-10 2.424558549176669 -2.5746086915492006
169 4.706191443493157e-10 2.4245800624926317 -2.574637411547017
170 3.467709643739658e-10 2.424612799869599 -2.574651898985304
171 2.407398256437654e-10 2.424651334368787 -2.5746577594471303
172 2.4162253448034576e-10 2.4246878452985916 -2.5746629817702877
173 2.723395710335641e-10 2.4247158039317047 -2.5746742529391873
174 2.3771371676639674e-10 2.4247326377168497 -2.5746942944473825
175 1.6324108211007715e-10 2.424740362147213 -2.574721230970583
176 1.296347803408926e-10 2.424744167186038 -2.5747500044515297
177 1.4453093756527924e-10 2.424749822219978 -2.574774969627868
178 1.4848063577266313e-10 2.4247611598117733 -2.574792410733098
179 1.148691402413915e-10 2.4247787052914527 -2.57480191233295
180 7.95560561872577e-11 2.4247998937722515 -2.5748061427124638
181 7.479189836900879e-11 2.42482058089057 -2.57480934351583
182 8.396939567278938e-11 2.4248370370410735 -2.5748153358692076
183 7.653787152672731e-11 2.4248475104883322 -2.57482595760635
184 5.4476050406759846e-11 2.424852745001688 -2.57484054595153
185 4.1566687591920726e-11 2.4248553628575977 -2.5748565548166122
186 4.4267547960608056e-11 2.4248585209391478 -2.574870898983633
187 4.6489754754186485e-11 2.424864507159463 -2.574881357947133
188 3.7658999182954567e-11 2.4248738855276897 -2.574887431098508
189 2.6306859468583355e-11 2.4248854863726046 -2.574890347738206
190 2.33147477018969e-11 2.4248971389937206 -2.574892334646717
191 2.580646807359699e-11 2.4249067392607144 -2.574895548694326
192 2.441228295901876e-11 2.424913152897485 -2.5749011737540557
193 1.8044725436094922e-11 2.4249165886965365 -2.574909047672803
194 1.3414793581523199e-11 2.4249183490591286 -2.574917911905886
195 1.3593700817771115e-11 2.4249201434697176 -2.574926098207103
196 1.4463383615770375e-11 2.4249233140777537 -2.574932303201818
197 1.2226374426771436e-11 2.424928315982808 -2.5749361082476594
198 8.685076963166338e-12 2.4249346424485068 -2.5749380543578773
199 7.319702136077133e-12 2.4249411707709094 -2.5749392964622064
200 7.916644770289416e-12 2.4249467275636856 -2.5749410382433577
201 7.721471032007265e-12 2.4249506037826287 -2.5749440172270286
202 5.930323940250837e-12 2.4249528054520737 -2.574948254163284
203 4.348625626260372e-12 2.424953966258811 -2.5749531405341037
204 4.190040675533524e-12 2.4249550022379727 -2.5749577839629887
205 4.476499032568526e-12 2.424956689001531 -2.574961431076329
206 3.9335253804173576e-12 2.4249593522714177 -2.574963777054863
207 2.858003764205641e-12 2.4249627898423682 -2.5749650437504177
208 2.3133769205818666e-12 2.42496642910005 -2.5749658222426706
209 2.427412437722154e-12 2.4249696228827684 -2.5749667770479125
210 2.4243280993818672e-12 2.4249719395683726 -2.5749683560984424
211 1.933465540449042e-12 2.4249733239784415 -2.5749706299007644
212 1.4131300296593707e-12 2.4249740765979135 -2.574973312374648
213 1.2973788710013423e-12 2.4249746830105168 -2.57497593147291
214 1.380045383525541e-12 2.4249755855176396 -2.574978057614487
215 1.2549093708624781e-12 2.4249770020126844 -2.5749794848589413
216 9.3629617947677e-13 2.4249788636595904 -2.5749802932739


==> dat/wDGscnoytraj04.dat <==
0 0.5840000000000001 2 3
1 0.44351193935786554 1.9822485207100589 2.526627218934911
2 0.24915686558040018 1.9481110605370955 1.6856202513917575
3 0.10516394619676919 1.8988743391337832 0.6291241273479016
4 0.0736960685717804 1.8357503373346649 -0.47031742629440637
5 0.1468760395437152 1.7598801428645707 -1.4468251606094975
6 0.26122618787618235 1.6723376107836931 -2.165219861624264
7 0.3404568964380263 1.5741328472314264 -2.5387031485648004
8 0.339060340284578 1.466215524646518 -2.538047437738403
9 0.2627241120035974 1.34947803627342 -2.1915761906373104
10 0.1577534101607828 1.2247584974132724 -1.576632183977674
11 0.07979285846119236 1.0928436005419624 -0.8044380677645969
12 0.06197853448901449 0.9544713310965325 -0.001087284614252615
13 0.1000398996309798 0.8103335504242096 0.7122307152827747
14 0.16004727493803428 0.6610784520948814 1.2367879318617163
15 0.20127482518698558 0.5073128974973591 1.5092279720624069
16 0.19946643147345433 0.3496046363716952 1.5082697293393166
17 0.15770747084826786 0.1884844176736011 1.2546811573927736
18 0.10074952097799744 0.024447995922147806 0.8050347473249235
19 0.05829774245077069 -0.14204196205208364 0.24063758604548752
20 0.04801377873433865 -0.31055406526486845 -0.3463623908837968
21 0.06758151324106693 -0.4806864771623916 -0.8674256253400439
22 0.09886381056817481 -0.6520652803558673 -1.2504462747500291
23 0.12011874199010227 -0.8243429234262319 -1.4491789351142863
24 0.11841649177053977 -0.9971967459048585 -1.448128667682677
25 0.09542933699327948 -1.1703275777143805 -1.2625232181071986
26 0.06438676305519742 -1.3434584095239024 -0.9337425556879768
27 0.041145562458905834 -1.5163331306354813 -0.5212245533494985
28 0.035118582730020144 -1.6887153311740926 -0.09231004625408606
29 0.04504922841956589 -1.8603871655016933 0.28831505960396325
30 0.061241608848708474 -2.0311482739177413 0.5679884104928455
31 0.07208793126597893 -2.200814759843943 0.7129543916411692
32 0.07069533780875506 -2.3692182198203224 0.7119311653890767
33 0.05796944380781061 -2.5362048237632466 0.5760840752315833
34 0.04098074806088942 -2.7016344430540222 0.3356804674333708
35 0.028193208796475407 -2.8653798241393487 0.0341711455144065
36 0.02462297719950298 -3.0273258054325285 -0.2792318733477139
37 0.029588062189123295 -3.1873685754070924 -0.5572698902915805
38 0.037904801729313195 -3.3454149698726177 -0.7614810908252471
39 0.04337557879928502 -3.501381806516228 -0.8672264920841478
40 0.04232551949429102 -3.6551952548827074 -0.8662919160166894
41 0.035244660739561645 -3.806790240051594 -0.766863955005106
42 0.025911544843425297 -3.956109878351154 -0.591081601258434
43 0.0188437574045124 -4.103104943527002 -0.37070862608459765
44 0.01671417971114196 -4.247733361857444 -0.14170866736846235
45 0.01915255664375152 -4.38995973477855 0.061391689043417526
46 0.023387384401723325 -4.529754887649724 0.21050197580833344
47 0.026109460536520065 -4.667095443355099 0.28763767351134983
48 0.025359390700893065 -4.8019634194978575 0.28681821154870235
49 0.02140213234478324 -4.93434584800337 0.214046044564198
50 0.016256822305548015 -5.064234416003283 0.08551467056754856
51 0.01233455355254224 -5.191625126926275 -0.07555570784171294
52 0.01105945055112368 -5.316517980772345 -0.2428832458914424
53 0.012230440269840749 -5.438916672596342 -0.3912432853765558
54 0.014365605362813436 -5.558828308272972 -0.5001200548152248
55 0.015697909639514764 -5.676263136659984 -0.5563862906401444
56 0.015182542187379008 -5.791234297318598 -0.5556877230758847
57 0.012962655011336248 -5.903757582990662 -0.502425331011904
58 0.010117131545417601 -6.0138512160706155 -0.40844378050720237
59 0.007932727732950118 -6.121535638347096 -0.2907176753057841
60 0.007168152509448411 -6.226833313324097 -0.16845349885391306
61 0.0077141792846355875 -6.329768540465077 -0.060080037067210865
62 0.008778375969079703 -6.430367280735265 0.019419100985170724
63 0.009417135791222234 -6.528656992847886 0.06046207610975863
64 0.009073285664237665 -6.624666479648981 0.05987872084628462
65 0.007824112043229206 -6.718425744103176 0.020895778354716992
66 0.006246050380026194 -6.809965854369106 -0.04782303361673488
67 0.005025778521526372 -6.899318817478332 -0.13386882373579395
68 0.0045674637593774575 -6.986517461155533 -0.22320571197667047
69 0.004811756688151543 -7.071595323340586 -0.30236988942176035
70 0.00533488794408446 -7.154586548994901 -0.36041814676052536
71 0.00563293921846543 -7.235525793795126 -0.3903565286550159
72 0.005408758089086321 -7.314448134337057 -0.3898769958422274
73 0.0047040414553641 -7.39138898449145 -0.3613453278064056
74 0.0038267493061957328 -7.466384017571339 -0.31109854481375887
75 0.003143306122779334 -7.53946909398755 -0.24820787343538595
76 0.0028689928390717157 -7.610680194085397 -0.18293057024748405
77 0.002971553515341424 -7.680053355871002 -0.12510309758892327
78 0.0032243534836707277 -7.747624617350487 -0.08271777189292799
79 0.0033582685795736783 -7.813429963219315 -0.06087959770758797
80 0.0032148075657296993 -7.877505275652449 -0.061268919251084554
81 0.002816451020667035 -7.939886288958745 -0.08215121812619831
82 0.0023277139145807327 -8.00060854787513 -0.1188913290497579
83 0.001944115926878008 -8.059707369287652 -0.16485795097616165
84 0.00178031605122312 -8.117217807177504 -0.21255520483176252
85 0.001818779500815458 -8.17317462060055 -0.25479671840657653
86 0.0019382924199015036 -8.227612244518898 -0.285745348796519
87 0.0019951177678779186 -8.280564763312462 -0.301674874113179
88 0.0019047143875325634 -8.332065886807529 -0.30136195386405856
89 0.0016791944696314676 -8.382148928667895 -0.28607826963017374
90 0.0014064368146184739 -8.430846787002306 -0.259214172575151
91 0.0011907622385166836 -8.47819192704965 -0.22561731175132801
92 0.0010932323910937888 -8.524216365810805 -0.19076558218028933
93 0.0011043131409049708 -8.56895165850298 -0.15990923720998146
94 0.0011591698384408253 -8.612428886719114 -0.1373113979682055
95 0.0011810295517042102 -8.654678648181193 -0.12569188713546803
96 0.0011247931493882299 -8.695731047982402 -0.12594132059107788
97 0.0009969822719187449 -8.735615691218754 -0.1371273617902619
98 0.0008445355517910508 -8.774361676916241 -0.1567701718057409
99 0.0007231107752784377 -8.811997593164781 -0.1813259988458301
100 0.0006652231460522046 -8.848551513375096 -0.206791667507772
101 0.0006656877175181888 -8.884050993579343 -0.229331425145252
102 0.0006898235475485959 -8.918523070700756 -0.24583172989214522
103 0.0006966224131529919 -8.951994261721737 -0.2543073474625502
104 0.0006620237772867049 -8.984490563683853 -0.2541099010649881
105 0.0005895369091938052 -9.016037454456987 -0.24592292753691844
106 0.0005042312354491124 -9.046659894218456 -0.23156027781985425
107 0.00043579983830297625 -9.076382327586353 -0.21361252063767888
108 0.00040155529130384005 -9.105228686354623 -0.19500512374030096
109 0.0003986773752476594 -9.133222392780382 -0.1785404263514085
110 0.00040861355518902187 -9.160386363377008 -0.16649238122833357
111 0.0004094581310107384 -9.186743013169188 -0.16031003459408033
112 0.00038837362522530644 -9.212314260368808 -0.16046540426003253
113 0.0003472471962696344 -9.237121531433003 -0.16645736522928828
114 0.00029946716323227957 -9.261185766468044 -0.17695919819209302
115 0.00026087366458379946 -9.284527424945015 -0.19007713574023455
116 0.00024068378651790484 -9.307166491695254 -0.2036732857307153
117 0.00023736330049493187 -9.329122483155615 -0.21570030521441197
118 0.00024098689581329713 -9.350414453835453 -0.22449743044498774
119 0.00023985239569954825 -9.371061002979038 -0.22900698699027042
120 0.00022710978727458198 -9.391080281398803 -0.22888535110532163
121 0.00020377330281096118 -9.410489998456429 -0.22449991095942642
122 0.00017699243818908306 -9.429307429170272 -0.21682107784237442
123 0.0001552168088185188 -9.447549421429123 -0.20723323985066594
124 0.00014335303185497583 -9.46523240329355 -0.19729873877095527
125 0.00014056635173948645 -9.482372390367475 -0.1885133289308448
126 0.0001415465392495055 -9.49898499322374 -0.18208993537588394
127 0.00014004187522782124 -9.515085424868625 -0.17880056479979087
128 0.0001323969129124955 -9.530688508231325 -0.17889536792103752
129 0.00011915641691351286 -9.54580868366543 -0.18210500572972896
130 0.00010413800562913272 -9.560460016450415 -0.18771968480881068
131 9.184869524567207e-05 -9.574656204282022 -0.19472738590872934
132 8.490020706229673e-05 -9.5884105847413 -0.20198637199833913
133 8.283830211968518e-05 -9.60173614273288 -0.20840387067610866
134 8.282172321175119e-05 -9.614645517883774 -0.21309403281515465
135 8.151040076716243e-05 -9.627151011894757 -0.21549336425803672
136 7.695347085956428e-05 -9.63926459583702 -0.21541976326099177
137 6.944336706575516e-05 -9.65099791738743 -0.21307068493369552
138 6.101843277414587e-05 -9.662362307996334 -0.2089652966971131
139 5.408256261406341e-05 -9.673368789982383 -0.2038434071740727
140 5.00257963806372e-05 -9.684028083549393 -0.19853938103604382
141 4.860092794577858e-05 -9.69435061372074 -0.19385157861019703
142 4.8287634641215604e-05 -9.704346517187265 -0.19042697154337165
143 4.7301341625373416e-05 -9.714025649065062 -0.18867685827250918
144 4.460080856822507e-05 -9.723397589559971 -0.18873380114005361
145 4.03429259076063e-05 -9.732471650535945 -0.19045304548651798
146 3.5615946774883445e-05 -9.741256881984832 -0.1934548549064713
147 3.170195313836194e-05 -9.749762078395436 -0.19719841318579626
148 2.9340691597032342e-05 -9.757995785020041 -0.2010739791710011
149 2.8397613875554006e-05 -9.765966304036843 -0.20449828512315038
150 2.805916156066457e-05 -9.773681700607057 -0.20699882167311823
151 2.7371798486580667e-05 -9.781149808825662 -0.20827537962639942
152 2.577973237288117e-05 -9.788378237565013 -0.20823146062959585
153 2.3367087262408937e-05 -9.795374376210766 -0.206973183357463
154 2.0714828517641448e-05 -9.802145400289739 -0.20477829928818883
155 1.850669478782596e-05 -9.808698276989544 -0.2020421565779592
156 1.713632101264101e-05 -9.815039770570001 -0.199210344667176
157 1.6530469338360554e-05 -9.821176447666474 -0.1967089882900205
158 1.6253758973280852e-05 -9.827114682485453 -0.19488317976232195
159 1.5796668235174005e-05 -9.832860661892813 -0.19395204321491988
160 1.4862501189955024e-05 -9.838420390395338 -0.1939858232983248
161 1.349633964352337e-05 -9.843799695016171 -0.19490672599402833
162 1.2008309670463735e-05 -9.849004230064995 -0.19651159520321748
163 1.0763029478416675e-05 -9.854039481803825 -0.198511423214196
164 9.969938660252253e-06 -9.858910773009395 -0.20058058029325215
165 9.589169034367184e-06 -9.86362326743317 -0.20240774766763808
166 9.387709213937168e-06 -9.868181974160132 -0.20374089092537093
167 9.093282040767425e-06 -9.872591751867516 -0.2044200705755868
168 8.54749004026295e-06 -9.876857312984745 -0.2043941537469274
169 7.774479070216112e-06 -9.880983227755873 -0.20372016943834031
170 6.939785731248371e-06 -9.884973928205874 -0.20254671213552825
171 6.237838720550559e-06 -9.888833712012152 -0.20108505233107504
172 5.780061835804207e-06 -9.89256674628273 -0.19957315497768635
173 5.5447507851039135e-06 -9.896177071242537 -0.19823846364094586
174 5.407192439008113e-06 -9.899668603829278 -0.1972650487747367
175 5.221880186034866e-06 -9.903045141200408 -0.196769650595958
176 4.904242825849725e-06 -9.906310364152711 -0.19678948946972652
177 4.4672058294933925e-06 -9.909467840456019 -0.1972827592169642
178 3.999121416901896e-06 -9.912521028102633 -0.19814077352218185
179 3.603660298376332e-06 -9.91547327847398 -0.19920908948156474
180 3.3400946241046725e-06 -9.918327839426079 -0.20031380623667988
181 3.196607905008031e-06 -9.921087858295362 -0.20128875793531742
182 3.106446623470094e-06 -9.923756384826437 -0.20199951092069718
183 2.9918470360254523e-06 -9.926336374023323 -0.20236085637009454
184 2.8076511822267003e-06 -9.928830688925736 -0.20234570144237843
185 2.560774415308331e-06 -9.93124210331195 -0.20198469260501095
186 2.2983696505995965e-06 -9.93357330432981 -0.2013573260608456
187 2.0757114582575786e-06 -9.935826895057373 -0.20057650254577475
188 1.9243263899362817e-06 -9.938005396994752 -0.19976930587196298
189 1.8377808989750166e-06 -9.94011125248864 -0.19905713352236437
190 1.7803425292894914e-06 -9.942146827090994 -0.19853816744139458
191 1.710449472371034e-06 -9.94411441185339 -0.19827460154680052
192 1.6039869253497985e-06 -9.946016225558484 -0.1982861565189879
193 1.4646527277187293e-06 -9.947854416890031 -0.19855036688247654
194 1.3176101590142708e-06 -9.949631066542883 -0.19900908698444805
195 1.192328406417198e-06 -9.951348189274375 -0.19957978427037615
196 1.1055744485802266e-06 -9.953007735898499 -0.20016958808201438
197 1.053845388648833e-06 -9.954611595224208 -0.20068980786614524
198 1.0180128505801744e-06 -9.956161595939212 -0.20106873771594888
199 9.758624393285675e-07 -9.957659508440603 -0.201260982367624
200 9.145154952830414e-07 -9.959107046613573 -0.20125218750155086
201 8.359482985831335e-07 -9.960505869559569 -0.20105882131597275
202 7.535882978054742e-07 -9.961857583275084 -0.20072341303552366
203 6.831457868700097e-07 -9.963163742282363 -0.20030629546328538
204 6.335370761265113e-07 -9.964425851213234 -0.19987533684053765
205 6.028548827086144e-07 -9.965645366347227 -0.19949533266410113
206 5.808587425909506e-07 -9.966823697105212 -0.19921865237315003
207 5.55674650334903e-07 -9.967962207499646 -0.1990784298596006
208 5.204240838552199e-07 -9.969062217542577 -0.19908511320733954
209 4.761626845248279e-07 -9.970125004612532 -0.19922663062095328
210 4.3005497500636647e-07 -9.971151804781332 -0.1994718751792569
211 3.9047574122708095e-07 -9.972143814101923 -0.199776742532828
212 3.621659511246489e-07 -9.973102189858235 -0.20009163579125872
213 3.44087096516843e-07 -9.974028051778111 -0.20036921671935534
214 3.307565686963554e-07 -9.974922483210278 -0.2005712380331495
215 3.158271613193375e-07 -9.975786532266333 -0.20067351542635423
216 2.9562472262517625e-07 -9.976621212928713 -0.20066844416617308
217 2.7071282804325136e-07 -9.977427506125544 -0.2005648732279622
218 2.4491398616099946e-07 -9.978206360773317 -0.2003855549451545
219 2.2269232097943403e-07 -9.978958694788234 -0.2001627303574766
220 2.0656840827443235e-07 -9.979685396067133 -0.1999326439624376
221 1.959767798459522e-07 -9.980387323438796 -0.19972988006725545
222 1.8798194496155718e-07 -9.981065307586505 -0.19958237201812173
223 1.7919085146950176e-07 -9.981720151942616 -0.19950777182208512
224 1.6764078780012737e-07 -9.98235263355597 -0.1995116145665653
225 1.536324691631119e-07 -9.982963503932877 -0.1995874137657422
226 1.392051764970148e-07 -9.983553489852456 -0.19971852785288918
227 1.2673833348769703e-07 -9.984123294157019 -0.1998813880883595
228 1.1757187232119826e-07 -9.984673596518254 -0.20004950767169236
229 1.1139789527631061e-07 -9.985205054179872 -0.20019762005691982
230 1.0664459314246866e-07 -9.985718302677402 -0.20030532454667602
231 1.0149803442160987e-07 -9.986213956535803 -0.20035973704879145
232 9.490965915265326e-08 -9.986692609945514 -0.20035682892592607
233 8.703983842700547e-08 -9.987154837417592 -0.20030135485879075
234 7.897643208854e-08 -9.987601194418525 -0.2002054868442365
235 7.198761799859232e-08 -9.988032217985337 -0.20008645401358555
236 6.678561850076425e-08 -9.988448427321536 -0.19996361241518998
237 6.320278429783333e-08 -9.988850324374502 -0.19985542123099437
238 6.039744069458175e-08 -9.989238394394809 -0.1997767797913173
239 5.739980669938749e-08 -9.989613106478089 -0.1997370921005926
240 5.364965113829889e-08 -9.989974914089883 -0.19973929030064852
241 4.923245366939e-08 -9.990324255574027 -0.1997798891837404
242 4.472849226416775e-08 -9.990661554645056 -0.1998499859049806
243 4.081363397245852e-08 -9.9909872208651 -0.19993698569828985
244 3.786640630221161e-08 -9.991301650105722 -0.20002674353999
245 3.5795526064086314e-08 -9.991605224995196 -0.200105773565232
246 3.415026587905157e-08 -9.991898315351593 -0.2001631942889791
247 3.24121258929444e-08 -9.992181278602182 -0.2001921418088667
248 3.0281756539796145e-08 -9.992454460189482 -0.20019048207372336
249 2.7804694928412754e-08 -9.992718193964443 -0.2001607697337279
250 2.5290445078429702e-08 -9.992972802567085 -0.20010951650019246
251 2.309918314263859e-08 -9.99321859779502 -0.20004592933898105
252 2.143206265931008e-08 -9.993455880960203 -0.19998034515310054
253 2.023938199674502e-08 -9.993684943234285 -0.1999226164082997
254 1.9279757144941012e-08 -9.993906065982905 -0.19988069021550312
255 1.8275954499769043e-08 -9.994119521089274 -0.1998595764698697
256 1.7068008326126538e-08 -9.994325571267368 -0.19986082833672197
257 1.568016409769779e-08 -9.99452447036506 -0.19988257328215167
258 1.4277490072156507e-08 -9.994716463657506 -0.19992004852280018
259 1.3051915499773248e-08 -9.994901788131058 -0.1999665236309737
260 1.2110322598901657e-08 -9.995080672758037 -0.2000144446065818
261 1.1425650682517219e-08 -9.995253338762629 -0.20005661346619258
262 1.0868620836657072e-08 -9.995419999878173 -0.2000872261742362
263 1.0290993147921146e-08 -9.995580862596126 -0.20010262606344276
264 9.607278160517208e-09 -9.995736126406962 -0.2001016827563567
265 8.830377928870092e-09 -9.995885984033242 -0.20008576878806608
266 8.048321870068875e-09 -9.996030621655123 -0.20005836773926688
267 7.363377900471146e-09 -9.996170219128526 -0.20002439964839977
268 6.832330631811878e-09 -9.996304950196203 -0.19998938482350045
269 6.440446974342873e-09 -9.996434982691914 -0.19995858194197366
270 6.118484677242186e-09 -9.99656047873796 -0.19993622987813991
271 5.787174163496278e-09 -9.996681594936247 -0.19992499758862795
272 5.4008239963598825e-09 -9.996798482553098 -0.1999257077368413
273 4.966296089647937e-09 -9.996911287698039 -0.1999373542885413
274 4.530532157764888e-09 -9.997020151496693 -0.1999573892973555
275 4.148021315319994e-09 -9.997125210258028 -0.19998221614761186
276 3.848928453731304e-09 -9.9972265956361 -0.20000780071366075
277 3.6252325516517026e-09 -9.997324434786481 -0.20003030113143364
278 3.4398450962647154e-09 -9.99741885051755 -0.20004662161658848
279 3.2503754895940595e-09 -9.99750996143678 -0.20005481413369344
280 3.0324010177884553e-09 -9.997597882092228 -0.20005427997662428
281 2.789569131245173e-09 -9.997682723109332 -0.2000457565360464
282 2.5469095582542067e-09 -9.99776459132321 -0.20003110741775376
283 2.3334526533247413e-09 -9.997843589906566 -0.20001296179540423
284 2.165220509831034e-09 -9.997919818493388 -0.19999426772216625
285 2.0378464471448865e-09 -9.997993373298522 -0.19997783197070124
286 1.931463516902099e-09 -9.998064347233301 -0.1999659154888436
287 1.8234015825013827e-09 -9.99813283001733 -0.19995994011895396
288 1.700605246901521e-09 -9.998198908286563 -0.19996034157150364
289 1.5650121754084978e-09 -9.99826266569778 -0.19996657936838705
290 1.4299674708229126e-09 -9.998324183029604 -0.19997729044266724
291 1.3109366925334598e-09 -9.998383538280137 -0.1999905528349134
292 1.2164289020510921e-09 -9.998440806761355 -0.20000421217169229
293 1.144066980041103e-09 -9.99849606119035 -0.20001621789405555
294 1.0832083563450112e-09 -9.998549371777525 -0.20002491876250447
295 1.021728611438899e-09 -9.998600806311856 -0.2000292769970165
296 9.52648279706203e-10 -9.998650430243282 -0.20002897551309398
297 8.76996156251586e-10 -9.998698306762364 -0.20002441045575525
298 8.018868555281777e-10 -9.99874449687725 -0.20001657878946497
299 7.355589679014507e-10 -9.99878905948809 -0.20000688549008933
300 6.825308790370244e-10 -9.998832051458926 -0.19999690492630426
301 6.415086378774859e-10 -9.998873527687202 -0.19998813518518577
302 6.067907773465997e-10 -9.998913541170907 -0.19998178221666854
303 5.718926165965144e-10 -9.998952143073488 -0.19997860347851748
304 5.330826127747379e-10 -9.998989382786565 -0.19997882972231015
305 4.909066486646907e-10 -9.99902530799054 -0.19998217059529744
306 4.491574195908399e-10 -9.999059964713163 -0.19998789690607746
307 4.1222336655266645e-10 -9.999093397386131 -0.19999498160079607
308 3.8250350803403776e-10 -9.999125648899769 -0.20000227416606162
309 3.5929354630370725e-10 -9.999156760655868 -0.20000868013748888
310 3.3953887618176637e-10 -9.999186772618748 -0.20001331877416514
311 3.197710637947715e-10 -9.999215723364577 -0.20001563722165944
312 2.97994837139548e-10 -9.999243650129042 -0.2000154675582245
313 2.744997076864486e-10 -9.999270588853394 -0.20001302259451254
314 2.51307370746634e-10 -9.999296574228936 -0.20000883566881544
315 2.3075522048721098e-10 -9.999321639740009 -0.20000365756904884
316 2.1411683537309045e-10 -9.999345817705512 -0.19999832906422782
317 2.010089039661267e-10 -9.999369139319025 -0.1999936497418374
318 1.8979479793346243e-10 -9.999391634687555 -0.19999026283255078
319 1.786192860286917e-10 -9.99941333286898 -0.1999885718539129
320 1.6641543698625583e-10 -9.999434261908213 -0.19998869900326202
321 1.5333665587258238e-10 -9.999454448872138 -0.19999048830506236
322 1.4046047658311522e-10 -9.999473919883352 -0.19999354967062294
323 1.2903188240098729e-10 -9.999492700152768 -0.19999733426590854
324 1.197268395536355e-10 -9.9995108140111 -0.20000122767635625
325 1.1233670244026328e-10 -9.999528284939275 -0.2000046457442471
326 1.0598460303823387e-10 -9.999545135597812 -0.20000711869987883
327 9.967812686362265e-11 -9.99956138785519 -0.2000083520242604
328 9.284666785402962e-11 -9.999577062815257 -0.20000825679543266
329 8.557150127375124e-11 -9.999592180843699 -0.2000069473315856
330 7.84269316156383e-11 -9.999606761593599 -0.20000470894687708
331 7.207593549773961e-11 -9.999620824030128 -0.20000194284461295
332 6.687731618493231e-11 -9.999634386454389 -0.1999990980245296
333 6.271750480069116e-11 -9.999647466526444 -0.19999660125677057
334 5.912664108320698e-11 -9.99966008128755 -0.1999947956272936
335 5.557384413767963e-11 -9.999672247181637 -0.19999389609896157
336 5.175393447132137e-11 -9.999683980076052 -0.19999396737839398
337 4.7709919348548624e-11 -9.999695295281573 -0.19999492567988195
338 4.374788725725054e-11 -9.999706207571764 -0.19999656232254728
339 4.02208613636823e-11 -9.999716731201643 -0.19999858402285958
340 3.731925879435494e-11 -9.999726879925714 -0.2000006626625182
341 3.4981247065690724e-11 -9.999736667015387 -0.20000248645472946
342 3.295511780132543e-11 -9.999746105275788 -0.20000380483440267
343 3.0956785745939186e-11 -9.999755207061993 -0.20000446090519483
344 2.8823061992699905e-11 -9.999763984294708 -0.2000044075823037
345 2.6576671419142883e-11 -9.999772448475406 -0.2000037062730769
346 2.4380761298736786e-11 -9.99978061070094 -0.20000250960802593
347 2.2423264633975037e-11 -9.999788481677655 -0.20000103198012736
348 2.080521865899243e-11 -9.999796071735004 -0.19999951317029105
349 1.9493025249506246e-11 -9.999803390838714 -0.1999981809614496
350 1.8351750674661105e-11 -9.999810448603478 -0.19999721834803116
351 1.7229433157961438e-11 -9.999817254305215 -0.19999673984479205
352 1.6038767536308285e-11 -9.999823816892908 -0.19999677971312985
353 1.479176503504931e-11 -9.99983014500003 -0.19999729294744664
354 1.3575363055906564e-11 -9.99983624695558 -0.1999981679129841
355 1.2489627387868296e-11 -9.999842130794725 -0.1999992478865973
356 1.1588174864129996e-11 -9.999847804269091 -0.20000035764229035
357 1.085268680478535e-11 -9.99985327485668 -0.20000133076814702
358 1.0210852996461739e-11 -9.999858549771453 -0.20000203361851052
359 9.58141899154441e-12 -9.999863635972579 -0.20000238261204029
360 8.917637461802741e-12 -9.999868540173365 -0.20000235281877415
361 8.225871372946614e-12 -9.999873268849871 -0.2000019772231103
362 7.552410086208994e-12 -9.999877828249229 -0.20000133747517992
363 6.950572062347504e-12 -9.999882224397675 -0.20000054814089815
364 6.448779010792549e-12 -9.999886463108298 -0.1999997372710521
365 6.03705280211031e-12 -9.999890549988523 -0.19999902644152695
366 5.67666746942308e-12 -9.999894490447327 -0.19999851325719867
367 5.32409533127165e-12 -9.999898289702216 -0.1999982587218066
368 4.954391064071473e-12 -9.999901952785947 -0.19999828097506
369 4.570871459108616e-12 -9.999905484553029 -0.19999855584307388
370 4.198211223105375e-12 -9.999908889685976 -0.19999902360668526
371 3.864804309916536e-12 -9.99991217270137 -0.19999960051731924
372 3.585701180419676e-12 -9.99991533795569 -0.2000001929987014
373 3.3554964362636497e-12 -9.999918389650947 -0.20000071223094057
374 3.1534219679940634e-12 -9.999921331840126 -0.2000010869307267
375 2.9561908476694043e-12 -9.999924168432429 -0.20000127257317296
376 2.750438765630747e-12 -9.999926903198341 -0.20000125595958065
377 2.5379559565053e-12 -9.99992953977452 -0.2000010548065433
378 2.3318569297714475e-12 -9.99993208166851 -0.20000071279278195
379 2.147240718564092e-12 -9.999934532263294 -0.20000029113911472
380 1.9921356231300535e-12 -9.999936894821694 -0.19999985822868058
381 1.8635717968784604e-12 -9.999939172490595 -0.19999947895073766
382 1.7504053761996374e-12 -9.999941368305054 -0.1999992053652523
383 1.6402226798994946e-12 -9.99994348519223 -0.19999906996961092
384 1.525821136105776e-12 -9.999945525975207 -0.1999990823671894
385 1.4081513732833173e-12 -9.999947493376665 -0.19999922957394622
386 1.2942286131689684e-12 -9.999949390022426 -0.19999947964321899
387 1.1920672782217423e-12 -9.99995121844488 -0.19999978782217398
388 1.1059347881925419e-12 -9.999952981086283 -0.2000001041381939
389 1.034193564120045e-12 -9.999954680301949 -0.20000038118507713
390 9.709108517164111e-13 -9.999956318363324 -0.20000058094216927


==> dat/wDGscnoytraj07.dat <==
0 0.5840000000000001 2 3
1 0.23891202805843148 1.948641802777535 1.6304480740676042
2 0.07135527117503646 1.8526451724551707 -0.3491758950349561
3 0.23326096871627588 1.7180704570499872 -2.014411095083372
4 0.3772963492184325 1.5503761076354283 -2.692351319956779
5 0.26803818554826164 1.3544714938333737 -2.217801645832039
6 0.08935099048492295 1.13476538489649 -0.9397227912749263
7 0.0833784947337287 0.8952104374575203 0.4931910197844033
8 0.19240589063767544 0.639344004945937 1.4480780940834441
9 0.2116157697423316 0.37032555954824437 1.5767607809540471
10 0.11461545250275008 0.09097099527234338 0.9287303016135984
11 0.048374183755776554 -0.19621593996456416 -0.12036422815416452
12 0.08314117189110168 -0.4890148543947162 -1.0707669340430825
13 0.13066098190008424 -0.7854623534283594 -1.528210298710571
14 0.10694846593263863 -1.0838279167979499 -1.3593049954520409
15 0.05042261964676725 -1.3825918320545492 -0.7156114405301875
16 0.03817984483371413 -1.680425018603184 0.06728938991932348
17 0.06719505458171218 -1.9761705893582535 0.636709452273278
18 0.07751079576742968 -2.2688270090169262 0.7759639118243727
19 0.05080810567426525 -2.55753271896058 0.47989625766868427
20 0.026470773968639064 -2.841552108969094 -0.06968608176126044
21 0.03188629596189512 -3.120262725332588 -0.6054849806755123
22 0.04632044655696237 -3.393143613627954 -0.8999310094843608
23 0.04171799830056409 -3.659764702446706 -0.8575516175387864
24 0.024234456739698085 -3.9197771417660907 -0.5391136015202874
25 0.017331649512915034 -4.172904516492905 -0.11584197887775119
26 0.024303719165764216 -4.418934862021772 0.21784148019521093
27 0.028339597715468685 -4.6577134144761 0.33046366010376954
28 0.021132697813720687 -4.889136033677249 0.20180175640712492
29 0.012630507703601974 -5.113143241849255 -0.08254164855063185
30 0.012546884893378546 -5.329714825644298 -0.3811686003961617
31 0.016592545319933164 -5.538864953296831 -0.5644635061970269
32 0.01586347720202262 -5.740637762608892 -0.5685754703548765
33 0.010560537440374232 -5.935103379060353 -0.41442225495087637
34 0.0075252567531639905 -6.122354326648845 -0.1880093627070738
35 0.008929142554044874 -6.302502297116059 0.004616613334736599
36 0.01027997349715342 -6.4756752460298035 0.08529076435909634
37 0.008367754340183553 -6.642014786782879 0.03365453105348239
38 0.005506725123241782 -6.801673855957341 -0.11144718396251925
39 0.004926015098038333 -6.954814625701658 -0.2760839163185042
40 0.005954804404269029 -7.101606640793265 -0.38732124129004575
41 0.005889780682769144 -7.242225159923075 -0.40430955183194384
42 0.004307787338969082 -7.376849682454464 -0.3317063813753499
43 0.0031179680453354425 -7.505662643488057 -0.21192360791870268
44 0.0032894460536260356 -7.628848261516271 -0.1021975695425899
45 0.003690835374595247 -7.746591524287503 -0.04821656906046759
46 0.0031891931338169782 -7.859077299728348 -0.06602850082590435
47 0.002254096727344293 -7.966489559901443 -0.13892392082830074
48 0.0019056398021393417 -8.069010707014359 -0.22873324810276055
49 0.0021303719179519218 -8.16682099144841 -0.29487879418024077
50 0.0021413467551204754 -8.260098012651968 -0.3120461772959384
51 0.0016756093305566044 -8.349016294546947 -0.2790867539757252
52 0.001240105742307103 -8.433746927835182 -0.21645077461655093
53 0.0012060167557503276 -8.51445727226862 -0.15470140006743383
54 0.0013109701424658185 -8.59131071256849 -0.12015422513323895
55 0.001179469530185856 -8.664466462248186 -0.12415217670151393
56 0.0008808545450468899 -8.734079410116717 -0.16010587133382517
57 0.0007233236984805977 -8.800300004717956 -0.2085833083839928
58 0.0007577096809084291 -8.86327417239908 -0.24725185231098304
59 0.0007646627235245659 -8.923143265102697 -0.2608033732251315
60 0.0006288116963562435 -8.980044034344212 -0.24661686613615777
61 0.00047666114295435297 -9.034108628171822 -0.21427450305144208
62 0.00043835552746902817 -9.08546460821337 -0.17991615771130554
63 0.00046087943269363524 -9.13423498419494 -0.1585018310289086
64 0.0004258235717878797 -9.180538263572192 -0.15755832165117942
65 0.0003322129843254182 -9.224488514149316 -0.1748986247459413
66 0.0002692655620831 -9.266195437773904 -0.20078732853601086
67 0.00026757558138872095 -9.305764453390548 -0.22306256026579008
68 0.0002689247405727041 -9.343296787913241 -0.23264818101829426
69 0.00022946799124159284 -9.378889573538114 -0.2270477024206351
70 0.0001780951016816107 -9.412635950264935 -0.21058001722212838
71 0.00015769136510892373 -9.444625172529344 -0.19166841477881488
72 0.00016049283224219696 -9.47494271896922 -0.17871608209916354
73 0.00015075534712980648 -9.50367040445872 -0.17651221022542654
74 0.0001218307057790774 -9.530886493643496 -0.18463968434177208
75 9.841497921026648e-05 -9.556665815301217 -0.19831251933948124
76 9.377189218683774e-05 -9.581079876933451 -0.21097711932320326
77 9.336523367338423e-05 -9.604196979069235 -0.217340829267611
78 8.188490230502665e-05 -9.626082328827593 -0.2154775255758286
79 6.498645091315008e-05 -9.646798152346769 -0.2072258955435652
80 5.611567573812759e-05 -9.666403805742416 -0.19692602756504274
81 5.540953515564134e-05 -9.684955884306053 -0.1892453379979247
82 5.252019274976788e-05 -9.702508329699132 -0.18713956003818924
83 4.3676867222917914e-05 -9.71911253493763 -0.19080436711439835
84 3.537287873259243e-05 -9.73481744699746 -0.19794094427411005
85 3.261056817088076e-05 -9.749669666902731 -0.20505555206989812
86 3.206162911177646e-05 -9.763713547186988 -0.209106025719595
87 2.869161474441939e-05 -9.776991286642872 -0.20874662406625874
88 2.3245539443293717e-05 -9.789543022297806 -0.20468928504468217
89 1.9756714723734303e-05 -9.80140691857318 -0.19913850445819353
90 1.898211555473317e-05 -9.812619253601884 -0.194658944871327
91 1.8054057141662916e-05 -9.82321450269443 -0.19303221539817061
92 1.536840660640998e-05 -9.833225418957285 -0.19459347400742905
93 1.2523765236707729e-05 -9.842683111078836 -0.19827104964339567
94 1.1255859898751108e-05 -9.85161711830852 -0.20222315140835573
95 1.0907851331516671e-05 -9.86005548266346 -0.20472359474390095
96 9.90235023692887e-06 -9.868024818404477 -0.20488595120388328
97 8.175048565019216e-06 -9.875550378829697 -0.20293664591091404
98 6.884819011572507e-06 -9.882656120439405 -0.19997720684259618
99 6.457538827074616e-06 -9.889364764530203 -0.19740207327530648
100 6.137082373174063e-06 -9.895697856280226 -0.1962647254962953
101 5.323678546040322e-06 -9.901675821390059 -0.19686996327060233
102 4.374580366416081e-06 -9.90731802034632 -0.19873821007967898
103 3.8570484688152384e-06 -9.912642800376508 -0.20091003632654242
104 3.6815346777310798e-06 -9.917667545165 -0.20241751160548177
105 3.3745790571498846e-06 -9.922408722400725 -0.20269954024750575
106 2.83342285437721e-06 -9.92688192922749 -0.20179051231558695
107 2.376121690864097e-06 -9.931101935667833 -0.20023021974282393
108 2.182910379330827e-06 -9.935082726091077 -0.19876886919103182
109 2.066567196014335e-06 -9.938837538795589 -0.1980193745142935
110 1.8198684093376216e-06 -9.942378903774552 -0.19821241478965193
111 1.5096896094080048e-06 -9.94571867873347 -0.19914608325714167
112 1.3125844984390733e-06 -9.948868083426566 -0.20032704899344203
113 1.234048646443775e-06 -9.951837732377834 -0.20121857814840208
114 1.137761260219805e-06 -9.954637666051182 -0.2014757410990904
115 9.697237347769394e-07 -9.957277380532531 -0.20106876215956204
116 8.126668283175986e-07 -9.959765855785163 -0.20025587684406396
117 7.336505979810282e-07 -9.962111582537966 -0.1994363598826792
118 6.903327094270884e-07 -9.964322587864519 -0.19896179153269442
119 6.151042118984762e-07 -9.966406459509216 -0.19899162278345425
120 5.153831194246172e-07 -9.968370369014938 -0.19944924885286403
121 4.4375008390745707e-07 -9.970221093704911 -0.2000846704019132
122 4.111862209332795e-07 -9.971965037569719 -0.20060343453162904
123 3.8012493625005916e-07 -9.973608251108645 -0.20079828229930977
124 3.2824596499225756e-07 -9.975156450172749 -0.20062681705432672
125 2.756078667995321e-07 -9.976615033855392 -0.20020878438631803
126 2.4525820517540264e-07 -9.977989101474181 -0.1997543018836501
127 2.2903295009146785e-07 -9.979283468686658 -0.19946249436713642
128 2.0588385039876922e-07 -9.98050268278039 -0.1994376627168521
129 1.7423682707740085e-07 -9.981651037176501 -0.19965664570091898
130 1.4908312594152928e-07 -9.98273258518414 -0.1999948644017807
131 1.3628961469114298e-07 -9.983751153041801 -0.20029247567262456
132 1.2601360761810287e-07 -9.984710352279949 -0.20042724568857168
133 1.1004035200407047e-07 -9.985613591437932 -0.2003621043037756
134 9.273895219819028e-08 -9.986464087166762 -0.20015023209341126
135 8.158296990745662e-08 -9.98726487474796 -0.19990087762041286
136 7.55417450745699e-08 -9.98801881805736 -0.1997255046559612
137 6.8332999661469e-08 -9.988728619001478 -0.19968980700038197
138 5.838965076027103e-08 -9.989396826452793 -0.19979138522925227
139 4.978873065913936e-08 -9.990025844709145 -0.19996939157612684
140 4.49632852825288e-08 -9.990617941501243 -0.20013796915894838
141 4.1495533675828256e-08 -9.991175255571244 -0.20022616262120435
142 3.657667617396054e-08 -9.991699803844195 -0.20020640000251783
143 3.09788699970337e-08 -9.992193488213235 -0.20010080246568468
144 2.7011496150919356e-08 -9.992658101958362 -0.1999654275464615
145 2.4789637467770298e-08 -9.993095335817678 -0.19986198233990254
146 2.251407400788441e-08 -9.993506783729119 -0.19983069877530196
147 1.9412807618357508e-08 -9.993893948259792 -0.1998758328791551
148 1.6533810320851217e-08 -9.994258245739223 -0.19996839641576716
149 1.4771549504410952e-08 -9.994601011112014 -0.20006277085273644
150 1.3585585635633723e-08 -9.994923502524662 -0.20011833615898889
151 1.2066603514993002e-08 -9.99522690566055 -0.20011622295115228
152 1.0278443353384237e-08 -9.995512337836416 -0.20006463551652812
153 8.903874623711339e-09 -9.995780851872986 -0.19999191402318986
154 8.098973991454983e-09 -9.996033439751747 -0.1999318569311283
155 7.3706044115273706e-09 -9.99627103606931 -0.19990856495076806
156 6.408064995300222e-09 -9.996494521300178 -0.19992735366049239
157 5.461030128106614e-09 -9.996704724878217 -0.19997485598915257
158 4.834216985050155e-09 -9.996902428106566 -0.2000271076215881
159 4.425736541135983e-09 -9.997088366905261 -0.20006114456617483
160 3.954278487983132e-09 -9.997263234405358 -0.20006470479602986
161 3.388894130595954e-09 -9.997427683397856 -0.20004012175803562
162 2.9226766909418167e-09 -9.997582328645343 -0.20000147847090863
163 2.6357051541303633e-09 -9.997727749063829 -0.19996709316400652
164 2.3995506207019623e-09 -9.99786448978186 -0.19995114333671565
165 2.1015839901661337e-09 -9.997993064083632 -0.19995812205775543
166 1.794530198051536e-09 -9.998113955242477 -0.1999821406731276
167 1.5764606287049787e-09 -9.998227618250738 -0.20001076298559128
168 1.4355121605302834e-09 -9.998334481451744 -0.2000311564256506
169 1.2881841496281687e-09 -9.998434948079302 -0.20003563436389024
170 1.1108469283316325e-09 -9.998529397709811 -0.20002429459616677
171 9.554996308058783e-10 -9.998618187631841 -0.20000399228168936
172 8.547848540096936e-10 -9.998701654137765 -0.19998455081736477
173 7.773899371454895e-10 -9.998780113741791 -0.1999741819075619
174 6.851948938790819e-10 -9.99885386432847 -0.1999761750558646
175 5.868293836974736e-10 -9.998923186235599 -0.19998811266694771
176 5.123824489694506e-10 -9.998988343275142 -0.20000362703875202
177 4.638535111567421e-10 -9.9990495836957 -0.20001562557383437
178 4.174515594312922e-10 -9.99910714108975 -0.20001941804820203
179 3.6215983684195763e-10 -9.999161235248812 -0.2000144199092804
180 3.1116833415500977e-10 -9.999212072969435 -0.20000388283663734
181 2.7634961680123027e-10 -9.999259848812803 -0.1999930175535599
182 2.507804033879957e-10 -9.999304745820565 -0.19998651577670445
183 2.2221356005269755e-10 -9.999346936189367 -0.1999866079179914
184 1.9101369097551668e-10 -9.999386581906437 -0.19999242000766831
185 1.660103027267823e-10 -9.999423835348422 -0.20000074063472698
186 1.4938488640536818e-10 -9.999458839845564 -0.20000769121210704
187 1.346505476562676e-10 -9.999491730213194 -0.20001047039233905
188 1.1748152450863358e-10 -9.999522633252397 -0.20000841666536365
189 1.0095691643785543e-10 -9.999551668221622 -0.20000302065435516
190 8.90882714821295e-11 -9.999578947280877 -0.19999701477467788
191 8.059757722334027e-11 -9.999604575910082 -0.1999930466383608
192 7.171934574001781e-11 -9.999628653303082 -0.1999925566487426
193 6.19031353954469e-11 -9.999651272738678 -0.19999531431534923
194 5.362463945113305e-11 -9.999672521930028 -0.19999972837079993
195 4.796775476823001e-11 -9.99969248335364 -0.2000037000309962
196 4.3252609827071353e-11 -9.999711234559141 -0.2000055854751469
197 3.793372560512154e-11 -9.999728848460933 -0.20000484179563666
198 3.2636941760255667e-11 -9.999745393612766 -0.20000212002135748
199 2.864398995772177e-11 -9.999760934466229 -0.19999883538100083
200 2.5817868676281108e-11 -9.999775531614084 -0.19999646488834028
201 2.304695323473993e-11 -9.999789242019311 -0.1999959073829273
202 1.997828291688819e-11 -9.999802119230713 -0.19999717201473155
203 1.7271462038337404e-11 -9.999814213585829 -0.19999948692833602
204 1.5361878435982135e-11 -9.999825572401921 -0.200001728450495
205 1.3842746393599725e-11 -9.999836240155718 -0.20000294653191383
206 1.2196160747990348e-11 -9.99984625865256 -0.20000274938000628
207 1.0514047965592965e-11 -9.999855667185571 -0.2000014004865565
208 9.186873484168245e-12 -9.999864502685442 -0.1999996229235707
209 8.246285598811909e-12 -9.999872799861363 -0.1999982317142638
210 7.377112809514585e-12 -9.99988059133363 -0.19999777337790592
211 6.422459786215029e-12 -9.999887907758412 -0.19999832600998574
212 5.547118320237132e-12 -9.999894777945123 -0.19999952514282424
213 4.907955986066526e-12 -9.999901228966854 -0.2000007757436231
214 4.415905141552656e-12 -9.999907286264255 -0.20000153606017784
215 3.9057784784191085e-12 -9.999912973743253 -0.20000154273942286
216 3.3757649453569627e-12 -9.999918313866981 -0.20000088830403792
217 2.939523624512219e-12 -9.999923327742236 -0.19999993651404444
218 2.627113804276604e-12 -9.999928035200806 -0.19999913235483815
219 2.3530205561783646e-12 -9.999932454875962 -0.1999988013101382
220 2.057028158919394e-12 -9.999936604274394 -0.19999902518412924
221 1.776696845201542e-12 -9.999940499843865 -0.19999963793089112
222 1.5646026141347136e-12 -9.999944157036838 -0.20000032808778276
223 1.4046333540740363e-12 -9.999947590370311 -0.2000007904808984
224 1.2462947340807773e-12 -9.999950813482075 -0.20000085603900425
225 1.0803857808383555e-12 -9.999953839183622 -0.20000054692815944
226 9.384229504583175e-13 -9.999956679509891 -0.20000004286174056


==> dat/wDGscnoytraj1.dat <==
0 1.3441250000000002 2.0 3.0
1 0.01764179999999998 -0.545 0.3949999999999989
2 0.8870767245000031 -2.5767500000000028 -1.7447500000000045
3 0.5870197640812531 -2.1075575000000035 -1.4213575000000058
4 0.03579468834069109 -0.009623074999998512 0.5016169249999984
5 0.544503137108227 1.3962630842500081 1.710673084250004
6 0.23733242785158726 0.933134838992509 1.0349684389925036
7 0.054446635699448395 -0.47554151065857236 -0.596913130658579
8 0.31408879141238816 -1.1309488913173742 -1.481903023317382
9 0.08759363283673076 -0.40715768299362615 -0.990564108393635
10 0.05719145373529312 0.8250570593152412 0.009198340515231525
11 0.17124250760585602 1.3519440070761888 0.3059575178101782
12 0.029203932895236262 0.8945417398730432 -0.37738837857776825
13 0.048841597732540924 0.20910957219860316 -1.2831155847073892
14 0.0884813786132927 0.13345139685216914 -1.5722904896334602
15 0.009135455009768948 0.7330591117797749 -1.1785739068005043
16 0.03654657560344026 1.3819405932886 -0.7273479121025432
17 0.04335140777053512 1.5196918101907646 -0.7786047544632669
18 0.0034246310301018334 1.199235285194499 -1.2791748418159319
19 0.024875731313685666 0.9172432276231879 -1.7322747836258228
20 0.02012102095752969 1.0330978489354978 -1.7785223684342724
21 0.00222995047858905 1.4355942508610078 -1.5292125512928805
22 0.01572473538410915 1.7436014526258383 -1.365638415181647
23 0.008835239651587725 1.7385595679942183 -1.5065786843146058
24 0.002023048026879635 1.5522595083412558 -1.8205050528905649
25 0.009345087093167776 1.4686154094908512 -2.023798816356279
26 0.0036747859858205136 1.6109933217255017 -1.9934129902015576
27 0.001812383576991235 1.8495072333139613 -1.85956860521857
28 0.005260338269936358 1.9791888084602556 -1.827578588237383
29 0.0014648368512834818 1.9393919372338295 -1.9584379476105696
30 0.0014729369927134871 1.8471903273045722 -2.135421874090259
31 0.0028175071780551213 1.846709735647743 -2.21475002013899
32 0.0005833112432296877 1.9600332998724013 -2.174678377413905
33 0.0010897493342688393 2.088474367278695 -2.114224249649403
34 0.0014400962565117807 2.1343730799785066 -2.1313679718901617
35 0.00025551275079542177 2.098719777961838 -2.2254282356900053
36 0.0007452716724231211 2.061574092124161 -2.316642080435536
37 0.0007039616397364976 2.0871289998885314 -2.34110021966093
38 0.00013813692323716951 2.1626729389661237 -2.3117845564495525
39 0.0004772768482892726 2.226047050883609 -2.291110773029544
40 0.00033004964319103235 2.2373261534901743 -2.319247358266804
41 9.217351895321295e-05 2.214639961431022 -2.3782945223618848
42 0.00028891559300506416 2.2051267539095756 -2.421330772394504
43 0.00014929489023726185 2.2323907774281477 -2.4249558380469414
44 6.769436632642935e-05 2.2774704337102127 -2.408322877838643
45 0.0001664146709641854 2.3059822108051566 -2.4059949914479617
46 6.603081573854086e-05 2.305523254562198 -2.430543127138842
47 4.974403826289546e-05 2.2939811043852183 -2.4642368488516273
48 9.164208008727824e-05 2.295968745208885 -2.482609801439595
49 2.9354152949946644e-05 2.3170063696581678 -2.4802784721872517
50 3.512685932428698e-05 2.3416964725174014 -2.4727676200190847
51 4.8425691795956835e-05 2.3531587091215402 -2.4770759355493452
52 1.3736957579689457e-05 2.350250560761441 -2.494455884691599
53 2.3587385905798897e-05 2.345774090327574 -2.5122074493044804
54 2.463839658187368e-05 2.351074921066435 -2.5190796294543008
55 7.124285017057544e-06 2.3650201754062414 -2.516292968429118
56 1.5065940536941602e-05 2.377545662213746 -2.5139928107681055
57 1.2120379844831816e-05 2.3814571884400952 -2.519448416420596
58 4.174792925949744e-06 2.379116610649385 -2.53036731498456
59 9.18411114858228e-06 2.3782986751783275 -2.539038851025613
60 5.8022875203990465e-06 2.383419547739394 -2.541106019664204
61 2.6793342902849127e-06 2.391788062639245 -2.5393145624620397
62 5.363306311751553e-06 2.3976742964940154 -2.539444719091383
63 2.7330781867934e-06 2.398641762137136 -2.54397933958454
64 1.7876088104686744e-06 2.3973810925231573 -2.5502704879516864
65 3.0109107379706207e-06 2.3980663899477253 -2.5541833625124366
66 1.289962006368467e-06 2.4019187183816797 -2.554533055861988
67 1.1908731292892272e-06 2.4065640142821185 -2.553726879863752
68 1.6302211615065038e-06 2.4091066822815614 -2.554690990043634
69 6.262388327470808e-07 2.4091394088805207 -2.5578607770466766
70 7.751151281949059e-07 2.4086916005791195 -2.5612326195064274
71 8.54175769506374e-07 2.40974976421821 -2.5628436813347437
72 3.217892151040347e-07 2.4122908680963757 -2.5627387156296484
73 4.884132691531512e-07 2.4146979380856965 -2.5625546217232547
74 4.3490288473627126e-07 2.41568974379678 -2.563590901041252
75 1.7809225356588132e-07 2.415547281820804 -2.5655833054424035
76 2.971289736249799e-07 2.415544246494747 -2.567273488260221
77 2.164166012022517e-07 2.4164923200896027 -2.5678638267861413
78 1.0560552341463969e-07 2.4180242323153265 -2.5677344669094886
79 1.7455341496872e-07 2.4191914050191197 -2.567845774616195
80 1.0616463809627608e-07 2.419528813809553 -2.5686735631619126
81 6.551779148898651e-08 2.419433477721127 -2.569830685322907
82 9.917074851248375e-08 2.4196085384751713 -2.570623029657202
83 5.19906974243145e-08 2.4203064254363005 -2.5708064251363036
84 4.1362610515502385e-08 2.4211661494719543 -2.5707494113715117
85 5.460583251543083e-08 2.421694579086395 -2.570952021468034
86 2.5845346293684734e-08 2.4217880952621393 -2.5715241814526255
87 2.600884548877025e-08 2.4217653250761617 -2.5721530265613275
88 2.9219043694989066e-08 2.421971140209915 -2.572498948598606
89 1.3282868950581506e-08 2.422429404218558 -2.5725428908104133
90 1.6076768987252632e-08 2.4228824798863418 -2.572546879230905
91 1.5246909543936704e-08 2.423104524053942 -2.572740763383635
92 7.156096879998297e-09 2.4231232730573566 -2.573100463445312
93 9.702668109928814e-09 2.423145936261587 -2.5734221066187795
94 7.79570569729715e-09 2.4233195384212083 -2.5735617121962897
95 4.053306473447704e-09 2.4235968368049545 -2.573569299573445
96 5.701081761191884e-09 2.4238218491981427 -2.5736033832828036
97 3.931681737123771e-09 2.4239077501165505 -2.5737530978826486
98 2.3912133991638163e-09 2.4239116995035137 -2.5739633885854776
99 3.2594275906766557e-09 2.423951367607491 -2.5741185040733425
100 1.9738244667194538e-09 2.424076717646234 -2.574170230027183
101 1.445195386973186e-09 2.4242337726297234 -2.5741741371209526
102 1.8145720100115614e-09 2.424339129863211 -2.5742150800725376
103 9.978745867805783e-10 2.4243696732773206 -2.5743174977089796
104 8.799021997130119e-10 2.424374889803647 -2.574433107923736
105 9.853788843910971e-10 2.424414184261379 -2.5745036031490076
106 5.145498870734455e-10 2.424496133278905 -2.574521405900611
107 5.326709386077599e-10 2.424580060598056 -2.574528102122659
108 5.233263909026897e-10 2.4246265216752665 -2.574563964486613
109 2.7360410811971825e-10 2.4246369241226713 -2.574628339164933
110 3.178853673346804e-10 2.424644731309762 -2.5746884488168034
111 2.7283626573282316e-10 2.4246762479841935 -2.5747186129806647
112 1.5082970809821017e-10 2.4247259846838944 -2.5747248891503323
113 1.8609633625765731e-10 2.4247684692747 -2.574733266245373
114 1.4035269994827626e-10 2.424787771600989 -2.574760144529419
115 8.599709659662391e-11 2.424791853368846 -2.574797989894629
116 1.0662410364348229e-10 2.424800278647384 -2.5748276271612407
117 7.172804190880289e-11 2.4248226378508853 -2.5748398195612245
118 5.026402384589179e-11 2.42485102737383 -2.5748427922629813
119 5.975535691260525e-11 2.4248714362338073 -2.5748508486086448
120 3.672763135287305e-11 2.424879062173595 -2.5748690566370014
121 2.976521633335505e-11 2.4248814958224734 -2.5748900673142137
122 3.2779343475675127e-11 2.4248888950082517 -2.5749039424012024
123 1.9021265465490877e-11 2.4249034478581604 -2.574908693338141
124 1.766038877637488e-11 2.4249187977005953 -2.574910858151089
125 1.7630950518987554e-11 2.424928113018956 -2.5749174331450715
126 1.005162619804878e-11 2.4249310907590655 -2.57492887109632
127 1.0407565434467081e-11 2.4249330930879047 -2.574939945858927
128 9.324031130519828e-12 2.424938776165041 -2.5749461248363934
129 5.451436177472679e-12 2.424947629288191 -2.574948030967458
130 6.056022003320116e-12 2.424955522856297 -2.5749498957927086
131 4.86722467885059e-12 2.4249595760214238 -2.574954692739711
132 3.037205903444473e-12 2.4249608461005145 -2.5749614485638332
133 3.4671952808817963e-12 2.4249625646229154 -2.574967008076391
134 2.520917502524256e-12 2.4249665304893013 -2.5749696416913292
135 1.7311898442562423e-12 2.424971617581185 -2.574970538457512
136 1.9498690856378786e-12 2.424975487783581 -2.5749720936197624
137 1.303915309058823e-12 2.424977187658596 -2.574975312476078
138 1.00196066721292e-12 2.4249778644654256 -2.5749790948402795
139 1.0768799046934063e-12 2.4249792430698562 -2.5749817585713273
140 6.784572903484332e-13 2.4249818124819744 -2.574982853434534


==> dat/wDGsctraj.dat <==
0 0.5840000000000001 2 3
1 0.0705672 1.8800000000000001 -0.1999999999999993
2 0.06802444800000002 1.6640000000000001 -0.2000000000000012
3 0.06466574088 1.3724000000000003 -0.19999999999999996
4 0.06074753267520001 1.0224800000000003 -0.19999999999999998
5 0.05648590729620001 0.6288200000000004 -0.19999999999999996
6 0.05205741216417793 0.2036672000000005 -0.19999999999999996
7 0.04760202974028286 -0.2427432399999994 -0.19999999999999996
8 0.04322725496553576 -0.7019082639999992 -0.19999999999999996
9 0.03901259760639603 -1.1668128507999989 -0.19999999999999996
10 0.03501407652208397 -1.6317174375999983 -0.19999999999999996
11 0.031268445686134044 -2.091972978531998 -0.19999999999999996
12 0.027797010083428553 -2.543860236901598 -0.19999999999999996
13 0.024608968699686574 -2.9844503138119576 -0.19999999999999996
14 0.02170427303691072 -3.4114837729712293 -0.19999999999999996
15 0.019076021223847314 -3.823266037160527 -0.19999999999999996
16 0.01671242589012774 -4.218577010782252 -0.19999999999999996
17 0.014598402905120614 -4.596593129308028 -0.19999999999999996
18 0.012716830975127297 -4.956820254020825 -0.19999999999999996
19 0.011049531158885795 -5.299036022497983 -0.19999999999999996
20 0.009578012146049641 -5.6232404347395 -0.19999999999999996
21 0.00828402270511834 -5.929613604307735 -0.19999999999999996
22 0.007149947754977473 -6.2184797356149275 -0.19999999999999996
23 0.006159079507019612 -6.490276504617603 -0.19999999999999996
24 0.005295790346366291 -6.745529122463595 -0.19999999999999996
25 0.004545629732856354 -6.984828451694212 -0.19999999999999996
26 0.003895363484378203 -7.208812623854069 -0.19999999999999996
27 0.0033329703813211042 -7.418151677065012 -0.19999999999999996
28 0.002847608091167575 -7.613534793395226 -0.19999999999999996
29 0.002429557925484334 -7.795659769688748 -0.19999999999999996
30 0.0020701558655014454 -7.965224402789612 -0.19999999999999996
31 0.0017617155800158935 -8.122919511573418 -0.19999999999999996
32 0.0014974477628494423 -8.269423354572563 -0.19999999999999996
33 0.0012713789908968195 -8.405397233856148 -0.19999999999999996
34 0.0010782724058219298 -8.531482103737288 -0.19999999999999996
35 0.0009135518149015684 -8.648296027303639 -0.19999999999999996
36 0.0007732302561326773 -8.756432345119347 -0.19999999999999996
37 0.0006538436507540837 -8.856458439098878 -0.19999999999999996
38 0.0005523898482495682 -8.948914990831309 -0.19999999999999996
39 0.00046627313401661347 -9.034315647826263 -0.19999999999999996
40 0.0003932541009511112 -9.113147023513916 -0.19999999999999996
41 0.0003314046689699354 -9.185868967585774 -0.19999999999999996
42 0.00027906795930975753 -9.252915052608122 -0.19999999999999996
43 0.00023482268385278254 -9.314693230950143 -0.19999999999999996
44 0.00019745168613489322 -9.371586623097677 -0.19999999999999996
45 0.00016591426404390097 -9.423954404506203 -0.19999999999999996
46 0.0001393219097367837 -9.472132763402046 -0.19999999999999996
47 0.0001169171162739846 -9.516435906473658 -0.19999999999999996
48 9.805492000861116e-05 -9.557157093296928 -0.19999999999999996
49 8.218687069129482e-05 -9.594569683690807 -0.19999999999999996
50 6.884714591662289e-05 -9.62892818507294 -0.19999999999999996
51 5.764055174006105e-05 -9.660469289341739 -0.19999999999999996
52 4.823217616766601e-05 -9.68941289090605 -0.19999999999999996
53 4.033848617058383e-05 -9.71596307926408 -0.19999999999999996
54 3.371968150094745e-05 -9.740309101041444 -0.19999999999999996
55 2.817313965250423e-05 -9.762626287670694 -0.19999999999999996
56 2.352780568622842e-05 -9.783076945963678 -0.19999999999999996
57 1.963939829605771e-05 -9.80181120972136 -0.19999999999999996
58 1.63863194372893e-05 -9.818967851267868 -0.19999999999999996
59 1.3666169148177088e-05 -9.83467505240786 -0.19999999999999996
60 1.1392779951512055e-05 -9.849051134807175 -0.19999999999999996
61 9.493696535876894e-06 -9.862205250202548 -0.19999999999999996
62 7.90803640190324e-06 -9.874238031170776 -0.19999999999999996
63 6.584675935276951e-06 -9.885242203443331 -0.19999999999999996
64 5.480714053561486e-06 -9.895303160949668 -0.19999999999999996
65 4.560172280239361e-06 -9.904499504920304 -0.19999999999999996
66 3.7928959330593703e-06 -9.912903548487316 -0.19999999999999996
67 3.15362617547138e-06 -9.920581788291722 -0.19999999999999996
68 2.6212170581504934e-06 -9.927595344650374 -0.19999999999999996
69 2.177975457685888e-06 -9.93400037185438 -0.19999999999999996
70 1.809105074926376e-06 -9.93984844017108 -0.19999999999999996
71 1.5022384533130984e-06 -9.945186891105894 -0.19999999999999996
72 1.2470433777972412e-06 -9.950059167452036 -0.19999999999999996
73 1.0348920704977838e-06 -9.95450511961789 -0.19999999999999996
74 8.585833566610024e-07 -9.958561289676053 -0.19999999999999996
75 7.121094740616951e-07 -9.962261174526406 -0.19999999999999996
76 5.904604778936284e-07 -9.965635469509925 -0.19999999999999996
77 4.894602811528204e-07 -9.968712293751476 -0.19999999999999996
78 4.0562929554122107e-07 -9.971517398449619 -0.19999999999999996
79 3.360694236162476e-07 -9.974074359270618 -0.19999999999999996
80 2.7836781824747137e-07 -9.976404753942921 -0.19999999999999996
81 2.3051639028853765e-07 -9.978528326088057 -0.19999999999999996
82 1.9084452230339055e-07 -9.980463136264737 -0.19999999999999996
83 1.5796284989072484e-07 -9.9822257011452 -0.19999999999999996
84 1.3071631294742092e-07 -9.983831121686922 -0.19999999999999996
85 1.0814496682193253e-07 -9.985293201108847 -0.19999999999999996
86 8.945128548987213e-08 -9.98662455342952 -0.19999999999999996
87 7.397289361610326e-08 -9.987836703274969 -0.19999999999999996
88 6.11598355709786e-08 -9.988940177617032 -0.19999999999999996
89 5.0555634560633944e-08 -9.989944590057933 -0.19999999999999996
90 4.1781516156580434e-08 -9.990858718234483 -0.19999999999999996
91 3.4523272955666595e-08 -9.991690574875145 -0.19999999999999996
92 2.8520332005788074e-08 -9.99244747300533 -0.19999999999999996
93 2.355665934539175e-08 -9.993136085760725 -0.19999999999999996
94 1.9453195422569625e-08 -9.993762501234986 -0.19999999999999996
95 1.606156604938569e-08 -9.99433227275679 -0.19999999999999996
96 1.3258855555142723e-08 -9.994850464961882 -0.19999999999999996
97 1.0943264169838152e-08 -9.995321695998387 -0.19999999999999996
98 9.030501263440627e-09 -9.995750176177973 -0.19999999999999996
99 7.450790658058981e-09 -9.996139743361656 -0.19999999999999996
100 6.146384914917924e-09 -9.996493895346823 -0.19999999999999996
101 5.069502727328423e-09 -9.996815819501341 -0.19999999999999996
102 4.180617817206578e-09 -9.997108419871488 -0.19999999999999996
103 3.4470400353536768e-09 -9.99737434197259 -0.19999999999999996
104 2.8417388442392166e-09 -9.997615995454757 -0.19999999999999996
105 2.3423681813627972e-09 -9.997835574820764 -0.19999999999999996
106 1.9304585291424203e-09 -9.998035078359022 -0.19999999999999996
107 1.5907474643084285e-09 -9.99821632544142 -0.19999999999999996
108 1.310625309669522e-09 -9.99838097232375 -0.19999999999999996
109 1.0796760707698638e-09 -9.998530526575198 -0.19999999999999996
110 8.892974967533718e-10 -9.99866636025312 -0.19999999999999996
111 7.323865056085843e-10 -9.998789721929706 -0.19999999999999996
112 6.030791005473546e-10 -9.998901747668443 -0.19999999999999996
113 4.965349797991792e-10 -9.999003471040135 -0.19999999999999996
114 4.0875964418818356e-10 -9.999095832260805 -0.19999999999999996
115 3.3645710523222405e-10 -9.999179686526938 -0.19999999999999996
116 2.769081769438131e-10 -9.999255811617237 -0.19999999999999996
117 2.2787000064639074e-10 -9.999324914824207 -0.19999999999999996
118 1.8749283375862902e-10 -9.99938763927361 -0.19999999999999996
119 1.5425143107261619e-10 -9.999444569684892 -0.19999999999999996
120 1.2688826378504103e-10 -9.99949623762118 -0.19999999999999996
121 1.043668068634318e-10 -9.99954312627336 -0.19999999999999996
122 8.58326812402943e-11 -9.999585674818894 -0.19999999999999996
123 7.058185980124421e-11 -9.999624282392586 -0.19999999999999996
124 5.8034257954808766e-11 -9.999659311703352 -0.19999999999999996
125 4.771197326114418e-11 -9.999691092328039 -0.19999999999999996
126 3.922135533018789e-11 -9.999719923710753 -0.19999999999999996
127 3.223821903874935e-11 -9.999746077893645 -0.19999999999999996
128 2.6495562688300112e-11 -9.99976980200285 -0.19999999999999996
129 2.17735690588583e-11 -9.999791320511278 -0.19999999999999996
130 1.789126485851611e-11 -9.999810837297991 -0.19999999999999996
131 1.469968591294446e-11 -9.999828537522248 -0.19999999999999996
132 1.2076235844649119e-11 -9.999844589328676 -0.19999999999999996
133 9.920016197373371e-12 -9.999859145398593 -0.19999999999999996
134 8.147982288875255e-12 -9.999872344361242 -0.19999999999999996
135 6.6918415253525154e-12 -9.999884312077373 -0.19999999999999996
136 5.495416621759119e-12 -9.999895162806666 -0.19999999999999996
137 4.512466789119429e-12 -9.999905000269326 -0.19999999999999996
138 3.705001583309553e-12 -9.999913918611387 -0.19999999999999996
139 3.0417404706106765e-12 -9.999922003282343 -0.19999999999999996
140 2.4969956657905357e-12 -9.999929331832995 -0.19999999999999996
141 2.049617420230021e-12 -9.999935974640692 -0.19999999999999996
142 1.6822584991693645e-12 -9.99994199556852 -0.19999999999999996
143 1.3806178422726134e-12 -9.999947452564374 -0.19999999999999996
144 1.1329617799482605e-12 -9.999952398205373 -0.19999999999999996
145 9.296521885637787e-13 -9.999956880192528 -0.19999999999999996


==> dat/wDGsctraj0.4.dat <==
0 1.3441250000000002 2.0 3.0
1 0.9807466869157239 1.6235207100591713 2.6146449704142003
2 0.5101893473284079 1.0069602488241534 1.9810157790927005
3 0.1600698245039703 0.29399914996751464 1.2434363195344054
4 0.02181492275213335 -0.3872355138614214 0.53063965480591
5 0.053397086044257164 -0.9398831940346368 -0.05994312260235255
6 0.14923550694506615 -1.3061190691848483 -0.46995026379300303
7 0.21633469121506127 -1.4675067407849531 -0.6804403171692414
8 0.21559263245192758 -1.4394475882886002 -0.7063398259653427
9 0.16040568162120936 -1.261793873444688 -0.5870548553079797
10 0.08935043434640172 -0.9878239208233787 -0.37544467211674426
11 0.03655129017032086 -0.6735560459196268 -0.12713424564864745
12 0.015611513713533729 -0.36891061917329876 0.10832504637496557
13 0.0201155077113511 -0.11163770707439799 0.2935290681377048
14 0.03417152440826294 0.07567500386385921 0.4062142299112977
15 0.04383939209469646 0.1857213792505212 0.43937782799919833
16 0.04329865778382686 0.22431170769376774 0.39911402587961264
17 0.034603678840951835 0.20672556957880495 0.3009677784156026
18 0.02356364579708823 0.153434916307428 0.16565891426849877
19 0.01529507773291279 0.08596288483393781 0.014941903807892598
20 0.011822395776879706 0.02346223615806527 -0.13181479647437264
21 0.012167077661617284 -0.019632370492338888 -0.25997560907353867
22 0.01393767543229303 -0.03475765907502234 -0.36079029925296024
23 0.015044979931622657 -0.019262108889525054 -0.43143357060264553
24 0.014623005746950675 0.024437626312220125 -0.47416074664021396
25 0.012986907606059455 0.09027285664159311 -0.4948909322156022
26 0.011011660673572208 0.1701811795541755 -0.501548025207781
27 0.009464560353917639 0.2557105160373779 -0.5024560492803682
28 0.008646961694725 0.33934298920701145 -0.5050146763800406
29 0.008409731735867943 0.415401889569939 -0.5147916931809137
30 0.008393043780456052 0.48049550858287127 -0.5350786283760058
31 0.008283800399022458 0.5335298889516222 -0.5668774909703561
32 0.007953144787588271 0.5753795480888781 -0.60922956182129
33 0.007449348368350574 0.6083370337338398 -0.6597653781477906
34 0.00690411902383244 0.6354693828942367 -0.7153478386327817
35 0.006432425156671338 0.6599962998130567 -0.7726936122566251
36 0.0060790089313309745 0.6847774260547524 -0.8288854766615196
37 0.005821018791523969 0.7119614997419123 -0.8817227879616418
38 0.005604173906237983 0.7428151117422136 -0.9298923731941033
39 0.00538140092391764 0.777718463226615 -0.9729724400315073
40 0.005133366377958802 0.816293484212876 -1.0113041432284864
41 0.004867291357383442 0.8576174046095192 -1.0457777154162866
42 0.004602825425026708 0.900472129365913 -1.077582809809673
43 0.00435701432601482 0.9435849520489138 -1.1079675197145966
44 0.0041363163174428265 0.9858268078013044 -1.138039873127427
45 0.003937045416471706 1.0263476819342274 -1.1686321854550576
46 0.003750826264751055 1.0646423897636377 -1.2002350540612345
47 0.003570393884568552 1.1005516761373317 -1.2329960455402282
48 0.003392660086736084 1.1342121077105927 -1.2667696020383463
49 0.0032185185792188396 1.1659729634608746 -1.3011999605408202
50 0.00305071586200935 1.1962993694451913 -1.3358178385564603
51 0.0028915960947962192 1.2256788976402548 -1.3701336658228929
52 0.0027419099575254225 1.254544702803104 -1.403714287583079
53 0.0026008888084893024 1.283223066310941 -1.4362352699872405
54 0.002467067777082641 1.3119079453653968 -1.4675062087710995
55 0.0023391566365197954 1.3406605832941683 -1.4974709850358345
56 0.0022164979777175645 1.3694289403190185 -1.5261882083402913
57 0.00209903560992453 1.3980798786894535 -1.5537989128058882
58 0.001986993833168766 1.4264366411218363 -1.5804889669134825
59 0.001880539258974261 1.4543149535590916 -1.6064528656144677
60 0.001779603200046203 1.4815526946886095 -1.6318639619734505
61 0.0016838940099805997 1.5080300941312283 -1.6568541761013216
62 0.0015930213125705632 1.533679463886799 -1.681504176480845
63 0.001506626780851764 1.5584852264267615 -1.705843269997193
64 0.0014244525872964663 1.582476277493138 -1.7298569623313644
65 0.0013463362848977443 1.6057134258115675 -1.7534994462400324
66 0.0012721624550347012 1.628274801796235 -1.77670812538833
67 0.0012018119419390828 1.650241817725371 -1.799417591013807
68 0.0011351353055750833 1.671687635565871 -1.821571095011908
69 0.0010719547792785427 1.6926693151115546 -1.8431283465587505
70 0.0010120829338785883 1.7132240234561749 -1.8640692510412877
71 0.0009553422240751747 1.7333690058729143 -1.884393891024661
72 0.0009015751158298144 1.7531045252882071 -1.9041195418803336
73 0.0008506431581164677 1.772418705941458 -1.9232757863042798
74 0.00080241958624876 1.791293159989471 -1.9418988487962106
75 0.0007567815907894675 1.8097083968281769 -1.96002615016561
76 0.0007136062368294609 1.8276482583299856 -1.9776918387127247
77 0.0006727706591605296 1.8451029271891906 -1.994923750746322
78 0.0006341547509018108 1.862070362378616 -2.011741946296639
79 0.0005976439690969417 1.8785562793680073 -2.028158702241661
80 0.0005631307172403229 1.894572983347367 -2.0441796544788677
81 0.0005305140671137409 1.9101374684606507 -2.0598056760187315
82 0.0004996985139287691 1.9252692176041688 -2.0750350563334057
83 0.00047059268685645424 1.9399880900541737 -2.089865594589662
84 0.00044310861144586204 1.9543125895835012 -2.1042963140052597
85 0.0004171616153955098 1.968258687788497 -2.1183286225117866
86 0.000392670608628895 1.9818392584462243 -2.1319668638132327
87 0.0003695583809645783 1.9950640766505694 -2.145218305005669
88 0.0003477516873037958 2.007940262782123 -2.1580926806216483
89 0.00032718108599890695 2.020473010963382 -2.170601453370572
90 0.00030778063548519453 2.032666433489266 -2.1827569600118935
91 0.00028948758785378274 2.044524371206252 -2.194571592318579
92 0.00027224216870966496 2.0560510565844545 -2.206057126320953
93 0.00025598745671278136 2.0672515619868554 -2.2172242672646396
94 0.0002406693222106633 2.078132011722664 -2.228082431636898
95 0.00022623637142625032 2.08869957599251 -2.23863974809809
96 0.0002126398618195642 2.0989622933307612 -2.2489032306604435
97 0.0001998335836496841 2.1089287837355934 -2.2588790618737864
98 0.00018777372361622469 2.1186079177703796 -2.2685729206877436
99 0.00017641873139788954 2.1280084996995106 -2.2779902968828827
100 0.00016572920242425605 2.137139008432907 -2.2871367482546425
101 0.00015566777878986068 2.1460074223018037 -2.2960180744878693
102 0.0001461990621302884 2.1546211358308973 -2.304640399519482
103 0.00013728953036384536 2.1629869613727655 -2.3130101694881033
104 0.00012890745309647282 2.171111197452988 -2.3211340843889388
105 0.00012102280490302285 2.1789997396649605 -2.3290189875635328
106 0.00011360717881386297 2.186658208784168 -2.336671738325059
107 0.00010663370306099144 2.1940920735942284 -2.344099090198947
108 0.00010007696300064206 2.201306751471525 -2.351307591705784
109 9.391292841117414e-05 2.2083076766635203 -2.3583035197266686
110 8.811888515130109e-05 2.2151003331175882 -2.3650928485709133
111 8.267336988109115e-05 2.2216902546415 -2.371681251943092
112 7.755610698496722e-05 2.2280829994377687 -2.3780741307466338
113 7.274794750126469e-05 2.234284108372708 -2.384276657343791
114 6.823081032647331e-05 2.2402990567842727 -2.390293826449746
115 6.398762607273678e-05 2.2461332085308867 -2.3961305039416176
116 6.000228378357647e-05 2.2517917788256474 -2.4017914670219764
117 5.625958045744374e-05 2.2572798097286917 -2.4072814318491123
118 5.274517314602864e-05 2.262602159488784 -2.4126050674289385
119 4.9445533356472227e-05 2.2677635046322915 -2.4177669968572233
120 4.634790355316325e-05 2.2727683520508015 -2.4227717886485958
121 4.344025565595176e-05 2.2776210574450793 -2.4276239417831302
122 4.071125150444804e-05 2.282325846316096 -2.432327868269036
123 3.8150205274764884e-05 2.286886834124906 -2.436887876589651
124 3.574704781156984e-05 2.2913080430822688 -2.4413081585645013
125 3.349229280176849e-05 2.29559341406591 -2.445592781117822
126 3.137700469070005e-05 2.2997468132030745 -2.44974568340879
127 2.9392768238566125e-05 2.3037720335441843 -2.4537706788901223
128 2.7531659626871263e-05 2.307672792890634 -2.4576714612250217
129 2.578621904153651e-05 2.3114527291847615 -2.461451612647947
130 2.4149424672903833e-05 2.3151153949334926 -2.4651146132917083
131 2.261466807755054e-05 2.3186642519691594 -2.4686638501718443
132 2.1175730844189e-05 2.322102667525215 -2.472102624845427
133 1.9826762503716983e-05 2.325433912202602 -2.4754341591638296
134 1.8562259620524477e-05 2.3286611599998777 -2.4786615989420007
135 1.7377046005241994e-05 2.331787490236648 -2.481788015710722
136 1.6266253990442417e-05 2.3348158909537475 -2.484816406964754
137 1.5225306717780301e-05 2.33774926324081 -2.487749695452896
138 1.4249901387262606e-05 2.3405904259181587 -2.490590728079999
139 1.3335993420860934e-05 2.343342120065791 -2.49334227492539
140 1.2479781498217837e-05 2.3460070130190482 -2.496007028755637
141 1.1677693417113527e-05 2.348587701606706 -2.4985876052536526
142 1.0926372738882806e-05 2.3510867145634533 -2.501086544030168
143 1.0222666176180895e-05 2.353506514181913 -2.503506310350607
144 9.56361168461331e-06 2.355849497364674 -2.5058492974153004
145 8.946427222220402e-06 2.358117996288178 -2.5081178289797825
146 8.368500140715218e-06 2.360314278899393 -2.510314162093011
147 7.82737717626436e-06 2.3624405494406204 -2.5124404897570867
148 7.320755008557306e-06 2.3644989491486412 -2.5144989433613687
149 6.846471355785588e-06 2.3664915572139367 -2.5164915948044744
150 6.402496580239572e-06 2.3684203920252926 -2.518420458278225
151 5.986925772454715e-06 2.370287412673644 -2.5202874917391758
152 5.597971292283996e-06 2.3720945206522446 -2.522094598130251
153 5.233955739095825e-06 2.3738435616705473 -2.523843626434825
154 4.893305328384709e-06 2.3755363274958254 -2.5255363726490336
155 4.574543653384708e-06 2.3771745577466334 -2.5271745807481283
156 4.276285808853253e-06 2.37875994158139 -2.5287599437036
157 3.997232858600833e-06 2.3802941192488802 -2.530294104584346
158 3.7361666265327276e-06 2.3817786834909596 -2.531778657751755
159 3.4919447928962594e-06 2.3832151808077184 -2.533215150138676
160 3.2634962800360406e-06 2.3846051126096386 -2.5346050825880186
161 3.0498169096733474e-06 2.3859499362889194 -2.5359499112191544
162 2.849965317339165e-06 2.3872510662434583 -2.537251048789027
163 2.663059109031876e-06 2.388509874883081 -2.5385098660188192
164 2.488271246593038e-06 2.389727693640206 -2.539727692864479
165 2.3248266482235602e-06 2.3909058139980295 -2.540905819718543
166 2.1719989920423316e-06 2.3920454885402656 -2.5420454985397876
167 2.0291077115260764e-06 2.393147932018749 -2.5431479439149958
168 1.8955151706856466e-06 2.3942143224297414 -2.5442143340626178
169 1.7706240094898101e-06 2.3952458020868375 -2.5452458117910868
170 1.6538746490882966e-06 2.3962434786779068 -2.5462434854250175
171 1.5447429481136449e-06 2.3972084262950473 -2.5472084297110165
172 1.4427380005382212e-06 2.3981416864294123 -2.5481416867119413
173 1.3474000669956576e-06 2.3990442689263323 -2.5490442666949247
174 1.2582986321629103e-06 2.3999171528996635 -2.5499171490149637
175 1.175030580594441e-06 2.400761287607302 -2.5507612829928896
176 1.0972184831380821e-06 2.40157759329193 -2.5515775887844123
177 1.0245089890146414e-06 2.4023669619921924 -2.552366958235803
178 9.56571315522542e-07 2.4031302583297034 -2.5531302557215985
179 8.930958314747744e-07 2.403868320276661 -2.5538683189603146
180 8.337927266347661e-07 2.404581959907753 -2.5545819598052715
181 7.783907635273285e-07 2.4052719641386515 -2.5552719650090143
182 7.266361068229699e-07 2.405939095452031 -2.555939096961172
183 6.782912239551575e-07 2.406584092610892 -2.5565840944007543
184 6.331338547882481e-07 2.407207671358143 -2.5572076731047093
185 5.909560446791529e-07 2.40781052510096 -2.557810526555
186 5.515632371302231e-07 2.4083933255783676 -2.558393326586523
187 5.147734247340496e-07 2.4089567235107174 -2.5589567240179543
188 4.804163501962583e-07 2.409501349230181 -2.559501349267181
189 4.4833275979899723e-07 2.4100278132918875 -2.5600278129524185
190 4.1837370200886737e-07 2.4105367070658756 -2.560536706479607
191 3.903998703324446e-07 2.411028603310468 -2.561028602616213
192 3.642809878658809e-07 2.4115040567279906 -2.5615040560512385
193 3.3989522974647857e-07 2.4119636045039172 -2.5619636039410856
194 3.1712868219825607e-07 2.4124077668305612 -2.562407766440867
195 2.9587483580534313e-07 2.412837047416312 -2.5628370472208624
196 2.7603411064704153e-07 2.4132519339812615 -2.563251933967975
197 2.575134110290034e-07 2.413652898739847 -2.563652898872244
198 2.40225708797448e-07 2.4140403988709225 -2.5640403990986718
199 2.2408965316689233e-07 2.414414876975501 -2.564414877244788
200 2.0902920456165874e-07 2.4147767615222757 -2.564776761784499
201 1.9497329238789274e-07 2.4151264672809565 -2.5651264674988163
202 1.8185549418431313e-07 2.415464395743449 -2.5654643958940806
203 1.6961373532076163e-07 2.4157909355329306 -2.565790935608239
204 1.5819000772666902e-07 2.4161064628009314 -2.566106462805673
205 1.4753010669013578e-07 2.416411341612618 -2.566411341560984
206 1.3758338424270378e-07 2.416705924320534 -2.566705924232061
207 1.2830251849317575e-07 2.416990551927131 -2.5669905518226805
208 1.1964329785577044e-07 2.4172655544364403 -2.567265554334836
209 1.1156441872411937e-07 2.4175312511952907 -2.5675312511109625
210 1.0402729591109383e-07 2.4177879512244385 -2.5677879511662147
211 9.69958865691678e-08 2.418035953539982 -2.5680359535109663
212 9.043652381482414e-08 2.4182755474653916 -2.568275547463712
213 8.431776178305372e-08 2.418507012934453 -2.5685070129545884
214 7.861023102427589e-08 2.4187306207853783 -2.5687306208197462
215 7.328650240834289e-08 2.41894663304632 -2.5689466330868327
216 6.832096061462622e-08 2.4191553032124875 -2.569155303251855
217 6.368968494437077e-08 2.4193568765150593 -2.5693568765476993
218 5.937033886564691e-08 2.4195515901820706 -2.5695515902045747
219 5.534206560901811e-08 2.419739673691463 -2.5697396737026414
220 5.158539157640307e-08 2.4199213490164824 -2.5699213490170716
221 4.808213523166405e-08 2.4200968308636193 -2.570096830855767
222 4.4815322107830124e-08 2.4202663269032954 -2.5702663268899446
223 4.176910564819558e-08 2.420430037993505 -2.570430037977791
224 3.892869276586608e-08 2.420588158396613 -2.5705881583813595
225 3.628027483645879e-08 2.42074087598953 -2.570740875976896
226 3.381096197116462e-08 2.420888372467457 -2.5708883724587586
227 3.150872356777468e-08 2.4210308235414013 -2.571030823537095
228 2.9362330474999587e-08 2.421168399129659 -2.5711683991294545
229 2.7361302754741468e-08 2.42130126354343 -2.5713012635464922
230 2.549585980532454e-08 2.4214295756667505 -2.571429575671937
231 2.3756874335811862e-08 2.421553489130896 -2.5715534891369916
232 2.213582883311971e-08 2.4216731524834163 -2.571673152489327
233 2.0624775224492575e-08 2.4217887093519455 -2.571788709356836
234 1.9216297494212276e-08 2.4219002986029428 -2.5719002986063053
235 1.7903475814720626e-08 2.4220080544954974 -2.5720080544971564
236 1.6679853919940313e-08 2.422112106830342 -2.572112106830412
237 1.553940833474987e-08 2.422212581094215 -2.5722125810930208
238 1.4476519422448875e-08 2.4223095985997025 -2.572309598597687
239 1.3485944649199721e-08 2.422403276620697 -2.5724032766183327
240 1.2562793477374767e-08 2.4224937285236083 -2.572493728521318
241 1.1702503766378158e-08 2.4225810638944454 -2.5725810638925526
242 1.0900820171869108e-08 2.422665388661906 -2.5726653886606066
243 1.0153773506021979e-08 2.422746805216586 -2.5727468052159472
244 9.457661324235866e-09 2.422825412526434 -2.5728254125264103
245 8.809030961273723e-09 2.4229013062485576 -2.572901306249023
246 8.204661776367583e-09 2.4229745788374983 -2.5729745788382807
247 7.64155053817328e-09 2.423045319650078 -2.573045319650995
248 7.1168963725748435e-09 2.423113615046918 -2.5731136150478053
249 6.6280874226609665e-09 2.4231795484907352 -2.5731795484914683
250 6.1726879337087315e-09 2.4232432006415108 -2.5732432006420134
251 5.748426993093525e-09 2.423304649448623 -2.5733046494488687
252 5.3531867515166365e-09 2.4233639702400382 -2.5733639702400457
253 4.984992753656603e-09 2.4234212358086533 -2.5734212358084716
254 4.642003946161988e-09 2.4234765164958696 -2.5734765164955653
255 4.322503997095106e-09 2.423529880272487 -2.5735298802721314
256 4.024892674356351e-09 2.4235813928170042 -2.5735813928166604
257 3.747678124429998e-09 2.4236311175913974 -2.573631117591114
258 3.4894695136872267e-09 2.4236791159144637 -2.57367911591427
259 3.248970537050866e-09 2.423725447032802 -2.573725447032708
260 3.024972626552991e-09 2.423770168189501 -2.5737701681894993
261 2.8163490862348484e-09 2.423813334690613 -2.573813334690684
262 2.6220501169599286e-09 2.423854999969475 -2.5738549999695937
263 2.441096939170828e-09 2.4238952156489537 -2.5738952156490917
264 2.2725772583220838e-09 2.4239340316016653 -2.573934031601798
265 2.11564089684646e-09 2.4239714960082472 -2.5739714960083564
266 1.9694955284699223e-09 2.424007655413735 -2.5740076554138094
267 1.8334026762045763e-09 2.424042554782105 -2.574042554782141
268 1.7066741006543928e-09 2.4240762375490417 -2.5740762375490425
269 1.5886685595517536e-09 2.4241087456729837 -2.574108745672956
270 1.478788293207689e-09 2.4241401196845045 -2.574140119684459
271 1.3764765074281149e-09 2.4241703987340797 -2.5741703987340268
272 1.2812142839713214e-09 2.424199620638292 -2.574199620638241
273 1.1925179368293959e-09 2.424227821924523 -2.5742278219244805
274 1.1099371022976756e-09 2.42425503787418 -2.5742550378741504
275 1.0330520033158264e-09 2.424281302564506 -2.5742813025644917
276 9.614714233108224e-10 2.424306648909017 -2.574306648909016
277 8.948311553541588e-10 2.424331108696607 -2.5743311086966165
278 8.327915128336638e-10 2.4243547126293703 -2.574354712629387
279 7.750364655612074e-10 2.4243774903591766 -2.5743774903591965
280 7.212712649362629e-10 2.4243994705230385 -2.574399470523058
281 6.712215522980403e-10 2.4244206807773163 -2.574420680777332
282 6.246315218533249e-10 2.424441147830788 -2.574441147830799
283 5.812630342327818e-10 2.4244608974766297 -2.5744608974766354
284 5.408943692247759e-10 2.424479954623338 -2.574479954623339
285 5.033188588132731e-10 2.4244983433246237 -2.5744983433246205
286 4.683439417535462e-10 2.42451608680832 -2.574516086808314
287 4.3579041764107984e-10 2.4245332075043278 -2.5745332075043206
288 4.054914234247198e-10 2.4245497270716356 -2.5745497270716284
289 3.7729134226560657e-10 2.4245656664244395 -2.574565666424433
290 3.510452917937501e-10 2.4245810457573946 -2.57458104575739
291 3.266185256284304e-10 2.424595884570027 -2.5745958845700248
292 3.038854636677746e-10 2.4246102016903306 -2.57461020169033
293 2.827290311591124e-10 2.424624015297578 -2.5746240152975792
294 2.630402753250882e-10 2.4246373429443713 -2.5746373429443734
295 2.4471789178415193e-10 2.4246502015779536 -2.574650201577956
296 2.2766731208601065e-10 2.42466260756081 -2.574662607560813
297 2.1180065860881836e-10 2.4246745766905806 -2.574674576690583
298 1.9703602117948638e-10 2.4246861242193027 -2.5746861242193044
299 1.832971465581812e-10 2.424697264872013 -2.5746972648720132
300 1.705130169005198e-10 2.4247080128647225 -2.574708012864722
301 1.5861750281287446e-10 2.424718381921792 -2.5747183819217905
302 1.4754913436887396e-10 2.424728385292718 -2.5747283852927167
303 1.3725053732427384e-10 2.4247380357683634 -2.574738035768362
304 1.2766836025857042e-10 2.4247473456966326 -2.574747345696631
305 1.1875307334707763e-10 2.424756326997626 -2.574756326997625
306 1.104582710020896e-10 2.4247649911782814 -2.574764991178281
307 1.0274101361340549e-10 2.4247733493465233 -2.574773349346523
308 9.556126029375278e-11 2.4247814122249327 -2.574781412224932
309 8.888158958830772e-11 2.4247891901639576 -2.5747891901639575
310 8.266736774287242e-11 2.4247966931546774 -2.5747966931546773
311 7.688621614376778e-11 2.4248039308411347 -2.574803930841135
312 7.150811540124202e-11 2.424810912532251 -2.5748109125322514
313 6.650510003813892e-11 2.424817647213339 -2.5748176472133397
314 6.185096879107732e-11 2.424824143557225 -2.5748241435572257
315 5.752158124816553e-11 2.424830409934993 -2.574830409934994
316 5.3494330493064624e-11 2.424836454426369 -2.5748364544263698
317 4.9748191677245757e-11 2.4248422848297473 -2.5748422848297476
318 4.6263536404578254e-11 2.4248479086718797 -2.57484790867188
319 4.302233569397629e-11 2.424853333217236 -2.5748533332172365
320 4.000741404830421e-11 2.424858565477045 -2.5748585654770446
321 3.720326477441027e-11 2.4248636122180263 -2.5748636122180257
322 3.459505598657486e-11 2.4248684799708298 -2.5748684799708292
323 3.216913020687162e-11 2.424873175038184 -2.5748731750381832
324 2.9912823953925916e-11 2.4248777035027667 -2.574877703502766
325 2.7814341108101104e-11 2.4248820712348103 -2.57488207123481
326 2.586266270587778e-11 2.4248862838994443 -2.574886283899444
327 2.4047562552365065e-11 2.4248903469637884 -2.5748903469637887
328 2.2359520485126794e-11 2.4248942657038053 -2.574894265703805
329 2.0789524615705268e-11 2.4248980452109157 -2.5748980452109156
330 1.9329544909130192e-11 2.4249016903983907 -2.5749016903983906
331 1.7971811538952664e-11 2.424905206007523 -2.574905206007523
332 1.670910111661872e-11 2.4249085966135886 -2.574908596613588
333 1.5534996899990716e-11 2.424911866631602 -2.5749118666316018
334 1.4443019696885884e-11 2.4249150203218783 -2.5749150203218782
335 1.342778492563479e-11 2.4249180617954003 -2.5749180617954006
336 1.248354197791457e-11 2.4249209950190034 -2.574920995019004
337 1.1605586283658376e-11 2.424923823820384 -2.5749238238203844
338 1.0789204599181978e-11 2.424926551892932 -2.5749265518929323
339 1.0030150321416187e-11 2.4249291828004016 -2.574929182800402
340 9.324303482105556e-12 2.4249317199814198 -2.5749317199814197
341 8.668073203654814e-12 2.424934166753838 -2.5749341667538377
342 8.057780137571413e-12 2.4249365263189384 -2.5749365263189374
343 7.49042494696539e-12 2.4249388017654896 -2.5749388017654886
344 6.9629736004772624e-12 2.4249409960736683 -2.5749409960736673
345 6.4725360487960515e-12 2.424943112118843 -2.574943112118842
346 6.016465103897417e-12 2.4249451526752264 -2.574945152675226
347 5.592455318281786e-12 2.4249471204194046 -2.5749471204194045
348 5.198275837559052e-12 2.424949017933742 -2.574949017933742
349 4.831905708879702e-12 2.424950847709669 -2.57495084770967
350 4.491190405686574e-12 2.42495261215086 -2.574952612150861
351 4.174492349018344e-12 2.4249543135762943 -2.5749543135762947
352 3.8800507945468965e-12 2.4249559542232175 -2.574955954223218
353 3.606332246719468e-12 2.424957536249998 -2.5749575362499986
354 3.3518448433467185e-12 2.424959061738886 -2.5749590617388862
355 3.1152493779051937e-12 2.4249605326986727 -2.574960532698673
356 2.8954495051580764e-12 2.4249619510672646 -2.5749619510672646
357 2.6910123435142097e-12 2.424963318714162 -2.5749633187141616
358 2.5010497145538935e-12 2.4249646374428555 -2.5749646374428545
359 2.3243126173744244e-12 2.424965908993137 -2.574965908993136
360 2.160178286247927e-12 2.4249671350433335 -2.574967135043333
361 2.0075677231723432e-12 2.4249683172124596 -2.5749683172124596
362 1.865780099863379e-12 2.424969457062299 -2.5749694570622994
363 1.7338838698144343e-12 2.4249705560994106 -2.574970556099411
364 1.6113430034714327e-12 2.4249716157770664 -2.574971615777067
365 1.4973942225049441e-12 2.424972637497122 -2.574972637497123
366 1.3915327223834595e-12 2.424973622611823 -2.574973622611824
367 1.293144410996483e-12 2.4249745724255454 -2.5749745724255457
368 1.2016013184457108e-12 2.4249754881964787 -2.574975488196479
369 1.116618950081083e-12 2.424976371138249 -2.5749763711382494
370 1.0376820930302344e-12 2.424977222421486 -2.5749772224214866
371 9.642061454817608e-13 2.4249780431753347 -2.574978043175335


==> dat/wDGsctraj0.7.dat <==
0 1.3441250000000002 2.0 3.0
1 0.4517559288353716 0.9107782339068901 1.8850991352956576
2 0.034330161983112256 -0.24859685913495724 0.677725727092628
3 0.053825536859857165 -0.9326612230861523 -0.07362599456115931
4 0.08988797931667071 -1.0676212196373789 -0.2924331658196657
5 0.05393250947341992 -0.848456962147398 -0.1712212152307124
6 0.020833841377671067 -0.5220309671919835 0.045351725256259856
7 0.015204516402478272 -0.25600569984290267 0.1915995188858553
8 0.017421807336205755 -0.10692290125727046 0.21274910121569543
9 0.01612844115393487 -0.051704631484922464 0.1334581482891966
10 0.013454325061477155 -0.03749894797315376 0.00798654966301429
11 0.012022841570243229 -0.01940046947481163 -0.11750843945709794
12 0.011415001806344176 0.024053821211682293 -0.22045360598568067
13 0.010772465695478134 0.09316960544574343 -0.2995615712684417
14 0.01000672121862771 0.1773215772090851 -0.36459238118989584
15 0.009289339317844855 0.26478541751344925 -0.42651049851383194
16 0.008653783256593913 0.3481618010082271 -0.49205070829337205
17 0.008055474014111262 0.4252652724794791 -0.5628200221996554
18 0.007476681036758248 0.49735532472387234 -0.637058179784599
19 0.00692494780176577 0.5667893157483911 -0.7119770437319077
20 0.006405422026091272 0.6353883075236185 -0.7853877469609376
21 0.005916639500532662 0.7038586612904739 -0.85627270137583
22 0.005456654949854221 0.7719896856665471 -0.9245821211474403
23 0.0050249465795717384 0.8391549630793397 -0.9907273881440243
24 0.004621146264063682 0.9047504641326239 -1.0551381067504328
25 0.004244387168792189 0.9684125031239493 -1.1180397551225154
26 0.0038935536960773304 1.0300310939081982 -1.1794363371027003
27 0.0035675134426616083 1.089654156941382 -1.239202550296681
28 0.0032651180493511785 1.1473772572582335 -1.2971907595804044
29 0.002985171156534681 1.2032726386587982 -1.3532989822658432
30 0.0027264461937893513 1.2573677735150526 -1.4074896393071108
31 0.0024877164300620355 1.309657418825234 -1.4597750578231965
32 0.0022677710460232096 1.3601268554492483 -1.510192025855213
33 0.0020654230733624535 1.4087703690582587 -1.5587813204719332
34 0.0018795170179335043 1.4555990521414923 -1.6055781111829461
35 0.001708936197001066 1.500639564829429 -1.6506115837286166
36 0.001552608140517775 1.5439285805699914 -1.6939090424449261
37 0.001409508088931033 1.5855071665405711 -1.7355002268508848
38 0.0012786612657348703 1.6254172880496054 -1.7754196399290811
39 0.0011591442472845617 1.6637006526662137 -1.813706660184632
40 0.0010500855094756657 1.7003990248624072 -1.8504042955342417
41 0.0009506652589199877 1.7355549673918989 -1.885557612569655
42 0.0008601146985567909 1.7692123227668006 -1.9192125184604476
43 0.0007777148560737385 1.801416219438007 -1.951415102306038
44 0.0007027950709485014 1.8322127142538662 -1.9822114165042857
45 0.0006347312198362962 1.8616482975520416 -2.0116474645917264
46 0.0005729437510702592 1.8897694465569137 -2.039769203307277
47 0.0005168955887499618 1.916622311597747 -2.066622468352991
48 0.00046608995620735054 1.9422525315656833 -2.0922528219415124
49 0.000420068159676934 1.9667051312892045 -2.116705364435017
50 0.0003784073656977367 1.9900244508396296 -2.1400245554863706
51 0.00034071839945890893 2.0122540759453242 -2.1622540713281664
52 0.0003066435857583538 2.033436760691886 -2.183436703225722
53 0.000275854649489626 2.0536143477618767 -2.2036142883724503
54 0.00024805068856560177 2.0728276956104685 -2.2228276606737936
55 0.0002229562288074624 2.0911166194194073 -2.2411166117047023
56 0.00020031936748631657 2.1085198479061003 -2.258519857152274
57 0.00017991000983492295 2.1250749942798124 -2.2750750080791815
58 0.00016151820089184074 2.140818538010732 -2.2908185481888244
59 0.0001449525534366683 2.155785814273191 -2.3057858182781734
60 0.0001300387714846061 2.1700110089893396 -2.3200110081827834
61 0.00011661826777146535 2.183527158480782 -2.333527155605146
62 0.00010454687285378107 2.196366153394903 -2.3463661507117983
63 9.36936328239605e-05 2.208558746767828 -2.3585587453296584
64 8.393969218368699e-05 2.22013456599205 -2.3701345657940625
65 7.51772580858262e-05 2.2311221282828213 -2.3811221287918527
66 6.730864194295395e-05 2.2415488591205177 -2.3915488597664507
67 6.02453742719819e-05 2.251441113128557 -2.4014411135667335
68 5.390738859564065e-05 2.2608241969051193 -2.410824197051517
69 4.8222270232460215e-05 2.269722393415868 -2.4197223933532044
70 4.3124565865150163e-05 2.2781589876366133 -2.428158987495869
71 3.8555149873510317e-05 2.286156293192186 -2.4361562930724996
72 3.44606435453889e-05 2.29373567977126 -2.4437356797133636
73 3.079288342624012e-05 2.300917601115743 -2.4509176011136296
74 2.750843523075669e-05 2.30772162339749 -2.457721623424271
75 2.456814991529631e-05 2.3141664538104014 -2.4641664538402193
76 2.1936758688763033e-05 2.320269969224079 -2.470269969242658
77 1.9582503922251776e-05 2.3260492447648202 -2.4760492447698086
78 1.7476803101885985e-05 2.331520582208887 -2.481520582204921
79 1.5593943148215286e-05 2.3366995380900786 -2.486699538083317
80 1.3910802602878913e-05 2.3416009514382443 -2.4916009514329738
81 1.2406599354152642e-05 2.3462389710776512 -2.496238971075385
82 1.1062661737323842e-05 2.3506270824246824 -2.5006270824248933
83 9.862221003669597e-06 2.35477813373373 -2.504778133735093
84 8.790223302131833e-06 2.35870436174869 -2.5087043617500484
85 7.833159458589187e-06 2.3624174167252994 -2.512417416726074
86 6.978910972841798e-06 2.365928386796676 -2.5159283867968263
87 6.216610779102502e-06 2.369247821660836 -2.519247821660608
88 5.536517432956287e-06 2.3723857555746153 -2.5223857555742955
89 4.929901498819042e-06 2.375351729643413 -2.5253517296431838
90 4.388943015085425e-06 2.3781548134005175 -2.5281548134004317
91 3.90663900720796e-06 2.3808036256735994 -2.5308036256736224
92 3.4767201102514633e-06 2.383306354739291 -2.5333063547393584
93 3.093575442477542e-06 2.3856707777696817 -2.535670777769743
94 2.7521849473768206e-06 2.3879042795771173 -2.537904279577149
95 2.448058491583485e-06 2.3900138706658667 -2.54001387066587
96 2.177181069658307e-06 2.392006204601129 -2.5420062046011163
97 1.9359635261527453e-06 2.3938875947074347 -2.5438875947074195
98 1.7211982587875263e-06 2.395664030109859 -2.545664030109849
99 1.5300194159337255e-06 2.397341191132555 -2.547341191132552
100 1.3598671481027114e-06 2.398924464070058 -2.5489244640700597
101 1.2084555124323992e-06 2.4004189553475155 -2.5504189553475185
102 1.0737436690541613e-06 2.4018295050865808 -2.5518295050865833
103 9.539100407022355e-07 2.403160700094128 -2.55316070009413
104 8.473291398924249e-07 2.404416886291252 -2.5544168862912517
105 7.525507949666249e-07 2.4056021806001837 -2.5556021806001827
106 6.682815341767234e-07 2.4067204823068744 -2.556720482306874
107 5.933679086151528e-07 2.4077754839169603 -2.5577754839169597
108 5.267815564643369e-07 2.4087706815227707 -2.5587706815227707
109 4.6760583256345856e-07 2.409709384698899 -2.5597093846988987
110 4.1502384126763936e-07 2.410594725943639 -2.560594725943639
111 3.683077297953613e-07 2.4114296696833692 -2.5614296696833687
112 3.2680911157996484e-07 2.412217020856643 -2.5622170208566426
113 2.8995050276904577e-07 2.4129594330944593 -2.5629594330944596
114 2.572176677397703e-07 2.4136594165127963 -2.563659416512796
115 2.281527767284547e-07 2.4143193451331335 -2.5643193451331334
116 2.023482951508948e-07 2.4149414639462914 -2.5649414639462917
117 1.7944152219152854e-07 2.4155278956344923 -2.5655278956344927
118 1.5910971708221755e-07 2.41608064696613 -2.5660806469661304
119 1.4106574536092154e-07 2.4166016148773046 -2.5666016148773045
120 1.250541945396061e-07 2.4170925922537356 -2.567092592253735
121 1.1084790749529838e-07 2.4175552734262284 -2.5675552734262284
122 9.82448898293603e-08 2.4179912593924304 -2.5679912593924303
123 8.706555118705162e-08 2.418402062777162 -2.568402062777162
124 7.715024597822195e-08 2.418789112543188 -2.5687891125431883
125 6.835708017335906e-08 2.4191537584638487 -2.569153758463849
126 6.055995675942338e-08 2.419497275368546 -2.569497275368546
127 5.364683368369594e-08 2.4198208671716652 -2.569820867171665
128 4.751817240036815e-08 2.420125670695098 -2.5701256706950977
129 4.2085554666226876e-08 2.4204127592941256 -2.5704127592941255
130 3.727045176128707e-08 2.420683146296035 -2.570683146296035
131 3.300312843498854e-08 2.4209377882604506 -2.5709377882604505
132 2.922166589605646e-08 2.4211775880699875 -2.5711775880699874
133 2.5871093859222705e-08 2.4214033978594833 -2.5714033978594832
134 2.290261706498764e-08 2.421616021791691 -2.571616021791691
135 2.027292689103788e-08 2.4218162186869905 -2.5718162186869904
136 1.794359003742807e-08 2.4220047045143405 -2.5720047045143404
137 1.588050363258986e-08 2.4221821547503697 -2.5721821547503696
138 1.4053411160480644e-08 2.422349206613198 -2.5723492066131985
139 1.2435471674968057e-08 2.422506461177286 -2.572506461177286
140 1.1002877666269062e-08 2.4226544853753107 -2.5726544853753106
141 9.734514238093905e-09 2.422793813892811 -2.572793813892811
142 8.611657066268097e-09 2.4229249509610487 -2.5729249509610486
143 7.617703263324005e-09 2.4230483720533087 -2.573048372053308
144 6.737933324132972e-09 2.4231645254895904 -2.57316452548959
145 5.959298429725202e-09 2.423273833954419 -2.5732738339544188
146 5.270232151730059e-09 2.423376695932279 -2.573376695932279
147 4.660483523405423e-09 2.4234734870649475 -2.5734734870649474
148 4.120967763213135e-09 2.423564561434805 -2.573564561434805
149 3.6436351175811454e-09 2.423650252778003 -2.5736502527780027
150 3.2213533698172148e-09 2.423730875631165 -2.573730875631165
151 2.8478036786377947e-09 2.423806726415137 -2.573806726415137
152 2.517388943135135e-09 2.423878084459104 -2.573878084459104
153 2.2251513357579578e-09 2.4239452129682464 -2.5739452129682463
154 1.9667000146494917e-09 2.4240083599379365 -2.5740083599379364
155 1.7381464254007106e-09 2.424067759017327 -2.574067759017327
156 1.5360475495718173e-09 2.4241236303250444 -2.5741236303250443
157 1.3573548101469823e-09 2.424176181219554 -2.5741761812195545
158 1.199368956580904e-09 2.4242256070266417 -2.574225607026641
159 1.059700908620509e-09 2.4242720917263156 -2.574272091726315
160 9.362356966080565e-10 2.424315808601339 -2.574315808601339
161 8.271015625865852e-10 2.4243569208494633 -2.5743569208494637
162 7.306417935948328e-10 2.4243955821613348 -2.574395582161335
163 6.453904893150009e-10 2.424431937265956 -2.5744319372659565
164 5.700504686345642e-10 2.424466122445464 -2.574466122445464
165 5.03473974317048e-10 2.424498266020907 -2.574498266020907
166 4.446455842410657e-10 2.424528488810618 -2.574528488810618
167 3.926671158366313e-10 2.4245569045626834 -2.5745569045626833
168 3.4674394779055095e-10 2.424583620362935 -2.574583620362935
169 3.0617347372696724e-10 2.424608737019825 -2.5746087370198247
170 2.703338785464693e-10 2.424632349427452 -2.574632349427452
171 2.386756989963823e-10 2.4246545469079592 -2.5746545469079596
172 2.107127770878403e-10 2.42467541353444 -2.5746754135344405
173 1.860153541616283e-10 2.4246950284354467 -2.574695028435447
174 1.642033974069701e-10 2.424713466082117 -2.574713466082117
175 1.4494097762274283e-10 2.424730796558899 -2.574730796558899
176 1.2793115872211658e-10 2.424747085818785 -2.5747470858187853
177 1.1291136775559707e-10 2.424762395923924 -2.5747623959239245
178 9.96496652555523e-11 2.424776785272437 -2.5747767852724373
179 8.79407623111117e-11 2.4247903088122023 -2.5747903088122026
180 7.760365960951532e-11 2.4248030182423586 -2.5748030182423585
181 6.847792818898135e-11 2.424814962203201 -2.5748149622032006
182 6.042227482239149e-11 2.4248261864551415 -2.574826186455141
183 5.331156002763571e-11 2.424836734047342 -2.574836734047342
184 4.70352090609083e-11 2.4248466454766096 -2.5748466454766095
185 4.149571311562461e-11 2.4248559588371057 -2.574855958837106
186 3.660674541272613e-11 2.4248647099613914 -2.5748647099613917
187 3.2292325063965066e-11 2.4248729325532987 -2.574872932553299
188 2.8484865507993895e-11 2.4248806583130995 -2.5748806583131
189 2.5125143285342766e-11 2.4248879170554063 -2.574887917055406
190 2.2160655255287764e-11 2.4248947368202196 -2.5748947368202195
191 1.954502358569865e-11 2.4249011439775208 -2.5749011439775207
192 1.7237251556667665e-11 2.424907163325771 -2.5749071633257707
193 1.5201340186621337e-11 2.4249128181846697 -2.5749128181846697
194 1.340523352044709e-11 2.4249181304825074 -2.5749181304825077
195 1.1820787404470678e-11 2.4249231208384106 -2.5749231208384105
196 1.0423202231879536e-11 2.424927808639786 -2.574927808639786
197 9.19043313674095e-12 2.424932212115234 -2.574932212115234
198 8.103021725824888e-12 2.4249363484031923 -2.574936348403192
199 7.1440527105171014e-12 2.424940233616558 -2.574940233616558
200 6.2982639936759455e-12 2.4249438829035217 -2.5749438829035216
201 5.55237106292239e-12 2.424947310504829 -2.5749473105048284
202 4.8945743291728405e-12 2.424950529807679 -2.574950529807679
203 4.314573004426947e-12 2.4249535533964575 -2.5749535533964574
204 3.803145298686417e-12 2.42495639310048 -2.57495639310048
205 3.352172706083678e-12 2.4249590600389292 -2.574959060038929
206 2.9545324520263705e-12 2.4249615646631395 -2.57496156466314
207 2.604005552853117e-12 2.4249639167963926 -2.5749639167963925
208 2.2949003808392376e-12 2.42496612567136 -2.5749661256713603
209 2.022474202001412e-12 2.42496819996534 -2.5749681999653404
210 1.7823329617749906e-12 2.424970147833407 -2.5749701478334073
211 1.5706064920850693e-12 2.4249719769396028 -2.5749719769396027
212 1.3839623891342967e-12 2.424973694486281 -2.574973694486281
213 1.2194394799491803e-12 2.424975307241714 -2.5749753072417136
214 1.0744738432322265e-12 2.424976821566064 -2.574976821566064
215 9.466455397344475e-13 2.4249782434358136 -2.574978243435814


==> dat/wDGsctraj04.dat <==
0 0.5840000000000001 2 3
1 0.44351193935786554 1.9822485207100589 2.526627218934911
2 0.26146669850734827 1.9481110605370955 1.7498103474434832
3 0.12575959446451207 1.8988743391337832 0.848503592700224
4 0.07170432832749793 1.8357503373346649 -0.017690630869441528
5 0.08308909437814696 1.7598801428645707 -0.728047420046282
6 0.1191644305681772 1.6723376107836931 -1.2103731777726427
7 0.14403929085464062 1.5741328472314264 -1.4414428321268757
8 0.14262956351978098 1.466215524646518 -1.4401009175946815
9 0.12011940052529432 1.34947803627342 -1.255595326603599
10 0.09141402498059475 1.2247584974132724 -0.9538756305647373
11 0.06969901598597855 1.0928436005419624 -0.6043124141783469
12 0.060236297402664896 0.9544713310965325 -0.26871336562226766
13 0.06055806766071345 0.8103335504242096 0.006223758330595773
14 0.06453722071630652 0.6610784520948814 0.19263020351077464
15 0.06679946456799135 0.5073128974973591 0.281615041397882
16 0.06510478483662706 0.3496046363716952 0.2805752130941381
17 0.06025291357546642 0.1884844176736011 0.2086638278800199
18 0.054492685275977934 0.024447995922147806 0.09147577822193552
19 0.049804940090776496 -0.14204196205208366 -0.04409799540701697
20 0.04697616485903743 -0.31055406526486856 -0.17412197922566533
21 0.045632944091673844 -0.48068647716239177 -0.28053311351666027
22 0.044855875233608 -0.6520652803558675 -0.35257348866981303
23 0.0438418013060647 -0.8243429234262322 -0.3868400338592117
24 0.04225942048398638 -0.997196745904859 -0.38623572525234495
25 0.0402330665094415 -1.170327577714381 -0.3582092896770539
26 0.0381028526113044 -1.3434584095239026 -0.31269396234787156
27 0.036166984798257557 -1.5163331306354815 -0.2601137293937033
28 0.034543467609322046 -1.6887153311740928 -0.20973774736964995
29 0.03317609459142621 -1.8603871655016935 -0.1685528876806064
30 0.03192705320350364 -2.0311482739177418 -0.140711841424861
31 0.030676334784202654 -2.2008147598439436 -0.1275169565941653
32 0.029374846977934067 -2.369218219820323 -0.1278291347463533
33 0.028041687586580277 -2.536204823763247 -0.13875159264556178
34 0.02672799005812146 -2.7016344430540227 -0.15642933172103762
35 0.025478264366297698 -2.865379824139349 -0.17682163103289664
36 0.024309762864103423 -3.027325805432529 -0.19633898290129181
37 0.02321351198222368 -3.187368575407093 -0.21227885869963734
38 0.022168289121205123 -3.3454149698726185 -0.22303829837787287
39 0.021155553052562677 -3.5013818065162288 -0.2281189758787678
40 0.020167383485465068 -3.6551952548827082 -0.22796778812620447
41 0.019206034760469344 -3.806790240051595 -0.22371126108381656
42 0.01827849239652181 -3.956109878351155 -0.21684547134369545
43 0.017390678920578863 -4.103104943527003 -0.20893674107382246
44 0.01654438028432044 -4.247733361857445 -0.20137510855215407
45 0.01573742505599833 -4.389959734778552 -0.19520590510032187
46 0.014965797826998167 -4.529754887649726 -0.1910478690781187
47 0.014225885113392282 -4.667095443355101 -0.18909164700762524
48 0.013515665325273221 -4.801963419497859 -0.18916193822307045
49 0.012834639009449388 -4.934345848003371 -0.19082065837977225
50 0.012183011775599786 -5.064234416003284 -0.19348720410797302
51 0.011560828061402378 -5.191625126926276 -0.19655441906494014
52 0.010967515224300034 -5.316517980772346 -0.19948401384386782
53 0.010401915715418049 -5.438916672596343 -0.20187166053672972
54 0.009862608007151774 -5.558828308272973 -0.2034785326016016
55 0.009348245598459357 -5.676263136659985 -0.2042317059365693
56 0.008857736342115535 -5.791234297318598 -0.2041999335277811
57 0.008390232364073949 -5.903757582990662 -0.20355357459661963
58 0.007945008067422613 -6.0138512160706155 -0.20251795000645975
59 0.007521331136144789 -6.121535638347096 -0.2013284113742143
60 0.007118395293068569 -6.226833313324097 -0.20019340879834796
61 0.006735326177030716 -6.329768540465077 -0.19926933248627174
62 0.006371230221066886 -6.430367280735265 -0.1986483651069801
63 0.006025245879835772 -6.528656992847886 -0.1983583960049285
64 0.005696570630414691 -6.624666479648981 -0.1983724643654999
65 0.005384459422791497 -6.718425744103176 -0.19862432337302668
66 0.005088206307224251 -6.809965854369106 -0.1990265311640202
67 0.004807125012235493 -6.899318817478332 -0.19948785913067876
68 0.004540538768146335 -6.986517461155533 -0.1999275864519066
69 0.0042877810427604315 -7.071595323340586 -0.20028522342350058
70 0.004048202644804863 -7.154586548994901 -0.2005251899557985
71 0.003821179095488958 -7.235525793795126 -0.20063682184186216
72 0.003606114300071711 -7.314448134337057 -0.20063068992132133
73 0.003402439895846418 -7.39138898449145 -0.20053255478854926
74 0.003209612055187397 -7.466384017571339 -0.20037635032651765
75 0.00302710811882851 -7.53946909398755 -0.2001974389669487
76 0.002854424604131711 -7.610680194085397 -0.20002707907276973
77 0.002691076835553821 -7.680053355871002 -0.19988866706462513
78 0.0025365995142959535 -7.747624617350487 -0.19979593563838308
79 0.0023905473142675146 -7.813429963219315 -0.1997529617855713
80 0.0022524949139734254 -7.877505275652449 -0.19975560147976745
81 0.0021220363763546565 -7.939886288958745 -0.1997938377059921
82 0.0019987841479022633 -8.00060854787513 -0.19985450173467148
83 0.0018823680360629813 -8.059707369287652 -0.1999238863133133
84 0.0017724343979183613 -8.117217807177504 -0.1999898870193453
85 0.001668645577824035 -8.17317462060055 -0.20004345458534512
86 0.001570679492225134 -8.227612244518898 -0.20007928877173375
87 0.0014782292257624272 -8.280564763312462 -0.20009583121093577
88 0.001391002551439098 -8.332065886807529 -0.20009470623038472
89 0.0013087213629780353 -8.382148928667895 -0.20007980887437038
90 0.001231121061130741 -8.430846787002306 -0.2000562494897875
91 0.0011579499484939484 -8.47819192704965 -0.2000293412736786
92 0.0010889686681815405 -8.524216365810805 -0.20000377148675658
93 0.0010239496922324828 -8.56895165850298 -0.19998304017260365
94 0.0009626768446594838 -8.612428886719114 -0.19996919295641735
95 0.0009049448389274045 -8.654678648181193 -0.1999628253859917
96 0.0008505588169398712 -8.695731047982402 -0.19996330086504566
97 0.000799333887871595 -8.735615691218754 -0.19996910486256667
98 0.0007510946731496895 -8.774361676916241 -0.19997825423991558
99 0.0007056748657194925 -8.811997593164781 -0.19998868951199822
100 0.0006629168087740125 -8.848551513375096 -0.19999859561738914
101 0.000622671094656066 -8.884050993579343 -0.2000066188340601
102 0.0005847961814669234 -8.918523070700756 -0.2000119696705766
103 0.0005491580241297478 -8.951994261721737 -0.2000144205765201
104 0.0005156297177354233 -8.984490563683853 -0.20001422100874575
105 0.00048409115266766223 -9.016037454456987 -0.20001195985930653
106 0.00045442868217942384 -9.046659894218456 -0.2000084067050192
107 0.00042653480334781113 -9.076382327586353 -0.20000435983205792
108 0.00040030785187497586 -9.105228686354623 -0.2000005220873067
109 0.0003756517105222637 -9.133222392780382 -0.19999741704894677
110 0.0003524755304830582 -9.160386363377008 -0.1999953494078916
111 0.00033069346487916984 -9.186743013169188 -0.19999440609030986
112 0.0003102244137275362 -9.212314260368808 -0.1999944893569648
113 0.00029099177997330555 -9.237121531433003 -0.19999537023445912
114 0.00027292323636280563 -9.261185766468044 -0.19999675008340054
115 0.00025595050296912253 -9.284527424945015 -0.19999831947851202
116 0.00024000913511681987 -9.307166491695254 -0.19999980625791278
117 0.00022503832135445379 -9.329122483155615 -0.20000100791948447
118 0.00021098069105619094 -9.350414453835453 -0.20000180687543584
119 0.00019778213122228355 -9.371061002979038 -0.20000216992617126
120 0.0001853916120786725 -9.391080281398803 -0.200002135361736
121 0.000173761021120572 -9.410489998456429 -0.20000179221005096
122 0.00016284500527904977 -9.429307429170272 -0.20000125635910848
123 0.00015260082090263333 -9.447549421429123 -0.20000064774508455
124 0.0001429881912438577 -9.46523240329355 -0.2000000717559506
125 0.0001339691711346666 -9.482372390367475 -0.199999606711868
126 0.00012550801853215138 -9.49898499322374 -0.19999929799190128
127 0.00011757107262285599 -9.515085424868625 -0.19999915827320444
128 0.00011012663818731061 -9.530688508231325 -0.19999917255728913
129 0.00010314487594092342 -9.54580868366543 -0.19999930622955184
130 9.659769858118283e-05 -9.560460016450415 -0.1999995143196676
131 9.045867228101023e-05 -9.574656204282022 -0.19999975033953196
132 8.470292337653396e-05 -9.5884105847413 -0.19999997348051984
133 7.930705000382815e-05 -9.60173614273288 -0.20000015345163652
134 7.424903844725078e-05 -9.614645517883774 -0.20000027274073698
135 6.950818397088304e-05 -9.627151011894757 -0.20000032650816282
136 6.506501591345415e-05 -9.63926459583702 -0.20000032062819859
137 6.0901226837564715e-05 -9.65099791738743 -0.20000026855896666
138 5.6999605532549735e-05 -9.662362307996334 -0.200000187751047
139 5.334397367925264e-05 -9.673368789982383 -0.2000000962234407
140 4.991912599276033e-05 -9.684028083549393 -0.20000000977807467
141 4.671077366662918e-05 -9.69435061372074 -0.19999994013014172
142 4.370549095020215e-05 -9.704346517187265 -0.1999998940375701
143 4.0890664697146306e-05 -9.714025649065062 -0.19999987334753772
144 3.8254446731403324e-05 -9.723397589559971 -0.19999987575961214
145 3.578570888403132e-05 -9.732471650535945 -0.19999989604138502
146 3.347400056037675e-05 -9.741256881984832 -0.19999992742127706
147 3.130950870455784e-05 -9.749762078395436 -0.19999996291508582
148 2.9283020034041873e-05 -9.757995785020041 -0.1999999964040248
149 2.7385885423121537e-05 -9.765966304036843 -0.20000002335722744
150 2.560998632014644e-05 -9.773681700607057 -0.20000004116687042
151 2.394770308864619e-05 -9.781149808825662 -0.20000004912809707
152 2.2391885168178416e-05 -9.788378237565013 -0.20000004814167374
153 2.0935822955661654e-05 -9.795374376210766 -0.20000004024188112
154 1.9573221313295974e-05 -9.802145400289739 -0.20000002805636213
155 1.8298174613386176e-05 -9.808698276989544 -0.200000014292191
156 1.7105143235399134e-05 -9.815039770570001 -0.20000000131865495
157 1.598893143459762e-05 -9.821176447666474 -0.19999999088805626
158 1.4944666506054582e-05 -9.827114682485453 -0.19999998400670774
159 1.3967779171480954e-05 -9.832860661892813 -0.19999998094350757
160 1.3053985120019262e-05 -9.838420390395338 -0.19999998134578936
161 1.2199267638547673e-05 -9.843799695016171 -0.19999998442267003
162 1.1399861269155431e-05 -9.849004230064995 -0.19999998915452805
163 1.0652236436065055e-05 -9.854039481803825 -0.19999999449210912
164 9.953084986399907e-06 -9.858910773009395 -0.19999999951799521
165 9.299306592817913e-06 -9.86362326743317 -0.20000000355449385
166 8.687995968169326e-06 -9.868181974160132 -0.20000000621329544
167 8.116430846104306e-06 -9.872591751867516 -0.20000000739184273
168 7.582060682673197e-06 -9.876857312984745 -0.20000000722819522
169 7.08249603770944e-06 -9.880983227755873 -0.2000000060298251
170 6.615498596193592e-06 -9.884973928205874 -0.20000000419237945
171 6.178971792489274e-06 -9.888833712012152 -0.20000000212254374
172 5.770952002145946e-06 -9.89256674628273 -0.2000000001755515
173 5.389600267885486e-06 -9.896177071242537 -0.1999999986134938
174 5.033194528790419e-06 -9.899668603829278 -0.1999999975862056
175 4.700122322412459e-06 -9.903045141200408 -0.19999999713279198
176 4.38887393260784e-06 -9.906310364152711 -0.19999999719921238
177 4.098035955850399e-06 -9.909467840456019 -0.19999999766593277
178 3.826285262117923e-06 -9.912521028102633 -0.1999999983794302
179 3.5723833259684867e-06 -9.91547327847398 -0.19999999918207656
180 3.3351709064072255e-06 -9.918327839426079 -0.19999999993632273
181 3.1135630542133974e-06 -9.921087858295362 -0.20000000054080846
182 2.906544427382085e-06 -9.923756384826437 -0.20000000093771902
183 2.713164896014919e-06 -9.926336374023323 -0.2000000011121476
184 2.532535419388915e-06 -9.928830688925736 -0.20000000108524496
185 2.363824178487628e-06 -9.93124210331195 -0.2000000009034808
186 2.206252948826204e-06 -9.93357330432981 -0.20000000062642612
187 2.0590936989986486e-06 -9.935826895057373 -0.20000000031517595
188 1.9216654008960554e-06 -9.938005396994752 -0.20000000002299004
189 1.7933310392445612e-06 -9.94011125248864 -0.19999999978906768
190 1.6734948078134249e-06 -9.942146827090994 -0.1999999996357166
191 1.5615994812534506e-06 -9.94411441185339 -0.19999999956861764
192 1.4571239514704626e-06 -9.946016225558484 -0.19999999957949355
193 1.359580918944281e-06 -9.947854416890031 -0.19999999965027923
194 1.2685147287930243e-06 -9.949631066542883 -0.19999999975785976
195 1.1834993434434171e-06 -9.951348189274375 -0.1999999998785555
196 1.1041364426991884e-06 -9.953007735898499 -0.1999999999917441
197 1.0300536440327468e-06 -9.954611595224208 -0.20000000008226604
198 9.609028353077531e-07 -9.956161595939212 -0.20000000014151423
199 8.963586127438972e-07 -9.957659508440603 -0.2000000001673243
200 8.361168183299017e-07 -9.959107046613573 -0.20000000016293518
201 7.798931696209599e-07 -9.960505869559569 -0.2000000001353695
202 7.274219768135803e-07 -9.961857583275084 -0.20000000009359636
203 6.784549413316188e-07 -9.963163742282363 -0.20000000004679364
204 6.327600309552484e-07 -9.964425851213234 -0.20000000000294627
205 5.901204267119708e-07 -9.965645366347227 -0.19999999996791684
206 5.503335369014262e-07 -9.966823697105212 -0.19999999994502626
207 5.132100741531143e-07 -9.967962207499646 -0.19999999993509882
208 4.785731916867597e-07 -9.969062217542577 -0.1999999999368673
209 4.4625767470912736e-07 -9.970125004612532 -0.19999999994760168
210 4.161091836998865e-07 -9.971151804781332 -0.19999999996382184
211 3.879835463876935e-07 -9.972143814101923 -0.19999999998197063
212 3.617460952037854e-07 -9.973102189858235 -0.19999999999895626
213 3.372710472224205e-07 -9.974028051778111 -0.20000000001251156
214 3.144409241664925e-07 -9.974922483210278 -0.20000000002135523
215 2.931460098484773e-07 -9.975786532266333 -0.20000000002517343
216 2.732838424585049e-07 -9.976621212928713 -0.20000000002446194
217 2.547587398676887e-07 -9.977427506125544 -0.20000000002028198
218 2.3748135537238202e-07 -9.978206360773317 -0.20000000001398388
219 2.2136826252627806e-07 -9.978958694788234 -0.20000000000694634
220 2.0634156647908464e-07 -9.979685396067133 -0.2000000000003665
221 1.9232854095441176e-07 -9.980387323438796 -0.19999999999512105
222 1.7926128839662603e-07 -9.981065307586505 -0.19999999999170437
223 1.670764225095156e-07 -9.981720151942616 -0.19999999999023593
224 1.5571477122305888e-07 -9.98235263355597 -0.19999999999052182
225 1.4512109912379056e-07 -9.982963503932877 -0.19999999999214943
226 1.3524384802343636e-07 -9.983553489852456 -0.1999999999945949
227 1.2603489420864866e-07 -9.984123294157019 -0.19999999999732382
228 1.174493218444872e-07 -9.984673596518254 -0.19999999999987267
229 1.0944521092876025e-07 -9.985205054179872 -0.20000000000190243
230 1.0198343920742037e-07 -9.985718302677402 -0.2000000000032224
231 9.502749719753067e-08 -9.986213956535803 -0.20000000000378712
232 8.85433150341064e-08 -9.986692609945514 -0.2000000000036724
233 8.249910088409251e-08 -9.987154837417592 -0.20000000000303866
234 7.686518991439906e-08 -9.987601194418525 -0.20000000000208915
235 7.161390316867688e-08 -9.988032217985337 -0.200000000001031
236 6.671941567282236e-08 -9.988448427321536 -0.20000000000004364
237 6.215763328348833e-08 -9.988850324374502 -0.1999999999992582
238 5.790607760652877e-08 -9.989238394394809 -0.19999999999874823
239 5.394377852740995e-08 -9.989613106478089 -0.19999999999853108
240 5.02511737637823e-08 -9.989974914089883 -0.19999999999857707
241 4.681001509326821e-08 -9.990324255574027 -0.1999999999988238
242 4.360328082625431e-08 -9.990661554645056 -0.1999999999991925
243 4.061509387143225e-08 -9.9909872208651 -0.1999999999996028
244 3.7830645456538026e-08 -9.991301650105722 -0.19999999999998527
245 3.523612370631701e-08 -9.991605224995196 -0.2000000000002892
246 3.281864708465365e-08 -9.991898315351593 -0.20000000000048618
247 3.056620215269312e-08 -9.992181278602182 -0.2000000000005697
248 2.8467585524993844e-08 -9.992454460189482 -0.2000000000005513
249 2.6512349565743776e-08 -9.992718193964443 -0.20000000000045523
250 2.4690751873612804e-08 -9.992972802567085 -0.2000000000003121
251 2.299370793767963e-08 -9.99321859779502 -0.200000000000153
252 2.141274701300544e-08 -9.993455880960203 -0.20000000000000484
253 1.9939970986870836e-08 -9.993684943234285 -0.19999999999988724
254 1.8568015902609147e-08 -9.993906065982905 -0.19999999999981113
255 1.729001612021941e-08 -9.994119521089274 -0.19999999999977902
256 1.6099570725180978e-08 -9.994325571267368 -0.19999999999978638
257 1.499071238669769e-08 -9.99452447036506 -0.1999999999998238
258 1.3957878138015634e-08 -9.994716463657506 -0.19999999999987936
259 1.2995882127386782e-08 -9.994901788131058 -0.19999999999994106
260 1.209989027028957e-08 -9.995080672758037 -0.19999999999999846
261 1.1265396449022802e-08 -9.995253338762629 -0.20000000000004398
262 1.0488200571923123e-08 -9.995419999878173 -0.20000000000007337
263 9.764387708111055e-09 -9.995580862596126 -0.2000000000000857
264 9.090309012471653e-09 -9.995736126406962 -0.20000000000008275
265 8.462563684530355e-09 -9.995885984033242 -0.2000000000000682
266 7.877982217963098e-09 -9.996030621655123 -0.20000000000004664
267 7.3336107533905626e-09 -9.996170219128526 -0.20000000000002272
268 6.8266965413954495e-09 -9.996304950196203 -0.20000000000000046
269 6.354674196573651e-09 -9.996434982691914 -0.19999999999998283
270 5.915153249158589e-09 -9.99656047873796 -0.19999999999997145
271 5.505906085223611e-09 -9.996681594936247 -0.1999999999999667
272 5.12485698322962e-09 -9.996798482553098 -0.19999999999996787
273 4.770071837523204e-09 -9.996911287698039 -0.19999999999997356
274 4.4397485549074744e-09 -9.997020151496693 -0.19999999999998194
275 4.132208034079987e-09 -9.997125210258028 -0.19999999999999124
276 3.845885887532319e-09 -9.9972265956361 -0.19999999999999987
277 3.5793246214166352e-09 -9.997324434786481 -0.20000000000000667
278 3.3311663358293053e-09 -9.99741885051755 -0.20000000000001106
279 3.1001460287782834e-09 -9.99750996143678 -0.20000000000001286
280 2.8850852124007176e-09 -9.997597882092228 -0.2000000000000124
281 2.6848861051087525e-09 -9.997682723109332 -0.2000000000000102
282 2.498525983329891e-09 -9.99776459132321 -0.20000000000000695
283 2.3250522410145358e-09 -9.997843589906566 -0.20000000000000334
284 2.1635775601658302e-09 -9.997919818493388 -0.2
285 2.0132753658641533e-09 -9.997993373298522 -0.19999999999999737
286 1.873375815586442e-09 -9.998064347233301 -0.19999999999999568
287 1.7431618648533487e-09 -9.99813283001733 -0.199999999999995
288 1.6219656936988791e-09 -9.998198908286563 -0.19999999999999518
289 1.50916525110123e-09 -9.99826266569778 -0.19999999999999604
290 1.404181264319515e-09 -9.998324183029604 -0.19999999999999732
291 1.3064742412915997e-09 -9.998383538280137 -0.1999999999999987
292 1.2155417783432654e-09 -9.998440806761355 -0.19999999999999998
293 1.1309159858585716e-09 -9.99849606119035 -0.200000000000001
294 1.0521611221170346e-09 -9.998549371777525 -0.20000000000000168
295 9.78871476930987e-10 -9.998600806311856 -0.20000000000000193
296 9.106692691607243e-10 -9.998650430243282 -0.20000000000000184
297 8.472026413741673e-10 -9.998698306762364 -0.2000000000000015
298 7.88144050023476e-10 -9.99874449687725 -0.20000000000000104
299 7.331884752104223e-10 -9.99878905948809 -0.20000000000000048
300 6.820519010686255e-10 -9.998832051458926 -0.19999999999999998
301 6.344699488014527e-10 -9.998873527687202 -0.1999999999999996
302 5.901963917587238e-10 -9.998913541170907 -0.19999999999999934
303 5.490020660303685e-10 -9.998952143073488 -0.19999999999999923
304 5.106735798121598e-10 -9.998989382786565 -0.19999999999999926
305 4.750122656327349e-10 -9.99902530799054 -0.1999999999999994
306 4.4183317421397916e-10 -9.999059964713163 -0.19999999999999962
307 4.109641585370305e-10 -9.999093397386131 -0.19999999999999982
308 3.8224492321381476e-10 -9.999125648899769 -0.2
309 3.5552630284207964e-10 -9.999156760655868 -0.20000000000000018
310 3.3066938770476284e-10 -9.999186772618748 -0.2000000000000003
311 3.0754493396401017e-10 -9.999215723364577 -0.20000000000000032
312 2.8603257956616446e-10 -9.999243650129042 -0.2000000000000003
313 2.6602030994693493e-10 -9.999270588853394 -0.20000000000000023
314 2.474039167976727e-10 -9.999296574228936 -0.20000000000000015
315 2.3008631805376822e-10 -9.999321639740009 -0.20000000000000007
316 2.1397723176663774e-10 -9.999345817705512 -0.19999999999999998
317 1.9899260711442324e-10 -9.999369139319025 -0.19999999999999993
318 1.8505416643499473e-10 -9.999391634687555 -0.19999999999999987
319 1.7208916930355755e-10 -9.99941333286898 -0.19999999999999984
320 1.6002979497109493e-10 -9.999434261908213 -0.19999999999999984
321 1.4881302440317157e-10 -9.999454448872138 -0.19999999999999987
322 1.383801406795726e-10 -9.999473919883352 -0.1999999999999999
323 1.286765693997438e-10 -9.999492700152768 -0.19999999999999996
324 1.1965146928805126e-10 -9.9995108140111 -0.19999999999999998
325 1.1125755178253982e-10 -9.999528284939275 -0.2
326 1.0345081041807092e-10 -9.999545135597812 -0.20000000000000004
327 9.61903126595054e-11 -9.99956138785519 -0.20000000000000004
328 8.943793622373519e-11 -9.999577062815257 -0.20000000000000004
329 8.315823724069915e-11 -9.999592180843699 -0.20000000000000004
330 7.731822126988419e-11 -9.999606761593599 -0.20000000000000004
331 7.188720452244723e-11 -9.999620824030128 -0.20000000000000004
332 6.68366334499737e-11 -9.999634386454389 -0.2
333 6.213992514991773e-11 -9.999647466526444 -0.19999999999999998
334 5.77723702210875e-11 -9.99966008128755 -0.19999999999999998
335 5.3710959291297655e-11 -9.999672247181637 -0.19999999999999998
336 4.993429975064245e-11 -9.999683980076052 -0.19999999999999998
337 4.642248391251158e-11 -9.999695295281573 -0.19999999999999998
338 4.3156998807969416e-11 -9.999706207571764 -0.19999999999999998
339 4.0120615163452555e-11 -9.999716731201643 -0.19999999999999998
340 3.729729719514907e-11 -9.999726879925714 -0.19999999999999998
341 3.467212628116556e-11 -9.999736667015387 -0.19999999999999998
342 3.223127320595154e-11 -9.999746105275788 -0.19999999999999998
343 2.996179693237622e-11 -9.999755207061993 -0.19999999999999998
344 2.7851713990667548e-11 -9.999763984294708 -0.19999999999999998
345 2.5889845822746338e-11 -9.999772448475406 -0.19999999999999998
346 2.406584653780186e-11 -9.99978061070094 -0.19999999999999998
347 2.237000862326255e-11 -9.999788481677655 -0.19999999999999998
348 2.0793367028204557e-11 -9.999796071735004 -0.19999999999999998
349 1.9327581202155386e-11 -9.999803390838714 -0.19999999999999998
350 1.7964865706154853e-11 -9.999810448603478 -0.19999999999999998
351 1.669799715164899e-11 -9.999817254305215 -0.19999999999999998
352 1.5520251750444913e-11 -9.999823816892908 -0.19999999999999998
353 1.4425356742453488e-11 -9.99983014500003 -0.19999999999999998
354 1.340753202905276e-11 -9.99983624695558 -0.19999999999999998
355 1.246134445631597e-11 -9.999842130794725 -0.19999999999999998
356 1.1581777203950594e-11 -9.999847804269091 -0.19999999999999998
357 1.076413957967759e-11 -9.99985327485668 -0.19999999999999998
358 1.0004073958125304e-11 -9.999858549771453 -0.19999999999999998
359 9.297576597511181e-12 -9.999863635972579 -0.19999999999999998
360 8.640844983975882e-12 -9.999868540173365 -0.19999999999999998
361 8.030402731673547e-12 -9.999873268849871 -0.19999999999999998
362 7.46296774378763e-12 -9.999877828249229 -0.19999999999999998
363 6.935549357045545e-12 -9.999882224397675 -0.19999999999999998
364 6.445323441628403e-12 -9.999886463108298 -0.19999999999999998
365 5.9896532178527195e-12 -9.999890549988523 -0.19999999999999998
366 5.566137828427742e-12 -9.999894490447327 -0.19999999999999998
367 5.172487438365181e-12 -9.999898289702216 -0.19999999999999998
368 4.806634257281672e-12 -9.999901952785947 -0.19999999999999998
369 4.4665937615206985e-12 -9.999905484553029 -0.19999999999999998
370 4.150541021985532e-12 -9.999908889685976 -0.19999999999999998
371 3.856824581927043e-12 -9.99991217270137 -0.19999999999999998
372 3.583834617959525e-12 -9.99991533795569 -0.19999999999999998
373 3.330127840150965e-12 -9.999918389650947 -0.19999999999999998
374 3.094351164190101e-12 -9.999921331840126 -0.19999999999999998
375 2.875213955810807e-12 -9.999924168432429 -0.19999999999999998
376 2.6715712975189376e-12 -9.999926903198341 -0.19999999999999998
377 2.482319905183772e-12 -9.99992953977452 -0.19999999999999998
378 2.306453639189243e-12 -9.99993208166851 -0.19999999999999998
379 2.1430079932827084e-12 -9.999934532263294 -0.19999999999999998
380 1.991129483513987e-12 -9.999936894821694 -0.19999999999999998
381 1.849992381508514e-12 -9.999939172490595 -0.19999999999999998
382 1.7188334089368595e-12 -9.999941368305054 -0.19999999999999998
383 1.5969656153025369e-12 -9.99994348519223 -0.19999999999999998
384 1.483715927896867e-12 -9.999945525975207 -0.19999999999999998
385 1.3784667851624022e-12 -9.999947493376665 -0.19999999999999998
386 1.2806838922685415e-12 -9.999949390022426 -0.19999999999999998
387 1.1898190765968764e-12 -9.99995121844488 -0.19999999999999998
388 1.1053935544680371e-12 -9.999952981086283 -0.19999999999999998
389 1.026935481096558e-12 -9.999954680301949 -0.19999999999999998
390 9.540424006360126e-13 -9.999956318363324 -0.19999999999999998


==> dat/wDGsctraj07.dat <==
0 0.5840000000000001 2 3
1 0.23891202805843148 1.948641802777535 1.6304480740676042
2 0.07671709425061243 1.8526451724551707 0.1598470635853515
3 0.08281108410767857 1.7180704570499872 -0.732061960479881
4 0.09497165452568421 1.5503761076354283 -0.9518784530995223
5 0.07906267683776652 1.3544714938333737 -0.7403825568174675
6 0.06405164884812174 1.13476538489649 -0.4029851600377326
7 0.05949423483769415 0.8952104374575202 -0.14681549108010833
8 0.05786123401352262 0.6393440049459369 -0.04104003109379474
9 0.054808657572610886 0.37032555954824425 -0.0559978148012276
10 0.05119409432993288 0.09097099527234327 -0.12513391739659105
11 0.048060399265469074 -0.19621593996456427 -0.19186572982176855
12 0.0452709803583866 -0.48901485439471637 -0.2288309342285035
13 0.042515240937014885 -0.7854623534283595 -0.23503966808400656
14 0.03977587824863544 -1.08382791679795 -0.22315855781331936
15 0.03713251568269071 -1.3825918320545492 -0.20728548722353884
16 0.03460838486579114 -1.680425018603184 -0.19620281617717755
17 0.03219390914760094 -1.9761705893582535 -0.19226702895234263
18 0.02988756477303872 -2.2688270090169262 -0.19360177401831558
19 0.027695606664403412 -2.55753271896058 -0.1970098503975248
20 0.025621688104308482 -2.841552108969094 -0.19999965168920794
21 0.023665504982134978 -3.120262725332588 -0.20149998607245423
22 0.021825405394332496 -3.393143613627954 -0.20161083369686564
23 0.020099339544608248 -3.659764702446706 -0.20097704081689136
24 0.018484557903700093 -3.9197771417660907 -0.20024086531592006
25 0.016977523569123465 -4.172904516492905 -0.19976838959134205
26 0.015574150865819952 -4.418934862021772 -0.19963044237328284
27 0.01427001691803162 -4.6577134144761 -0.19971939004601086
28 0.013060465912560666 -4.889136033677249 -0.19988411794775657
29 0.011940684500738763 -5.113143241849255 -0.20001636884321242
30 0.010905782091597684 -5.329714825644298 -0.20007572243390032
31 0.009950863219613464 -5.538864953296831 -0.20007309607640394
32 0.00907108341664585 -5.740637762608892 -0.2000404942328325
33 0.008261692271778524 -5.935103379060353 -0.20000680476189486
34 0.007518067992494881 -6.122354326648845 -0.19998698814226246
35 0.006835744646530216 -6.302502297116059 -0.19998261368493217
36 0.006210432493092756 -6.4756752460298035 -0.19998785980578485
37 0.005638032347022107 -6.642014786782879 -0.19999568795980657
38 0.005114645061940169 -6.801673855957341 -0.20000146136200428
39 0.004636576982616977 -6.954814625701658 -0.20000373282697836
40 0.004200342032883123 -7.101606640793265 -0.20000327498055756
41 0.003802661034415726 -7.242225159923075 -0.20000164360559608
42 0.0034404587942203635 -7.376849682454464 -0.2000001215960524
43 0.0031108594240695925 -7.505662643488057 -0.19999930585974737
44 0.002811180283489721 -7.628848261516271 -0.1999991936313285
45 0.0025389248792198546 -7.746591524287503 -0.19999948243242532
46 0.0022917750042703716 -7.859077299728348 -0.19999984885459465
47 0.0020675823549953856 -7.966489559901443 -0.2000000974013168
48 0.0018643598248142199 -8.069010707014359 -0.20000018042769982
49 0.0016802726386981465 -8.16682099144841 -0.20000014486730083
50 0.0015136294627890387 -8.260098012651968 -0.20000006502321763
51 0.0013628735978357606 -8.349016294546947 -0.19999999713108615
52 0.0012265743430329365 -8.433746927835182 -0.19999996429286873
53 0.0011034185979578656 -8.51445727226862 -0.19999996309783208
54 0.000992202754262178 -8.59131071256849 -0.1999999782917749
55 0.0008918249152299468 -8.664466462248186 -0.19999999520639677
56 0.0008012774699452316 -8.734079410116717 -0.20000000574519552
57 0.0007196400393398653 -8.800300004717956 -0.2000000085743655
58 0.0006460728035674879 -8.86327417239908 -0.2000000063242516
59 0.0005798102137468467 -8.923143265102697 -0.20000000248853272
60 0.0005201550859384174 -8.980044034344212 -0.19999999949883876
61 0.0004664730710860626 -9.034108628171822 -0.19999999821319678
62 0.0004181874914151659 -9.08546460821337 -0.19999999833282825
63 0.00037477453129598076 -9.13423498419494 -0.19999999910637986
64 0.00033575876873463695 -9.180538263572192 -0.19999999987697895
65 0.00030070903234316604 -9.224488514149316 -0.2000000003162917
66 0.00026923456777192684 -9.266195437773904 -0.2000000004013565
67 0.00024098149708805944 -9.305764453390548 -0.20000000027226467
68 0.00021562955438253484 -9.343296787913241 -0.20000000009096536
69 0.00019288908092984086 -9.378889573538114 -0.19999999996106343
70 0.00017249826346057984 -9.412635950264935 -0.1999999999125471
71 0.00015422059949403433 -9.444625172529344 -0.1999999999256317
72 0.00013784257418172907 -9.47494271896922 -0.19999999996402562
73 0.00012317153370509232 -9.50367040445872 -0.19999999999868692
74 0.00011003374092304757 -9.530886493643496 -0.20000000001664078
75 9.82725996612685e-05 -9.556665815301217 -0.20000000001852744
76 8.77470347550452e-05 -9.581079876933451 -0.2000000000115446
77 7.833001568896547e-05 -9.604196979069235 -0.20000000000309992
78 6.990721240749537e-05 -9.626082328827593 -0.1999999999975359
79 6.237577259282645e-05 -9.646798152346769 -0.19999999999579862
80 5.5643210411578103e-05 -9.666403805742416 -0.19999999999672502
81 4.9626397416693835e-05 -9.684955884306053 -0.19999999999859147
82 4.42506469492121e-05 -9.702508329699132 -0.2000000000001308
83 3.944888401458124e-05 -9.71911253493763 -0.20000000000084717
84 3.516089320847876e-05 -9.73481744699746 -0.200000000000844
85 3.1332637834308175e-05 -9.749669666902731 -0.20000000000048115
86 2.7915643891478215e-05 -9.763713547186988 -0.20000000000009313
87 2.486644311659736e-05 -9.776991286642872 -0.19999999999985857
88 2.2146069731776574e-05 -9.789543022297806 -0.1999999999998014
89 1.9719605995303924e-05 -9.80140691857318 -0.19999999999985768
90 1.7555772060362518e-05 -9.812619253601884 -0.1999999999999468
91 1.5626556028797145e-05 -9.82321450269443 -0.20000000000001428
92 1.3906880440998914e-05 -9.833225418957285 -0.200000000000042
93 1.2374301769930984e-05 -9.842683111078836 -0.20000000000003793
94 1.10087397895281e-05 -9.85161711830852 -0.20000000000001963
95 9.792233966285369e-06 -9.86005548266346 -0.200000000000002
96 8.708724278591595e-06 -9.868024818404477 -0.19999999999999227
97 7.743854104715064e-06 -9.875550378829697 -0.19999999999999069
98 6.884793035170922e-06 -9.882656120439405 -0.19999999999999385
99 6.120077663734902e-06 -9.889364764530203 -0.19999999999999804
100 5.439468592272068e-06 -9.895697856280226 -0.20000000000000098
101 4.833822049667147e-06 -9.901675821390059 -0.200000000000002
102 4.294974676272156e-06 -9.90731802034632 -0.20000000000000165
103 3.815640163030987e-06 -9.912642800376508 -0.20000000000000073
104 3.389316559590516e-06 -9.917667545165 -0.19999999999999993
105 3.0102031797485385e-06 -9.922408722400725 -0.1999999999999995
106 2.673126136755466e-06 -9.92688192922749 -0.19999999999999948
107 2.3734716343704054e-06 -9.931101935667833 -0.19999999999999968
108 2.1071262258781642e-06 -9.935082726091077 -0.1999999999999999
109 1.8704233302885287e-06 -9.938837538795589 -0.2
110 1.6600953651191297e-06 -9.942378903774552 -0.20000000000000004
111 1.4732309192161397e-06 -9.94571867873347 -0.2
112 1.3072364462296537e-06 -9.948868083426566 -0.19999999999999998
113 1.1598020112565943e-06 -9.951837732377834 -0.19999999999999993
114 1.028870670639892e-06 -9.954637666051182 -0.1999999999999999
115 9.126111070803522e-07 -9.957277380532531 -0.1999999999999999
116 8.093931803468402e-07 -9.959765855785163 -0.19999999999999993
117 7.177660888910142e-07 -9.962111582537966 -0.19999999999999993
118 6.364388683496869e-07 -9.964322587864519 -0.19999999999999993
119 5.642629813604194e-07 -9.966406459509216 -0.19999999999999993
120 5.002167781237299e-07 -9.968370369014938 -0.19999999999999993
121 4.4339163006446025e-07 -9.970221093704911 -0.19999999999999993
122 3.929795592411134e-07 -9.971965037569719 -0.19999999999999993
123 3.4826220477596204e-07 -9.973608251108645 -0.19999999999999993
124 3.0860098401003233e-07 -9.975156450172749 -0.19999999999999993
125 2.7342832079058077e-07 -9.976615033855392 -0.1999999999999999
126 2.422398269474879e-07 -9.977989101474181 -0.1999999999999999
127 2.1458733481111159e-07 -9.979283468686658 -0.1999999999999999
128 1.900726893863669e-07 -9.98050268278039 -0.19999999999999993
129 1.6834221834571839e-07 -9.981651037176501 -0.19999999999999993
130 1.4908180721862063e-07 -9.98273258518414 -0.19999999999999993
131 1.3201251373995415e-07 -9.983751153041801 -0.19999999999999993
132 1.1688666370218703e-07 -9.984710352279949 -0.19999999999999993
133 1.0348437566587432e-07 -9.985613591437932 -0.19999999999999993
134 9.16104681072949e-08 -9.986464087166762 -0.19999999999999993
135 8.109170759190709e-08 -9.98726487474796 -0.19999999999999993
136 7.177436037869578e-08 -9.98801881805736 -0.19999999999999993
137 6.35220148079152e-08 -9.988728619001478 -0.19999999999999993
138 5.621364462804479e-08 -9.989396826452793 -0.1999999999999999
139 4.9741886873344576e-08 -9.990025844709145 -0.1999999999999999
140 4.40115108316097e-08 -9.990617941501243 -0.1999999999999999
141 3.8938057118909075e-08 -9.991175255571244 -0.19999999999999993
142 3.4446628119355616e-08 -9.991699803844195 -0.19999999999999993
143 3.0470813136562747e-08 -9.992193488213235 -0.19999999999999993
144 2.6951733421431978e-08 -9.992658101958362 -0.19999999999999993
145 2.3837193732778594e-08 -9.993095335817678 -0.19999999999999993
146 2.1080928766514795e-08 -9.993506783729119 -0.19999999999999993
147 1.864193392708824e-08 -9.993893948259792 -0.19999999999999993
148 1.6483870990402494e-08 -9.994258245739223 -0.19999999999999993
149 1.4574540511957945e-08 -9.994601011112014 -0.19999999999999993
150 1.2885413305796511e-08 -9.994923502524662 -0.19999999999999993
151 1.1391214783940118e-08 -9.99522690566055 -0.1999999999999999
152 1.0069555841929478e-08 -9.995512337836416 -0.1999999999999999
153 8.900605460993027e-09 -9.995780851872986 -0.1999999999999999
154 7.86680010023133e-09 -9.996033439751747 -0.19999999999999993
155 6.95258599997528e-09 -9.99627103606931 -0.19999999999999993
156 6.144190461965238e-09 -9.996494521300178 -0.19999999999999993
157 5.429419060176688e-09 -9.996704724878217 -0.19999999999999993
158 4.797475819384722e-09 -9.996902428106566 -0.19999999999999993
159 4.2388036414209296e-09 -9.997088366905261 -0.19999999999999993
160 3.74494295296568e-09 -9.997263234405358 -0.19999999999999993
161 3.3084063544297493e-09 -9.997427683397856 -0.19999999999999993
162 2.9225673894850424e-09 -9.997582328645343 -0.19999999999999993
163 2.5815621584879267e-09 -9.997727749063829 -0.19999999999999993
164 2.280201936988302e-09 -9.99786448978186 -0.1999999999999999
165 2.013895883390404e-09 -9.997993064083632 -0.1999999999999999
166 1.7785824063532019e-09 -9.998113955242477 -0.1999999999999999
167 1.5706685327354641e-09 -9.998227618250738 -0.19999999999999993
168 1.3869760201457026e-09 -9.998334481451744 -0.19999999999999993
169 1.2246937561299909e-09 -9.998434948079302 -0.19999999999999993
170 1.0813355558192406e-09 -9.998529397709811 -0.19999999999999993
171 9.547027127188024e-10 -9.998618187631841 -0.19999999999999993
172 8.428509903901649e-10 -9.998701654137765 -0.19999999999999993
173 7.440612431741656e-10 -9.998780113741791 -0.19999999999999993
174 6.568134924833657e-10 -9.99885386432847 -0.19999999999999993
175 5.797639451854408e-10 -9.998923186235599 -0.19999999999999993
176 5.117246765218297e-10 -9.998988343275142 -0.19999999999999993
177 4.5164557510579684e-10 -9.9990495836957 -0.1999999999999999
178 3.985985222443311e-10 -9.99910714108975 -0.1999999999999999
179 3.5176314638896145e-10 -9.999161235248812 -0.1999999999999999
180 3.104145065990771e-10 -9.999212072969435 -0.19999999999999993
181 2.73911886228273e-10 -9.999259848812803 -0.19999999999999993
182 2.416891894951867e-10 -9.999304745820565 -0.19999999999999993
183 2.132461707216038e-10 -9.999346936189367 -0.19999999999999993
184 1.8814087787699663e-10 -9.999386581906437 -0.19999999999999993
185 1.6598286634028625e-10 -9.999423835348422 -0.19999999999999993
186 1.464271481843582e-10 -9.999458839845564 -0.19999999999999993
187 1.2916908515014924e-10 -9.999491730213194 -0.19999999999999993
188 1.13939503665339e-10 -9.999522633252397 -0.19999999999999993
189 1.0050069804146133e-10 -9.999551668221622 -0.19999999999999993
190 8.864268347119619e-11 -9.999578947280877 -0.1999999999999999
191 7.818010822058241e-11 -9.999604575910082 -0.1999999999999999
192 6.894916582123045e-11 -9.999628653303082 -0.1999999999999999
193 6.080535380759144e-11 -9.999651272738678 -0.19999999999999993
194 5.362094795957617e-11 -9.999672521930028 -0.19999999999999993
195 4.728324676239737e-11 -9.99969248335364 -0.19999999999999993
196 4.1692739538579104e-11 -9.999711234559141 -0.19999999999999993
197 3.676157989129791e-11 -9.999728848460933 -0.19999999999999993
198 3.241221180338982e-11 -9.999745393612766 -0.19999999999999993
199 2.8576176147598886e-11 -9.999760934466229 -0.19999999999999993
200 2.5193021280234262e-11 -9.999775531614084 -0.19999999999999993
201 2.2209470373901752e-11 -9.999789242019311 -0.19999999999999993
202 1.957840140009992e-11 -9.999802119230713 -0.19999999999999993
203 1.7258285078813884e-11 -9.999814213585829 -0.1999999999999999
204 1.5212484050231012e-11 -9.999825572401921 -0.1999999999999999
205 1.3408635313183481e-11 -9.999836240155718 -0.1999999999999999
206 1.1818206135938425e-11 -9.99984625865256 -0.19999999999999993
207 1.0415980578049044e-11 -9.999855667185571 -0.19999999999999993
208 9.179768056810644e-12 -9.999864502685442 -0.19999999999999993
209 8.089938441369071e-12 -9.999872799861363 -0.19999999999999993
210 7.129213885903596e-12 -9.99988059133363 -0.19999999999999993
211 6.28234270161343e-12 -9.999887907758412 -0.19999999999999993
212 5.535842617643283e-12 -9.999894777945123 -0.19999999999999993
213 4.87786200320528e-12 -9.999901228966854 -0.19999999999999993
214 4.2979300673984255e-12 -9.999907286264255 -0.19999999999999993
215 3.7867833868610035e-12 -9.999912973743253 -0.19999999999999993
216 3.3363034557254423e-12 -9.999918313866981 -0.1999999999999999
217 2.939322396589006e-12 -9.999923327742236 -0.1999999999999999
218 2.5894633659540034e-12 -9.999928035200806 -0.1999999999999999
219 2.281175248697309e-12 -9.999932454875962 -0.19999999999999993
220 2.0095106134654372e-12 -9.999936604274394 -0.19999999999999993
221 1.7701326515684457e-12 -9.999940499843865 -0.19999999999999993
222 1.5592180324652816e-12 -9.999944157036838 -0.19999999999999993
223 1.373387514824742e-12 -9.999947590370311 -0.19999999999999993
224 1.2096573742681471e-12 -9.999950813482075 -0.19999999999999993
225 1.0654185866876276e-12 -9.999953839183622 -0.19999999999999993
226 9.383327448375667e-13 -9.999956679509891 -0.19999999999999993


==> dat/wDGsctraj1.dat <==
0 1.3441250000000002 2.0 3.0
1 0.01764179999999998 -0.545 0.3949999999999989
2 0.017006111999999976 -0.4909999999999989 0.340999999999999
3 0.01616643521999997 -0.4180999999999985 0.2680999999999985
4 0.015186883168799964 -0.330619999999998 0.180619999999998
5 0.014121476824049961 -0.23220499999999758 0.08220499999999757
6 0.013014353041044436 -0.12591679999999714 -0.02408320000000289
7 0.011900507435070665 -0.01431418999999667 -0.13568581000000332
8 0.010806813741383887 0.10047706600000378 -0.2504770660000038
9 0.009753149401598951 0.21670321270000428 -0.3667032127000043
10 0.008753519130520936 0.33292935940000473 -0.4829293594000048
11 0.00781711142153345 0.44799324463300527 -0.5979932446330052
12 0.006949252520857074 0.5609650592254057 -0.7109650592254056
13 0.006152242174921576 0.6711125784529961 -0.8211125784529961
14 0.0054260682592276194 0.7778709432428145 -0.9278709432428145
15 0.004769005305961773 0.8808165092901394 -1.0308165092901393
16 0.004178106472531869 0.9796442526955712 -1.1296442526955714
17 0.0036496007262800893 1.0741482823270156 -1.2241482823270156
18 0.00317920774378176 1.1642050635052155 -1.3142050635052154
19 0.0027623827897213828 1.2497590056245051 -1.399759005624505
20 0.002394503036512362 1.330810108684885 -1.4808101086848848
21 0.002071005676279507 1.4074034010769438 -1.5574034010769437
22 0.0017874869387443284 1.4796199339037421 -1.629619933903742
23 0.0015397698767548734 1.5475691261544113 -1.6975691261544115
24 0.0013239475865915312 1.6113822806159095 -1.7613822806159094
25 0.0011364074332140244 1.6712071129235637 -1.821207112923564
26 0.0009738408710945091 1.7272031559635286 -1.8772031559635285
27 0.0008332425953302292 1.7795379192662646 -1.9295379192662647
28 0.0007119020227918538 1.8283836983488182 -1.9783836983488183
29 0.0006073894813710713 1.8739149424221984 -2.0239149424221985
30 0.0005175389663753423 1.916306100697415 -2.066306100697415
31 0.0004404288950039543 1.955729877893366 -2.1057298778933657
32 0.0003743619407123276 1.9923558386431524 -2.142355838643153
33 0.0003178447477241962 2.0263493084640483 -2.1763493084640486
34 0.000269568101455479 2.0578705259343337 -2.2078705259343336
35 0.0002283879537253921 2.087074006825921 -2.2370740068259214
36 0.0001933075640331381 2.114108086279848 -2.264108086279848
37 0.00016346091268851053 2.13911460977473 -2.28911460977473
38 0.00013809746206238857 2.1622287477078372 -2.312228747707837
39 0.0001165682835041603 2.183578911956576 -2.333578911956576
40 9.831352523778994e-05 2.203286755878489 -2.3532867558784885
41 8.285116724244569e-05 2.2214672418964527 -2.371467241896453
42 6.976698982743071e-05 2.2382287631520392 -2.3882287631520396
43 5.870567096315227e-05 2.253673307737544 -2.403673307737544
44 4.936292153369555e-05 2.267896655774427 -2.4178966557744275
45 4.1478566010971774e-05 2.2809886011265585 -2.4309886011265585
46 3.4830477434190724e-05 2.2930331908505193 -2.443033190850519
47 2.9229279068477068e-05 2.304108976618423 -2.4541089766184223
48 2.4513730002144116e-05 2.3142892733242397 -2.46428927332424
49 2.054671767278901e-05 2.3236424209227096 -2.4736424209227095
50 1.7211786479131436e-05 2.3322320462682424 -2.482232046268243
51 1.4410137935043019e-05 2.340117322335442 -2.490117322335442
52 1.2058044041899155e-05 2.3473532227265195 -2.4973532227265194
53 1.0084621542671979e-05 2.3539907698160265 -2.503990769816027
54 8.429920375236863e-06 2.3600772752603674 -2.5100772752603677
55 7.043284913106976e-06 2.3656565719176803 -2.5156565719176798
56 5.881951421527615e-06 2.370769236490926 -2.5207692364909264
57 4.909849574012692e-06 2.3754528024303463 -2.5254528024303466
58 4.096579859315386e-06 2.379741962816973 -2.5297419628169737
59 3.4165422869731482e-06 2.3836687631019715 -2.5336687631019714
60 2.8481949878814833e-06 2.3872627837018006 -2.5372627837018
61 2.373424134010857e-06 2.390551312550644 -2.5405513125506434
62 1.9770091004549933e-06 2.3935595077927 -2.5435595077927
63 1.6461689837776045e-06 2.396310550860839 -2.546310550860839
64 1.3701785134111882e-06 2.3988257902374226 -2.548825790237423
65 1.1400430700216763e-06 2.401124876230082 -2.5511248762300816
66 9.48223983287394e-07 2.4032258871218346 -2.5532258871218354
67 7.884065438956006e-07 2.405145447072937 -2.555145447072936
68 6.553042644977247e-07 2.406898836162599 -2.556898836162599
69 5.444938644127983e-07 2.4085000929636 -2.5585000929636
70 4.522762686795523e-07 2.4099621100427746 -2.5599621100427745
71 3.755596133074579e-07 2.411296722776478 -2.5612967227764782
72 3.1176084448227004e-07 2.412514791863013 -2.5625147918630136
73 2.587230175984251e-07 2.4136262799044768 -2.5636262799044767
74 2.1464583914443391e-07 2.414640322419017 -2.564640322419017
75 1.7802736849981127e-07 2.4155652936316048 -2.565565293631605
76 1.4761511948555017e-07 2.416408867377485 -2.5664088673774845
77 1.2236507026391896e-07 2.4171780734378725 -2.567178073437873
78 1.0140732385408024e-07 2.4178793496124085 -2.567879349612408
79 8.401735589365356e-08 2.418518589817658 -2.5685185898176583
80 6.959195457574563e-08 2.419101188485734 -2.569101188485734
81 5.7629097502745474e-08 2.419632081522018 -2.569632081522018
82 4.771113055329623e-08 2.420115784066188 -2.5701157840661875
83 3.9490712484824275e-08 2.420556425286303 -2.570556425286304
84 3.267907825767191e-08 2.4209577804217344 -2.570957780421734
85 2.703624168466645e-08 2.4213233002772157 -2.5713233002772156
86 2.2362821377672204e-08 2.4216561383573834 -2.5716561383573837
87 1.8493223436985562e-08 2.421959175818746 -2.5719591758187454
88 1.5289958896214095e-08 2.4222350444042617 -2.5722350444042617
89 1.2638908624545975e-08 2.422486147514487 -2.572486147514487
90 1.0445379047818726e-08 2.4227146795586245 -2.572714679558625
91 8.630818166058263e-09 2.42292264371879 -2.57292264371879
92 7.1300830222637e-09 2.4231118682513357 -2.573111868251336
93 5.889164789510404e-09 2.423284021440185 -2.573284021440185
94 4.863298895541046e-09 2.4234406253087504 -2.5734406253087507
95 4.015391470713059e-09 2.423583068189201 -2.5735830681892016
96 3.314713874907893e-09 2.4237126162404747 -2.5737126162404746
97 2.7358160563373257e-09 2.4238304239996014 -2.5738304239996013
98 2.2576253297379445e-09 2.423937544044498 -2.573937544044498
99 1.862697638493893e-09 2.4240349358404187 -2.5740349358404195
100 1.5365962183211401e-09 2.4241234738367106 -2.5741234738367114
101 1.2673756800973823e-09 2.42420395487534 -2.5742039548753404
102 1.0451544733836027e-09 2.4242771049678766 -2.574277104967877
103 8.617600452676122e-10 2.4243435854931525 -2.5743435854931525
104 7.104346763653346e-10 2.4244039988636943 -2.574403998863694
105 5.855920349323585e-10 2.424458893705196 -2.574458893705196
106 4.826146010605825e-10 2.4245087695897602 -2.5745087695897606
107 3.976868747507245e-10 2.42455408136036 -2.57455408136036
108 3.276563274173805e-10 2.4245952430809425 -2.5745952430809416
109 2.699190281008068e-10 2.4246326316438043 -2.574632631643804
110 2.2232437245361947e-10 2.424666590063284 -2.5746665900632846
111 1.8309657262571832e-10 2.4246974304824307 -2.5746974304824306
112 1.5076976125905084e-10 2.4247254369171145 -2.574725436917115
113 1.2413367035668532e-10 2.4247508677600376 -2.574750867760038
114 1.0218994574151541e-10 2.424773958065205 -2.574773958065205
115 8.411431794141944e-11 2.424794921631739 -2.5747949216317383
116 6.922700086786637e-11 2.4248139529043136 -2.574813952904313
117 5.696747934491597e-11 2.4248312287060556 -2.574831228706056
118 4.6873203235486827e-11 2.4248469098184064 -2.574846909818407
119 3.8562840420919287e-11 2.4248611424212267 -2.5748611424212267
120 3.172201910872641e-11 2.424874059405299 -2.574874059405299
121 2.6091653143600624e-11 2.4248857815683436 -2.574885781568344
122 2.1458144289221437e-11 2.424896418704727 -2.574896418704727
123 1.7645475358651908e-11 2.4249060705981504 -2.57490607059815
124 1.4508533263679624e-11 2.4249148279258415 -2.574914827925841
125 1.1928000254179949e-11 2.4249227730820127 -2.574922773082012
126 9.805359649228684e-12 2.4249299809276916 -2.574929980927691
127 8.059520065217818e-12 2.4249365194734143 -2.574936519473414
128 6.623892406798504e-12 2.4249424505007156 -2.5749424505007155
129 5.443380121650243e-12 2.424947830127822 -2.5749478301278224
130 4.472838766034215e-12 2.4249527093245002 -2.5749527093245006
131 3.674878110149216e-12 2.424957134380565 -2.574957134380565
132 3.019104063972655e-12 2.4249611473321715 -2.5749611473321714
133 2.4799606812564434e-12 2.4249647863496513 -2.574964786349651
134 2.036983429154482e-12 2.424968086090313 -2.5749680860903132
135 1.6729759938494126e-12 2.424971078019346 -2.5749710780193458
136 1.3738645637806357e-12 2.424973790701669 -2.574973790701669
137 1.1281080236624774e-12 2.4249762500673344 -2.5749762500673343
138 9.262503958273882e-13 2.4249784796528497 -2.57497847965285

